Dynamic FDD for Spectrum Sharing in Non-Terrestrial Networks

Future 6G networks are envisioned to integrate low Earth orbit satellite mega-constellations to enable seamless global connectivity, particularly in underserved and remote areas. However, the deployment of dense mega-constellations introduces interference among satellites operating over shared frequency bands. This represents a rather new setup for studying spectrum sharing, which exacerbates the limited flexibility of conventional FDD systems based on fixed bands for downlink and uplink transmissions. We address this spectrum-sharing problem and propose dynamic re-assignment of FDD bands for improved interference management in dense deployments, as well as evaluate the performance gain of this approach. To this end, we formulate a joint optimization problem that incorporates dynamic band assignment, user scheduling, and power allocation in both directions. This non-convex mixed integer problem is solved using a combination of equivalence transforms, alternating optimization, and state-of-the-art industrial-grade mixed integer solvers. Numerical results demonstrate that the proposed approach of dynamic FDD band assignment significantly enhances system performance over conventional FDD, achieving up to 30\% improvement in throughput in dense deployments.

==> DataFinal/J_01_K_010/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 20.992281540943697,
      "bestSolution_spin0": 20.992281540943697,
      "bestSolution_spin1": 20.021133754602467,
      "bestSolution_randSpin": 20.021133754602467,
      "with_spin": 20.992281540943697,
      "without_spin": 20.021133754602467
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 21.721276312988184,
      "bestSolution_spin0": 21.721276312988184,
      "bestSolution_spin1": 21.359556224531016,
      "bestSolution_randSpin": 21.721276312988184,
      "with_spin": 21.721276312988184,
      "without_spin": 21.721276312988184
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 17.134973266450608,
      "bestSolution_spin0": 17.134973266450608,
      "bestSolution_spin1": 16.515415175732073,
      "bestSolution_randSpin": 16.515415175732073,
      "with_spin": 17.134973266450608,
      "without_spin": 16.515415175732073
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 28.291006606027498,
      "bestSolution_spin0": 28.291006606027498,
      "bestSolution_spin1": 28.28005059657686,
      "bestSolution_randSpin": 28.28005059657686,
      "with_spin": 28.291006606027498,
      "without_spin": 28.28005059657686
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 15.236958383224984,
      "bestSolution_spin0": 15.236958383224984,
      "bestSolution_spin1": 14.336831272656113,
      "bestSolution_randSpin": 14.336831272656113,
      "with_spin": 15.236958383224984,
      "without_spin": 14.336831272656113
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 22.800531326005324,
      "bestSolution_spin0": 22.800531326005324,
      "bestSolution_spin1": 22.69512181284165,
      "bestSolution_randSpin": 22.69512181284165,
      "with_spin": 22.800531326005324,
      "without_spin": 22.69512181284165
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 22.483608886172895,
      "bestSolution_spin0": 22.483608886172895,
      "bestSolution_spin1": 21.99822138006975,
      "bestSolution_randSpin": 22.483608886172895,
      "with_spin": 22.483608886172895,
      "without_spin": 22.483608886172895
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 19.187142904063744,
      "bestSolution_spin0": 19.187142904063744,
      "bestSolution_spin1": 18.076871147683793,
      "bestSolution_randSpin": 18.076871147683793,
      "with_spin": 19.187142904063744,
      "without_spin": 18.076871147683793
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 26.743261727537497,
      "bestSolution_spin0": 26.743261727537497,
      "bestSolution_spin1": 26.680599265482662,
      "bestSolution_randSpin": 26.743261727537497,
      "with_spin": 26.743261727537497,
      "without_spin": 26.743261727537497
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 9.856249554800048,
      "bestSolution_spin0": 9.856249554800048,
      "bestSolution_spin1": 8.934455737465878,
      "bestSolution_randSpin": 8.934455737465878,
      "with_spin": 9.856249554800048,
      "without_spin": 8.934455737465878
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      20.992281540943697,
      21.721276312988184,
      17.134973266450608,
      28.291006606027498,
      15.236958383224984,
      22.800531326005324,
      22.483608886172895,
      19.187142904063744,
      26.743261727537497,
      9.856249554800048
    ],
    "bestSolution_spin0": [
      20.992281540943697,
      21.721276312988184,
      17.134973266450608,
      28.291006606027498,
      15.236958383224984,
      22.800531326005324,
      22.483608886172895,
      19.187142904063744,
      26.743261727537497,
      9.856249554800048
    ],
    "bestSolution_spin1": [
      20.021133754602467,
      21.359556224531016,
      16.515415175732073,
      28.28005059657686,
      14.336831272656113,
      22.69512181284165,
      21.99822138006975,
      18.076871147683793,
      26.680599265482662,
      8.934455737465878
    ],
    "bestSolution_randSpin": [
      20.021133754602467,
      21.721276312988184,
      16.515415175732073,
      28.28005059657686,
      14.336831272656113,
      22.69512181284165,
      22.483608886172895,
      18.076871147683793,
      26.743261727537497,
      8.934455737465878
    ]
  },
  "results_with_spin": [
    20.992281540943697,
    21.721276312988184,
    17.134973266450608,
    28.291006606027498,
    15.236958383224984,
    22.800531326005324,
    22.483608886172895,
    19.187142904063744,
    26.743261727537497,
    9.856249554800048
  ],
  "results_without_spin": [
    20.021133754602467,
    21.721276312988184,
    16.515415175732073,
    28.28005059657686,
    14.336831272656113,
    22.69512181284165,
    22.483608886172895,
    18.076871147683793,
    26.743261727537497,
    8.934455737465878
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 18.787137091770717,
      "bestSolution_spin0": 18.787137091770717,
      "bestSolution_spin1": 17.96077424703225,
      "bestSolution_randSpin": 18.787137091770717,
      "with_spin": 18.787137091770717,
      "without_spin": 18.787137091770717
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 20.88833313953911,
      "bestSolution_spin0": 20.88833313953911,
      "bestSolution_spin1": 19.990777371214687,
      "bestSolution_randSpin": 19.990777371214687,
      "with_spin": 20.88833313953911,
      "without_spin": 19.990777371214687
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 18.90818505450255,
      "bestSolution_spin0": 18.90818505450255,
      "bestSolution_spin1": 18.051903937592797,
      "bestSolution_randSpin": 18.051903937592797,
      "with_spin": 18.90818505450255,
      "without_spin": 18.051903937592797
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 13.256204333892713,
      "bestSolution_spin0": 13.256204333892713,
      "bestSolution_spin1": 12.293883127165547,
      "bestSolution_randSpin": 13.256204333892713,
      "with_spin": 13.256204333892713,
      "without_spin": 13.256204333892713
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 12.08048119545202,
      "bestSolution_spin0": 12.08048119545202,
      "bestSolution_spin1": 11.067540164760013,
      "bestSolution_randSpin": 11.067540164760013,
      "with_spin": 12.08048119545202,
      "without_spin": 11.067540164760013
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 9.745614218826038,
      "bestSolution_spin0": 9.745614218826038,
      "bestSolution_spin1": 8.424406168635018,
      "bestSolution_randSpin": 8.424406168635018,
      "with_spin": 9.745614218826038,
      "without_spin": 8.424406168635018
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 10.879606696571681,
      "bestSolution_spin0": 10.879606696571681,
      "bestSolution_spin1": 9.798744489759187,
      "bestSolution_randSpin": 10.879606696571681,
      "with_spin": 10.879606696571681,
      "without_spin": 10.879606696571681
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 26.890177450693542,
      "bestSolution_spin0": 26.890177450693542,
      "bestSolution_spin1": 26.594079547359982,
      "bestSolution_randSpin": 26.890177450693542,
      "with_spin": 26.890177450693542,
      "without_spin": 26.890177450693542
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 22.503286298338505,
      "bestSolution_spin0": 22.503286298338505,
      "bestSolution_spin1": 21.757868737192233,
      "bestSolution_randSpin": 21.757868737192233,
      "with_spin": 22.503286298338505,
      "without_spin": 21.757868737192233
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 19.74224868950506,
      "bestSolution_spin0": 19.74224868950506,
      "bestSolution_spin1": 18.839539928820546,
      "bestSolution_randSpin": 18.839539928820546,
      "with_spin": 19.74224868950506,
      "without_spin": 18.839539928820546
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      18.787137091770717,
      20.88833313953911,
      18.90818505450255,
      13.256204333892713,
      12.08048119545202,
      9.745614218826038,
      10.879606696571681,
      26.890177450693542,
      22.503286298338505,
      19.74224868950506
    ],
    "bestSolution_spin0": [
      18.787137091770717,
      20.88833313953911,
      18.90818505450255,
      13.256204333892713,
      12.08048119545202,
      9.745614218826038,
      10.879606696571681,
      26.890177450693542,
      22.503286298338505,
      19.74224868950506
    ],
    "bestSolution_spin1": [
      17.96077424703225,
      19.990777371214687,
      18.051903937592797,
      12.293883127165547,
      11.067540164760013,
      8.424406168635018,
      9.798744489759187,
      26.594079547359982,
      21.757868737192233,
      18.839539928820546
    ],
    "bestSolution_randSpin": [
      18.787137091770717,
      19.990777371214687,
      18.051903937592797,
      13.256204333892713,
      11.067540164760013,
      8.424406168635018,
      10.879606696571681,
      26.890177450693542,
      21.757868737192233,
      18.839539928820546
    ]
  },
  "results_with_spin": [
    18.787137091770717,
    20.88833313953911,
    18.90818505450255,
    13.256204333892713,
    12.08048119545202,
    9.745614218826038,
    10.879606696571681,
    26.890177450693542,
    22.503286298338505,
    19.74224868950506
  ],
  "results_without_spin": [
    18.787137091770717,
    19.990777371214687,
    18.051903937592797,
    13.256204333892713,
    11.067540164760013,
    8.424406168635018,
    10.879606696571681,
    26.890177450693542,
    21.757868737192233,
    18.839539928820546
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 12.509179819047384,
      "bestSolution_spin0": 12.509179819047384,
      "bestSolution_spin1": 11.3976272952712,
      "bestSolution_randSpin": 11.3976272952712,
      "with_spin": 12.509179819047384,
      "without_spin": 11.3976272952712
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 11.690867483986038,
      "bestSolution_spin0": 11.690867483986038,
      "bestSolution_spin1": 11.034202434290162,
      "bestSolution_randSpin": 11.690867483986038,
      "with_spin": 11.690867483986038,
      "without_spin": 11.690867483986038
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 26.575517316029007,
      "bestSolution_spin0": 26.575517316029007,
      "bestSolution_spin1": 26.31586780929124,
      "bestSolution_randSpin": 26.31586780929124,
      "with_spin": 26.575517316029007,
      "without_spin": 26.31586780929124
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 15.698381625233743,
      "bestSolution_spin0": 15.698381625233743,
      "bestSolution_spin1": 14.89666716842274,
      "bestSolution_randSpin": 14.89666716842274,
      "with_spin": 15.698381625233743,
      "without_spin": 14.89666716842274
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 11.25300813028814,
      "bestSolution_spin0": 11.25300813028814,
      "bestSolution_spin1": 10.401062490870846,
      "bestSolution_randSpin": 11.25300813028814,
      "with_spin": 11.25300813028814,
      "without_spin": 11.25300813028814
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 20.804234709224115,
      "bestSolution_spin0": 20.804234709224115,
      "bestSolution_spin1": 20.441273046628442,
      "bestSolution_randSpin": 20.441273046628442,
      "with_spin": 20.804234709224115,
      "without_spin": 20.441273046628442
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 23.33544333434139,
      "bestSolution_spin0": 23.33544333434139,
      "bestSolution_spin1": 22.67659431811339,
      "bestSolution_randSpin": 22.67659431811339,
      "with_spin": 23.33544333434139,
      "without_spin": 22.67659431811339
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 18.484769744984558,
      "bestSolution_spin0": 18.484769744984558,
      "bestSolution_spin1": 17.886352782718696,
      "bestSolution_randSpin": 18.484769744984558,
      "with_spin": 18.484769744984558,
      "without_spin": 18.484769744984558
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 11.408037346623846,
      "bestSolution_spin0": 11.408037346623846,
      "bestSolution_spin1": 10.393372216991807,
      "bestSolution_randSpin": 10.393372216991807,
      "with_spin": 11.408037346623846,
      "without_spin": 10.393372216991807
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 22.022594745256594,
      "bestSolution_spin0": 22.022594745256594,
      "bestSolution_spin1": 21.008371325142818,
      "bestSolution_randSpin": 22.022594745256594,
      "with_spin": 22.022594745256594,
      "without_spin": 22.022594745256594
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      12.509179819047384,
      11.690867483986038,
      26.575517316029007,
      15.698381625233743,
      11.25300813028814,
      20.804234709224115,
      23.33544333434139,
      18.484769744984558,
      11.408037346623846,
      22.022594745256594
    ],
    "bestSolution_spin0": [
      12.509179819047384,
      11.690867483986038,
      26.575517316029007,
      15.698381625233743,
      11.25300813028814,
      20.804234709224115,
      23.33544333434139,
      18.484769744984558,
      11.408037346623846,
      22.022594745256594
    ],
    "bestSolution_spin1": [
      11.3976272952712,
      11.034202434290162,
      26.31586780929124,
      14.89666716842274,
      10.401062490870846,
      20.441273046628442,
      22.67659431811339,
      17.886352782718696,
      10.393372216991807,
      21.008371325142818
    ],
    "bestSolution_randSpin": [
      11.3976272952712,
      11.690867483986038,
      26.31586780929124,
      14.89666716842274,
      11.25300813028814,
      20.441273046628442,
      22.67659431811339,
      18.484769744984558,
      10.393372216991807,
      22.022594745256594
    ]
  },
  "results_with_spin": [
    12.509179819047384,
    11.690867483986038,
    26.575517316029007,
    15.698381625233743,
    11.25300813028814,
    20.804234709224115,
    23.33544333434139,
    18.484769744984558,
    11.408037346623846,
    22.022594745256594
  ],
  "results_without_spin": [
    11.3976272952712,
    11.690867483986038,
    26.31586780929124,
    14.89666716842274,
    11.25300813028814,
    20.441273046628442,
    22.67659431811339,
    18.484769744984558,
    10.393372216991807,
    22.022594745256594
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 25.178112335411083,
      "bestSolution_spin0": 25.178112335411083,
      "bestSolution_spin1": 24.57884050811131,
      "bestSolution_randSpin": 24.57884050811131,
      "with_spin": 25.178112335411083,
      "without_spin": 24.57884050811131
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 15.009950299844338,
      "bestSolution_spin0": 15.009950299844338,
      "bestSolution_spin1": 14.098590652853437,
      "bestSolution_randSpin": 14.098590652853437,
      "with_spin": 15.009950299844338,
      "without_spin": 14.098590652853437
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 16.235987518382355,
      "bestSolution_spin0": 16.235987518382355,
      "bestSolution_spin1": 15.617801002912483,
      "bestSolution_randSpin": 16.235987518382355,
      "with_spin": 16.235987518382355,
      "without_spin": 16.235987518382355
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 26.673497704673906,
      "bestSolution_spin0": 26.673497704673906,
      "bestSolution_spin1": 26.5226932307109,
      "bestSolution_randSpin": 26.5226932307109,
      "with_spin": 26.673497704673906,
      "without_spin": 26.5226932307109
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 16.424173177651944,
      "bestSolution_spin0": 16.424173177651944,
      "bestSolution_spin1": 15.320432868142056,
      "bestSolution_randSpin": 15.320432868142056,
      "with_spin": 16.424173177651944,
      "without_spin": 15.320432868142056
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 20.242045698232943,
      "bestSolution_spin0": 20.242045698232943,
      "bestSolution_spin1": 19.719439548821022,
      "bestSolution_randSpin": 20.242045698232943,
      "with_spin": 20.242045698232943,
      "without_spin": 20.242045698232943
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 16.79216073764332,
      "bestSolution_spin0": 16.79216073764332,
      "bestSolution_spin1": 16.2456954751857,
      "bestSolution_randSpin": 16.2456954751857,
      "with_spin": 16.79216073764332,
      "without_spin": 16.2456954751857
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 26.233941932147907,
      "bestSolution_spin0": 26.233941932147907,
      "bestSolution_spin1": 26.10415840183382,
      "bestSolution_randSpin": 26.233941932147907,
      "with_spin": 26.233941932147907,
      "without_spin": 26.233941932147907
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 12.059643856710421,
      "bestSolution_spin0": 12.059643856710421,
      "bestSolution_spin1": 10.990936191861675,
      "bestSolution_randSpin": 12.059643856710421,
      "with_spin": 12.059643856710421,
      "without_spin": 12.059643856710421
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 28.06796678654692,
      "bestSolution_spin0": 28.06796678654692,
      "bestSolution_spin1": 27.959187531870636,
      "bestSolution_randSpin": 28.06796678654692,
      "with_spin": 28.06796678654692,
      "without_spin": 28.06796678654692
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      25.178112335411083,
      15.009950299844338,
      16.235987518382355,
      26.673497704673906,
      16.424173177651944,
      20.242045698232943,
      16.79216073764332,
      26.233941932147907,
      12.059643856710421,
      28.06796678654692
    ],
    "bestSolution_spin0": [
      25.178112335411083,
      15.009950299844338,
      16.235987518382355,
      26.673497704673906,
      16.424173177651944,
      20.242045698232943,
      16.79216073764332,
      26.233941932147907,
      12.059643856710421,
      28.06796678654692
    ],
    "bestSolution_spin1": [
      24.57884050811131,
      14.098590652853437,
      15.617801002912483,
      26.5226932307109,
      15.320432868142056,
      19.719439548821022,
      16.2456954751857,
      26.10415840183382,
      10.990936191861675,
      27.959187531870636
    ],
    "bestSolution_randSpin": [
      24.57884050811131,
      14.098590652853437,
      16.235987518382355,
      26.5226932307109,
      15.320432868142056,
      20.242045698232943,
      16.2456954751857,
      26.233941932147907,
      12.059643856710421,
      28.06796678654692
    ]
  },
  "results_with_spin": [
    25.178112335411083,
    15.009950299844338,
    16.235987518382355,
    26.673497704673906,
    16.424173177651944,
    20.242045698232943,
    16.79216073764332,
    26.233941932147907,
    12.059643856710421,
    28.06796678654692
  ],
  "results_without_spin": [
    24.57884050811131,
    14.098590652853437,
    16.235987518382355,
    26.5226932307109,
    15.320432868142056,
    20.242045698232943,
    16.2456954751857,
    26.233941932147907,
    12.059643856710421,
    28.06796678654692
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 10.382467992902873,
      "bestSolution_spin0": 10.382467992902873,
      "bestSolution_spin1": 9.649005318550746,
      "bestSolution_randSpin": 9.649005318550746,
      "with_spin": 10.382467992902873,
      "without_spin": 9.649005318550746
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 18.344543693294696,
      "bestSolution_spin0": 18.344543693294696,
      "bestSolution_spin1": 17.270922784675854,
      "bestSolution_randSpin": 17.270922784675854,
      "with_spin": 18.344543693294696,
      "without_spin": 17.270922784675854
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 16.28656400633445,
      "bestSolution_spin0": 16.28656400633445,
      "bestSolution_spin1": 15.51337319665879,
      "bestSolution_randSpin": 15.51337319665879,
      "with_spin": 16.28656400633445,
      "without_spin": 15.51337319665879
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 22.924737923920848,
      "bestSolution_spin0": 22.924737923920848,
      "bestSolution_spin1": 22.101060396850418,
      "bestSolution_randSpin": 22.924737923920848,
      "with_spin": 22.924737923920848,
      "without_spin": 22.924737923920848
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.39143426846627,
      "bestSolution_spin0": 26.39143426846627,
      "bestSolution_spin1": 25.817748339927224,
      "bestSolution_randSpin": 26.39143426846627,
      "with_spin": 26.39143426846627,
      "without_spin": 26.39143426846627
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 21.6582911546315,
      "bestSolution_spin0": 21.6582911546315,
      "bestSolution_spin1": 21.18778986158375,
      "bestSolution_randSpin": 21.18778986158375,
      "with_spin": 21.6582911546315,
      "without_spin": 21.18778986158375
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 21.26828201113336,
      "bestSolution_spin0": 21.26828201113336,
      "bestSolution_spin1": 20.68882970568474,
      "bestSolution_randSpin": 20.68882970568474,
      "with_spin": 21.26828201113336,
      "without_spin": 20.68882970568474
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 24.574179061659837,
      "bestSolution_spin0": 24.574179061659837,
      "bestSolution_spin1": 24.09517089457776,
      "bestSolution_randSpin": 24.574179061659837,
      "with_spin": 24.574179061659837,
      "without_spin": 24.574179061659837
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 21.89966399719352,
      "bestSolution_spin0": 21.89966399719352,
      "bestSolution_spin1": 21.503306143798,
      "bestSolution_randSpin": 21.89966399719352,
      "with_spin": 21.89966399719352,
      "without_spin": 21.89966399719352
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 24.054103531039594,
      "bestSolution_spin0": 24.054103531039594,
      "bestSolution_spin1": 23.500752989019876,
      "bestSolution_randSpin": 23.500752989019876,
      "with_spin": 24.054103531039594,
      "without_spin": 23.500752989019876
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      10.382467992902873,
      18.344543693294696,
      16.28656400633445,
      22.924737923920848,
      26.39143426846627,
      21.6582911546315,
      21.26828201113336,
      24.574179061659837,
      21.89966399719352,
      24.054103531039594
    ],
    "bestSolution_spin0": [
      10.382467992902873,
      18.344543693294696,
      16.28656400633445,
      22.924737923920848,
      26.39143426846627,
      21.6582911546315,
      21.26828201113336,
      24.574179061659837,
      21.89966399719352,
      24.054103531039594
    ],
    "bestSolution_spin1": [
      9.649005318550746,
      17.270922784675854,
      15.51337319665879,
      22.101060396850418,
      25.817748339927224,
      21.18778986158375,
      20.68882970568474,
      24.09517089457776,
      21.503306143798,
      23.500752989019876
    ],
    "bestSolution_randSpin": [
      9.649005318550746,
      17.270922784675854,
      15.51337319665879,
      22.924737923920848,
      26.39143426846627,
      21.18778986158375,
      20.68882970568474,
      24.574179061659837,
      21.89966399719352,
      23.500752989019876
    ]
  },
  "results_with_spin": [
    10.382467992902873,
    18.344543693294696,
    16.28656400633445,
    22.924737923920848,
    26.39143426846627,
    21.6582911546315,
    21.26828201113336,
    24.574179061659837,
    21.89966399719352,
    24.054103531039594
  ],
  "results_without_spin": [
    9.649005318550746,
    17.270922784675854,
    15.51337319665879,
    22.924737923920848,
    26.39143426846627,
    21.18778986158375,
    20.68882970568474,
    24.574179061659837,
    21.89966399719352,
    23.500752989019876
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 15.039537509290998,
      "bestSolution_spin0": 15.039537509290998,
      "bestSolution_spin1": 14.76235001310416,
      "bestSolution_randSpin": 15.039537509290998,
      "with_spin": 15.039537509290998,
      "without_spin": 15.039537509290998
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 18.197774394195,
      "bestSolution_spin0": 18.197774394195,
      "bestSolution_spin1": 17.022979382454054,
      "bestSolution_randSpin": 18.197774394195,
      "with_spin": 18.197774394195,
      "without_spin": 18.197774394195
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 22.70320214549395,
      "bestSolution_spin0": 22.70320214549395,
      "bestSolution_spin1": 22.286896812922286,
      "bestSolution_randSpin": 22.286896812922286,
      "with_spin": 22.70320214549395,
      "without_spin": 22.286896812922286
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 25.756527451392458,
      "bestSolution_spin0": 25.756527451392458,
      "bestSolution_spin1": 25.587006573528612,
      "bestSolution_randSpin": 25.756527451392458,
      "with_spin": 25.756527451392458,
      "without_spin": 25.756527451392458
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 15.171835887671701,
      "bestSolution_spin0": 15.171835887671701,
      "bestSolution_spin1": 14.327811702963313,
      "bestSolution_randSpin": 15.171835887671701,
      "with_spin": 15.171835887671701,
      "without_spin": 15.171835887671701
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 19.834094589088004,
      "bestSolution_spin0": 19.834094589088004,
      "bestSolution_spin1": 18.299840644379806,
      "bestSolution_randSpin": 18.299840644379806,
      "with_spin": 19.834094589088004,
      "without_spin": 18.299840644379806
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 11.933446185902948,
      "bestSolution_spin0": 11.933446185902948,
      "bestSolution_spin1": 11.314686869029819,
      "bestSolution_randSpin": 11.933446185902948,
      "with_spin": 11.933446185902948,
      "without_spin": 11.933446185902948
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 23.598843095741383,
      "bestSolution_spin0": 23.598843095741383,
      "bestSolution_spin1": 23.148362657804167,
      "bestSolution_randSpin": 23.598843095741383,
      "with_spin": 23.598843095741383,
      "without_spin": 23.598843095741383
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 10.810811213526959,
      "bestSolution_spin0": 10.810811213526959,
      "bestSolution_spin1": 10.07754597803983,
      "bestSolution_randSpin": 10.810811213526959,
      "with_spin": 10.810811213526959,
      "without_spin": 10.810811213526959
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 25.870196468525663,
      "bestSolution_spin0": 25.870196468525663,
      "bestSolution_spin1": 25.708182918496394,
      "bestSolution_randSpin": 25.870196468525663,
      "with_spin": 25.870196468525663,
      "without_spin": 25.870196468525663
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      15.039537509290998,
      18.197774394195,
      22.70320214549395,
      25.756527451392458,
      15.171835887671701,
      19.834094589088004,
      11.933446185902948,
      23.598843095741383,
      10.810811213526959,
      25.870196468525663
    ],
    "bestSolution_spin0": [
      15.039537509290998,
      18.197774394195,
      22.70320214549395,
      25.756527451392458,
      15.171835887671701,
      19.834094589088004,
      11.933446185902948,
      23.598843095741383,
      10.810811213526959,
      25.870196468525663
    ],
    "bestSolution_spin1": [
      14.76235001310416,
      17.022979382454054,
      22.286896812922286,
      25.587006573528612,
      14.327811702963313,
      18.299840644379806,
      11.314686869029819,
      23.148362657804167,
      10.07754597803983,
      25.708182918496394
    ],
    "bestSolution_randSpin": [
      15.039537509290998,
      18.197774394195,
      22.286896812922286,
      25.756527451392458,
      15.171835887671701,
      18.299840644379806,
      11.933446185902948,
      23.598843095741383,
      10.810811213526959,
      25.870196468525663
    ]
  },
  "results_with_spin": [
    15.039537509290998,
    18.197774394195,
    22.70320214549395,
    25.756527451392458,
    15.171835887671701,
    19.834094589088004,
    11.933446185902948,
    23.598843095741383,
    10.810811213526959,
    25.870196468525663
  ],
  "results_without_spin": [
    15.039537509290998,
    18.197774394195,
    22.286896812922286,
    25.756527451392458,
    15.171835887671701,
    18.299840644379806,
    11.933446185902948,
    23.598843095741383,
    10.810811213526959,
    25.870196468525663
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 14.72502360453256,
      "bestSolution_spin0": 14.72502360453256,
      "bestSolution_spin1": 13.933349547198148,
      "bestSolution_randSpin": 14.72502360453256,
      "with_spin": 14.72502360453256,
      "without_spin": 14.72502360453256
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 22.07952391735442,
      "bestSolution_spin0": 22.07952391735442,
      "bestSolution_spin1": 20.53547809437241,
      "bestSolution_randSpin": 22.07952391735442,
      "with_spin": 22.07952391735442,
      "without_spin": 22.07952391735442
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 27.609329671661644,
      "bestSolution_spin0": 27.609329671661644,
      "bestSolution_spin1": 27.37656385459817,
      "bestSolution_randSpin": 27.37656385459817,
      "with_spin": 27.609329671661644,
      "without_spin": 27.37656385459817
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 19.83741266654776,
      "bestSolution_spin0": 19.83741266654776,
      "bestSolution_spin1": 18.741672341541708,
      "bestSolution_randSpin": 18.741672341541708,
      "with_spin": 19.83741266654776,
      "without_spin": 18.741672341541708
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 11.687077606873505,
      "bestSolution_spin0": 11.687077606873505,
      "bestSolution_spin1": 10.704674100183727,
      "bestSolution_randSpin": 11.687077606873505,
      "with_spin": 11.687077606873505,
      "without_spin": 11.687077606873505
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 27.491376621708593,
      "bestSolution_spin0": 27.491376621708593,
      "bestSolution_spin1": 27.431852870040345,
      "bestSolution_randSpin": 27.491376621708593,
      "with_spin": 27.491376621708593,
      "without_spin": 27.491376621708593
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 15.186908717258383,
      "bestSolution_spin0": 15.186908717258383,
      "bestSolution_spin1": 14.50782507194273,
      "bestSolution_randSpin": 15.186908717258383,
      "with_spin": 15.186908717258383,
      "without_spin": 15.186908717258383
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 23.66268384018018,
      "bestSolution_spin0": 23.66268384018018,
      "bestSolution_spin1": 23.53891364962191,
      "bestSolution_randSpin": 23.66268384018018,
      "with_spin": 23.66268384018018,
      "without_spin": 23.66268384018018
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 12.90028664171169,
      "bestSolution_spin0": 12.90028664171169,
      "bestSolution_spin1": 12.296185593201978,
      "bestSolution_randSpin": 12.296185593201978,
      "with_spin": 12.90028664171169,
      "without_spin": 12.296185593201978
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 16.068213419070098,
      "bestSolution_spin0": 16.068213419070098,
      "bestSolution_spin1": 14.626493365610658,
      "bestSolution_randSpin": 14.626493365610658,
      "with_spin": 16.068213419070098,
      "without_spin": 14.626493365610658
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      14.72502360453256,
      22.07952391735442,
      27.609329671661644,
      19.83741266654776,
      11.687077606873505,
      27.491376621708593,
      15.186908717258383,
      23.66268384018018,
      12.90028664171169,
      16.068213419070098
    ],
    "bestSolution_spin0": [
      14.72502360453256,
      22.07952391735442,
      27.609329671661644,
      19.83741266654776,
      11.687077606873505,
      27.491376621708593,
      15.186908717258383,
      23.66268384018018,
      12.90028664171169,
      16.068213419070098
    ],
    "bestSolution_spin1": [
      13.933349547198148,
      20.53547809437241,
      27.37656385459817,
      18.741672341541708,
      10.704674100183727,
      27.431852870040345,
      14.50782507194273,
      23.53891364962191,
      12.296185593201978,
      14.626493365610658
    ],
    "bestSolution_randSpin": [
      14.72502360453256,
      22.07952391735442,
      27.37656385459817,
      18.741672341541708,
      11.687077606873505,
      27.491376621708593,
      15.186908717258383,
      23.66268384018018,
      12.296185593201978,
      14.626493365610658
    ]
  },
  "results_with_spin": [
    14.72502360453256,
    22.07952391735442,
    27.609329671661644,
    19.83741266654776,
    11.687077606873505,
    27.491376621708593,
    15.186908717258383,
    23.66268384018018,
    12.90028664171169,
    16.068213419070098
  ],
  "results_without_spin": [
    14.72502360453256,
    22.07952391735442,
    27.37656385459817,
    18.741672341541708,
    11.687077606873505,
    27.491376621708593,
    15.186908717258383,
    23.66268384018018,
    12.296185593201978,
    14.626493365610658
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 22.919058267899047,
      "bestSolution_spin0": 22.919058267899047,
      "bestSolution_spin1": 22.610118533671205,
      "bestSolution_randSpin": 22.610118533671205,
      "with_spin": 22.919058267899047,
      "without_spin": 22.610118533671205
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 9.676060430410246,
      "bestSolution_spin0": 9.676060430410246,
      "bestSolution_spin1": 8.874074167304084,
      "bestSolution_randSpin": 8.874074167304084,
      "with_spin": 9.676060430410246,
      "without_spin": 8.874074167304084
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 9.076507736516184,
      "bestSolution_spin0": 9.076507736516184,
      "bestSolution_spin1": 8.014407446557726,
      "bestSolution_randSpin": 9.076507736516184,
      "with_spin": 9.076507736516184,
      "without_spin": 9.076507736516184
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 25.60947212114906,
      "bestSolution_spin0": 25.60947212114906,
      "bestSolution_spin1": 25.319177820760707,
      "bestSolution_randSpin": 25.319177820760707,
      "with_spin": 25.60947212114906,
      "without_spin": 25.319177820760707
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 12.172450340300628,
      "bestSolution_spin0": 12.172450340300628,
      "bestSolution_spin1": 11.418459866861124,
      "bestSolution_randSpin": 11.418459866861124,
      "with_spin": 12.172450340300628,
      "without_spin": 11.418459866861124
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 16.01180901770914,
      "bestSolution_spin0": 16.01180901770914,
      "bestSolution_spin1": 15.627510194511256,
      "bestSolution_randSpin": 16.01180901770914,
      "with_spin": 16.01180901770914,
      "without_spin": 16.01180901770914
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 10.433717434226262,
      "bestSolution_spin0": 10.433717434226262,
      "bestSolution_spin1": 9.375685406808248,
      "bestSolution_randSpin": 10.433717434226262,
      "with_spin": 10.433717434226262,
      "without_spin": 10.433717434226262
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 26.318255545652423,
      "bestSolution_spin0": 26.318255545652423,
      "bestSolution_spin1": 26.310042620527938,
      "bestSolution_randSpin": 26.310042620527938,
      "with_spin": 26.318255545652423,
      "without_spin": 26.310042620527938
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 29.4369780856175,
      "bestSolution_spin0": 29.4369780856175,
      "bestSolution_spin1": 29.398839599435966,
      "bestSolution_randSpin": 29.4369780856175,
      "with_spin": 29.4369780856175,
      "without_spin": 29.4369780856175
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 26.95087778828585,
      "bestSolution_spin0": 26.95087778828585,
      "bestSolution_spin1": 26.424162466085328,
      "bestSolution_randSpin": 26.95087778828585,
      "with_spin": 26.95087778828585,
      "without_spin": 26.95087778828585
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      22.919058267899047,
      9.676060430410246,
      9.076507736516184,
      25.60947212114906,
      12.172450340300628,
      16.01180901770914,
      10.433717434226262,
      26.318255545652423,
      29.4369780856175,
      26.95087778828585
    ],
    "bestSolution_spin0": [
      22.919058267899047,
      9.676060430410246,
      9.076507736516184,
      25.60947212114906,
      12.172450340300628,
      16.01180901770914,
      10.433717434226262,
      26.318255545652423,
      29.4369780856175,
      26.95087778828585
    ],
    "bestSolution_spin1": [
      22.610118533671205,
      8.874074167304084,
      8.014407446557726,
      25.319177820760707,
      11.418459866861124,
      15.627510194511256,
      9.375685406808248,
      26.310042620527938,
      29.398839599435966,
      26.424162466085328
    ],
    "bestSolution_randSpin": [
      22.610118533671205,
      8.874074167304084,
      9.076507736516184,
      25.319177820760707,
      11.418459866861124,
      16.01180901770914,
      10.433717434226262,
      26.310042620527938,
      29.4369780856175,
      26.95087778828585
    ]
  },
  "results_with_spin": [
    22.919058267899047,
    9.676060430410246,
    9.076507736516184,
    25.60947212114906,
    12.172450340300628,
    16.01180901770914,
    10.433717434226262,
    26.318255545652423,
    29.4369780856175,
    26.95087778828585
  ],
  "results_without_spin": [
    22.610118533671205,
    8.874074167304084,
    9.076507736516184,
    25.319177820760707,
    11.418459866861124,
    16.01180901770914,
    10.433717434226262,
    26.310042620527938,
    29.4369780856175,
    26.95087778828585
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 23.39474970005832,
      "bestSolution_spin0": 23.39474970005832,
      "bestSolution_spin1": 23.229053696785638,
      "bestSolution_randSpin": 23.229053696785638,
      "with_spin": 23.39474970005832,
      "without_spin": 23.229053696785638
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 24.219813137076688,
      "bestSolution_spin0": 24.219813137076688,
      "bestSolution_spin1": 23.09111039598397,
      "bestSolution_randSpin": 23.09111039598397,
      "with_spin": 24.219813137076688,
      "without_spin": 23.09111039598397
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 9.51981200015529,
      "bestSolution_spin0": 9.51981200015529,
      "bestSolution_spin1": 8.566699936509739,
      "bestSolution_randSpin": 9.51981200015529,
      "with_spin": 9.51981200015529,
      "without_spin": 9.51981200015529
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 19.2495088879172,
      "bestSolution_spin0": 19.2495088879172,
      "bestSolution_spin1": 18.510855762399604,
      "bestSolution_randSpin": 19.2495088879172,
      "with_spin": 19.2495088879172,
      "without_spin": 19.2495088879172
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.790632224282067,
      "bestSolution_spin0": 26.790632224282067,
      "bestSolution_spin1": 26.49571027525617,
      "bestSolution_randSpin": 26.49571027525617,
      "with_spin": 26.790632224282067,
      "without_spin": 26.49571027525617
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 17.335381524288085,
      "bestSolution_spin0": 17.335381524288085,
      "bestSolution_spin1": 16.602528334599494,
      "bestSolution_randSpin": 17.335381524288085,
      "with_spin": 17.335381524288085,
      "without_spin": 17.335381524288085
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 22.235748521040215,
      "bestSolution_spin0": 22.235748521040215,
      "bestSolution_spin1": 21.20078929975096,
      "bestSolution_randSpin": 21.20078929975096,
      "with_spin": 22.235748521040215,
      "without_spin": 21.20078929975096
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 27.877380308975912,
      "bestSolution_spin0": 27.877380308975912,
      "bestSolution_spin1": 27.284395671996094,
      "bestSolution_randSpin": 27.877380308975912,
      "with_spin": 27.877380308975912,
      "without_spin": 27.877380308975912
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 12.954770124803511,
      "bestSolution_spin0": 12.954770124803511,
      "bestSolution_spin1": 12.066405433207178,
      "bestSolution_randSpin": 12.066405433207178,
      "with_spin": 12.954770124803511,
      "without_spin": 12.066405433207178
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 29.82650943700381,
      "bestSolution_spin0": 29.82650943700381,
      "bestSolution_spin1": 29.819965841297982,
      "bestSolution_randSpin": 29.819965841297982,
      "with_spin": 29.82650943700381,
      "without_spin": 29.819965841297982
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      23.39474970005832,
      24.219813137076688,
      9.51981200015529,
      19.2495088879172,
      26.790632224282067,
      17.335381524288085,
      22.235748521040215,
      27.877380308975912,
      12.954770124803511,
      29.82650943700381
    ],
    "bestSolution_spin0": [
      23.39474970005832,
      24.219813137076688,
      9.51981200015529,
      19.2495088879172,
      26.790632224282067,
      17.335381524288085,
      22.235748521040215,
      27.877380308975912,
      12.954770124803511,
      29.82650943700381
    ],
    "bestSolution_spin1": [
      23.229053696785638,
      23.09111039598397,
      8.566699936509739,
      18.510855762399604,
      26.49571027525617,
      16.602528334599494,
      21.20078929975096,
      27.284395671996094,
      12.066405433207178,
      29.819965841297982
    ],
    "bestSolution_randSpin": [
      23.229053696785638,
      23.09111039598397,
      9.51981200015529,
      19.2495088879172,
      26.49571027525617,
      17.335381524288085,
      21.20078929975096,
      27.877380308975912,
      12.066405433207178,
      29.819965841297982
    ]
  },
  "results_with_spin": [
    23.39474970005832,
    24.219813137076688,
    9.51981200015529,
    19.2495088879172,
    26.790632224282067,
    17.335381524288085,
    22.235748521040215,
    27.877380308975912,
    12.954770124803511,
    29.82650943700381
  ],
  "results_without_spin": [
    23.229053696785638,
    23.09111039598397,
    9.51981200015529,
    19.2495088879172,
    26.49571027525617,
    17.335381524288085,
    21.20078929975096,
    27.877380308975912,
    12.066405433207178,
    29.819965841297982
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 9.378319690286608,
      "bestSolution_spin0": 9.378319690286608,
      "bestSolution_spin1": 8.257638761274752,
      "bestSolution_randSpin": 9.378319690286608,
      "with_spin": 9.378319690286608,
      "without_spin": 9.378319690286608
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 15.664315027572094,
      "bestSolution_spin0": 15.664315027572094,
      "bestSolution_spin1": 15.426284101606637,
      "bestSolution_randSpin": 15.426284101606637,
      "with_spin": 15.664315027572094,
      "without_spin": 15.426284101606637
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 25.772007374036548,
      "bestSolution_spin0": 25.772007374036548,
      "bestSolution_spin1": 24.969134346479542,
      "bestSolution_randSpin": 24.969134346479542,
      "with_spin": 25.772007374036548,
      "without_spin": 24.969134346479542
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 9.988113650797988,
      "bestSolution_spin0": 9.988113650797988,
      "bestSolution_spin1": 9.026080939624636,
      "bestSolution_randSpin": 9.988113650797988,
      "with_spin": 9.988113650797988,
      "without_spin": 9.988113650797988
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 18.93282636055956,
      "bestSolution_spin0": 18.93282636055956,
      "bestSolution_spin1": 18.882093840786297,
      "bestSolution_randSpin": 18.93282636055956,
      "with_spin": 18.93282636055956,
      "without_spin": 18.93282636055956
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 26.703918913398635,
      "bestSolution_spin0": 26.703918913398635,
      "bestSolution_spin1": 26.310397879056648,
      "bestSolution_randSpin": 26.703918913398635,
      "with_spin": 26.703918913398635,
      "without_spin": 26.703918913398635
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 22.433551029005827,
      "bestSolution_spin0": 22.433551029005827,
      "bestSolution_spin1": 21.950322298756593,
      "bestSolution_randSpin": 21.950322298756593,
      "with_spin": 22.433551029005827,
      "without_spin": 21.950322298756593
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 24.921514401259515,
      "bestSolution_spin0": 24.921514401259515,
      "bestSolution_spin1": 24.217882225686424,
      "bestSolution_randSpin": 24.921514401259515,
      "with_spin": 24.921514401259515,
      "without_spin": 24.921514401259515
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 16.099321193684137,
      "bestSolution_spin0": 16.099321193684137,
      "bestSolution_spin1": 15.329064151043182,
      "bestSolution_randSpin": 16.099321193684137,
      "with_spin": 16.099321193684137,
      "without_spin": 16.099321193684137
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 24.6359891693576,
      "bestSolution_spin0": 24.6359891693576,
      "bestSolution_spin1": 23.47893316098989,
      "bestSolution_randSpin": 23.47893316098989,
      "with_spin": 24.6359891693576,
      "without_spin": 23.47893316098989
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      9.378319690286608,
      15.664315027572094,
      25.772007374036548,
      9.988113650797988,
      18.93282636055956,
      26.703918913398635,
      22.433551029005827,
      24.921514401259515,
      16.099321193684137,
      24.6359891693576
    ],
    "bestSolution_spin0": [
      9.378319690286608,
      15.664315027572094,
      25.772007374036548,
      9.988113650797988,
      18.93282636055956,
      26.703918913398635,
      22.433551029005827,
      24.921514401259515,
      16.099321193684137,
      24.6359891693576
    ],
    "bestSolution_spin1": [
      8.257638761274752,
      15.426284101606637,
      24.969134346479542,
      9.026080939624636,
      18.882093840786297,
      26.310397879056648,
      21.950322298756593,
      24.217882225686424,
      15.329064151043182,
      23.47893316098989
    ],
    "bestSolution_randSpin": [
      9.378319690286608,
      15.426284101606637,
      24.969134346479542,
      9.988113650797988,
      18.93282636055956,
      26.703918913398635,
      21.950322298756593,
      24.921514401259515,
      16.099321193684137,
      23.47893316098989
    ]
  },
  "results_with_spin": [
    9.378319690286608,
    15.664315027572094,
    25.772007374036548,
    9.988113650797988,
    18.93282636055956,
    26.703918913398635,
    22.433551029005827,
    24.921514401259515,
    16.099321193684137,
    24.6359891693576
  ],
  "results_without_spin": [
    9.378319690286608,
    15.426284101606637,
    24.969134346479542,
    9.988113650797988,
    18.93282636055956,
    26.703918913398635,
    21.950322298756593,
    24.921514401259515,
    16.099321193684137,
    23.47893316098989
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 24.045642801823252,
      "bestSolution_spin0": 24.045642801823252,
      "bestSolution_spin1": 23.446724278959888,
      "bestSolution_randSpin": 23.446724278959888,
      "with_spin": 24.045642801823252,
      "without_spin": 23.446724278959888
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 17.41883750504821,
      "bestSolution_spin0": 17.41883750504821,
      "bestSolution_spin1": 17.104934928173563,
      "bestSolution_randSpin": 17.104934928173563,
      "with_spin": 17.41883750504821,
      "without_spin": 17.104934928173563
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 20.25824708267434,
      "bestSolution_spin0": 20.25824708267434,
      "bestSolution_spin1": 19.494568602978767,
      "bestSolution_randSpin": 19.494568602978767,
      "with_spin": 20.25824708267434,
      "without_spin": 19.494568602978767
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 24.214862366857915,
      "bestSolution_spin0": 24.214862366857915,
      "bestSolution_spin1": 23.604790311723058,
      "bestSolution_randSpin": 24.214862366857915,
      "with_spin": 24.214862366857915,
      "without_spin": 24.214862366857915
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 25.260564281405735,
      "bestSolution_spin0": 25.260564281405735,
      "bestSolution_spin1": 24.581524801407788,
      "bestSolution_randSpin": 25.260564281405735,
      "with_spin": 25.260564281405735,
      "without_spin": 25.260564281405735
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 27.664808377322124,
      "bestSolution_spin0": 27.664808377322124,
      "bestSolution_spin1": 27.464015657034114,
      "bestSolution_randSpin": 27.664808377322124,
      "with_spin": 27.664808377322124,
      "without_spin": 27.664808377322124
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 20.113963975884847,
      "bestSolution_spin0": 20.113963975884847,
      "bestSolution_spin1": 19.626787553537458,
      "bestSolution_randSpin": 19.626787553537458,
      "with_spin": 20.113963975884847,
      "without_spin": 19.626787553537458
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 10.700244452285686,
      "bestSolution_spin0": 10.700244452285686,
      "bestSolution_spin1": 9.561383495231588,
      "bestSolution_randSpin": 9.561383495231588,
      "with_spin": 10.700244452285686,
      "without_spin": 9.561383495231588
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 24.42591948040387,
      "bestSolution_spin0": 24.42591948040387,
      "bestSolution_spin1": 23.917246347372203,
      "bestSolution_randSpin": 23.917246347372203,
      "with_spin": 24.42591948040387,
      "without_spin": 23.917246347372203
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 11.082275664191048,
      "bestSolution_spin0": 11.082275664191048,
      "bestSolution_spin1": 10.162694971716016,
      "bestSolution_randSpin": 11.082275664191048,
      "with_spin": 11.082275664191048,
      "without_spin": 11.082275664191048
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      24.045642801823252,
      17.41883750504821,
      20.25824708267434,
      24.214862366857915,
      25.260564281405735,
      27.664808377322124,
      20.113963975884847,
      10.700244452285686,
      24.42591948040387,
      11.082275664191048
    ],
    "bestSolution_spin0": [
      24.045642801823252,
      17.41883750504821,
      20.25824708267434,
      24.214862366857915,
      25.260564281405735,
      27.664808377322124,
      20.113963975884847,
      10.700244452285686,
      24.42591948040387,
      11.082275664191048
    ],
    "bestSolution_spin1": [
      23.446724278959888,
      17.104934928173563,
      19.494568602978767,
      23.604790311723058,
      24.581524801407788,
      27.464015657034114,
      19.626787553537458,
      9.561383495231588,
      23.917246347372203,
      10.162694971716016
    ],
    "bestSolution_randSpin": [
      23.446724278959888,
      17.104934928173563,
      19.494568602978767,
      24.214862366857915,
      25.260564281405735,
      27.664808377322124,
      19.626787553537458,
      9.561383495231588,
      23.917246347372203,
      11.082275664191048
    ]
  },
  "results_with_spin": [
    24.045642801823252,
    17.41883750504821,
    20.25824708267434,
    24.214862366857915,
    25.260564281405735,
    27.664808377322124,
    20.113963975884847,
    10.700244452285686,
    24.42591948040387,
    11.082275664191048
  ],
  "results_without_spin": [
    23.446724278959888,
    17.104934928173563,
    19.494568602978767,
    24.214862366857915,
    25.260564281405735,
    27.664808377322124,
    19.626787553537458,
    9.561383495231588,
    23.917246347372203,
    11.082275664191048
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 28.864095368382788,
      "bestSolution_spin0": 28.864095368382788,
      "bestSolution_spin1": 28.84793786877107,
      "bestSolution_randSpin": 28.864095368382788,
      "with_spin": 28.864095368382788,
      "without_spin": 28.864095368382788
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 11.46240504876653,
      "bestSolution_spin0": 11.46240504876653,
      "bestSolution_spin1": 10.455601783383814,
      "bestSolution_randSpin": 10.455601783383814,
      "with_spin": 11.46240504876653,
      "without_spin": 10.455601783383814
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 11.504253542614274,
      "bestSolution_spin0": 11.504253542614274,
      "bestSolution_spin1": 10.55518608897535,
      "bestSolution_randSpin": 11.504253542614274,
      "with_spin": 11.504253542614274,
      "without_spin": 11.504253542614274
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 14.353920090398724,
      "bestSolution_spin0": 14.353920090398724,
      "bestSolution_spin1": 13.468683638569614,
      "bestSolution_randSpin": 14.353920090398724,
      "with_spin": 14.353920090398724,
      "without_spin": 14.353920090398724
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 11.196132490577716,
      "bestSolution_spin0": 11.196132490577716,
      "bestSolution_spin1": 10.261316260512666,
      "bestSolution_randSpin": 10.261316260512666,
      "with_spin": 11.196132490577716,
      "without_spin": 10.261316260512666
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 26.70139011055459,
      "bestSolution_spin0": 26.70139011055459,
      "bestSolution_spin1": 26.01677992692952,
      "bestSolution_randSpin": 26.70139011055459,
      "with_spin": 26.70139011055459,
      "without_spin": 26.70139011055459
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 10.802471510891015,
      "bestSolution_spin0": 10.802471510891015,
      "bestSolution_spin1": 9.60377297420994,
      "bestSolution_randSpin": 9.60377297420994,
      "with_spin": 10.802471510891015,
      "without_spin": 9.60377297420994
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 18.410332625305468,
      "bestSolution_spin0": 18.410332625305468,
      "bestSolution_spin1": 17.522554838692326,
      "bestSolution_randSpin": 18.410332625305468,
      "with_spin": 18.410332625305468,
      "without_spin": 18.410332625305468
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 14.16551298121614,
      "bestSolution_spin0": 14.16551298121614,
      "bestSolution_spin1": 13.529254768905789,
      "bestSolution_randSpin": 13.529254768905789,
      "with_spin": 14.16551298121614,
      "without_spin": 13.529254768905789
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 25.82395047722665,
      "bestSolution_spin0": 25.82395047722665,
      "bestSolution_spin1": 25.660066875155835,
      "bestSolution_randSpin": 25.660066875155835,
      "with_spin": 25.82395047722665,
      "without_spin": 25.660066875155835
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      28.864095368382788,
      11.46240504876653,
      11.504253542614274,
      14.353920090398724,
      11.196132490577716,
      26.70139011055459,
      10.802471510891015,
      18.410332625305468,
      14.16551298121614,
      25.82395047722665
    ],
    "bestSolution_spin0": [
      28.864095368382788,
      11.46240504876653,
      11.504253542614274,
      14.353920090398724,
      11.196132490577716,
      26.70139011055459,
      10.802471510891015,
      18.410332625305468,
      14.16551298121614,
      25.82395047722665
    ],
    "bestSolution_spin1": [
      28.84793786877107,
      10.455601783383814,
      10.55518608897535,
      13.468683638569614,
      10.261316260512666,
      26.01677992692952,
      9.60377297420994,
      17.522554838692326,
      13.529254768905789,
      25.660066875155835
    ],
    "bestSolution_randSpin": [
      28.864095368382788,
      10.455601783383814,
      11.504253542614274,
      14.353920090398724,
      10.261316260512666,
      26.70139011055459,
      9.60377297420994,
      18.410332625305468,
      13.529254768905789,
      25.660066875155835
    ]
  },
  "results_with_spin": [
    28.864095368382788,
    11.46240504876653,
    11.504253542614274,
    14.353920090398724,
    11.196132490577716,
    26.70139011055459,
    10.802471510891015,
    18.410332625305468,
    14.16551298121614,
    25.82395047722665
  ],
  "results_without_spin": [
    28.864095368382788,
    10.455601783383814,
    11.504253542614274,
    14.353920090398724,
    10.261316260512666,
    26.70139011055459,
    9.60377297420994,
    18.410332625305468,
    13.529254768905789,
    25.660066875155835
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 26.368403252558757,
      "bestSolution_spin0": 26.368403252558757,
      "bestSolution_spin1": 25.66534884756065,
      "bestSolution_randSpin": 26.368403252558757,
      "with_spin": 26.368403252558757,
      "without_spin": 26.368403252558757
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 20.47236475125494,
      "bestSolution_spin0": 20.47236475125494,
      "bestSolution_spin1": 19.955048517777897,
      "bestSolution_randSpin": 20.47236475125494,
      "with_spin": 20.47236475125494,
      "without_spin": 20.47236475125494
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 25.406194208862335,
      "bestSolution_spin0": 25.406194208862335,
      "bestSolution_spin1": 24.680323579077665,
      "bestSolution_randSpin": 24.680323579077665,
      "with_spin": 25.406194208862335,
      "without_spin": 24.680323579077665
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 19.323904227988145,
      "bestSolution_spin0": 19.323904227988145,
      "bestSolution_spin1": 18.514446575704152,
      "bestSolution_randSpin": 18.514446575704152,
      "with_spin": 19.323904227988145,
      "without_spin": 18.514446575704152
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 25.990744933520055,
      "bestSolution_spin0": 25.990744933520055,
      "bestSolution_spin1": 25.754141600539604,
      "bestSolution_randSpin": 25.754141600539604,
      "with_spin": 25.990744933520055,
      "without_spin": 25.754141600539604
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 22.555277354705996,
      "bestSolution_spin0": 22.555277354705996,
      "bestSolution_spin1": 22.221793399652736,
      "bestSolution_randSpin": 22.221793399652736,
      "with_spin": 22.555277354705996,
      "without_spin": 22.221793399652736
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 23.47831974172741,
      "bestSolution_spin0": 23.47831974172741,
      "bestSolution_spin1": 23.112559575183838,
      "bestSolution_randSpin": 23.112559575183838,
      "with_spin": 23.47831974172741,
      "without_spin": 23.112559575183838
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 17.320796665908052,
      "bestSolution_spin0": 17.320796665908052,
      "bestSolution_spin1": 16.290373459105307,
      "bestSolution_randSpin": 16.290373459105307,
      "with_spin": 17.320796665908052,
      "without_spin": 16.290373459105307
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 19.99094496196551,
      "bestSolution_spin0": 19.99094496196551,
      "bestSolution_spin1": 19.79125139202872,
      "bestSolution_randSpin": 19.79125139202872,
      "with_spin": 19.99094496196551,
      "without_spin": 19.79125139202872
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 16.425862461095747,
      "bestSolution_spin0": 16.425862461095747,
      "bestSolution_spin1": 15.307281499478357,
      "bestSolution_randSpin": 15.307281499478357,
      "with_spin": 16.425862461095747,
      "without_spin": 15.307281499478357
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      26.368403252558757,
      20.47236475125494,
      25.406194208862335,
      19.323904227988145,
      25.990744933520055,
      22.555277354705996,
      23.47831974172741,
      17.320796665908052,
      19.99094496196551,
      16.425862461095747
    ],
    "bestSolution_spin0": [
      26.368403252558757,
      20.47236475125494,
      25.406194208862335,
      19.323904227988145,
      25.990744933520055,
      22.555277354705996,
      23.47831974172741,
      17.320796665908052,
      19.99094496196551,
      16.425862461095747
    ],
    "bestSolution_spin1": [
      25.66534884756065,
      19.955048517777897,
      24.680323579077665,
      18.514446575704152,
      25.754141600539604,
      22.221793399652736,
      23.112559575183838,
      16.290373459105307,
      19.79125139202872,
      15.307281499478357
    ],
    "bestSolution_randSpin": [
      26.368403252558757,
      20.47236475125494,
      24.680323579077665,
      18.514446575704152,
      25.754141600539604,
      22.221793399652736,
      23.112559575183838,
      16.290373459105307,
      19.79125139202872,
      15.307281499478357
    ]
  },
  "results_with_spin": [
    26.368403252558757,
    20.47236475125494,
    25.406194208862335,
    19.323904227988145,
    25.990744933520055,
    22.555277354705996,
    23.47831974172741,
    17.320796665908052,
    19.99094496196551,
    16.425862461095747
  ],
  "results_without_spin": [
    26.368403252558757,
    20.47236475125494,
    24.680323579077665,
    18.514446575704152,
    25.754141600539604,
    22.221793399652736,
    23.112559575183838,
    16.290373459105307,
    19.79125139202872,
    15.307281499478357
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 14.35310948315083,
      "bestSolution_spin0": 14.35310948315083,
      "bestSolution_spin1": 12.757910497785002,
      "bestSolution_randSpin": 14.35310948315083,
      "with_spin": 14.35310948315083,
      "without_spin": 14.35310948315083
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 27.022648055980838,
      "bestSolution_spin0": 27.022648055980838,
      "bestSolution_spin1": 26.673724472399602,
      "bestSolution_randSpin": 27.022648055980838,
      "with_spin": 27.022648055980838,
      "without_spin": 27.022648055980838
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 24.70509927105398,
      "bestSolution_spin0": 24.70509927105398,
      "bestSolution_spin1": 24.425796747700446,
      "bestSolution_randSpin": 24.425796747700446,
      "with_spin": 24.70509927105398,
      "without_spin": 24.425796747700446
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 17.791154401123826,
      "bestSolution_spin0": 17.791154401123826,
      "bestSolution_spin1": 16.913629236793916,
      "bestSolution_randSpin": 16.913629236793916,
      "with_spin": 17.791154401123826,
      "without_spin": 16.913629236793916
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 23.55195824793926,
      "bestSolution_spin0": 23.55195824793926,
      "bestSolution_spin1": 22.595780357587685,
      "bestSolution_randSpin": 22.595780357587685,
      "with_spin": 23.55195824793926,
      "without_spin": 22.595780357587685
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 26.892139545933297,
      "bestSolution_spin0": 26.892139545933297,
      "bestSolution_spin1": 26.393203432976087,
      "bestSolution_randSpin": 26.393203432976087,
      "with_spin": 26.892139545933297,
      "without_spin": 26.393203432976087
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 18.579100872112654,
      "bestSolution_spin0": 18.579100872112654,
      "bestSolution_spin1": 17.979423932736022,
      "bestSolution_randSpin": 17.979423932736022,
      "with_spin": 18.579100872112654,
      "without_spin": 17.979423932736022
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 13.038651519467836,
      "bestSolution_spin0": 13.038651519467836,
      "bestSolution_spin1": 12.225969482715254,
      "bestSolution_randSpin": 12.225969482715254,
      "with_spin": 13.038651519467836,
      "without_spin": 12.225969482715254
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 23.807950885620652,
      "bestSolution_spin0": 23.807950885620652,
      "bestSolution_spin1": 22.671439578903353,
      "bestSolution_randSpin": 22.671439578903353,
      "with_spin": 23.807950885620652,
      "without_spin": 22.671439578903353
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 13.760218305944893,
      "bestSolution_spin0": 13.760218305944893,
      "bestSolution_spin1": 12.631598196811606,
      "bestSolution_randSpin": 13.760218305944893,
      "with_spin": 13.760218305944893,
      "without_spin": 13.760218305944893
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      14.35310948315083,
      27.022648055980838,
      24.70509927105398,
      17.791154401123826,
      23.55195824793926,
      26.892139545933297,
      18.579100872112654,
      13.038651519467836,
      23.807950885620652,
      13.760218305944893
    ],
    "bestSolution_spin0": [
      14.35310948315083,
      27.022648055980838,
      24.70509927105398,
      17.791154401123826,
      23.55195824793926,
      26.892139545933297,
      18.579100872112654,
      13.038651519467836,
      23.807950885620652,
      13.760218305944893
    ],
    "bestSolution_spin1": [
      12.757910497785002,
      26.673724472399602,
      24.425796747700446,
      16.913629236793916,
      22.595780357587685,
      26.393203432976087,
      17.979423932736022,
      12.225969482715254,
      22.671439578903353,
      12.631598196811606
    ],
    "bestSolution_randSpin": [
      14.35310948315083,
      27.022648055980838,
      24.425796747700446,
      16.913629236793916,
      22.595780357587685,
      26.393203432976087,
      17.979423932736022,
      12.225969482715254,
      22.671439578903353,
      13.760218305944893
    ]
  },
  "results_with_spin": [
    14.35310948315083,
    27.022648055980838,
    24.70509927105398,
    17.791154401123826,
    23.55195824793926,
    26.892139545933297,
    18.579100872112654,
    13.038651519467836,
    23.807950885620652,
    13.760218305944893
  ],
  "results_without_spin": [
    14.35310948315083,
    27.022648055980838,
    24.425796747700446,
    16.913629236793916,
    22.595780357587685,
    26.393203432976087,
    17.979423932736022,
    12.225969482715254,
    22.671439578903353,
    13.760218305944893
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 25.24567309269454,
      "bestSolution_spin0": 25.24567309269454,
      "bestSolution_spin1": 24.95692581344526,
      "bestSolution_randSpin": 24.95692581344526,
      "with_spin": 25.24567309269454,
      "without_spin": 24.95692581344526
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 15.219874602232544,
      "bestSolution_spin0": 15.219874602232544,
      "bestSolution_spin1": 14.119684343103453,
      "bestSolution_randSpin": 14.119684343103453,
      "with_spin": 15.219874602232544,
      "without_spin": 14.119684343103453
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 13.864204629460607,
      "bestSolution_spin0": 13.864204629460607,
      "bestSolution_spin1": 12.50931884214446,
      "bestSolution_randSpin": 13.864204629460607,
      "with_spin": 13.864204629460607,
      "without_spin": 13.864204629460607
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 10.530814247424686,
      "bestSolution_spin0": 10.530814247424686,
      "bestSolution_spin1": 9.622113868816637,
      "bestSolution_randSpin": 9.622113868816637,
      "with_spin": 10.530814247424686,
      "without_spin": 9.622113868816637
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 20.413223544050453,
      "bestSolution_spin0": 20.413223544050453,
      "bestSolution_spin1": 20.005925696863592,
      "bestSolution_randSpin": 20.005925696863592,
      "with_spin": 20.413223544050453,
      "without_spin": 20.005925696863592
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 18.861671784891627,
      "bestSolution_spin0": 18.861671784891627,
      "bestSolution_spin1": 17.87855720192367,
      "bestSolution_randSpin": 18.861671784891627,
      "with_spin": 18.861671784891627,
      "without_spin": 18.861671784891627
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 13.646698139020463,
      "bestSolution_spin0": 13.646698139020463,
      "bestSolution_spin1": 13.186472056229846,
      "bestSolution_randSpin": 13.186472056229846,
      "with_spin": 13.646698139020463,
      "without_spin": 13.186472056229846
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 22.71478495363147,
      "bestSolution_spin0": 22.71478495363147,
      "bestSolution_spin1": 22.17978556289143,
      "bestSolution_randSpin": 22.71478495363147,
      "with_spin": 22.71478495363147,
      "without_spin": 22.71478495363147
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 26.17007673376078,
      "bestSolution_spin0": 26.17007673376078,
      "bestSolution_spin1": 25.954005226171322,
      "bestSolution_randSpin": 26.17007673376078,
      "with_spin": 26.17007673376078,
      "without_spin": 26.17007673376078
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 15.287261999422961,
      "bestSolution_spin0": 15.287261999422961,
      "bestSolution_spin1": 14.299524127637893,
      "bestSolution_randSpin": 14.299524127637893,
      "with_spin": 15.287261999422961,
      "without_spin": 14.299524127637893
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      25.24567309269454,
      15.219874602232544,
      13.864204629460607,
      10.530814247424686,
      20.413223544050453,
      18.861671784891627,
      13.646698139020463,
      22.71478495363147,
      26.17007673376078,
      15.287261999422961
    ],
    "bestSolution_spin0": [
      25.24567309269454,
      15.219874602232544,
      13.864204629460607,
      10.530814247424686,
      20.413223544050453,
      18.861671784891627,
      13.646698139020463,
      22.71478495363147,
      26.17007673376078,
      15.287261999422961
    ],
    "bestSolution_spin1": [
      24.95692581344526,
      14.119684343103453,
      12.50931884214446,
      9.622113868816637,
      20.005925696863592,
      17.87855720192367,
      13.186472056229846,
      22.17978556289143,
      25.954005226171322,
      14.299524127637893
    ],
    "bestSolution_randSpin": [
      24.95692581344526,
      14.119684343103453,
      13.864204629460607,
      9.622113868816637,
      20.005925696863592,
      18.861671784891627,
      13.186472056229846,
      22.71478495363147,
      26.17007673376078,
      14.299524127637893
    ]
  },
  "results_with_spin": [
    25.24567309269454,
    15.219874602232544,
    13.864204629460607,
    10.530814247424686,
    20.413223544050453,
    18.861671784891627,
    13.646698139020463,
    22.71478495363147,
    26.17007673376078,
    15.287261999422961
  ],
  "results_without_spin": [
    24.95692581344526,
    14.119684343103453,
    13.864204629460607,
    9.622113868816637,
    20.005925696863592,
    18.861671784891627,
    13.186472056229846,
    22.71478495363147,
    26.17007673376078,
    14.299524127637893
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 26.42285034408878,
      "bestSolution_spin0": 26.42285034408878,
      "bestSolution_spin1": 25.877765911749382,
      "bestSolution_randSpin": 25.877765911749382,
      "with_spin": 26.42285034408878,
      "without_spin": 25.877765911749382
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 25.842902683789383,
      "bestSolution_spin0": 25.842902683789383,
      "bestSolution_spin1": 25.314627317755622,
      "bestSolution_randSpin": 25.842902683789383,
      "with_spin": 25.842902683789383,
      "without_spin": 25.842902683789383
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 26.533519699476233,
      "bestSolution_spin0": 26.533519699476233,
      "bestSolution_spin1": 25.769415770756527,
      "bestSolution_randSpin": 25.769415770756527,
      "with_spin": 26.533519699476233,
      "without_spin": 25.769415770756527
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 26.600111687079483,
      "bestSolution_spin0": 26.600111687079483,
      "bestSolution_spin1": 26.304102036305284,
      "bestSolution_randSpin": 26.304102036305284,
      "with_spin": 26.600111687079483,
      "without_spin": 26.304102036305284
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 10.165323970011467,
      "bestSolution_spin0": 10.165323970011467,
      "bestSolution_spin1": 9.38720422467844,
      "bestSolution_randSpin": 10.165323970011467,
      "with_spin": 10.165323970011467,
      "without_spin": 10.165323970011467
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 20.01529479279928,
      "bestSolution_spin0": 20.01529479279928,
      "bestSolution_spin1": 19.590680522170643,
      "bestSolution_randSpin": 20.01529479279928,
      "with_spin": 20.01529479279928,
      "without_spin": 20.01529479279928
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 25.294310846235476,
      "bestSolution_spin0": 25.294310846235476,
      "bestSolution_spin1": 24.69448465175991,
      "bestSolution_randSpin": 25.294310846235476,
      "with_spin": 25.294310846235476,
      "without_spin": 25.294310846235476
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 19.587228307850783,
      "bestSolution_spin0": 19.587228307850783,
      "bestSolution_spin1": 18.75118779822001,
      "bestSolution_randSpin": 19.587228307850783,
      "with_spin": 19.587228307850783,
      "without_spin": 19.587228307850783
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 10.188660603084807,
      "bestSolution_spin0": 10.188660603084807,
      "bestSolution_spin1": 9.072650916314444,
      "bestSolution_randSpin": 9.072650916314444,
      "with_spin": 10.188660603084807,
      "without_spin": 9.072650916314444
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 21.043115023566124,
      "bestSolution_spin0": 21.043115023566124,
      "bestSolution_spin1": 20.77652299459649,
      "bestSolution_randSpin": 20.77652299459649,
      "with_spin": 21.043115023566124,
      "without_spin": 20.77652299459649
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      26.42285034408878,
      25.842902683789383,
      26.533519699476233,
      26.600111687079483,
      10.165323970011467,
      20.01529479279928,
      25.294310846235476,
      19.587228307850783,
      10.188660603084807,
      21.043115023566124
    ],
    "bestSolution_spin0": [
      26.42285034408878,
      25.842902683789383,
      26.533519699476233,
      26.600111687079483,
      10.165323970011467,
      20.01529479279928,
      25.294310846235476,
      19.587228307850783,
      10.188660603084807,
      21.043115023566124
    ],
    "bestSolution_spin1": [
      25.877765911749382,
      25.314627317755622,
      25.769415770756527,
      26.304102036305284,
      9.38720422467844,
      19.590680522170643,
      24.69448465175991,
      18.75118779822001,
      9.072650916314444,
      20.77652299459649
    ],
    "bestSolution_randSpin": [
      25.877765911749382,
      25.842902683789383,
      25.769415770756527,
      26.304102036305284,
      10.165323970011467,
      20.01529479279928,
      25.294310846235476,
      19.587228307850783,
      9.072650916314444,
      20.77652299459649
    ]
  },
  "results_with_spin": [
    26.42285034408878,
    25.842902683789383,
    26.533519699476233,
    26.600111687079483,
    10.165323970011467,
    20.01529479279928,
    25.294310846235476,
    19.587228307850783,
    10.188660603084807,
    21.043115023566124
  ],
  "results_without_spin": [
    25.877765911749382,
    25.842902683789383,
    25.769415770756527,
    26.304102036305284,
    10.165323970011467,
    20.01529479279928,
    25.294310846235476,
    19.587228307850783,
    9.072650916314444,
    20.77652299459649
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 17.325438279813582,
      "bestSolution_spin0": 17.325438279813582,
      "bestSolution_spin1": 16.8722916908884,
      "bestSolution_randSpin": 17.325438279813582,
      "with_spin": 17.325438279813582,
      "without_spin": 17.325438279813582
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 20.66602047896461,
      "bestSolution_spin0": 20.66602047896461,
      "bestSolution_spin1": 20.32210394685496,
      "bestSolution_randSpin": 20.66602047896461,
      "with_spin": 20.66602047896461,
      "without_spin": 20.66602047896461
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 28.217026001998484,
      "bestSolution_spin0": 28.217026001998484,
      "bestSolution_spin1": 28.146780069245217,
      "bestSolution_randSpin": 28.217026001998484,
      "with_spin": 28.217026001998484,
      "without_spin": 28.217026001998484
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 24.36198099606895,
      "bestSolution_spin0": 24.36198099606895,
      "bestSolution_spin1": 23.8572576018733,
      "bestSolution_randSpin": 23.8572576018733,
      "with_spin": 24.36198099606895,
      "without_spin": 23.8572576018733
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 20.49597504387069,
      "bestSolution_spin0": 20.49597504387069,
      "bestSolution_spin1": 19.96691973357843,
      "bestSolution_randSpin": 19.96691973357843,
      "with_spin": 20.49597504387069,
      "without_spin": 19.96691973357843
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 23.983311310741787,
      "bestSolution_spin0": 23.983311310741787,
      "bestSolution_spin1": 23.643630425699488,
      "bestSolution_randSpin": 23.983311310741787,
      "with_spin": 23.983311310741787,
      "without_spin": 23.983311310741787
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 21.170100808939402,
      "bestSolution_spin0": 21.170100808939402,
      "bestSolution_spin1": 20.80313800647947,
      "bestSolution_randSpin": 20.80313800647947,
      "with_spin": 21.170100808939402,
      "without_spin": 20.80313800647947
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 13.793274460894057,
      "bestSolution_spin0": 13.793274460894057,
      "bestSolution_spin1": 12.881546333772068,
      "bestSolution_randSpin": 13.793274460894057,
      "with_spin": 13.793274460894057,
      "without_spin": 13.793274460894057
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 19.210221952225456,
      "bestSolution_spin0": 19.210221952225456,
      "bestSolution_spin1": 18.367649445499822,
      "bestSolution_randSpin": 18.367649445499822,
      "with_spin": 19.210221952225456,
      "without_spin": 18.367649445499822
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 28.054577457117762,
      "bestSolution_spin0": 28.054577457117762,
      "bestSolution_spin1": 27.84461796178915,
      "bestSolution_randSpin": 27.84461796178915,
      "with_spin": 28.054577457117762,
      "without_spin": 27.84461796178915
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      17.325438279813582,
      20.66602047896461,
      28.217026001998484,
      24.36198099606895,
      20.49597504387069,
      23.983311310741787,
      21.170100808939402,
      13.793274460894057,
      19.210221952225456,
      28.054577457117762
    ],
    "bestSolution_spin0": [
      17.325438279813582,
      20.66602047896461,
      28.217026001998484,
      24.36198099606895,
      20.49597504387069,
      23.983311310741787,
      21.170100808939402,
      13.793274460894057,
      19.210221952225456,
      28.054577457117762
    ],
    "bestSolution_spin1": [
      16.8722916908884,
      20.32210394685496,
      28.146780069245217,
      23.8572576018733,
      19.96691973357843,
      23.643630425699488,
      20.80313800647947,
      12.881546333772068,
      18.367649445499822,
      27.84461796178915
    ],
    "bestSolution_randSpin": [
      17.325438279813582,
      20.66602047896461,
      28.217026001998484,
      23.8572576018733,
      19.96691973357843,
      23.983311310741787,
      20.80313800647947,
      13.793274460894057,
      18.367649445499822,
      27.84461796178915
    ]
  },
  "results_with_spin": [
    17.325438279813582,
    20.66602047896461,
    28.217026001998484,
    24.36198099606895,
    20.49597504387069,
    23.983311310741787,
    21.170100808939402,
    13.793274460894057,
    19.210221952225456,
    28.054577457117762
  ],
  "results_without_spin": [
    17.325438279813582,
    20.66602047896461,
    28.217026001998484,
    23.8572576018733,
    19.96691973357843,
    23.983311310741787,
    20.80313800647947,
    13.793274460894057,
    18.367649445499822,
    27.84461796178915
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 28.212772527873156,
      "bestSolution_spin0": 28.212772527873156,
      "bestSolution_spin1": 27.70580556352593,
      "bestSolution_randSpin": 27.70580556352593,
      "with_spin": 28.212772527873156,
      "without_spin": 27.70580556352593
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 21.54576845701989,
      "bestSolution_spin0": 21.54576845701989,
      "bestSolution_spin1": 20.38570912253519,
      "bestSolution_randSpin": 21.54576845701989,
      "with_spin": 21.54576845701989,
      "without_spin": 21.54576845701989
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 26.324340701359944,
      "bestSolution_spin0": 26.324340701359944,
      "bestSolution_spin1": 25.5333623073247,
      "bestSolution_randSpin": 26.324340701359944,
      "with_spin": 26.324340701359944,
      "without_spin": 26.324340701359944
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 11.843475358300664,
      "bestSolution_spin0": 11.843475358300664,
      "bestSolution_spin1": 10.962010824755733,
      "bestSolution_randSpin": 11.843475358300664,
      "with_spin": 11.843475358300664,
      "without_spin": 11.843475358300664
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 21.599968553291486,
      "bestSolution_spin0": 21.599968553291486,
      "bestSolution_spin1": 20.859112601326597,
      "bestSolution_randSpin": 21.599968553291486,
      "with_spin": 21.599968553291486,
      "without_spin": 21.599968553291486
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 18.16910969904533,
      "bestSolution_spin0": 18.16910969904533,
      "bestSolution_spin1": 17.159472389409913,
      "bestSolution_randSpin": 17.159472389409913,
      "with_spin": 18.16910969904533,
      "without_spin": 17.159472389409913
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 10.089296970445922,
      "bestSolution_spin0": 10.089296970445922,
      "bestSolution_spin1": 9.35002972039263,
      "bestSolution_randSpin": 10.089296970445922,
      "with_spin": 10.089296970445922,
      "without_spin": 10.089296970445922
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 24.691168834652697,
      "bestSolution_spin0": 24.691168834652697,
      "bestSolution_spin1": 24.185006968548123,
      "bestSolution_randSpin": 24.691168834652697,
      "with_spin": 24.691168834652697,
      "without_spin": 24.691168834652697
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 12.28018615075182,
      "bestSolution_spin0": 12.28018615075182,
      "bestSolution_spin1": 11.579487687111527,
      "bestSolution_randSpin": 11.579487687111527,
      "with_spin": 12.28018615075182,
      "without_spin": 11.579487687111527
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 22.914391442012032,
      "bestSolution_spin0": 22.914391442012032,
      "bestSolution_spin1": 22.46063947308819,
      "bestSolution_randSpin": 22.914391442012032,
      "with_spin": 22.914391442012032,
      "without_spin": 22.914391442012032
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      28.212772527873156,
      21.54576845701989,
      26.324340701359944,
      11.843475358300664,
      21.599968553291486,
      18.16910969904533,
      10.089296970445922,
      24.691168834652697,
      12.28018615075182,
      22.914391442012032
    ],
    "bestSolution_spin0": [
      28.212772527873156,
      21.54576845701989,
      26.324340701359944,
      11.843475358300664,
      21.599968553291486,
      18.16910969904533,
      10.089296970445922,
      24.691168834652697,
      12.28018615075182,
      22.914391442012032
    ],
    "bestSolution_spin1": [
      27.70580556352593,
      20.38570912253519,
      25.5333623073247,
      10.962010824755733,
      20.859112601326597,
      17.159472389409913,
      9.35002972039263,
      24.185006968548123,
      11.579487687111527,
      22.46063947308819
    ],
    "bestSolution_randSpin": [
      27.70580556352593,
      21.54576845701989,
      26.324340701359944,
      11.843475358300664,
      21.599968553291486,
      17.159472389409913,
      10.089296970445922,
      24.691168834652697,
      11.579487687111527,
      22.914391442012032
    ]
  },
  "results_with_spin": [
    28.212772527873156,
    21.54576845701989,
    26.324340701359944,
    11.843475358300664,
    21.599968553291486,
    18.16910969904533,
    10.089296970445922,
    24.691168834652697,
    12.28018615075182,
    22.914391442012032
  ],
  "results_without_spin": [
    27.70580556352593,
    21.54576845701989,
    26.324340701359944,
    11.843475358300664,
    21.599968553291486,
    17.159472389409913,
    10.089296970445922,
    24.691168834652697,
    11.579487687111527,
    22.914391442012032
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 20.18328917251467,
      "bestSolution_spin0": 20.18328917251467,
      "bestSolution_spin1": 19.763942664497474,
      "bestSolution_randSpin": 19.763942664497474,
      "with_spin": 20.18328917251467,
      "without_spin": 19.763942664497474
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 23.636699772894982,
      "bestSolution_spin0": 23.636699772894982,
      "bestSolution_spin1": 22.6372421294096,
      "bestSolution_randSpin": 22.6372421294096,
      "with_spin": 23.636699772894982,
      "without_spin": 22.6372421294096
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 19.50203761067135,
      "bestSolution_spin0": 19.50203761067135,
      "bestSolution_spin1": 19.07143672248,
      "bestSolution_randSpin": 19.07143672248,
      "with_spin": 19.50203761067135,
      "without_spin": 19.07143672248
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 19.597033221010847,
      "bestSolution_spin0": 19.597033221010847,
      "bestSolution_spin1": 18.624175953532465,
      "bestSolution_randSpin": 18.624175953532465,
      "with_spin": 19.597033221010847,
      "without_spin": 18.624175953532465
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 24.774761667214744,
      "bestSolution_spin0": 24.774761667214744,
      "bestSolution_spin1": 23.940477918586506,
      "bestSolution_randSpin": 23.940477918586506,
      "with_spin": 24.774761667214744,
      "without_spin": 23.940477918586506
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 24.330456320651887,
      "bestSolution_spin0": 24.330456320651887,
      "bestSolution_spin1": 24.007122439991328,
      "bestSolution_randSpin": 24.007122439991328,
      "with_spin": 24.330456320651887,
      "without_spin": 24.007122439991328
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 12.193073594035628,
      "bestSolution_spin0": 12.193073594035628,
      "bestSolution_spin1": 11.094696046078534,
      "bestSolution_randSpin": 11.094696046078534,
      "with_spin": 12.193073594035628,
      "without_spin": 11.094696046078534
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 12.838466430505143,
      "bestSolution_spin0": 12.838466430505143,
      "bestSolution_spin1": 11.998016348688033,
      "bestSolution_randSpin": 11.998016348688033,
      "with_spin": 12.838466430505143,
      "without_spin": 11.998016348688033
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 25.88680317447448,
      "bestSolution_spin0": 25.88680317447448,
      "bestSolution_spin1": 24.816663047544637,
      "bestSolution_randSpin": 25.88680317447448,
      "with_spin": 25.88680317447448,
      "without_spin": 25.88680317447448
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 10.870050214725268,
      "bestSolution_spin0": 10.870050214725268,
      "bestSolution_spin1": 10.019001798752816,
      "bestSolution_randSpin": 10.019001798752816,
      "with_spin": 10.870050214725268,
      "without_spin": 10.019001798752816
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      20.18328917251467,
      23.636699772894982,
      19.50203761067135,
      19.597033221010847,
      24.774761667214744,
      24.330456320651887,
      12.193073594035628,
      12.838466430505143,
      25.88680317447448,
      10.870050214725268
    ],
    "bestSolution_spin0": [
      20.18328917251467,
      23.636699772894982,
      19.50203761067135,
      19.597033221010847,
      24.774761667214744,
      24.330456320651887,
      12.193073594035628,
      12.838466430505143,
      25.88680317447448,
      10.870050214725268
    ],
    "bestSolution_spin1": [
      19.763942664497474,
      22.6372421294096,
      19.07143672248,
      18.624175953532465,
      23.940477918586506,
      24.007122439991328,
      11.094696046078534,
      11.998016348688033,
      24.816663047544637,
      10.019001798752816
    ],
    "bestSolution_randSpin": [
      19.763942664497474,
      22.6372421294096,
      19.07143672248,
      18.624175953532465,
      23.940477918586506,
      24.007122439991328,
      11.094696046078534,
      11.998016348688033,
      25.88680317447448,
      10.019001798752816
    ]
  },
  "results_with_spin": [
    20.18328917251467,
    23.636699772894982,
    19.50203761067135,
    19.597033221010847,
    24.774761667214744,
    24.330456320651887,
    12.193073594035628,
    12.838466430505143,
    25.88680317447448,
    10.870050214725268
  ],
  "results_without_spin": [
    19.763942664497474,
    22.6372421294096,
    19.07143672248,
    18.624175953532465,
    23.940477918586506,
    24.007122439991328,
    11.094696046078534,
    11.998016348688033,
    25.88680317447448,
    10.019001798752816
  ]
}

==> DataFinal/J_01_K_010/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 11.410289593605153,
      "bestSolution_spin0": 11.410289593605153,
      "bestSolution_spin1": 10.806491287579124,
      "bestSolution_randSpin": 10.806491287579124,
      "with_spin": 11.410289593605153,
      "without_spin": 10.806491287579124
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 16.008259531540954,
      "bestSolution_spin0": 16.008259531540954,
      "bestSolution_spin1": 15.458429399234472,
      "bestSolution_randSpin": 16.008259531540954,
      "with_spin": 16.008259531540954,
      "without_spin": 16.008259531540954
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 12.414427874256416,
      "bestSolution_spin0": 12.414427874256416,
      "bestSolution_spin1": 11.968485116869573,
      "bestSolution_randSpin": 12.414427874256416,
      "with_spin": 12.414427874256416,
      "without_spin": 12.414427874256416
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 14.267677090012485,
      "bestSolution_spin0": 14.267677090012485,
      "bestSolution_spin1": 13.926640371454491,
      "bestSolution_randSpin": 13.926640371454491,
      "with_spin": 14.267677090012485,
      "without_spin": 13.926640371454491
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 27.793362127103524,
      "bestSolution_spin0": 27.793362127103524,
      "bestSolution_spin1": 27.14833121822153,
      "bestSolution_randSpin": 27.793362127103524,
      "with_spin": 27.793362127103524,
      "without_spin": 27.793362127103524
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.00696501212471,
      "bestSolution_spin0": 28.00696501212471,
      "bestSolution_spin1": 27.813456503220024,
      "bestSolution_randSpin": 28.00696501212471,
      "with_spin": 28.00696501212471,
      "without_spin": 28.00696501212471
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 26.919823951159913,
      "bestSolution_spin0": 26.919823951159913,
      "bestSolution_spin1": 26.756860225919404,
      "bestSolution_randSpin": 26.919823951159913,
      "with_spin": 26.919823951159913,
      "without_spin": 26.919823951159913
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 26.6725104854844,
      "bestSolution_spin0": 26.6725104854844,
      "bestSolution_spin1": 26.00818240301378,
      "bestSolution_randSpin": 26.00818240301378,
      "with_spin": 26.6725104854844,
      "without_spin": 26.00818240301378
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 12.87326979928462,
      "bestSolution_spin0": 12.87326979928462,
      "bestSolution_spin1": 11.849283241352632,
      "bestSolution_randSpin": 11.849283241352632,
      "with_spin": 12.87326979928462,
      "without_spin": 11.849283241352632
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 20.43946800011643,
      "bestSolution_spin0": 20.43946800011643,
      "bestSolution_spin1": 20.040367134800857,
      "bestSolution_randSpin": 20.040367134800857,
      "with_spin": 20.43946800011643,
      "without_spin": 20.040367134800857
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      11.410289593605153,
      16.008259531540954,
      12.414427874256416,
      14.267677090012485,
      27.793362127103524,
      28.00696501212471,
      26.919823951159913,
      26.6725104854844,
      12.87326979928462,
      20.43946800011643
    ],
    "bestSolution_spin0": [
      11.410289593605153,
      16.008259531540954,
      12.414427874256416,
      14.267677090012485,
      27.793362127103524,
      28.00696501212471,
      26.919823951159913,
      26.6725104854844,
      12.87326979928462,
      20.43946800011643
    ],
    "bestSolution_spin1": [
      10.806491287579124,
      15.458429399234472,
      11.968485116869573,
      13.926640371454491,
      27.14833121822153,
      27.813456503220024,
      26.756860225919404,
      26.00818240301378,
      11.849283241352632,
      20.040367134800857
    ],
    "bestSolution_randSpin": [
      10.806491287579124,
      16.008259531540954,
      12.414427874256416,
      13.926640371454491,
      27.793362127103524,
      28.00696501212471,
      26.919823951159913,
      26.00818240301378,
      11.849283241352632,
      20.040367134800857
    ]
  },
  "results_with_spin": [
    11.410289593605153,
    16.008259531540954,
    12.414427874256416,
    14.267677090012485,
    27.793362127103524,
    28.00696501212471,
    26.919823951159913,
    26.6725104854844,
    12.87326979928462,
    20.43946800011643
  ],
  "results_without_spin": [
    10.806491287579124,
    16.008259531540954,
    12.414427874256416,
    13.926640371454491,
    27.793362127103524,
    28.00696501212471,
    26.919823951159913,
    26.00818240301378,
    11.849283241352632,
    20.040367134800857
  ]
}

==> DataFinal/J_01_K_010/merged/results.json <==
{
  "config": {
    "numSat": 1,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_01_K_010/chunks/chunk_001.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_002.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_003.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_004.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_005.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_006.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_007.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_008.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_009.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_010.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_011.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_012.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_013.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_014.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_015.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_016.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_017.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_018.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_019.json",
    "Data1/experiments/J_01_K_010/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      20.992281540943697,
      21.721276312988184,
      17.134973266450608,
      28.291006606027498,
      15.236958383224984,
      22.800531326005324,
      22.483608886172895,
      19.187142904063744,
      26.743261727537497,
      9.856249554800048,
      18.787137091770717,
      20.88833313953911,
      18.90818505450255,
      13.256204333892713,
      12.08048119545202,
      9.745614218826038,
      10.879606696571681,
      26.890177450693542,
      22.503286298338505,
      19.74224868950506,
      12.509179819047384,
      11.690867483986038,
      26.575517316029007,
      15.698381625233743,
      11.25300813028814,
      20.804234709224115,
      23.33544333434139,
      18.484769744984558,
      11.408037346623846,
      22.022594745256594,
      25.178112335411083,
      15.009950299844338,
      16.235987518382355,
      26.673497704673906,
      16.424173177651944,
      20.242045698232943,
      16.79216073764332,
      26.233941932147907,
      12.059643856710421,
      28.06796678654692,
      10.382467992902873,
      18.344543693294696,
      16.28656400633445,
      22.924737923920848,
      26.39143426846627,
      21.6582911546315,
      21.26828201113336,
      24.574179061659837,
      21.89966399719352,
      24.054103531039594,
      15.039537509290998,
      18.197774394195,
      22.70320214549395,
      25.756527451392458,
      15.171835887671701,
      19.834094589088004,
      11.933446185902948,
      23.598843095741383,
      10.810811213526959,
      25.870196468525663,
      14.72502360453256,
      22.07952391735442,
      27.609329671661644,
      19.83741266654776,
      11.687077606873505,
      27.491376621708593,
      15.186908717258383,
      23.66268384018018,
      12.90028664171169,
      16.068213419070098,
      22.919058267899047,
      9.676060430410246,
      9.076507736516184,
      25.60947212114906,
      12.172450340300628,
      16.01180901770914,
      10.433717434226262,
      26.318255545652423,
      29.4369780856175,
      26.95087778828585,
      23.39474970005832,
      24.219813137076688,
      9.51981200015529,
      19.2495088879172,
      26.790632224282067,
      17.335381524288085,
      22.235748521040215,
      27.877380308975912,
      12.954770124803511,
      29.82650943700381,
      9.378319690286608,
      15.664315027572094,
      25.772007374036548,
      9.988113650797988,
      18.93282636055956,
      26.703918913398635,
      22.433551029005827,
      24.921514401259515,
      16.099321193684137,
      24.6359891693576,
      24.045642801823252,
      17.41883750504821,
      20.25824708267434,
      24.214862366857915,
      25.260564281405735,
      27.664808377322124,
      20.113963975884847,
      10.700244452285686,
      24.42591948040387,
      11.082275664191048,
      28.864095368382788,
      11.46240504876653,
      11.504253542614274,
      14.353920090398724,
      11.196132490577716,
      26.70139011055459,
      10.802471510891015,
      18.410332625305468,
      14.16551298121614,
      25.82395047722665,
      26.368403252558757,
      20.47236475125494,
      25.406194208862335,
      19.323904227988145,
      25.990744933520055,
      22.555277354705996,
      23.47831974172741,
      17.320796665908052,
      19.99094496196551,
      16.425862461095747,
      14.35310948315083,
      27.022648055980838,
      24.70509927105398,
      17.791154401123826,
      23.55195824793926,
      26.892139545933297,
      18.579100872112654,
      13.038651519467836,
      23.807950885620652,
      13.760218305944893,
      25.24567309269454,
      15.219874602232544,
      13.864204629460607,
      10.530814247424686,
      20.413223544050453,
      18.861671784891627,
      13.646698139020463,
      22.71478495363147,
      26.17007673376078,
      15.287261999422961,
      26.42285034408878,
      25.842902683789383,
      26.533519699476233,
      26.600111687079483,
      10.165323970011467,
      20.01529479279928,
      25.294310846235476,
      19.587228307850783,
      10.188660603084807,
      21.043115023566124,
      17.325438279813582,
      20.66602047896461,
      28.217026001998484,
      24.36198099606895,
      20.49597504387069,
      23.983311310741787,
      21.170100808939402,
      13.793274460894057,
      19.210221952225456,
      28.054577457117762,
      28.212772527873156,
      21.54576845701989,
      26.324340701359944,
      11.843475358300664,
      21.599968553291486,
      18.16910969904533,
      10.089296970445922,
      24.691168834652697,
      12.28018615075182,
      22.914391442012032,
      20.18328917251467,
      23.636699772894982,
      19.50203761067135,
      19.597033221010847,
      24.774761667214744,
      24.330456320651887,
      12.193073594035628,
      12.838466430505143,
      25.88680317447448,
      10.870050214725268,
      11.410289593605153,
      16.008259531540954,
      12.414427874256416,
      14.267677090012485,
      27.793362127103524,
      28.00696501212471,
      26.919823951159913,
      26.6725104854844,
      12.87326979928462,
      20.43946800011643
    ],
    "bestSolution_spin0": [
      20.992281540943697,
      21.721276312988184,
      17.134973266450608,
      28.291006606027498,
      15.236958383224984,
      22.800531326005324,
      22.483608886172895,
      19.187142904063744,
      26.743261727537497,
      9.856249554800048,
      18.787137091770717,
      20.88833313953911,
      18.90818505450255,
      13.256204333892713,
      12.08048119545202,
      9.745614218826038,
      10.879606696571681,
      26.890177450693542,
      22.503286298338505,
      19.74224868950506,
      12.509179819047384,
      11.690867483986038,
      26.575517316029007,
      15.698381625233743,
      11.25300813028814,
      20.804234709224115,
      23.33544333434139,
      18.484769744984558,
      11.408037346623846,
      22.022594745256594,
      25.178112335411083,
      15.009950299844338,
      16.235987518382355,
      26.673497704673906,
      16.424173177651944,
      20.242045698232943,
      16.79216073764332,
      26.233941932147907,
      12.059643856710421,
      28.06796678654692,
      10.382467992902873,
      18.344543693294696,
      16.28656400633445,
      22.924737923920848,
      26.39143426846627,
      21.6582911546315,
      21.26828201113336,
      24.574179061659837,
      21.89966399719352,
      24.054103531039594,
      15.039537509290998,
      18.197774394195,
      22.70320214549395,
      25.756527451392458,
      15.171835887671701,
      19.834094589088004,
      11.933446185902948,
      23.598843095741383,
      10.810811213526959,
      25.870196468525663,
      14.72502360453256,
      22.07952391735442,
      27.609329671661644,
      19.83741266654776,
      11.687077606873505,
      27.491376621708593,
      15.186908717258383,
      23.66268384018018,
      12.90028664171169,
      16.068213419070098,
      22.919058267899047,
      9.676060430410246,
      9.076507736516184,
      25.60947212114906,
      12.172450340300628,
      16.01180901770914,
      10.433717434226262,
      26.318255545652423,
      29.4369780856175,
      26.95087778828585,
      23.39474970005832,
      24.219813137076688,
      9.51981200015529,
      19.2495088879172,
      26.790632224282067,
      17.335381524288085,
      22.235748521040215,
      27.877380308975912,
      12.954770124803511,
      29.82650943700381,
      9.378319690286608,
      15.664315027572094,
      25.772007374036548,
      9.988113650797988,
      18.93282636055956,
      26.703918913398635,
      22.433551029005827,
      24.921514401259515,
      16.099321193684137,
      24.6359891693576,
      24.045642801823252,
      17.41883750504821,
      20.25824708267434,
      24.214862366857915,
      25.260564281405735,
      27.664808377322124,
      20.113963975884847,
      10.700244452285686,
      24.42591948040387,
      11.082275664191048,
      28.864095368382788,
      11.46240504876653,
      11.504253542614274,
      14.353920090398724,
      11.196132490577716,
      26.70139011055459,
      10.802471510891015,
      18.410332625305468,
      14.16551298121614,
      25.82395047722665,
      26.368403252558757,
      20.47236475125494,
      25.406194208862335,
      19.323904227988145,
      25.990744933520055,
      22.555277354705996,
      23.47831974172741,
      17.320796665908052,
      19.99094496196551,
      16.425862461095747,
      14.35310948315083,
      27.022648055980838,
      24.70509927105398,
      17.791154401123826,
      23.55195824793926,
      26.892139545933297,
      18.579100872112654,
      13.038651519467836,
      23.807950885620652,
      13.760218305944893,
      25.24567309269454,
      15.219874602232544,
      13.864204629460607,
      10.530814247424686,
      20.413223544050453,
      18.861671784891627,
      13.646698139020463,
      22.71478495363147,
      26.17007673376078,
      15.287261999422961,
      26.42285034408878,
      25.842902683789383,
      26.533519699476233,
      26.600111687079483,
      10.165323970011467,
      20.01529479279928,
      25.294310846235476,
      19.587228307850783,
      10.188660603084807,
      21.043115023566124,
      17.325438279813582,
      20.66602047896461,
      28.217026001998484,
      24.36198099606895,
      20.49597504387069,
      23.983311310741787,
      21.170100808939402,
      13.793274460894057,
      19.210221952225456,
      28.054577457117762,
      28.212772527873156,
      21.54576845701989,
      26.324340701359944,
      11.843475358300664,
      21.599968553291486,
      18.16910969904533,
      10.089296970445922,
      24.691168834652697,
      12.28018615075182,
      22.914391442012032,
      20.18328917251467,
      23.636699772894982,
      19.50203761067135,
      19.597033221010847,
      24.774761667214744,
      24.330456320651887,
      12.193073594035628,
      12.838466430505143,
      25.88680317447448,
      10.870050214725268,
      11.410289593605153,
      16.008259531540954,
      12.414427874256416,
      14.267677090012485,
      27.793362127103524,
      28.00696501212471,
      26.919823951159913,
      26.6725104854844,
      12.87326979928462,
      20.43946800011643
    ],
    "bestSolution_spin1": [
      20.021133754602467,
      21.359556224531016,
      16.515415175732073,
      28.28005059657686,
      14.336831272656113,
      22.69512181284165,
      21.99822138006975,
      18.076871147683793,
      26.680599265482662,
      8.934455737465878,
      17.96077424703225,
      19.990777371214687,
      18.051903937592797,
      12.293883127165547,
      11.067540164760013,
      8.424406168635018,
      9.798744489759187,
      26.594079547359982,
      21.757868737192233,
      18.839539928820546,
      11.3976272952712,
      11.034202434290162,
      26.31586780929124,
      14.89666716842274,
      10.401062490870846,
      20.441273046628442,
      22.67659431811339,
      17.886352782718696,
      10.393372216991807,
      21.008371325142818,
      24.57884050811131,
      14.098590652853437,
      15.617801002912483,
      26.5226932307109,
      15.320432868142056,
      19.719439548821022,
      16.2456954751857,
      26.10415840183382,
      10.990936191861675,
      27.959187531870636,
      9.649005318550746,
      17.270922784675854,
      15.51337319665879,
      22.101060396850418,
      25.817748339927224,
      21.18778986158375,
      20.68882970568474,
      24.09517089457776,
      21.503306143798,
      23.500752989019876,
      14.76235001310416,
      17.022979382454054,
      22.286896812922286,
      25.587006573528612,
      14.327811702963313,
      18.299840644379806,
      11.314686869029819,
      23.148362657804167,
      10.07754597803983,
      25.708182918496394,
      13.933349547198148,
      20.53547809437241,
      27.37656385459817,
      18.741672341541708,
      10.704674100183727,
      27.431852870040345,
      14.50782507194273,
      23.53891364962191,
      12.296185593201978,
      14.626493365610658,
      22.610118533671205,
      8.874074167304084,
      8.014407446557726,
      25.319177820760707,
      11.418459866861124,
      15.627510194511256,
      9.375685406808248,
      26.310042620527938,
      29.398839599435966,
      26.424162466085328,
      23.229053696785638,
      23.09111039598397,
      8.566699936509739,
      18.510855762399604,
      26.49571027525617,
      16.602528334599494,
      21.20078929975096,
      27.284395671996094,
      12.066405433207178,
      29.819965841297982,
      8.257638761274752,
      15.426284101606637,
      24.969134346479542,
      9.026080939624636,
      18.882093840786297,
      26.310397879056648,
      21.950322298756593,
      24.217882225686424,
      15.329064151043182,
      23.47893316098989,
      23.446724278959888,
      17.104934928173563,
      19.494568602978767,
      23.604790311723058,
      24.581524801407788,
      27.464015657034114,
      19.626787553537458,
      9.561383495231588,
      23.917246347372203,
      10.162694971716016,
      28.84793786877107,
      10.455601783383814,
      10.55518608897535,
      13.468683638569614,
      10.261316260512666,
      26.01677992692952,
      9.60377297420994,
      17.522554838692326,
      13.529254768905789,
      25.660066875155835,
      25.66534884756065,
      19.955048517777897,
      24.680323579077665,
      18.514446575704152,
      25.754141600539604,
      22.221793399652736,
      23.112559575183838,
      16.290373459105307,
      19.79125139202872,
      15.307281499478357,
      12.757910497785002,
      26.673724472399602,
      24.425796747700446,
      16.913629236793916,
      22.595780357587685,
      26.393203432976087,
      17.979423932736022,
      12.225969482715254,
      22.671439578903353,
      12.631598196811606,
      24.95692581344526,
      14.119684343103453,
      12.50931884214446,
      9.622113868816637,
      20.005925696863592,
      17.87855720192367,
      13.186472056229846,
      22.17978556289143,
      25.954005226171322,
      14.299524127637893,
      25.877765911749382,
      25.314627317755622,
      25.769415770756527,
      26.304102036305284,
      9.38720422467844,
      19.590680522170643,
      24.69448465175991,
      18.75118779822001,
      9.072650916314444,
      20.77652299459649,
      16.8722916908884,
      20.32210394685496,
      28.146780069245217,
      23.8572576018733,
      19.96691973357843,
      23.643630425699488,
      20.80313800647947,
      12.881546333772068,
      18.367649445499822,
      27.84461796178915,
      27.70580556352593,
      20.38570912253519,
      25.5333623073247,
      10.962010824755733,
      20.859112601326597,
      17.159472389409913,
      9.35002972039263,
      24.185006968548123,
      11.579487687111527,
      22.46063947308819,
      19.763942664497474,
      22.6372421294096,
      19.07143672248,
      18.624175953532465,
      23.940477918586506,
      24.007122439991328,
      11.094696046078534,
      11.998016348688033,
      24.816663047544637,
      10.019001798752816,
      10.806491287579124,
      15.458429399234472,
      11.968485116869573,
      13.926640371454491,
      27.14833121822153,
      27.813456503220024,
      26.756860225919404,
      26.00818240301378,
      11.849283241352632,
      20.040367134800857
    ],
    "bestSolution_randSpin": [
      20.021133754602467,
      21.721276312988184,
      16.515415175732073,
      28.28005059657686,
      14.336831272656113,
      22.69512181284165,
      22.483608886172895,
      18.076871147683793,
      26.743261727537497,
      8.934455737465878,
      18.787137091770717,
      19.990777371214687,
      18.051903937592797,
      13.256204333892713,
      11.067540164760013,
      8.424406168635018,
      10.879606696571681,
      26.890177450693542,
      21.757868737192233,
      18.839539928820546,
      11.3976272952712,
      11.690867483986038,
      26.31586780929124,
      14.89666716842274,
      11.25300813028814,
      20.441273046628442,
      22.67659431811339,
      18.484769744984558,
      10.393372216991807,
      22.022594745256594,
      24.57884050811131,
      14.098590652853437,
      16.235987518382355,
      26.5226932307109,
      15.320432868142056,
      20.242045698232943,
      16.2456954751857,
      26.233941932147907,
      12.059643856710421,
      28.06796678654692,
      9.649005318550746,
      17.270922784675854,
      15.51337319665879,
      22.924737923920848,
      26.39143426846627,
      21.18778986158375,
      20.68882970568474,
      24.574179061659837,
      21.89966399719352,
      23.500752989019876,
      15.039537509290998,
      18.197774394195,
      22.286896812922286,
      25.756527451392458,
      15.171835887671701,
      18.299840644379806,
      11.933446185902948,
      23.598843095741383,
      10.810811213526959,
      25.870196468525663,
      14.72502360453256,
      22.07952391735442,
      27.37656385459817,
      18.741672341541708,
      11.687077606873505,
      27.491376621708593,
      15.186908717258383,
      23.66268384018018,
      12.296185593201978,
      14.626493365610658,
      22.610118533671205,
      8.874074167304084,
      9.076507736516184,
      25.319177820760707,
      11.418459866861124,
      16.01180901770914,
      10.433717434226262,
      26.310042620527938,
      29.4369780856175,
      26.95087778828585,
      23.229053696785638,
      23.09111039598397,
      9.51981200015529,
      19.2495088879172,
      26.49571027525617,
      17.335381524288085,
      21.20078929975096,
      27.877380308975912,
      12.066405433207178,
      29.819965841297982,
      9.378319690286608,
      15.426284101606637,
      24.969134346479542,
      9.988113650797988,
      18.93282636055956,
      26.703918913398635,
      21.950322298756593,
      24.921514401259515,
      16.099321193684137,
      23.47893316098989,
      23.446724278959888,
      17.104934928173563,
      19.494568602978767,
      24.214862366857915,
      25.260564281405735,
      27.664808377322124,
      19.626787553537458,
      9.561383495231588,
      23.917246347372203,
      11.082275664191048,
      28.864095368382788,
      10.455601783383814,
      11.504253542614274,
      14.353920090398724,
      10.261316260512666,
      26.70139011055459,
      9.60377297420994,
      18.410332625305468,
      13.529254768905789,
      25.660066875155835,
      26.368403252558757,
      20.47236475125494,
      24.680323579077665,
      18.514446575704152,
      25.754141600539604,
      22.221793399652736,
      23.112559575183838,
      16.290373459105307,
      19.79125139202872,
      15.307281499478357,
      14.35310948315083,
      27.022648055980838,
      24.425796747700446,
      16.913629236793916,
      22.595780357587685,
      26.393203432976087,
      17.979423932736022,
      12.225969482715254,
      22.671439578903353,
      13.760218305944893,
      24.95692581344526,
      14.119684343103453,
      13.864204629460607,
      9.622113868816637,
      20.005925696863592,
      18.861671784891627,
      13.186472056229846,
      22.71478495363147,
      26.17007673376078,
      14.299524127637893,
      25.877765911749382,
      25.842902683789383,
      25.769415770756527,
      26.304102036305284,
      10.165323970011467,
      20.01529479279928,
      25.294310846235476,
      19.587228307850783,
      9.072650916314444,
      20.77652299459649,
      17.325438279813582,
      20.66602047896461,
      28.217026001998484,
      23.8572576018733,
      19.96691973357843,
      23.983311310741787,
      20.80313800647947,
      13.793274460894057,
      18.367649445499822,
      27.84461796178915,
      27.70580556352593,
      21.54576845701989,
      26.324340701359944,
      11.843475358300664,
      21.599968553291486,
      17.159472389409913,
      10.089296970445922,
      24.691168834652697,
      11.579487687111527,
      22.914391442012032,
      19.763942664497474,
      22.6372421294096,
      19.07143672248,
      18.624175953532465,
      23.940477918586506,
      24.007122439991328,
      11.094696046078534,
      11.998016348688033,
      25.88680317447448,
      10.019001798752816,
      10.806491287579124,
      16.008259531540954,
      12.414427874256416,
      13.926640371454491,
      27.793362127103524,
      28.00696501212471,
      26.919823951159913,
      26.00818240301378,
      11.849283241352632,
      20.040367134800857
    ]
  },
  "results_with_spin": [
    20.992281540943697,
    21.721276312988184,
    17.134973266450608,
    28.291006606027498,
    15.236958383224984,
    22.800531326005324,
    22.483608886172895,
    19.187142904063744,
    26.743261727537497,
    9.856249554800048,
    18.787137091770717,
    20.88833313953911,
    18.90818505450255,
    13.256204333892713,
    12.08048119545202,
    9.745614218826038,
    10.879606696571681,
    26.890177450693542,
    22.503286298338505,
    19.74224868950506,
    12.509179819047384,
    11.690867483986038,
    26.575517316029007,
    15.698381625233743,
    11.25300813028814,
    20.804234709224115,
    23.33544333434139,
    18.484769744984558,
    11.408037346623846,
    22.022594745256594,
    25.178112335411083,
    15.009950299844338,
    16.235987518382355,
    26.673497704673906,
    16.424173177651944,
    20.242045698232943,
    16.79216073764332,
    26.233941932147907,
    12.059643856710421,
    28.06796678654692,
    10.382467992902873,
    18.344543693294696,
    16.28656400633445,
    22.924737923920848,
    26.39143426846627,
    21.6582911546315,
    21.26828201113336,
    24.574179061659837,
    21.89966399719352,
    24.054103531039594,
    15.039537509290998,
    18.197774394195,
    22.70320214549395,
    25.756527451392458,
    15.171835887671701,
    19.834094589088004,
    11.933446185902948,
    23.598843095741383,
    10.810811213526959,
    25.870196468525663,
    14.72502360453256,
    22.07952391735442,
    27.609329671661644,
    19.83741266654776,
    11.687077606873505,
    27.491376621708593,
    15.186908717258383,
    23.66268384018018,
    12.90028664171169,
    16.068213419070098,
    22.919058267899047,
    9.676060430410246,
    9.076507736516184,
    25.60947212114906,
    12.172450340300628,
    16.01180901770914,
    10.433717434226262,
    26.318255545652423,
    29.4369780856175,
    26.95087778828585,
    23.39474970005832,
    24.219813137076688,
    9.51981200015529,
    19.2495088879172,
    26.790632224282067,
    17.335381524288085,
    22.235748521040215,
    27.877380308975912,
    12.954770124803511,
    29.82650943700381,
    9.378319690286608,
    15.664315027572094,
    25.772007374036548,
    9.988113650797988,
    18.93282636055956,
    26.703918913398635,
    22.433551029005827,
    24.921514401259515,
    16.099321193684137,
    24.6359891693576,
    24.045642801823252,
    17.41883750504821,
    20.25824708267434,
    24.214862366857915,
    25.260564281405735,
    27.664808377322124,
    20.113963975884847,
    10.700244452285686,
    24.42591948040387,
    11.082275664191048,
    28.864095368382788,
    11.46240504876653,
    11.504253542614274,
    14.353920090398724,
    11.196132490577716,
    26.70139011055459,
    10.802471510891015,
    18.410332625305468,
    14.16551298121614,
    25.82395047722665,
    26.368403252558757,
    20.47236475125494,
    25.406194208862335,
    19.323904227988145,
    25.990744933520055,
    22.555277354705996,
    23.47831974172741,
    17.320796665908052,
    19.99094496196551,
    16.425862461095747,
    14.35310948315083,
    27.022648055980838,
    24.70509927105398,
    17.791154401123826,
    23.55195824793926,
    26.892139545933297,
    18.579100872112654,
    13.038651519467836,
    23.807950885620652,
    13.760218305944893,
    25.24567309269454,
    15.219874602232544,
    13.864204629460607,
    10.530814247424686,
    20.413223544050453,
    18.861671784891627,
    13.646698139020463,
    22.71478495363147,
    26.17007673376078,
    15.287261999422961,
    26.42285034408878,
    25.842902683789383,
    26.533519699476233,
    26.600111687079483,
    10.165323970011467,
    20.01529479279928,
    25.294310846235476,
    19.587228307850783,
    10.188660603084807,
    21.043115023566124,
    17.325438279813582,
    20.66602047896461,
    28.217026001998484,
    24.36198099606895,
    20.49597504387069,
    23.983311310741787,
    21.170100808939402,
    13.793274460894057,
    19.210221952225456,
    28.054577457117762,
    28.212772527873156,
    21.54576845701989,
    26.324340701359944,
    11.843475358300664,
    21.599968553291486,
    18.16910969904533,
    10.089296970445922,
    24.691168834652697,
    12.28018615075182,
    22.914391442012032,
    20.18328917251467,
    23.636699772894982,
    19.50203761067135,
    19.597033221010847,
    24.774761667214744,
    24.330456320651887,
    12.193073594035628,
    12.838466430505143,
    25.88680317447448,
    10.870050214725268,
    11.410289593605153,
    16.008259531540954,
    12.414427874256416,
    14.267677090012485,
    27.793362127103524,
    28.00696501212471,
    26.919823951159913,
    26.6725104854844,
    12.87326979928462,
    20.43946800011643
  ],
  "results_without_spin": [
    20.021133754602467,
    21.721276312988184,
    16.515415175732073,
    28.28005059657686,
    14.336831272656113,
    22.69512181284165,
    22.483608886172895,
    18.076871147683793,
    26.743261727537497,
    8.934455737465878,
    18.787137091770717,
    19.990777371214687,
    18.051903937592797,
    13.256204333892713,
    11.067540164760013,
    8.424406168635018,
    10.879606696571681,
    26.890177450693542,
    21.757868737192233,
    18.839539928820546,
    11.3976272952712,
    11.690867483986038,
    26.31586780929124,
    14.89666716842274,
    11.25300813028814,
    20.441273046628442,
    22.67659431811339,
    18.484769744984558,
    10.393372216991807,
    22.022594745256594,
    24.57884050811131,
    14.098590652853437,
    16.235987518382355,
    26.5226932307109,
    15.320432868142056,
    20.242045698232943,
    16.2456954751857,
    26.233941932147907,
    12.059643856710421,
    28.06796678654692,
    9.649005318550746,
    17.270922784675854,
    15.51337319665879,
    22.924737923920848,
    26.39143426846627,
    21.18778986158375,
    20.68882970568474,
    24.574179061659837,
    21.89966399719352,
    23.500752989019876,
    15.039537509290998,
    18.197774394195,
    22.286896812922286,
    25.756527451392458,
    15.171835887671701,
    18.299840644379806,
    11.933446185902948,
    23.598843095741383,
    10.810811213526959,
    25.870196468525663,
    14.72502360453256,
    22.07952391735442,
    27.37656385459817,
    18.741672341541708,
    11.687077606873505,
    27.491376621708593,
    15.186908717258383,
    23.66268384018018,
    12.296185593201978,
    14.626493365610658,
    22.610118533671205,
    8.874074167304084,
    9.076507736516184,
    25.319177820760707,
    11.418459866861124,
    16.01180901770914,
    10.433717434226262,
    26.310042620527938,
    29.4369780856175,
    26.95087778828585,
    23.229053696785638,
    23.09111039598397,
    9.51981200015529,
    19.2495088879172,
    26.49571027525617,
    17.335381524288085,
    21.20078929975096,
    27.877380308975912,
    12.066405433207178,
    29.819965841297982,
    9.378319690286608,
    15.426284101606637,
    24.969134346479542,
    9.988113650797988,
    18.93282636055956,
    26.703918913398635,
    21.950322298756593,
    24.921514401259515,
    16.099321193684137,
    23.47893316098989,
    23.446724278959888,
    17.104934928173563,
    19.494568602978767,
    24.214862366857915,
    25.260564281405735,
    27.664808377322124,
    19.626787553537458,
    9.561383495231588,
    23.917246347372203,
    11.082275664191048,
    28.864095368382788,
    10.455601783383814,
    11.504253542614274,
    14.353920090398724,
    10.261316260512666,
    26.70139011055459,
    9.60377297420994,
    18.410332625305468,
    13.529254768905789,
    25.660066875155835,
    26.368403252558757,
    20.47236475125494,
    24.680323579077665,
    18.514446575704152,
    25.754141600539604,
    22.221793399652736,
    23.112559575183838,
    16.290373459105307,
    19.79125139202872,
    15.307281499478357,
    14.35310948315083,
    27.022648055980838,
    24.425796747700446,
    16.913629236793916,
    22.595780357587685,
    26.393203432976087,
    17.979423932736022,
    12.225969482715254,
    22.671439578903353,
    13.760218305944893,
    24.95692581344526,
    14.119684343103453,
    13.864204629460607,
    9.622113868816637,
    20.005925696863592,
    18.861671784891627,
    13.186472056229846,
    22.71478495363147,
    26.17007673376078,
    14.299524127637893,
    25.877765911749382,
    25.842902683789383,
    25.769415770756527,
    26.304102036305284,
    10.165323970011467,
    20.01529479279928,
    25.294310846235476,
    19.587228307850783,
    9.072650916314444,
    20.77652299459649,
    17.325438279813582,
    20.66602047896461,
    28.217026001998484,
    23.8572576018733,
    19.96691973357843,
    23.983311310741787,
    20.80313800647947,
    13.793274460894057,
    18.367649445499822,
    27.84461796178915,
    27.70580556352593,
    21.54576845701989,
    26.324340701359944,
    11.843475358300664,
    21.599968553291486,
    17.159472389409913,
    10.089296970445922,
    24.691168834652697,
    11.579487687111527,
    22.914391442012032,
    19.763942664497474,
    22.6372421294096,
    19.07143672248,
    18.624175953532465,
    23.940477918586506,
    24.007122439991328,
    11.094696046078534,
    11.998016348688033,
    25.88680317447448,
    10.019001798752816,
    10.806491287579124,
    16.008259531540954,
    12.414427874256416,
    13.926640371454491,
    27.793362127103524,
    28.00696501212471,
    26.919823951159913,
    26.00818240301378,
    11.849283241352632,
    20.040367134800857
  ]
}


==> DataFinal/J_01_K_010/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    }
  ]
}

==> DataFinal/J_01_K_010/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    }
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 1,
    "seed": 300100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 22.02061609738739,
      "bestSolution_spin0": 22.02061609738739,
      "bestSolution_spin1": 21.617870857332548,
      "bestSolution_randSpin": 21.617870857332548,
      "with_spin": 22.02061609738739,
      "without_spin": 21.617870857332548
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 25.682078046307815,
      "bestSolution_spin0": 25.682078046307815,
      "bestSolution_spin1": 25.167074815871615,
      "bestSolution_randSpin": 25.682078046307815,
      "with_spin": 25.682078046307815,
      "without_spin": 25.682078046307815
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 28.14892871021018,
      "bestSolution_spin0": 27.959853432752436,
      "bestSolution_spin1": 28.14892871021018,
      "bestSolution_randSpin": 27.959853432752436,
      "with_spin": 28.14892871021018,
      "without_spin": 27.959853432752436
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 24.938608727951515,
      "bestSolution_spin0": 24.938608727951515,
      "bestSolution_spin1": 24.57168224626392,
      "bestSolution_randSpin": 24.57168224626392,
      "with_spin": 24.938608727951515,
      "without_spin": 24.57168224626392
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 33.28951323570954,
      "bestSolution_spin0": 32.85211392101067,
      "bestSolution_spin1": 33.28951323570954,
      "bestSolution_randSpin": 33.28951323570954,
      "with_spin": 33.28951323570954,
      "without_spin": 33.28951323570954
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 13.305370773724025,
      "bestSolution_spin0": 13.305370773724025,
      "bestSolution_spin1": 12.288938094280233,
      "bestSolution_randSpin": 13.305370773724025,
      "with_spin": 13.305370773724025,
      "without_spin": 13.305370773724025
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 30.733401967895137,
      "bestSolution_spin0": 30.733401967895137,
      "bestSolution_spin1": 30.057667100157644,
      "bestSolution_randSpin": 30.057667100157644,
      "with_spin": 30.733401967895137,
      "without_spin": 30.057667100157644
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 16.069956461090484,
      "bestSolution_spin0": 16.069956461090484,
      "bestSolution_spin1": 15.38681416201958,
      "bestSolution_randSpin": 16.069956461090484,
      "with_spin": 16.069956461090484,
      "without_spin": 16.069956461090484
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 34.719448227284076,
      "bestSolution_spin0": 34.29381692138456,
      "bestSolution_spin1": 34.719448227284076,
      "bestSolution_randSpin": 34.719448227284076,
      "with_spin": 34.719448227284076,
      "without_spin": 34.719448227284076
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 12.317020844549972,
      "bestSolution_spin0": 12.317020844549972,
      "bestSolution_spin1": 11.166564418969509,
      "bestSolution_randSpin": 12.317020844549972,
      "with_spin": 12.317020844549972,
      "without_spin": 12.317020844549972
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      22.02061609738739,
      25.682078046307815,
      28.14892871021018,
      24.938608727951515,
      33.28951323570954,
      13.305370773724025,
      30.733401967895137,
      16.069956461090484,
      34.719448227284076,
      12.317020844549972
    ],
    "bestSolution_spin0": [
      22.02061609738739,
      25.682078046307815,
      27.959853432752436,
      24.938608727951515,
      32.85211392101067,
      13.305370773724025,
      30.733401967895137,
      16.069956461090484,
      34.29381692138456,
      12.317020844549972
    ],
    "bestSolution_spin1": [
      21.617870857332548,
      25.167074815871615,
      28.14892871021018,
      24.57168224626392,
      33.28951323570954,
      12.288938094280233,
      30.057667100157644,
      15.38681416201958,
      34.719448227284076,
      11.166564418969509
    ],
    "bestSolution_randSpin": [
      21.617870857332548,
      25.682078046307815,
      27.959853432752436,
      24.57168224626392,
      33.28951323570954,
      13.305370773724025,
      30.057667100157644,
      16.069956461090484,
      34.719448227284076,
      12.317020844549972
    ]
  },
  "results_with_spin": [
    22.02061609738739,
    25.682078046307815,
    28.14892871021018,
    24.938608727951515,
    33.28951323570954,
    13.305370773724025,
    30.733401967895137,
    16.069956461090484,
    34.719448227284076,
    12.317020844549972
  ],
  "results_without_spin": [
    21.617870857332548,
    25.682078046307815,
    27.959853432752436,
    24.57168224626392,
    33.28951323570954,
    13.305370773724025,
    30.057667100157644,
    16.069956461090484,
    34.719448227284076,
    12.317020844549972
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 2,
    "seed": 300200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 31.768346090698195,
      "bestSolution_spin0": 31.452625483197203,
      "bestSolution_spin1": 31.768346090698195,
      "bestSolution_randSpin": 31.768346090698195,
      "with_spin": 31.768346090698195,
      "without_spin": 31.768346090698195
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 22.651701998561776,
      "bestSolution_spin0": 22.651701998561776,
      "bestSolution_spin1": 21.87496243637499,
      "bestSolution_randSpin": 21.87496243637499,
      "with_spin": 22.651701998561776,
      "without_spin": 21.87496243637499
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 12.856202441471948,
      "bestSolution_spin0": 12.856202441471948,
      "bestSolution_spin1": 11.661236287855491,
      "bestSolution_randSpin": 11.661236287855491,
      "with_spin": 12.856202441471948,
      "without_spin": 11.661236287855491
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 33.39798064226164,
      "bestSolution_spin0": 32.73214272570071,
      "bestSolution_spin1": 33.39798064226164,
      "bestSolution_randSpin": 32.73214272570071,
      "with_spin": 33.39798064226164,
      "without_spin": 32.73214272570071
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 15.932963634328148,
      "bestSolution_spin0": 15.932963634328148,
      "bestSolution_spin1": 14.630479459835204,
      "bestSolution_randSpin": 15.932963634328148,
      "with_spin": 15.932963634328148,
      "without_spin": 15.932963634328148
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 32.54492832128151,
      "bestSolution_spin0": 32.54492832128151,
      "bestSolution_spin1": 32.48347689315217,
      "bestSolution_randSpin": 32.48347689315217,
      "with_spin": 32.54492832128151,
      "without_spin": 32.48347689315217
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 30.846571415360128,
      "bestSolution_spin0": 30.846571415360128,
      "bestSolution_spin1": 30.49628920053753,
      "bestSolution_randSpin": 30.49628920053753,
      "with_spin": 30.846571415360128,
      "without_spin": 30.49628920053753
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 30.252929405813283,
      "bestSolution_spin0": 30.252929405813283,
      "bestSolution_spin1": 29.831993409614856,
      "bestSolution_randSpin": 29.831993409614856,
      "with_spin": 30.252929405813283,
      "without_spin": 29.831993409614856
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 28.30936222112532,
      "bestSolution_spin0": 27.871103062820794,
      "bestSolution_spin1": 28.30936222112532,
      "bestSolution_randSpin": 28.30936222112532,
      "with_spin": 28.30936222112532,
      "without_spin": 28.30936222112532
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 31.07967282315863,
      "bestSolution_spin0": 30.80269193610916,
      "bestSolution_spin1": 31.07967282315863,
      "bestSolution_randSpin": 31.07967282315863,
      "with_spin": 31.07967282315863,
      "without_spin": 31.07967282315863
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      31.768346090698195,
      22.651701998561776,
      12.856202441471948,
      33.39798064226164,
      15.932963634328148,
      32.54492832128151,
      30.846571415360128,
      30.252929405813283,
      28.30936222112532,
      31.07967282315863
    ],
    "bestSolution_spin0": [
      31.452625483197203,
      22.651701998561776,
      12.856202441471948,
      32.73214272570071,
      15.932963634328148,
      32.54492832128151,
      30.846571415360128,
      30.252929405813283,
      27.871103062820794,
      30.80269193610916
    ],
    "bestSolution_spin1": [
      31.768346090698195,
      21.87496243637499,
      11.661236287855491,
      33.39798064226164,
      14.630479459835204,
      32.48347689315217,
      30.49628920053753,
      29.831993409614856,
      28.30936222112532,
      31.07967282315863
    ],
    "bestSolution_randSpin": [
      31.768346090698195,
      21.87496243637499,
      11.661236287855491,
      32.73214272570071,
      15.932963634328148,
      32.48347689315217,
      30.49628920053753,
      29.831993409614856,
      28.30936222112532,
      31.07967282315863
    ]
  },
  "results_with_spin": [
    31.768346090698195,
    22.651701998561776,
    12.856202441471948,
    33.39798064226164,
    15.932963634328148,
    32.54492832128151,
    30.846571415360128,
    30.252929405813283,
    28.30936222112532,
    31.07967282315863
  ],
  "results_without_spin": [
    31.768346090698195,
    21.87496243637499,
    11.661236287855491,
    32.73214272570071,
    15.932963634328148,
    32.48347689315217,
    30.49628920053753,
    29.831993409614856,
    28.30936222112532,
    31.07967282315863
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 3,
    "seed": 300300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 13.354717726583079,
      "bestSolution_spin0": 13.354717726583079,
      "bestSolution_spin1": 12.501959199566791,
      "bestSolution_randSpin": 13.354717726583079,
      "with_spin": 13.354717726583079,
      "without_spin": 13.354717726583079
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 23.381093825125106,
      "bestSolution_spin0": 23.381093825125106,
      "bestSolution_spin1": 21.99123479545737,
      "bestSolution_randSpin": 21.99123479545737,
      "with_spin": 23.381093825125106,
      "without_spin": 21.99123479545737
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 22.353894655931214,
      "bestSolution_spin0": 22.353894655931214,
      "bestSolution_spin1": 21.562735619182128,
      "bestSolution_randSpin": 21.562735619182128,
      "with_spin": 22.353894655931214,
      "without_spin": 21.562735619182128
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 22.464993613789805,
      "bestSolution_spin0": 22.464993613789805,
      "bestSolution_spin1": 21.987370351497926,
      "bestSolution_randSpin": 21.987370351497926,
      "with_spin": 22.464993613789805,
      "without_spin": 21.987370351497926
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.20910250178094,
      "bestSolution_spin0": 32.20910250178094,
      "bestSolution_spin1": 31.80652284455229,
      "bestSolution_randSpin": 32.20910250178094,
      "with_spin": 32.20910250178094,
      "without_spin": 32.20910250178094
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 32.081683494434124,
      "bestSolution_spin0": 32.081683494434124,
      "bestSolution_spin1": 31.777004146156536,
      "bestSolution_randSpin": 32.081683494434124,
      "with_spin": 32.081683494434124,
      "without_spin": 32.081683494434124
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 34.941511282834924,
      "bestSolution_spin0": 34.82977290875406,
      "bestSolution_spin1": 34.941511282834924,
      "bestSolution_randSpin": 34.82977290875406,
      "with_spin": 34.941511282834924,
      "without_spin": 34.82977290875406
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 26.0980897246699,
      "bestSolution_spin0": 26.0980897246699,
      "bestSolution_spin1": 26.096861338865445,
      "bestSolution_randSpin": 26.096861338865445,
      "with_spin": 26.0980897246699,
      "without_spin": 26.096861338865445
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 13.040409744671395,
      "bestSolution_spin0": 13.040409744671395,
      "bestSolution_spin1": 11.95544829560033,
      "bestSolution_randSpin": 11.95544829560033,
      "with_spin": 13.040409744671395,
      "without_spin": 11.95544829560033
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 27.956002684163874,
      "bestSolution_spin0": 27.956002684163874,
      "bestSolution_spin1": 27.59047120662667,
      "bestSolution_randSpin": 27.59047120662667,
      "with_spin": 27.956002684163874,
      "without_spin": 27.59047120662667
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      13.354717726583079,
      23.381093825125106,
      22.353894655931214,
      22.464993613789805,
      32.20910250178094,
      32.081683494434124,
      34.941511282834924,
      26.0980897246699,
      13.040409744671395,
      27.956002684163874
    ],
    "bestSolution_spin0": [
      13.354717726583079,
      23.381093825125106,
      22.353894655931214,
      22.464993613789805,
      32.20910250178094,
      32.081683494434124,
      34.82977290875406,
      26.0980897246699,
      13.040409744671395,
      27.956002684163874
    ],
    "bestSolution_spin1": [
      12.501959199566791,
      21.99123479545737,
      21.562735619182128,
      21.987370351497926,
      31.80652284455229,
      31.777004146156536,
      34.941511282834924,
      26.096861338865445,
      11.95544829560033,
      27.59047120662667
    ],
    "bestSolution_randSpin": [
      13.354717726583079,
      21.99123479545737,
      21.562735619182128,
      21.987370351497926,
      32.20910250178094,
      32.081683494434124,
      34.82977290875406,
      26.096861338865445,
      11.95544829560033,
      27.59047120662667
    ]
  },
  "results_with_spin": [
    13.354717726583079,
    23.381093825125106,
    22.353894655931214,
    22.464993613789805,
    32.20910250178094,
    32.081683494434124,
    34.941511282834924,
    26.0980897246699,
    13.040409744671395,
    27.956002684163874
  ],
  "results_without_spin": [
    13.354717726583079,
    21.99123479545737,
    21.562735619182128,
    21.987370351497926,
    32.20910250178094,
    32.081683494434124,
    34.82977290875406,
    26.096861338865445,
    11.95544829560033,
    27.59047120662667
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 4,
    "seed": 300400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 14.526861710675059,
      "bestSolution_spin0": 14.526861710675059,
      "bestSolution_spin1": 13.8109529037714,
      "bestSolution_randSpin": 14.526861710675059,
      "with_spin": 14.526861710675059,
      "without_spin": 14.526861710675059
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 20.90596025921324,
      "bestSolution_spin0": 20.90596025921324,
      "bestSolution_spin1": 20.214521206454513,
      "bestSolution_randSpin": 20.214521206454513,
      "with_spin": 20.90596025921324,
      "without_spin": 20.214521206454513
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 14.483408538110327,
      "bestSolution_spin0": 14.483408538110327,
      "bestSolution_spin1": 13.298736638497202,
      "bestSolution_randSpin": 13.298736638497202,
      "with_spin": 14.483408538110327,
      "without_spin": 13.298736638497202
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 18.12803423922597,
      "bestSolution_spin0": 18.12803423922597,
      "bestSolution_spin1": 17.1409526079592,
      "bestSolution_randSpin": 18.12803423922597,
      "with_spin": 18.12803423922597,
      "without_spin": 18.12803423922597
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 36.11990254826706,
      "bestSolution_spin0": 34.95802856714729,
      "bestSolution_spin1": 36.11990254826706,
      "bestSolution_randSpin": 34.95802856714729,
      "with_spin": 36.11990254826706,
      "without_spin": 34.95802856714729
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 25.54425577323636,
      "bestSolution_spin0": 25.54425577323636,
      "bestSolution_spin1": 25.2365733994412,
      "bestSolution_randSpin": 25.54425577323636,
      "with_spin": 25.54425577323636,
      "without_spin": 25.54425577323636
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 34.38033009272863,
      "bestSolution_spin0": 33.33260930156989,
      "bestSolution_spin1": 34.38033009272863,
      "bestSolution_randSpin": 33.33260930156989,
      "with_spin": 34.38033009272863,
      "without_spin": 33.33260930156989
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 31.891186376956437,
      "bestSolution_spin0": 31.891186376956437,
      "bestSolution_spin1": 31.61768400486996,
      "bestSolution_randSpin": 31.891186376956437,
      "with_spin": 31.891186376956437,
      "without_spin": 31.891186376956437
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 24.522091294611894,
      "bestSolution_spin0": 24.522091294611894,
      "bestSolution_spin1": 23.386355498291298,
      "bestSolution_randSpin": 24.522091294611894,
      "with_spin": 24.522091294611894,
      "without_spin": 24.522091294611894
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 23.02571431240572,
      "bestSolution_spin0": 23.02571431240572,
      "bestSolution_spin1": 22.54995986163219,
      "bestSolution_randSpin": 22.54995986163219,
      "with_spin": 23.02571431240572,
      "without_spin": 22.54995986163219
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      14.526861710675059,
      20.90596025921324,
      14.483408538110327,
      18.12803423922597,
      36.11990254826706,
      25.54425577323636,
      34.38033009272863,
      31.891186376956437,
      24.522091294611894,
      23.02571431240572
    ],
    "bestSolution_spin0": [
      14.526861710675059,
      20.90596025921324,
      14.483408538110327,
      18.12803423922597,
      34.95802856714729,
      25.54425577323636,
      33.33260930156989,
      31.891186376956437,
      24.522091294611894,
      23.02571431240572
    ],
    "bestSolution_spin1": [
      13.8109529037714,
      20.214521206454513,
      13.298736638497202,
      17.1409526079592,
      36.11990254826706,
      25.2365733994412,
      34.38033009272863,
      31.61768400486996,
      23.386355498291298,
      22.54995986163219
    ],
    "bestSolution_randSpin": [
      14.526861710675059,
      20.214521206454513,
      13.298736638497202,
      18.12803423922597,
      34.95802856714729,
      25.54425577323636,
      33.33260930156989,
      31.891186376956437,
      24.522091294611894,
      22.54995986163219
    ]
  },
  "results_with_spin": [
    14.526861710675059,
    20.90596025921324,
    14.483408538110327,
    18.12803423922597,
    36.11990254826706,
    25.54425577323636,
    34.38033009272863,
    31.891186376956437,
    24.522091294611894,
    23.02571431240572
  ],
  "results_without_spin": [
    14.526861710675059,
    20.214521206454513,
    13.298736638497202,
    18.12803423922597,
    34.95802856714729,
    25.54425577323636,
    33.33260930156989,
    31.891186376956437,
    24.522091294611894,
    22.54995986163219
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 5,
    "seed": 300500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 18.718985072632172,
      "bestSolution_spin0": 18.718985072632172,
      "bestSolution_spin1": 18.350393640297344,
      "bestSolution_randSpin": 18.718985072632172,
      "with_spin": 18.718985072632172,
      "without_spin": 18.718985072632172
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 29.40099477975768,
      "bestSolution_spin0": 29.191681687104737,
      "bestSolution_spin1": 29.40099477975768,
      "bestSolution_randSpin": 29.40099477975768,
      "with_spin": 29.40099477975768,
      "without_spin": 29.40099477975768
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 25.690107090909372,
      "bestSolution_spin0": 25.690107090909372,
      "bestSolution_spin1": 25.237746200487127,
      "bestSolution_randSpin": 25.237746200487127,
      "with_spin": 25.690107090909372,
      "without_spin": 25.237746200487127
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 36.44600374906596,
      "bestSolution_spin0": 35.65359061984188,
      "bestSolution_spin1": 36.44600374906596,
      "bestSolution_randSpin": 36.44600374906596,
      "with_spin": 36.44600374906596,
      "without_spin": 36.44600374906596
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 30.428434053105427,
      "bestSolution_spin0": 30.428434053105427,
      "bestSolution_spin1": 29.375717051756112,
      "bestSolution_randSpin": 29.375717051756112,
      "with_spin": 30.428434053105427,
      "without_spin": 29.375717051756112
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 31.276180761371737,
      "bestSolution_spin0": 31.276180761371737,
      "bestSolution_spin1": 30.838447448838707,
      "bestSolution_randSpin": 30.838447448838707,
      "with_spin": 31.276180761371737,
      "without_spin": 30.838447448838707
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 12.139999723842774,
      "bestSolution_spin0": 12.139999723842774,
      "bestSolution_spin1": 11.420654113115344,
      "bestSolution_randSpin": 12.139999723842774,
      "with_spin": 12.139999723842774,
      "without_spin": 12.139999723842774
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 14.781137726700045,
      "bestSolution_spin0": 14.781137726700045,
      "bestSolution_spin1": 14.031090733678015,
      "bestSolution_randSpin": 14.781137726700045,
      "with_spin": 14.781137726700045,
      "without_spin": 14.781137726700045
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 23.76318592022533,
      "bestSolution_spin0": 23.3580098795684,
      "bestSolution_spin1": 23.76318592022533,
      "bestSolution_randSpin": 23.3580098795684,
      "with_spin": 23.76318592022533,
      "without_spin": 23.3580098795684
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 28.8285290037723,
      "bestSolution_spin0": 28.8285290037723,
      "bestSolution_spin1": 28.68153965262569,
      "bestSolution_randSpin": 28.68153965262569,
      "with_spin": 28.8285290037723,
      "without_spin": 28.68153965262569
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      18.718985072632172,
      29.40099477975768,
      25.690107090909372,
      36.44600374906596,
      30.428434053105427,
      31.276180761371737,
      12.139999723842774,
      14.781137726700045,
      23.76318592022533,
      28.8285290037723
    ],
    "bestSolution_spin0": [
      18.718985072632172,
      29.191681687104737,
      25.690107090909372,
      35.65359061984188,
      30.428434053105427,
      31.276180761371737,
      12.139999723842774,
      14.781137726700045,
      23.3580098795684,
      28.8285290037723
    ],
    "bestSolution_spin1": [
      18.350393640297344,
      29.40099477975768,
      25.237746200487127,
      36.44600374906596,
      29.375717051756112,
      30.838447448838707,
      11.420654113115344,
      14.031090733678015,
      23.76318592022533,
      28.68153965262569
    ],
    "bestSolution_randSpin": [
      18.718985072632172,
      29.40099477975768,
      25.237746200487127,
      36.44600374906596,
      29.375717051756112,
      30.838447448838707,
      12.139999723842774,
      14.781137726700045,
      23.3580098795684,
      28.68153965262569
    ]
  },
  "results_with_spin": [
    18.718985072632172,
    29.40099477975768,
    25.690107090909372,
    36.44600374906596,
    30.428434053105427,
    31.276180761371737,
    12.139999723842774,
    14.781137726700045,
    23.76318592022533,
    28.8285290037723
  ],
  "results_without_spin": [
    18.718985072632172,
    29.40099477975768,
    25.237746200487127,
    36.44600374906596,
    29.375717051756112,
    30.838447448838707,
    12.139999723842774,
    14.781137726700045,
    23.3580098795684,
    28.68153965262569
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 6,
    "seed": 300600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 30.56941974534857,
      "bestSolution_spin0": 30.56941974534857,
      "bestSolution_spin1": 30.433662780431394,
      "bestSolution_randSpin": 30.433662780431394,
      "with_spin": 30.56941974534857,
      "without_spin": 30.433662780431394
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 31.46013815671996,
      "bestSolution_spin0": 30.8285130889696,
      "bestSolution_spin1": 31.46013815671996,
      "bestSolution_randSpin": 30.8285130889696,
      "with_spin": 31.46013815671996,
      "without_spin": 30.8285130889696
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 21.162144315395192,
      "bestSolution_spin0": 21.162144315395192,
      "bestSolution_spin1": 20.169636750684624,
      "bestSolution_randSpin": 21.162144315395192,
      "with_spin": 21.162144315395192,
      "without_spin": 21.162144315395192
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 15.571456328066935,
      "bestSolution_spin0": 15.571456328066935,
      "bestSolution_spin1": 14.707052243748427,
      "bestSolution_randSpin": 14.707052243748427,
      "with_spin": 15.571456328066935,
      "without_spin": 14.707052243748427
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 33.362276966130054,
      "bestSolution_spin0": 33.362276966130054,
      "bestSolution_spin1": 33.128066396418596,
      "bestSolution_randSpin": 33.128066396418596,
      "with_spin": 33.362276966130054,
      "without_spin": 33.128066396418596
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 31.121952734587197,
      "bestSolution_spin0": 31.121952734587197,
      "bestSolution_spin1": 30.673348575421006,
      "bestSolution_randSpin": 31.121952734587197,
      "with_spin": 31.121952734587197,
      "without_spin": 31.121952734587197
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 24.494938438556,
      "bestSolution_spin0": 24.494938438556,
      "bestSolution_spin1": 23.17872467366115,
      "bestSolution_randSpin": 23.17872467366115,
      "with_spin": 24.494938438556,
      "without_spin": 23.17872467366115
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 29.471343509871982,
      "bestSolution_spin0": 29.471343509871982,
      "bestSolution_spin1": 29.138424171071485,
      "bestSolution_randSpin": 29.138424171071485,
      "with_spin": 29.471343509871982,
      "without_spin": 29.138424171071485
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 14.841399084394487,
      "bestSolution_spin0": 14.841399084394487,
      "bestSolution_spin1": 13.489054101014812,
      "bestSolution_randSpin": 14.841399084394487,
      "with_spin": 14.841399084394487,
      "without_spin": 14.841399084394487
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 15.217843152555847,
      "bestSolution_spin0": 15.217843152555847,
      "bestSolution_spin1": 14.423937284630085,
      "bestSolution_randSpin": 14.423937284630085,
      "with_spin": 15.217843152555847,
      "without_spin": 14.423937284630085
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      30.56941974534857,
      31.46013815671996,
      21.162144315395192,
      15.571456328066935,
      33.362276966130054,
      31.121952734587197,
      24.494938438556,
      29.471343509871982,
      14.841399084394487,
      15.217843152555847
    ],
    "bestSolution_spin0": [
      30.56941974534857,
      30.8285130889696,
      21.162144315395192,
      15.571456328066935,
      33.362276966130054,
      31.121952734587197,
      24.494938438556,
      29.471343509871982,
      14.841399084394487,
      15.217843152555847
    ],
    "bestSolution_spin1": [
      30.433662780431394,
      31.46013815671996,
      20.169636750684624,
      14.707052243748427,
      33.128066396418596,
      30.673348575421006,
      23.17872467366115,
      29.138424171071485,
      13.489054101014812,
      14.423937284630085
    ],
    "bestSolution_randSpin": [
      30.433662780431394,
      30.8285130889696,
      21.162144315395192,
      14.707052243748427,
      33.128066396418596,
      31.121952734587197,
      23.17872467366115,
      29.138424171071485,
      14.841399084394487,
      14.423937284630085
    ]
  },
  "results_with_spin": [
    30.56941974534857,
    31.46013815671996,
    21.162144315395192,
    15.571456328066935,
    33.362276966130054,
    31.121952734587197,
    24.494938438556,
    29.471343509871982,
    14.841399084394487,
    15.217843152555847
  ],
  "results_without_spin": [
    30.433662780431394,
    30.8285130889696,
    21.162144315395192,
    14.707052243748427,
    33.128066396418596,
    31.121952734587197,
    23.17872467366115,
    29.138424171071485,
    14.841399084394487,
    14.423937284630085
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 7,
    "seed": 300700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 25.2119028763812,
      "bestSolution_spin0": 25.2119028763812,
      "bestSolution_spin1": 24.56302958346843,
      "bestSolution_randSpin": 25.2119028763812,
      "with_spin": 25.2119028763812,
      "without_spin": 25.2119028763812
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 32.0649021211289,
      "bestSolution_spin0": 32.0649021211289,
      "bestSolution_spin1": 30.916635968828537,
      "bestSolution_randSpin": 32.0649021211289,
      "with_spin": 32.0649021211289,
      "without_spin": 32.0649021211289
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 14.693211439247833,
      "bestSolution_spin0": 14.693211439247833,
      "bestSolution_spin1": 13.949332616731589,
      "bestSolution_randSpin": 13.949332616731589,
      "with_spin": 14.693211439247833,
      "without_spin": 13.949332616731589
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 20.11757952538345,
      "bestSolution_spin0": 20.11757952538345,
      "bestSolution_spin1": 19.250859997250835,
      "bestSolution_randSpin": 20.11757952538345,
      "with_spin": 20.11757952538345,
      "without_spin": 20.11757952538345
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.51754184220852,
      "bestSolution_spin0": 26.51754184220852,
      "bestSolution_spin1": 25.859155267661777,
      "bestSolution_randSpin": 26.51754184220852,
      "with_spin": 26.51754184220852,
      "without_spin": 26.51754184220852
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.795771492679158,
      "bestSolution_spin0": 28.66781963310074,
      "bestSolution_spin1": 28.795771492679158,
      "bestSolution_randSpin": 28.795771492679158,
      "with_spin": 28.795771492679158,
      "without_spin": 28.795771492679158
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 33.304456316682966,
      "bestSolution_spin0": 32.811903519009846,
      "bestSolution_spin1": 33.304456316682966,
      "bestSolution_randSpin": 32.811903519009846,
      "with_spin": 33.304456316682966,
      "without_spin": 32.811903519009846
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 15.599809295962988,
      "bestSolution_spin0": 15.599809295962988,
      "bestSolution_spin1": 14.262772839718961,
      "bestSolution_randSpin": 14.262772839718961,
      "with_spin": 15.599809295962988,
      "without_spin": 14.262772839718961
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 17.84668125836141,
      "bestSolution_spin0": 17.84668125836141,
      "bestSolution_spin1": 17.35447506225055,
      "bestSolution_randSpin": 17.35447506225055,
      "with_spin": 17.84668125836141,
      "without_spin": 17.35447506225055
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 23.28500199635518,
      "bestSolution_spin0": 23.28500199635518,
      "bestSolution_spin1": 22.70185004047893,
      "bestSolution_randSpin": 23.28500199635518,
      "with_spin": 23.28500199635518,
      "without_spin": 23.28500199635518
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      25.2119028763812,
      32.0649021211289,
      14.693211439247833,
      20.11757952538345,
      26.51754184220852,
      28.795771492679158,
      33.304456316682966,
      15.599809295962988,
      17.84668125836141,
      23.28500199635518
    ],
    "bestSolution_spin0": [
      25.2119028763812,
      32.0649021211289,
      14.693211439247833,
      20.11757952538345,
      26.51754184220852,
      28.66781963310074,
      32.811903519009846,
      15.599809295962988,
      17.84668125836141,
      23.28500199635518
    ],
    "bestSolution_spin1": [
      24.56302958346843,
      30.916635968828537,
      13.949332616731589,
      19.250859997250835,
      25.859155267661777,
      28.795771492679158,
      33.304456316682966,
      14.262772839718961,
      17.35447506225055,
      22.70185004047893
    ],
    "bestSolution_randSpin": [
      25.2119028763812,
      32.0649021211289,
      13.949332616731589,
      20.11757952538345,
      26.51754184220852,
      28.795771492679158,
      32.811903519009846,
      14.262772839718961,
      17.35447506225055,
      23.28500199635518
    ]
  },
  "results_with_spin": [
    25.2119028763812,
    32.0649021211289,
    14.693211439247833,
    20.11757952538345,
    26.51754184220852,
    28.795771492679158,
    33.304456316682966,
    15.599809295962988,
    17.84668125836141,
    23.28500199635518
  ],
  "results_without_spin": [
    25.2119028763812,
    32.0649021211289,
    13.949332616731589,
    20.11757952538345,
    26.51754184220852,
    28.795771492679158,
    32.811903519009846,
    14.262772839718961,
    17.35447506225055,
    23.28500199635518
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 8,
    "seed": 300800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 11.813218620897253,
      "bestSolution_spin0": 11.813218620897253,
      "bestSolution_spin1": 10.634636840719892,
      "bestSolution_randSpin": 11.813218620897253,
      "with_spin": 11.813218620897253,
      "without_spin": 11.813218620897253
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 27.590869074687454,
      "bestSolution_spin0": 27.590869074687454,
      "bestSolution_spin1": 27.248943653650056,
      "bestSolution_randSpin": 27.590869074687454,
      "with_spin": 27.590869074687454,
      "without_spin": 27.590869074687454
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 21.986443906000407,
      "bestSolution_spin0": 21.986443906000407,
      "bestSolution_spin1": 20.952083177147887,
      "bestSolution_randSpin": 20.952083177147887,
      "with_spin": 21.986443906000407,
      "without_spin": 20.952083177147887
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 22.588730831770306,
      "bestSolution_spin0": 22.588730831770306,
      "bestSolution_spin1": 22.120193962449775,
      "bestSolution_randSpin": 22.588730831770306,
      "with_spin": 22.588730831770306,
      "without_spin": 22.588730831770306
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 19.087279345227138,
      "bestSolution_spin0": 19.087279345227138,
      "bestSolution_spin1": 17.620599881933067,
      "bestSolution_randSpin": 17.620599881933067,
      "with_spin": 19.087279345227138,
      "without_spin": 17.620599881933067
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.4165112064167,
      "bestSolution_spin0": 28.4165112064167,
      "bestSolution_spin1": 27.66034214238727,
      "bestSolution_randSpin": 28.4165112064167,
      "with_spin": 28.4165112064167,
      "without_spin": 28.4165112064167
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 22.540398566622006,
      "bestSolution_spin0": 22.540398566622006,
      "bestSolution_spin1": 21.577750532606967,
      "bestSolution_randSpin": 21.577750532606967,
      "with_spin": 22.540398566622006,
      "without_spin": 21.577750532606967
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 21.28333348769044,
      "bestSolution_spin0": 21.28333348769044,
      "bestSolution_spin1": 20.58969158148891,
      "bestSolution_randSpin": 20.58969158148891,
      "with_spin": 21.28333348769044,
      "without_spin": 20.58969158148891
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 20.670693422371894,
      "bestSolution_spin0": 20.670693422371894,
      "bestSolution_spin1": 19.37142007128666,
      "bestSolution_randSpin": 19.37142007128666,
      "with_spin": 20.670693422371894,
      "without_spin": 19.37142007128666
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 32.8073629844107,
      "bestSolution_spin0": 32.428737480415286,
      "bestSolution_spin1": 32.8073629844107,
      "bestSolution_randSpin": 32.8073629844107,
      "with_spin": 32.8073629844107,
      "without_spin": 32.8073629844107
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      11.813218620897253,
      27.590869074687454,
      21.986443906000407,
      22.588730831770306,
      19.087279345227138,
      28.4165112064167,
      22.540398566622006,
      21.28333348769044,
      20.670693422371894,
      32.8073629844107
    ],
    "bestSolution_spin0": [
      11.813218620897253,
      27.590869074687454,
      21.986443906000407,
      22.588730831770306,
      19.087279345227138,
      28.4165112064167,
      22.540398566622006,
      21.28333348769044,
      20.670693422371894,
      32.428737480415286
    ],
    "bestSolution_spin1": [
      10.634636840719892,
      27.248943653650056,
      20.952083177147887,
      22.120193962449775,
      17.620599881933067,
      27.66034214238727,
      21.577750532606967,
      20.58969158148891,
      19.37142007128666,
      32.8073629844107
    ],
    "bestSolution_randSpin": [
      11.813218620897253,
      27.590869074687454,
      20.952083177147887,
      22.588730831770306,
      17.620599881933067,
      28.4165112064167,
      21.577750532606967,
      20.58969158148891,
      19.37142007128666,
      32.8073629844107
    ]
  },
  "results_with_spin": [
    11.813218620897253,
    27.590869074687454,
    21.986443906000407,
    22.588730831770306,
    19.087279345227138,
    28.4165112064167,
    22.540398566622006,
    21.28333348769044,
    20.670693422371894,
    32.8073629844107
  ],
  "results_without_spin": [
    11.813218620897253,
    27.590869074687454,
    20.952083177147887,
    22.588730831770306,
    17.620599881933067,
    28.4165112064167,
    21.577750532606967,
    20.58969158148891,
    19.37142007128666,
    32.8073629844107
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 9,
    "seed": 300900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 31.450548516391258,
      "bestSolution_spin0": 30.91933496887214,
      "bestSolution_spin1": 31.450548516391258,
      "bestSolution_randSpin": 30.91933496887214,
      "with_spin": 31.450548516391258,
      "without_spin": 30.91933496887214
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 26.904295922975678,
      "bestSolution_spin0": 26.904295922975678,
      "bestSolution_spin1": 26.832864753419177,
      "bestSolution_randSpin": 26.832864753419177,
      "with_spin": 26.904295922975678,
      "without_spin": 26.832864753419177
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 23.068581232212768,
      "bestSolution_spin0": 22.935277613299792,
      "bestSolution_spin1": 23.068581232212768,
      "bestSolution_randSpin": 23.068581232212768,
      "with_spin": 23.068581232212768,
      "without_spin": 23.068581232212768
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.241665360303976,
      "bestSolution_spin0": 32.241665360303976,
      "bestSolution_spin1": 32.21320729089733,
      "bestSolution_randSpin": 32.21320729089733,
      "with_spin": 32.241665360303976,
      "without_spin": 32.21320729089733
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 12.652668356296532,
      "bestSolution_spin0": 12.652668356296532,
      "bestSolution_spin1": 11.694332989514843,
      "bestSolution_randSpin": 11.694332989514843,
      "with_spin": 12.652668356296532,
      "without_spin": 11.694332989514843
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 24.265279995650943,
      "bestSolution_spin0": 24.239743907243625,
      "bestSolution_spin1": 24.265279995650943,
      "bestSolution_randSpin": 24.265279995650943,
      "with_spin": 24.265279995650943,
      "without_spin": 24.265279995650943
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 29.756446422331752,
      "bestSolution_spin0": 29.756446422331752,
      "bestSolution_spin1": 29.241825005799637,
      "bestSolution_randSpin": 29.241825005799637,
      "with_spin": 29.756446422331752,
      "without_spin": 29.241825005799637
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 25.788372057143366,
      "bestSolution_spin0": 25.788372057143366,
      "bestSolution_spin1": 25.488722064390572,
      "bestSolution_randSpin": 25.488722064390572,
      "with_spin": 25.788372057143366,
      "without_spin": 25.488722064390572
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 32.03392769033134,
      "bestSolution_spin0": 31.49973557935012,
      "bestSolution_spin1": 32.03392769033134,
      "bestSolution_randSpin": 31.49973557935012,
      "with_spin": 32.03392769033134,
      "without_spin": 31.49973557935012
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 15.702986765894142,
      "bestSolution_spin0": 15.702986765894142,
      "bestSolution_spin1": 14.112839198244206,
      "bestSolution_randSpin": 14.112839198244206,
      "with_spin": 15.702986765894142,
      "without_spin": 14.112839198244206
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      31.450548516391258,
      26.904295922975678,
      23.068581232212768,
      32.241665360303976,
      12.652668356296532,
      24.265279995650943,
      29.756446422331752,
      25.788372057143366,
      32.03392769033134,
      15.702986765894142
    ],
    "bestSolution_spin0": [
      30.91933496887214,
      26.904295922975678,
      22.935277613299792,
      32.241665360303976,
      12.652668356296532,
      24.239743907243625,
      29.756446422331752,
      25.788372057143366,
      31.49973557935012,
      15.702986765894142
    ],
    "bestSolution_spin1": [
      31.450548516391258,
      26.832864753419177,
      23.068581232212768,
      32.21320729089733,
      11.694332989514843,
      24.265279995650943,
      29.241825005799637,
      25.488722064390572,
      32.03392769033134,
      14.112839198244206
    ],
    "bestSolution_randSpin": [
      30.91933496887214,
      26.832864753419177,
      23.068581232212768,
      32.21320729089733,
      11.694332989514843,
      24.265279995650943,
      29.241825005799637,
      25.488722064390572,
      31.49973557935012,
      14.112839198244206
    ]
  },
  "results_with_spin": [
    31.450548516391258,
    26.904295922975678,
    23.068581232212768,
    32.241665360303976,
    12.652668356296532,
    24.265279995650943,
    29.756446422331752,
    25.788372057143366,
    32.03392769033134,
    15.702986765894142
  ],
  "results_without_spin": [
    30.91933496887214,
    26.832864753419177,
    23.068581232212768,
    32.21320729089733,
    11.694332989514843,
    24.265279995650943,
    29.241825005799637,
    25.488722064390572,
    31.49973557935012,
    14.112839198244206
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 10,
    "seed": 301000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 12.510547769576942,
      "bestSolution_spin0": 12.510547769576942,
      "bestSolution_spin1": 11.664465850248341,
      "bestSolution_randSpin": 11.664465850248341,
      "with_spin": 12.510547769576942,
      "without_spin": 11.664465850248341
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 16.95777776428626,
      "bestSolution_spin0": 16.95777776428626,
      "bestSolution_spin1": 16.110357243038788,
      "bestSolution_randSpin": 16.110357243038788,
      "with_spin": 16.95777776428626,
      "without_spin": 16.110357243038788
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 17.51301205825973,
      "bestSolution_spin0": 17.51301205825973,
      "bestSolution_spin1": 16.129698971599076,
      "bestSolution_randSpin": 17.51301205825973,
      "with_spin": 17.51301205825973,
      "without_spin": 17.51301205825973
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 18.680112911332703,
      "bestSolution_spin0": 18.680112911332703,
      "bestSolution_spin1": 17.972783992319787,
      "bestSolution_randSpin": 18.680112911332703,
      "with_spin": 18.680112911332703,
      "without_spin": 18.680112911332703
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 27.249021186955822,
      "bestSolution_spin0": 27.249021186955822,
      "bestSolution_spin1": 26.9230044267155,
      "bestSolution_randSpin": 27.249021186955822,
      "with_spin": 27.249021186955822,
      "without_spin": 27.249021186955822
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 16.698125579595555,
      "bestSolution_spin0": 16.698125579595555,
      "bestSolution_spin1": 15.911274720977207,
      "bestSolution_randSpin": 16.698125579595555,
      "with_spin": 16.698125579595555,
      "without_spin": 16.698125579595555
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 16.252049496209896,
      "bestSolution_spin0": 16.252049496209896,
      "bestSolution_spin1": 15.292911510820261,
      "bestSolution_randSpin": 16.252049496209896,
      "with_spin": 16.252049496209896,
      "without_spin": 16.252049496209896
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 21.130408473290373,
      "bestSolution_spin0": 21.130408473290373,
      "bestSolution_spin1": 20.622545212072023,
      "bestSolution_randSpin": 20.622545212072023,
      "with_spin": 21.130408473290373,
      "without_spin": 20.622545212072023
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 15.53180263751153,
      "bestSolution_spin0": 15.53180263751153,
      "bestSolution_spin1": 14.28751163830435,
      "bestSolution_randSpin": 15.53180263751153,
      "with_spin": 15.53180263751153,
      "without_spin": 15.53180263751153
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 31.710588719139505,
      "bestSolution_spin0": 31.540568171008417,
      "bestSolution_spin1": 31.710588719139505,
      "bestSolution_randSpin": 31.540568171008417,
      "with_spin": 31.710588719139505,
      "without_spin": 31.540568171008417
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      12.510547769576942,
      16.95777776428626,
      17.51301205825973,
      18.680112911332703,
      27.249021186955822,
      16.698125579595555,
      16.252049496209896,
      21.130408473290373,
      15.53180263751153,
      31.710588719139505
    ],
    "bestSolution_spin0": [
      12.510547769576942,
      16.95777776428626,
      17.51301205825973,
      18.680112911332703,
      27.249021186955822,
      16.698125579595555,
      16.252049496209896,
      21.130408473290373,
      15.53180263751153,
      31.540568171008417
    ],
    "bestSolution_spin1": [
      11.664465850248341,
      16.110357243038788,
      16.129698971599076,
      17.972783992319787,
      26.9230044267155,
      15.911274720977207,
      15.292911510820261,
      20.622545212072023,
      14.28751163830435,
      31.710588719139505
    ],
    "bestSolution_randSpin": [
      11.664465850248341,
      16.110357243038788,
      17.51301205825973,
      18.680112911332703,
      27.249021186955822,
      16.698125579595555,
      16.252049496209896,
      20.622545212072023,
      15.53180263751153,
      31.540568171008417
    ]
  },
  "results_with_spin": [
    12.510547769576942,
    16.95777776428626,
    17.51301205825973,
    18.680112911332703,
    27.249021186955822,
    16.698125579595555,
    16.252049496209896,
    21.130408473290373,
    15.53180263751153,
    31.710588719139505
  ],
  "results_without_spin": [
    11.664465850248341,
    16.110357243038788,
    17.51301205825973,
    18.680112911332703,
    27.249021186955822,
    16.698125579595555,
    16.252049496209896,
    20.622545212072023,
    15.53180263751153,
    31.540568171008417
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 11,
    "seed": 301100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 13.213791599293753,
      "bestSolution_spin0": 13.213791599293753,
      "bestSolution_spin1": 11.977322759631205,
      "bestSolution_randSpin": 11.977322759631205,
      "with_spin": 13.213791599293753,
      "without_spin": 11.977322759631205
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 32.53228074957108,
      "bestSolution_spin0": 32.409281642897156,
      "bestSolution_spin1": 32.53228074957108,
      "bestSolution_randSpin": 32.53228074957108,
      "with_spin": 32.53228074957108,
      "without_spin": 32.53228074957108
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 25.646089034414608,
      "bestSolution_spin0": 25.646089034414608,
      "bestSolution_spin1": 25.20883598414995,
      "bestSolution_randSpin": 25.646089034414608,
      "with_spin": 25.646089034414608,
      "without_spin": 25.646089034414608
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 20.975405592286048,
      "bestSolution_spin0": 20.975405592286048,
      "bestSolution_spin1": 20.854796085721937,
      "bestSolution_randSpin": 20.975405592286048,
      "with_spin": 20.975405592286048,
      "without_spin": 20.975405592286048
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 23.736748735073693,
      "bestSolution_spin0": 23.736748735073693,
      "bestSolution_spin1": 22.61419010530643,
      "bestSolution_randSpin": 23.736748735073693,
      "with_spin": 23.736748735073693,
      "without_spin": 23.736748735073693
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 11.431800297501521,
      "bestSolution_spin0": 11.431800297501521,
      "bestSolution_spin1": 10.074900860698248,
      "bestSolution_randSpin": 10.074900860698248,
      "with_spin": 11.431800297501521,
      "without_spin": 10.074900860698248
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 22.947936810632555,
      "bestSolution_spin0": 22.947936810632555,
      "bestSolution_spin1": 22.254279924270026,
      "bestSolution_randSpin": 22.947936810632555,
      "with_spin": 22.947936810632555,
      "without_spin": 22.947936810632555
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 16.62831766959163,
      "bestSolution_spin0": 16.62831766959163,
      "bestSolution_spin1": 16.195906971675583,
      "bestSolution_randSpin": 16.62831766959163,
      "with_spin": 16.62831766959163,
      "without_spin": 16.62831766959163
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 30.86861807375386,
      "bestSolution_spin0": 30.86861807375386,
      "bestSolution_spin1": 30.73177349995942,
      "bestSolution_randSpin": 30.73177349995942,
      "with_spin": 30.86861807375386,
      "without_spin": 30.73177349995942
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 16.011736573800913,
      "bestSolution_spin0": 16.011736573800913,
      "bestSolution_spin1": 14.664667569708037,
      "bestSolution_randSpin": 14.664667569708037,
      "with_spin": 16.011736573800913,
      "without_spin": 14.664667569708037
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      13.213791599293753,
      32.53228074957108,
      25.646089034414608,
      20.975405592286048,
      23.736748735073693,
      11.431800297501521,
      22.947936810632555,
      16.62831766959163,
      30.86861807375386,
      16.011736573800913
    ],
    "bestSolution_spin0": [
      13.213791599293753,
      32.409281642897156,
      25.646089034414608,
      20.975405592286048,
      23.736748735073693,
      11.431800297501521,
      22.947936810632555,
      16.62831766959163,
      30.86861807375386,
      16.011736573800913
    ],
    "bestSolution_spin1": [
      11.977322759631205,
      32.53228074957108,
      25.20883598414995,
      20.854796085721937,
      22.61419010530643,
      10.074900860698248,
      22.254279924270026,
      16.195906971675583,
      30.73177349995942,
      14.664667569708037
    ],
    "bestSolution_randSpin": [
      11.977322759631205,
      32.53228074957108,
      25.646089034414608,
      20.975405592286048,
      23.736748735073693,
      10.074900860698248,
      22.947936810632555,
      16.62831766959163,
      30.73177349995942,
      14.664667569708037
    ]
  },
  "results_with_spin": [
    13.213791599293753,
    32.53228074957108,
    25.646089034414608,
    20.975405592286048,
    23.736748735073693,
    11.431800297501521,
    22.947936810632555,
    16.62831766959163,
    30.86861807375386,
    16.011736573800913
  ],
  "results_without_spin": [
    11.977322759631205,
    32.53228074957108,
    25.646089034414608,
    20.975405592286048,
    23.736748735073693,
    10.074900860698248,
    22.947936810632555,
    16.62831766959163,
    30.73177349995942,
    14.664667569708037
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 12,
    "seed": 301200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 26.481963203450153,
      "bestSolution_spin0": 26.481963203450153,
      "bestSolution_spin1": 25.423591457673567,
      "bestSolution_randSpin": 26.481963203450153,
      "with_spin": 26.481963203450153,
      "without_spin": 26.481963203450153
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 21.13357241142304,
      "bestSolution_spin0": 21.13357241142304,
      "bestSolution_spin1": 20.782946403912533,
      "bestSolution_randSpin": 21.13357241142304,
      "with_spin": 21.13357241142304,
      "without_spin": 21.13357241142304
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 28.36872895530308,
      "bestSolution_spin0": 28.36872895530308,
      "bestSolution_spin1": 28.28618750797912,
      "bestSolution_randSpin": 28.36872895530308,
      "with_spin": 28.36872895530308,
      "without_spin": 28.36872895530308
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 21.594186327315292,
      "bestSolution_spin0": 21.594186327315292,
      "bestSolution_spin1": 21.07557389829972,
      "bestSolution_randSpin": 21.07557389829972,
      "with_spin": 21.594186327315292,
      "without_spin": 21.07557389829972
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 18.1295469783408,
      "bestSolution_spin0": 18.1295469783408,
      "bestSolution_spin1": 17.25181097451288,
      "bestSolution_randSpin": 17.25181097451288,
      "with_spin": 18.1295469783408,
      "without_spin": 17.25181097451288
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 19.895637733316732,
      "bestSolution_spin0": 19.895637733316732,
      "bestSolution_spin1": 18.89423717886255,
      "bestSolution_randSpin": 18.89423717886255,
      "with_spin": 19.895637733316732,
      "without_spin": 18.89423717886255
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 30.73660635396932,
      "bestSolution_spin0": 30.73660635396932,
      "bestSolution_spin1": 30.093637020154915,
      "bestSolution_randSpin": 30.093637020154915,
      "with_spin": 30.73660635396932,
      "without_spin": 30.093637020154915
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 32.27216167693394,
      "bestSolution_spin0": 32.076016226347996,
      "bestSolution_spin1": 32.27216167693394,
      "bestSolution_randSpin": 32.27216167693394,
      "with_spin": 32.27216167693394,
      "without_spin": 32.27216167693394
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 21.213743190016064,
      "bestSolution_spin0": 21.213743190016064,
      "bestSolution_spin1": 20.212185803371263,
      "bestSolution_randSpin": 21.213743190016064,
      "with_spin": 21.213743190016064,
      "without_spin": 21.213743190016064
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 32.03740363741345,
      "bestSolution_spin0": 32.01063855223032,
      "bestSolution_spin1": 32.03740363741345,
      "bestSolution_randSpin": 32.03740363741345,
      "with_spin": 32.03740363741345,
      "without_spin": 32.03740363741345
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      26.481963203450153,
      21.13357241142304,
      28.36872895530308,
      21.594186327315292,
      18.1295469783408,
      19.895637733316732,
      30.73660635396932,
      32.27216167693394,
      21.213743190016064,
      32.03740363741345
    ],
    "bestSolution_spin0": [
      26.481963203450153,
      21.13357241142304,
      28.36872895530308,
      21.594186327315292,
      18.1295469783408,
      19.895637733316732,
      30.73660635396932,
      32.076016226347996,
      21.213743190016064,
      32.01063855223032
    ],
    "bestSolution_spin1": [
      25.423591457673567,
      20.782946403912533,
      28.28618750797912,
      21.07557389829972,
      17.25181097451288,
      18.89423717886255,
      30.093637020154915,
      32.27216167693394,
      20.212185803371263,
      32.03740363741345
    ],
    "bestSolution_randSpin": [
      26.481963203450153,
      21.13357241142304,
      28.36872895530308,
      21.07557389829972,
      17.25181097451288,
      18.89423717886255,
      30.093637020154915,
      32.27216167693394,
      21.213743190016064,
      32.03740363741345
    ]
  },
  "results_with_spin": [
    26.481963203450153,
    21.13357241142304,
    28.36872895530308,
    21.594186327315292,
    18.1295469783408,
    19.895637733316732,
    30.73660635396932,
    32.27216167693394,
    21.213743190016064,
    32.03740363741345
  ],
  "results_without_spin": [
    26.481963203450153,
    21.13357241142304,
    28.36872895530308,
    21.07557389829972,
    17.25181097451288,
    18.89423717886255,
    30.093637020154915,
    32.27216167693394,
    21.213743190016064,
    32.03740363741345
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 13,
    "seed": 301300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 32.97743397619588,
      "bestSolution_spin0": 32.88913170417838,
      "bestSolution_spin1": 32.97743397619588,
      "bestSolution_randSpin": 32.88913170417838,
      "with_spin": 32.97743397619588,
      "without_spin": 32.88913170417838
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 28.32698628076022,
      "bestSolution_spin0": 28.32698628076022,
      "bestSolution_spin1": 27.569205460570718,
      "bestSolution_randSpin": 27.569205460570718,
      "with_spin": 28.32698628076022,
      "without_spin": 27.569205460570718
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 29.92910669475739,
      "bestSolution_spin0": 29.92910669475739,
      "bestSolution_spin1": 29.158250501188164,
      "bestSolution_randSpin": 29.158250501188164,
      "with_spin": 29.92910669475739,
      "without_spin": 29.158250501188164
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 13.677448338860895,
      "bestSolution_spin0": 13.677448338860895,
      "bestSolution_spin1": 12.631428067851143,
      "bestSolution_randSpin": 12.631428067851143,
      "with_spin": 13.677448338860895,
      "without_spin": 12.631428067851143
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 35.84870077700744,
      "bestSolution_spin0": 35.43151151340243,
      "bestSolution_spin1": 35.84870077700744,
      "bestSolution_randSpin": 35.43151151340243,
      "with_spin": 35.84870077700744,
      "without_spin": 35.43151151340243
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 27.31221037878528,
      "bestSolution_spin0": 27.283540964917,
      "bestSolution_spin1": 27.31221037878528,
      "bestSolution_randSpin": 27.31221037878528,
      "with_spin": 27.31221037878528,
      "without_spin": 27.31221037878528
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 13.698830263618087,
      "bestSolution_spin0": 13.698830263618087,
      "bestSolution_spin1": 13.345983786983654,
      "bestSolution_randSpin": 13.698830263618087,
      "with_spin": 13.698830263618087,
      "without_spin": 13.698830263618087
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 13.639502973334318,
      "bestSolution_spin0": 13.639502973334318,
      "bestSolution_spin1": 12.590208259580463,
      "bestSolution_randSpin": 12.590208259580463,
      "with_spin": 13.639502973334318,
      "without_spin": 12.590208259580463
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 30.621647291218643,
      "bestSolution_spin0": 30.621647291218643,
      "bestSolution_spin1": 30.074157176889788,
      "bestSolution_randSpin": 30.621647291218643,
      "with_spin": 30.621647291218643,
      "without_spin": 30.621647291218643
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 23.394131355426378,
      "bestSolution_spin0": 23.394131355426378,
      "bestSolution_spin1": 22.566836766428317,
      "bestSolution_randSpin": 22.566836766428317,
      "with_spin": 23.394131355426378,
      "without_spin": 22.566836766428317
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      32.97743397619588,
      28.32698628076022,
      29.92910669475739,
      13.677448338860895,
      35.84870077700744,
      27.31221037878528,
      13.698830263618087,
      13.639502973334318,
      30.621647291218643,
      23.394131355426378
    ],
    "bestSolution_spin0": [
      32.88913170417838,
      28.32698628076022,
      29.92910669475739,
      13.677448338860895,
      35.43151151340243,
      27.283540964917,
      13.698830263618087,
      13.639502973334318,
      30.621647291218643,
      23.394131355426378
    ],
    "bestSolution_spin1": [
      32.97743397619588,
      27.569205460570718,
      29.158250501188164,
      12.631428067851143,
      35.84870077700744,
      27.31221037878528,
      13.345983786983654,
      12.590208259580463,
      30.074157176889788,
      22.566836766428317
    ],
    "bestSolution_randSpin": [
      32.88913170417838,
      27.569205460570718,
      29.158250501188164,
      12.631428067851143,
      35.43151151340243,
      27.31221037878528,
      13.698830263618087,
      12.590208259580463,
      30.621647291218643,
      22.566836766428317
    ]
  },
  "results_with_spin": [
    32.97743397619588,
    28.32698628076022,
    29.92910669475739,
    13.677448338860895,
    35.84870077700744,
    27.31221037878528,
    13.698830263618087,
    13.639502973334318,
    30.621647291218643,
    23.394131355426378
  ],
  "results_without_spin": [
    32.88913170417838,
    27.569205460570718,
    29.158250501188164,
    12.631428067851143,
    35.43151151340243,
    27.31221037878528,
    13.698830263618087,
    12.590208259580463,
    30.621647291218643,
    22.566836766428317
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 14,
    "seed": 301400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 27.122470965977158,
      "bestSolution_spin0": 27.122470965977158,
      "bestSolution_spin1": 26.606708349187443,
      "bestSolution_randSpin": 27.122470965977158,
      "with_spin": 27.122470965977158,
      "without_spin": 27.122470965977158
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 26.12663193268161,
      "bestSolution_spin0": 26.12663193268161,
      "bestSolution_spin1": 25.430617295455054,
      "bestSolution_randSpin": 26.12663193268161,
      "with_spin": 26.12663193268161,
      "without_spin": 26.12663193268161
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 16.62103888029001,
      "bestSolution_spin0": 16.62103888029001,
      "bestSolution_spin1": 16.04909135657522,
      "bestSolution_randSpin": 16.04909135657522,
      "with_spin": 16.62103888029001,
      "without_spin": 16.04909135657522
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 27.528136704021737,
      "bestSolution_spin0": 27.472181327956626,
      "bestSolution_spin1": 27.528136704021737,
      "bestSolution_randSpin": 27.528136704021737,
      "with_spin": 27.528136704021737,
      "without_spin": 27.528136704021737
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.41252382884675,
      "bestSolution_spin0": 26.241952900902387,
      "bestSolution_spin1": 26.41252382884675,
      "bestSolution_randSpin": 26.241952900902387,
      "with_spin": 26.41252382884675,
      "without_spin": 26.241952900902387
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 30.544413100210317,
      "bestSolution_spin0": 30.534005083866028,
      "bestSolution_spin1": 30.544413100210317,
      "bestSolution_randSpin": 30.544413100210317,
      "with_spin": 30.544413100210317,
      "without_spin": 30.544413100210317
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 31.71500714324635,
      "bestSolution_spin0": 31.71500714324635,
      "bestSolution_spin1": 31.37457426772805,
      "bestSolution_randSpin": 31.37457426772805,
      "with_spin": 31.71500714324635,
      "without_spin": 31.37457426772805
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 29.780821682260346,
      "bestSolution_spin0": 29.780821682260346,
      "bestSolution_spin1": 28.920341148091705,
      "bestSolution_randSpin": 29.780821682260346,
      "with_spin": 29.780821682260346,
      "without_spin": 29.780821682260346
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 21.34969504115945,
      "bestSolution_spin0": 21.34969504115945,
      "bestSolution_spin1": 20.95417773890591,
      "bestSolution_randSpin": 21.34969504115945,
      "with_spin": 21.34969504115945,
      "without_spin": 21.34969504115945
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 12.765509386131514,
      "bestSolution_spin0": 12.765509386131514,
      "bestSolution_spin1": 11.967302612417411,
      "bestSolution_randSpin": 11.967302612417411,
      "with_spin": 12.765509386131514,
      "without_spin": 11.967302612417411
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      27.122470965977158,
      26.12663193268161,
      16.62103888029001,
      27.528136704021737,
      26.41252382884675,
      30.544413100210317,
      31.71500714324635,
      29.780821682260346,
      21.34969504115945,
      12.765509386131514
    ],
    "bestSolution_spin0": [
      27.122470965977158,
      26.12663193268161,
      16.62103888029001,
      27.472181327956626,
      26.241952900902387,
      30.534005083866028,
      31.71500714324635,
      29.780821682260346,
      21.34969504115945,
      12.765509386131514
    ],
    "bestSolution_spin1": [
      26.606708349187443,
      25.430617295455054,
      16.04909135657522,
      27.528136704021737,
      26.41252382884675,
      30.544413100210317,
      31.37457426772805,
      28.920341148091705,
      20.95417773890591,
      11.967302612417411
    ],
    "bestSolution_randSpin": [
      27.122470965977158,
      26.12663193268161,
      16.04909135657522,
      27.528136704021737,
      26.241952900902387,
      30.544413100210317,
      31.37457426772805,
      29.780821682260346,
      21.34969504115945,
      11.967302612417411
    ]
  },
  "results_with_spin": [
    27.122470965977158,
    26.12663193268161,
    16.62103888029001,
    27.528136704021737,
    26.41252382884675,
    30.544413100210317,
    31.71500714324635,
    29.780821682260346,
    21.34969504115945,
    12.765509386131514
  ],
  "results_without_spin": [
    27.122470965977158,
    26.12663193268161,
    16.04909135657522,
    27.528136704021737,
    26.241952900902387,
    30.544413100210317,
    31.37457426772805,
    29.780821682260346,
    21.34969504115945,
    11.967302612417411
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 15,
    "seed": 301500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 12.963043903270442,
      "bestSolution_spin0": 12.963043903270442,
      "bestSolution_spin1": 11.785254241039652,
      "bestSolution_randSpin": 11.785254241039652,
      "with_spin": 12.963043903270442,
      "without_spin": 11.785254241039652
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 34.09391695144275,
      "bestSolution_spin0": 33.7002348096206,
      "bestSolution_spin1": 34.09391695144275,
      "bestSolution_randSpin": 34.09391695144275,
      "with_spin": 34.09391695144275,
      "without_spin": 34.09391695144275
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 14.600254691329415,
      "bestSolution_spin0": 14.600254691329415,
      "bestSolution_spin1": 13.835600174339444,
      "bestSolution_randSpin": 14.600254691329415,
      "with_spin": 14.600254691329415,
      "without_spin": 14.600254691329415
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 28.82490711304488,
      "bestSolution_spin0": 28.82490711304488,
      "bestSolution_spin1": 28.57943354899922,
      "bestSolution_randSpin": 28.82490711304488,
      "with_spin": 28.82490711304488,
      "without_spin": 28.82490711304488
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 13.81862186150567,
      "bestSolution_spin0": 13.81862186150567,
      "bestSolution_spin1": 13.197929564393409,
      "bestSolution_randSpin": 13.81862186150567,
      "with_spin": 13.81862186150567,
      "without_spin": 13.81862186150567
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 13.069504907622287,
      "bestSolution_spin0": 13.069504907622287,
      "bestSolution_spin1": 11.398775486726022,
      "bestSolution_randSpin": 11.398775486726022,
      "with_spin": 13.069504907622287,
      "without_spin": 11.398775486726022
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 16.237953266670118,
      "bestSolution_spin0": 16.237953266670118,
      "bestSolution_spin1": 15.303707791139024,
      "bestSolution_randSpin": 16.237953266670118,
      "with_spin": 16.237953266670118,
      "without_spin": 16.237953266670118
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 18.81438109215994,
      "bestSolution_spin0": 18.81438109215994,
      "bestSolution_spin1": 17.67843050204578,
      "bestSolution_randSpin": 17.67843050204578,
      "with_spin": 18.81438109215994,
      "without_spin": 17.67843050204578
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 24.77303499852463,
      "bestSolution_spin0": 24.77303499852463,
      "bestSolution_spin1": 24.3709815164459,
      "bestSolution_randSpin": 24.3709815164459,
      "with_spin": 24.77303499852463,
      "without_spin": 24.3709815164459
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 31.166169056043326,
      "bestSolution_spin0": 31.166169056043326,
      "bestSolution_spin1": 30.931646148787046,
      "bestSolution_randSpin": 31.166169056043326,
      "with_spin": 31.166169056043326,
      "without_spin": 31.166169056043326
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      12.963043903270442,
      34.09391695144275,
      14.600254691329415,
      28.82490711304488,
      13.81862186150567,
      13.069504907622287,
      16.237953266670118,
      18.81438109215994,
      24.77303499852463,
      31.166169056043326
    ],
    "bestSolution_spin0": [
      12.963043903270442,
      33.7002348096206,
      14.600254691329415,
      28.82490711304488,
      13.81862186150567,
      13.069504907622287,
      16.237953266670118,
      18.81438109215994,
      24.77303499852463,
      31.166169056043326
    ],
    "bestSolution_spin1": [
      11.785254241039652,
      34.09391695144275,
      13.835600174339444,
      28.57943354899922,
      13.197929564393409,
      11.398775486726022,
      15.303707791139024,
      17.67843050204578,
      24.3709815164459,
      30.931646148787046
    ],
    "bestSolution_randSpin": [
      11.785254241039652,
      34.09391695144275,
      14.600254691329415,
      28.82490711304488,
      13.81862186150567,
      11.398775486726022,
      16.237953266670118,
      17.67843050204578,
      24.3709815164459,
      31.166169056043326
    ]
  },
  "results_with_spin": [
    12.963043903270442,
    34.09391695144275,
    14.600254691329415,
    28.82490711304488,
    13.81862186150567,
    13.069504907622287,
    16.237953266670118,
    18.81438109215994,
    24.77303499852463,
    31.166169056043326
  ],
  "results_without_spin": [
    11.785254241039652,
    34.09391695144275,
    14.600254691329415,
    28.82490711304488,
    13.81862186150567,
    11.398775486726022,
    16.237953266670118,
    17.67843050204578,
    24.3709815164459,
    31.166169056043326
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 16,
    "seed": 301600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 32.56733924604426,
      "bestSolution_spin0": 32.56733924604426,
      "bestSolution_spin1": 32.47716847672643,
      "bestSolution_randSpin": 32.47716847672643,
      "with_spin": 32.56733924604426,
      "without_spin": 32.47716847672643
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 27.320978076727172,
      "bestSolution_spin0": 27.320978076727172,
      "bestSolution_spin1": 26.83781500784078,
      "bestSolution_randSpin": 26.83781500784078,
      "with_spin": 27.320978076727172,
      "without_spin": 26.83781500784078
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 26.47882156727644,
      "bestSolution_spin0": 26.47882156727644,
      "bestSolution_spin1": 25.854828940169917,
      "bestSolution_randSpin": 25.854828940169917,
      "with_spin": 26.47882156727644,
      "without_spin": 25.854828940169917
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 29.877918713409947,
      "bestSolution_spin0": 29.877918713409947,
      "bestSolution_spin1": 29.759355785488832,
      "bestSolution_randSpin": 29.759355785488832,
      "with_spin": 29.877918713409947,
      "without_spin": 29.759355785488832
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 28.580143357693682,
      "bestSolution_spin0": 28.465014606685006,
      "bestSolution_spin1": 28.580143357693682,
      "bestSolution_randSpin": 28.580143357693682,
      "with_spin": 28.580143357693682,
      "without_spin": 28.580143357693682
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 31.638753174633585,
      "bestSolution_spin0": 31.638753174633585,
      "bestSolution_spin1": 31.295166973053433,
      "bestSolution_randSpin": 31.295166973053433,
      "with_spin": 31.638753174633585,
      "without_spin": 31.295166973053433
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 23.891106658681082,
      "bestSolution_spin0": 23.891106658681082,
      "bestSolution_spin1": 22.63916844972873,
      "bestSolution_randSpin": 23.891106658681082,
      "with_spin": 23.891106658681082,
      "without_spin": 23.891106658681082
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 37.92385833322044,
      "bestSolution_spin0": 36.96639556007095,
      "bestSolution_spin1": 37.92385833322044,
      "bestSolution_randSpin": 37.92385833322044,
      "with_spin": 37.92385833322044,
      "without_spin": 37.92385833322044
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 17.01774730805681,
      "bestSolution_spin0": 17.01774730805681,
      "bestSolution_spin1": 16.16849405521098,
      "bestSolution_randSpin": 16.16849405521098,
      "with_spin": 17.01774730805681,
      "without_spin": 16.16849405521098
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 27.770934490237792,
      "bestSolution_spin0": 27.47214967547714,
      "bestSolution_spin1": 27.770934490237792,
      "bestSolution_randSpin": 27.770934490237792,
      "with_spin": 27.770934490237792,
      "without_spin": 27.770934490237792
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      32.56733924604426,
      27.320978076727172,
      26.47882156727644,
      29.877918713409947,
      28.580143357693682,
      31.638753174633585,
      23.891106658681082,
      37.92385833322044,
      17.01774730805681,
      27.770934490237792
    ],
    "bestSolution_spin0": [
      32.56733924604426,
      27.320978076727172,
      26.47882156727644,
      29.877918713409947,
      28.465014606685006,
      31.638753174633585,
      23.891106658681082,
      36.96639556007095,
      17.01774730805681,
      27.47214967547714
    ],
    "bestSolution_spin1": [
      32.47716847672643,
      26.83781500784078,
      25.854828940169917,
      29.759355785488832,
      28.580143357693682,
      31.295166973053433,
      22.63916844972873,
      37.92385833322044,
      16.16849405521098,
      27.770934490237792
    ],
    "bestSolution_randSpin": [
      32.47716847672643,
      26.83781500784078,
      25.854828940169917,
      29.759355785488832,
      28.580143357693682,
      31.295166973053433,
      23.891106658681082,
      37.92385833322044,
      16.16849405521098,
      27.770934490237792
    ]
  },
  "results_with_spin": [
    32.56733924604426,
    27.320978076727172,
    26.47882156727644,
    29.877918713409947,
    28.580143357693682,
    31.638753174633585,
    23.891106658681082,
    37.92385833322044,
    17.01774730805681,
    27.770934490237792
  ],
  "results_without_spin": [
    32.47716847672643,
    26.83781500784078,
    25.854828940169917,
    29.759355785488832,
    28.580143357693682,
    31.295166973053433,
    23.891106658681082,
    37.92385833322044,
    16.16849405521098,
    27.770934490237792
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 17,
    "seed": 301700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 28.171750778487997,
      "bestSolution_spin0": 28.171750778487997,
      "bestSolution_spin1": 27.913256910104455,
      "bestSolution_randSpin": 27.913256910104455,
      "with_spin": 28.171750778487997,
      "without_spin": 27.913256910104455
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 15.593240153118646,
      "bestSolution_spin0": 15.593240153118646,
      "bestSolution_spin1": 14.706672326176886,
      "bestSolution_randSpin": 14.706672326176886,
      "with_spin": 15.593240153118646,
      "without_spin": 14.706672326176886
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 25.568991026869163,
      "bestSolution_spin0": 25.568991026869163,
      "bestSolution_spin1": 25.05650099127295,
      "bestSolution_randSpin": 25.568991026869163,
      "with_spin": 25.568991026869163,
      "without_spin": 25.568991026869163
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 25.0685977142101,
      "bestSolution_spin0": 25.0685977142101,
      "bestSolution_spin1": 24.108064151538116,
      "bestSolution_randSpin": 24.108064151538116,
      "with_spin": 25.0685977142101,
      "without_spin": 24.108064151538116
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.536703606540094,
      "bestSolution_spin0": 32.490695918925056,
      "bestSolution_spin1": 32.536703606540094,
      "bestSolution_randSpin": 32.536703606540094,
      "with_spin": 32.536703606540094,
      "without_spin": 32.536703606540094
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 15.245323835724204,
      "bestSolution_spin0": 15.245323835724204,
      "bestSolution_spin1": 13.66156496802136,
      "bestSolution_randSpin": 13.66156496802136,
      "with_spin": 15.245323835724204,
      "without_spin": 13.66156496802136
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 32.21971964941259,
      "bestSolution_spin0": 32.21971964941259,
      "bestSolution_spin1": 31.840445383486625,
      "bestSolution_randSpin": 32.21971964941259,
      "with_spin": 32.21971964941259,
      "without_spin": 32.21971964941259
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 19.401802625237284,
      "bestSolution_spin0": 19.401802625237284,
      "bestSolution_spin1": 18.70963361941427,
      "bestSolution_randSpin": 19.401802625237284,
      "with_spin": 19.401802625237284,
      "without_spin": 19.401802625237284
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 20.94249010062318,
      "bestSolution_spin0": 20.94249010062318,
      "bestSolution_spin1": 20.737581321713222,
      "bestSolution_randSpin": 20.737581321713222,
      "with_spin": 20.94249010062318,
      "without_spin": 20.737581321713222
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 33.13762884203689,
      "bestSolution_spin0": 32.68374069187977,
      "bestSolution_spin1": 33.13762884203689,
      "bestSolution_randSpin": 33.13762884203689,
      "with_spin": 33.13762884203689,
      "without_spin": 33.13762884203689
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      28.171750778487997,
      15.593240153118646,
      25.568991026869163,
      25.0685977142101,
      32.536703606540094,
      15.245323835724204,
      32.21971964941259,
      19.401802625237284,
      20.94249010062318,
      33.13762884203689
    ],
    "bestSolution_spin0": [
      28.171750778487997,
      15.593240153118646,
      25.568991026869163,
      25.0685977142101,
      32.490695918925056,
      15.245323835724204,
      32.21971964941259,
      19.401802625237284,
      20.94249010062318,
      32.68374069187977
    ],
    "bestSolution_spin1": [
      27.913256910104455,
      14.706672326176886,
      25.05650099127295,
      24.108064151538116,
      32.536703606540094,
      13.66156496802136,
      31.840445383486625,
      18.70963361941427,
      20.737581321713222,
      33.13762884203689
    ],
    "bestSolution_randSpin": [
      27.913256910104455,
      14.706672326176886,
      25.568991026869163,
      24.108064151538116,
      32.536703606540094,
      13.66156496802136,
      32.21971964941259,
      19.401802625237284,
      20.737581321713222,
      33.13762884203689
    ]
  },
  "results_with_spin": [
    28.171750778487997,
    15.593240153118646,
    25.568991026869163,
    25.0685977142101,
    32.536703606540094,
    15.245323835724204,
    32.21971964941259,
    19.401802625237284,
    20.94249010062318,
    33.13762884203689
  ],
  "results_without_spin": [
    27.913256910104455,
    14.706672326176886,
    25.568991026869163,
    24.108064151538116,
    32.536703606540094,
    13.66156496802136,
    32.21971964941259,
    19.401802625237284,
    20.737581321713222,
    33.13762884203689
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 18,
    "seed": 301800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 18.35135545237422,
      "bestSolution_spin0": 18.35135545237422,
      "bestSolution_spin1": 17.326519129851373,
      "bestSolution_randSpin": 17.326519129851373,
      "with_spin": 18.35135545237422,
      "without_spin": 17.326519129851373
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 27.46465554061786,
      "bestSolution_spin0": 27.46465554061786,
      "bestSolution_spin1": 26.363355428296398,
      "bestSolution_randSpin": 27.46465554061786,
      "with_spin": 27.46465554061786,
      "without_spin": 27.46465554061786
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 23.504411490372018,
      "bestSolution_spin0": 23.504411490372018,
      "bestSolution_spin1": 22.614035004247892,
      "bestSolution_randSpin": 23.504411490372018,
      "with_spin": 23.504411490372018,
      "without_spin": 23.504411490372018
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 30.670107430324254,
      "bestSolution_spin0": 30.670107430324254,
      "bestSolution_spin1": 30.108562442010726,
      "bestSolution_randSpin": 30.670107430324254,
      "with_spin": 30.670107430324254,
      "without_spin": 30.670107430324254
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 30.188526558576143,
      "bestSolution_spin0": 30.188526558576143,
      "bestSolution_spin1": 30.08823258172367,
      "bestSolution_randSpin": 30.188526558576143,
      "with_spin": 30.188526558576143,
      "without_spin": 30.188526558576143
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 25.857257484296827,
      "bestSolution_spin0": 25.857257484296827,
      "bestSolution_spin1": 25.458341516779317,
      "bestSolution_randSpin": 25.857257484296827,
      "with_spin": 25.857257484296827,
      "without_spin": 25.857257484296827
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 29.832019017329568,
      "bestSolution_spin0": 29.73617039774047,
      "bestSolution_spin1": 29.832019017329568,
      "bestSolution_randSpin": 29.832019017329568,
      "with_spin": 29.832019017329568,
      "without_spin": 29.832019017329568
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 20.01163436135934,
      "bestSolution_spin0": 20.01163436135934,
      "bestSolution_spin1": 18.763810804380586,
      "bestSolution_randSpin": 20.01163436135934,
      "with_spin": 20.01163436135934,
      "without_spin": 20.01163436135934
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 28.11566909559123,
      "bestSolution_spin0": 27.68106188729483,
      "bestSolution_spin1": 28.11566909559123,
      "bestSolution_randSpin": 28.11566909559123,
      "with_spin": 28.11566909559123,
      "without_spin": 28.11566909559123
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 24.68552781097826,
      "bestSolution_spin0": 24.68552781097826,
      "bestSolution_spin1": 23.983511215177778,
      "bestSolution_randSpin": 24.68552781097826,
      "with_spin": 24.68552781097826,
      "without_spin": 24.68552781097826
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      18.35135545237422,
      27.46465554061786,
      23.504411490372018,
      30.670107430324254,
      30.188526558576143,
      25.857257484296827,
      29.832019017329568,
      20.01163436135934,
      28.11566909559123,
      24.68552781097826
    ],
    "bestSolution_spin0": [
      18.35135545237422,
      27.46465554061786,
      23.504411490372018,
      30.670107430324254,
      30.188526558576143,
      25.857257484296827,
      29.73617039774047,
      20.01163436135934,
      27.68106188729483,
      24.68552781097826
    ],
    "bestSolution_spin1": [
      17.326519129851373,
      26.363355428296398,
      22.614035004247892,
      30.108562442010726,
      30.08823258172367,
      25.458341516779317,
      29.832019017329568,
      18.763810804380586,
      28.11566909559123,
      23.983511215177778
    ],
    "bestSolution_randSpin": [
      17.326519129851373,
      27.46465554061786,
      23.504411490372018,
      30.670107430324254,
      30.188526558576143,
      25.857257484296827,
      29.832019017329568,
      20.01163436135934,
      28.11566909559123,
      24.68552781097826
    ]
  },
  "results_with_spin": [
    18.35135545237422,
    27.46465554061786,
    23.504411490372018,
    30.670107430324254,
    30.188526558576143,
    25.857257484296827,
    29.832019017329568,
    20.01163436135934,
    28.11566909559123,
    24.68552781097826
  ],
  "results_without_spin": [
    17.326519129851373,
    27.46465554061786,
    23.504411490372018,
    30.670107430324254,
    30.188526558576143,
    25.857257484296827,
    29.832019017329568,
    20.01163436135934,
    28.11566909559123,
    24.68552781097826
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 19,
    "seed": 301900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 25.945384010669578,
      "bestSolution_spin0": 25.945384010669578,
      "bestSolution_spin1": 25.511398803900097,
      "bestSolution_randSpin": 25.945384010669578,
      "with_spin": 25.945384010669578,
      "without_spin": 25.945384010669578
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 28.102411895412054,
      "bestSolution_spin0": 28.102411895412054,
      "bestSolution_spin1": 27.022102879830882,
      "bestSolution_randSpin": 28.102411895412054,
      "with_spin": 28.102411895412054,
      "without_spin": 28.102411895412054
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 14.935467137190557,
      "bestSolution_spin0": 14.935467137190557,
      "bestSolution_spin1": 13.967304605856246,
      "bestSolution_randSpin": 14.935467137190557,
      "with_spin": 14.935467137190557,
      "without_spin": 14.935467137190557
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 28.865281651111626,
      "bestSolution_spin0": 28.865281651111626,
      "bestSolution_spin1": 28.581210237103775,
      "bestSolution_randSpin": 28.865281651111626,
      "with_spin": 28.865281651111626,
      "without_spin": 28.865281651111626
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 30.576608067526614,
      "bestSolution_spin0": 30.576608067526614,
      "bestSolution_spin1": 30.001905263743197,
      "bestSolution_randSpin": 30.001905263743197,
      "with_spin": 30.576608067526614,
      "without_spin": 30.001905263743197
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 20.237358781324488,
      "bestSolution_spin0": 20.237358781324488,
      "bestSolution_spin1": 19.7789123331325,
      "bestSolution_randSpin": 19.7789123331325,
      "with_spin": 20.237358781324488,
      "without_spin": 19.7789123331325
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 19.233892854278995,
      "bestSolution_spin0": 19.233892854278995,
      "bestSolution_spin1": 17.987852844018548,
      "bestSolution_randSpin": 19.233892854278995,
      "with_spin": 19.233892854278995,
      "without_spin": 19.233892854278995
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 32.092114122817684,
      "bestSolution_spin0": 31.763954083922627,
      "bestSolution_spin1": 32.092114122817684,
      "bestSolution_randSpin": 32.092114122817684,
      "with_spin": 32.092114122817684,
      "without_spin": 32.092114122817684
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 25.185601171469507,
      "bestSolution_spin0": 25.185601171469507,
      "bestSolution_spin1": 25.030946538270925,
      "bestSolution_randSpin": 25.185601171469507,
      "with_spin": 25.185601171469507,
      "without_spin": 25.185601171469507
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 20.823913212204115,
      "bestSolution_spin0": 20.823913212204115,
      "bestSolution_spin1": 20.518146427483572,
      "bestSolution_randSpin": 20.823913212204115,
      "with_spin": 20.823913212204115,
      "without_spin": 20.823913212204115
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      25.945384010669578,
      28.102411895412054,
      14.935467137190557,
      28.865281651111626,
      30.576608067526614,
      20.237358781324488,
      19.233892854278995,
      32.092114122817684,
      25.185601171469507,
      20.823913212204115
    ],
    "bestSolution_spin0": [
      25.945384010669578,
      28.102411895412054,
      14.935467137190557,
      28.865281651111626,
      30.576608067526614,
      20.237358781324488,
      19.233892854278995,
      31.763954083922627,
      25.185601171469507,
      20.823913212204115
    ],
    "bestSolution_spin1": [
      25.511398803900097,
      27.022102879830882,
      13.967304605856246,
      28.581210237103775,
      30.001905263743197,
      19.7789123331325,
      17.987852844018548,
      32.092114122817684,
      25.030946538270925,
      20.518146427483572
    ],
    "bestSolution_randSpin": [
      25.945384010669578,
      28.102411895412054,
      14.935467137190557,
      28.865281651111626,
      30.001905263743197,
      19.7789123331325,
      19.233892854278995,
      32.092114122817684,
      25.185601171469507,
      20.823913212204115
    ]
  },
  "results_with_spin": [
    25.945384010669578,
    28.102411895412054,
    14.935467137190557,
    28.865281651111626,
    30.576608067526614,
    20.237358781324488,
    19.233892854278995,
    32.092114122817684,
    25.185601171469507,
    20.823913212204115
  ],
  "results_without_spin": [
    25.945384010669578,
    28.102411895412054,
    14.935467137190557,
    28.865281651111626,
    30.001905263743197,
    19.7789123331325,
    19.233892854278995,
    32.092114122817684,
    25.185601171469507,
    20.823913212204115
  ]
}

==> DataFinal/J_01_K_015/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 20,
    "seed": 302000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 21.517887610567577,
      "bestSolution_spin0": 21.517887610567577,
      "bestSolution_spin1": 20.673135025040153,
      "bestSolution_randSpin": 21.517887610567577,
      "with_spin": 21.517887610567577,
      "without_spin": 21.517887610567577
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 31.65397623227432,
      "bestSolution_spin0": 31.51206508269436,
      "bestSolution_spin1": 31.65397623227432,
      "bestSolution_randSpin": 31.65397623227432,
      "with_spin": 31.65397623227432,
      "without_spin": 31.65397623227432
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 14.206942012304303,
      "bestSolution_spin0": 14.206942012304303,
      "bestSolution_spin1": 13.757391946786298,
      "bestSolution_randSpin": 14.206942012304303,
      "with_spin": 14.206942012304303,
      "without_spin": 14.206942012304303
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 20.899091167924585,
      "bestSolution_spin0": 20.899091167924585,
      "bestSolution_spin1": 20.173047973936576,
      "bestSolution_randSpin": 20.899091167924585,
      "with_spin": 20.899091167924585,
      "without_spin": 20.899091167924585
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.10995311171271,
      "bestSolution_spin0": 32.10995311171271,
      "bestSolution_spin1": 31.989262354865666,
      "bestSolution_randSpin": 32.10995311171271,
      "with_spin": 32.10995311171271,
      "without_spin": 32.10995311171271
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 32.41271996238112,
      "bestSolution_spin0": 32.298817493057385,
      "bestSolution_spin1": 32.41271996238112,
      "bestSolution_randSpin": 32.298817493057385,
      "with_spin": 32.41271996238112,
      "without_spin": 32.298817493057385
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 23.05404486107036,
      "bestSolution_spin0": 23.012740980420087,
      "bestSolution_spin1": 23.05404486107036,
      "bestSolution_randSpin": 23.05404486107036,
      "with_spin": 23.05404486107036,
      "without_spin": 23.05404486107036
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 23.762699130336074,
      "bestSolution_spin0": 23.762699130336074,
      "bestSolution_spin1": 23.081192765031815,
      "bestSolution_randSpin": 23.081192765031815,
      "with_spin": 23.762699130336074,
      "without_spin": 23.081192765031815
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 30.242443053365125,
      "bestSolution_spin0": 30.242443053365125,
      "bestSolution_spin1": 29.46173467480817,
      "bestSolution_randSpin": 30.242443053365125,
      "with_spin": 30.242443053365125,
      "without_spin": 30.242443053365125
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 28.99958851911861,
      "bestSolution_spin0": 28.99958851911861,
      "bestSolution_spin1": 28.618829381442925,
      "bestSolution_randSpin": 28.99958851911861,
      "with_spin": 28.99958851911861,
      "without_spin": 28.99958851911861
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      21.517887610567577,
      31.65397623227432,
      14.206942012304303,
      20.899091167924585,
      32.10995311171271,
      32.41271996238112,
      23.05404486107036,
      23.762699130336074,
      30.242443053365125,
      28.99958851911861
    ],
    "bestSolution_spin0": [
      21.517887610567577,
      31.51206508269436,
      14.206942012304303,
      20.899091167924585,
      32.10995311171271,
      32.298817493057385,
      23.012740980420087,
      23.762699130336074,
      30.242443053365125,
      28.99958851911861
    ],
    "bestSolution_spin1": [
      20.673135025040153,
      31.65397623227432,
      13.757391946786298,
      20.173047973936576,
      31.989262354865666,
      32.41271996238112,
      23.05404486107036,
      23.081192765031815,
      29.46173467480817,
      28.618829381442925
    ],
    "bestSolution_randSpin": [
      21.517887610567577,
      31.65397623227432,
      14.206942012304303,
      20.899091167924585,
      32.10995311171271,
      32.298817493057385,
      23.05404486107036,
      23.081192765031815,
      30.242443053365125,
      28.99958851911861
    ]
  },
  "results_with_spin": [
    21.517887610567577,
    31.65397623227432,
    14.206942012304303,
    20.899091167924585,
    32.10995311171271,
    32.41271996238112,
    23.05404486107036,
    23.762699130336074,
    30.242443053365125,
    28.99958851911861
  ],
  "results_without_spin": [
    21.517887610567577,
    31.65397623227432,
    14.206942012304303,
    20.899091167924585,
    32.10995311171271,
    32.298817493057385,
    23.05404486107036,
    23.081192765031815,
    30.242443053365125,
    28.99958851911861
  ]
}

==> DataFinal/J_01_K_015/merged/results.json <==
{
  "config": {
    "numSat": 1,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 1,
    "seed": 300100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_01_K_015/chunks/chunk_001.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_002.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_003.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_004.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_005.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_006.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_007.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_008.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_009.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_010.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_011.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_012.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_013.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_014.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_015.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_016.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_017.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_018.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_019.json",
    "Data1/experiments/J_01_K_015/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      22.02061609738739,
      25.682078046307815,
      28.14892871021018,
      24.938608727951515,
      33.28951323570954,
      13.305370773724025,
      30.733401967895137,
      16.069956461090484,
      34.719448227284076,
      12.317020844549972,
      31.768346090698195,
      22.651701998561776,
      12.856202441471948,
      33.39798064226164,
      15.932963634328148,
      32.54492832128151,
      30.846571415360128,
      30.252929405813283,
      28.30936222112532,
      31.07967282315863,
      13.354717726583079,
      23.381093825125106,
      22.353894655931214,
      22.464993613789805,
      32.20910250178094,
      32.081683494434124,
      34.941511282834924,
      26.0980897246699,
      13.040409744671395,
      27.956002684163874,
      14.526861710675059,
      20.90596025921324,
      14.483408538110327,
      18.12803423922597,
      36.11990254826706,
      25.54425577323636,
      34.38033009272863,
      31.891186376956437,
      24.522091294611894,
      23.02571431240572,
      18.718985072632172,
      29.40099477975768,
      25.690107090909372,
      36.44600374906596,
      30.428434053105427,
      31.276180761371737,
      12.139999723842774,
      14.781137726700045,
      23.76318592022533,
      28.8285290037723,
      30.56941974534857,
      31.46013815671996,
      21.162144315395192,
      15.571456328066935,
      33.362276966130054,
      31.121952734587197,
      24.494938438556,
      29.471343509871982,
      14.841399084394487,
      15.217843152555847,
      25.2119028763812,
      32.0649021211289,
      14.693211439247833,
      20.11757952538345,
      26.51754184220852,
      28.795771492679158,
      33.304456316682966,
      15.599809295962988,
      17.84668125836141,
      23.28500199635518,
      11.813218620897253,
      27.590869074687454,
      21.986443906000407,
      22.588730831770306,
      19.087279345227138,
      28.4165112064167,
      22.540398566622006,
      21.28333348769044,
      20.670693422371894,
      32.8073629844107,
      31.450548516391258,
      26.904295922975678,
      23.068581232212768,
      32.241665360303976,
      12.652668356296532,
      24.265279995650943,
      29.756446422331752,
      25.788372057143366,
      32.03392769033134,
      15.702986765894142,
      12.510547769576942,
      16.95777776428626,
      17.51301205825973,
      18.680112911332703,
      27.249021186955822,
      16.698125579595555,
      16.252049496209896,
      21.130408473290373,
      15.53180263751153,
      31.710588719139505,
      13.213791599293753,
      32.53228074957108,
      25.646089034414608,
      20.975405592286048,
      23.736748735073693,
      11.431800297501521,
      22.947936810632555,
      16.62831766959163,
      30.86861807375386,
      16.011736573800913,
      26.481963203450153,
      21.13357241142304,
      28.36872895530308,
      21.594186327315292,
      18.1295469783408,
      19.895637733316732,
      30.73660635396932,
      32.27216167693394,
      21.213743190016064,
      32.03740363741345,
      32.97743397619588,
      28.32698628076022,
      29.92910669475739,
      13.677448338860895,
      35.84870077700744,
      27.31221037878528,
      13.698830263618087,
      13.639502973334318,
      30.621647291218643,
      23.394131355426378,
      27.122470965977158,
      26.12663193268161,
      16.62103888029001,
      27.528136704021737,
      26.41252382884675,
      30.544413100210317,
      31.71500714324635,
      29.780821682260346,
      21.34969504115945,
      12.765509386131514,
      12.963043903270442,
      34.09391695144275,
      14.600254691329415,
      28.82490711304488,
      13.81862186150567,
      13.069504907622287,
      16.237953266670118,
      18.81438109215994,
      24.77303499852463,
      31.166169056043326,
      32.56733924604426,
      27.320978076727172,
      26.47882156727644,
      29.877918713409947,
      28.580143357693682,
      31.638753174633585,
      23.891106658681082,
      37.92385833322044,
      17.01774730805681,
      27.770934490237792,
      28.171750778487997,
      15.593240153118646,
      25.568991026869163,
      25.0685977142101,
      32.536703606540094,
      15.245323835724204,
      32.21971964941259,
      19.401802625237284,
      20.94249010062318,
      33.13762884203689,
      18.35135545237422,
      27.46465554061786,
      23.504411490372018,
      30.670107430324254,
      30.188526558576143,
      25.857257484296827,
      29.832019017329568,
      20.01163436135934,
      28.11566909559123,
      24.68552781097826,
      25.945384010669578,
      28.102411895412054,
      14.935467137190557,
      28.865281651111626,
      30.576608067526614,
      20.237358781324488,
      19.233892854278995,
      32.092114122817684,
      25.185601171469507,
      20.823913212204115,
      21.517887610567577,
      31.65397623227432,
      14.206942012304303,
      20.899091167924585,
      32.10995311171271,
      32.41271996238112,
      23.05404486107036,
      23.762699130336074,
      30.242443053365125,
      28.99958851911861
    ],
    "bestSolution_spin0": [
      22.02061609738739,
      25.682078046307815,
      27.959853432752436,
      24.938608727951515,
      32.85211392101067,
      13.305370773724025,
      30.733401967895137,
      16.069956461090484,
      34.29381692138456,
      12.317020844549972,
      31.452625483197203,
      22.651701998561776,
      12.856202441471948,
      32.73214272570071,
      15.932963634328148,
      32.54492832128151,
      30.846571415360128,
      30.252929405813283,
      27.871103062820794,
      30.80269193610916,
      13.354717726583079,
      23.381093825125106,
      22.353894655931214,
      22.464993613789805,
      32.20910250178094,
      32.081683494434124,
      34.82977290875406,
      26.0980897246699,
      13.040409744671395,
      27.956002684163874,
      14.526861710675059,
      20.90596025921324,
      14.483408538110327,
      18.12803423922597,
      34.95802856714729,
      25.54425577323636,
      33.33260930156989,
      31.891186376956437,
      24.522091294611894,
      23.02571431240572,
      18.718985072632172,
      29.191681687104737,
      25.690107090909372,
      35.65359061984188,
      30.428434053105427,
      31.276180761371737,
      12.139999723842774,
      14.781137726700045,
      23.3580098795684,
      28.8285290037723,
      30.56941974534857,
      30.8285130889696,
      21.162144315395192,
      15.571456328066935,
      33.362276966130054,
      31.121952734587197,
      24.494938438556,
      29.471343509871982,
      14.841399084394487,
      15.217843152555847,
      25.2119028763812,
      32.0649021211289,
      14.693211439247833,
      20.11757952538345,
      26.51754184220852,
      28.66781963310074,
      32.811903519009846,
      15.599809295962988,
      17.84668125836141,
      23.28500199635518,
      11.813218620897253,
      27.590869074687454,
      21.986443906000407,
      22.588730831770306,
      19.087279345227138,
      28.4165112064167,
      22.540398566622006,
      21.28333348769044,
      20.670693422371894,
      32.428737480415286,
      30.91933496887214,
      26.904295922975678,
      22.935277613299792,
      32.241665360303976,
      12.652668356296532,
      24.239743907243625,
      29.756446422331752,
      25.788372057143366,
      31.49973557935012,
      15.702986765894142,
      12.510547769576942,
      16.95777776428626,
      17.51301205825973,
      18.680112911332703,
      27.249021186955822,
      16.698125579595555,
      16.252049496209896,
      21.130408473290373,
      15.53180263751153,
      31.540568171008417,
      13.213791599293753,
      32.409281642897156,
      25.646089034414608,
      20.975405592286048,
      23.736748735073693,
      11.431800297501521,
      22.947936810632555,
      16.62831766959163,
      30.86861807375386,
      16.011736573800913,
      26.481963203450153,
      21.13357241142304,
      28.36872895530308,
      21.594186327315292,
      18.1295469783408,
      19.895637733316732,
      30.73660635396932,
      32.076016226347996,
      21.213743190016064,
      32.01063855223032,
      32.88913170417838,
      28.32698628076022,
      29.92910669475739,
      13.677448338860895,
      35.43151151340243,
      27.283540964917,
      13.698830263618087,
      13.639502973334318,
      30.621647291218643,
      23.394131355426378,
      27.122470965977158,
      26.12663193268161,
      16.62103888029001,
      27.472181327956626,
      26.241952900902387,
      30.534005083866028,
      31.71500714324635,
      29.780821682260346,
      21.34969504115945,
      12.765509386131514,
      12.963043903270442,
      33.7002348096206,
      14.600254691329415,
      28.82490711304488,
      13.81862186150567,
      13.069504907622287,
      16.237953266670118,
      18.81438109215994,
      24.77303499852463,
      31.166169056043326,
      32.56733924604426,
      27.320978076727172,
      26.47882156727644,
      29.877918713409947,
      28.465014606685006,
      31.638753174633585,
      23.891106658681082,
      36.96639556007095,
      17.01774730805681,
      27.47214967547714,
      28.171750778487997,
      15.593240153118646,
      25.568991026869163,
      25.0685977142101,
      32.490695918925056,
      15.245323835724204,
      32.21971964941259,
      19.401802625237284,
      20.94249010062318,
      32.68374069187977,
      18.35135545237422,
      27.46465554061786,
      23.504411490372018,
      30.670107430324254,
      30.188526558576143,
      25.857257484296827,
      29.73617039774047,
      20.01163436135934,
      27.68106188729483,
      24.68552781097826,
      25.945384010669578,
      28.102411895412054,
      14.935467137190557,
      28.865281651111626,
      30.576608067526614,
      20.237358781324488,
      19.233892854278995,
      31.763954083922627,
      25.185601171469507,
      20.823913212204115,
      21.517887610567577,
      31.51206508269436,
      14.206942012304303,
      20.899091167924585,
      32.10995311171271,
      32.298817493057385,
      23.012740980420087,
      23.762699130336074,
      30.242443053365125,
      28.99958851911861
    ],
    "bestSolution_spin1": [
      21.617870857332548,
      25.167074815871615,
      28.14892871021018,
      24.57168224626392,
      33.28951323570954,
      12.288938094280233,
      30.057667100157644,
      15.38681416201958,
      34.719448227284076,
      11.166564418969509,
      31.768346090698195,
      21.87496243637499,
      11.661236287855491,
      33.39798064226164,
      14.630479459835204,
      32.48347689315217,
      30.49628920053753,
      29.831993409614856,
      28.30936222112532,
      31.07967282315863,
      12.501959199566791,
      21.99123479545737,
      21.562735619182128,
      21.987370351497926,
      31.80652284455229,
      31.777004146156536,
      34.941511282834924,
      26.096861338865445,
      11.95544829560033,
      27.59047120662667,
      13.8109529037714,
      20.214521206454513,
      13.298736638497202,
      17.1409526079592,
      36.11990254826706,
      25.2365733994412,
      34.38033009272863,
      31.61768400486996,
      23.386355498291298,
      22.54995986163219,
      18.350393640297344,
      29.40099477975768,
      25.237746200487127,
      36.44600374906596,
      29.375717051756112,
      30.838447448838707,
      11.420654113115344,
      14.031090733678015,
      23.76318592022533,
      28.68153965262569,
      30.433662780431394,
      31.46013815671996,
      20.169636750684624,
      14.707052243748427,
      33.128066396418596,
      30.673348575421006,
      23.17872467366115,
      29.138424171071485,
      13.489054101014812,
      14.423937284630085,
      24.56302958346843,
      30.916635968828537,
      13.949332616731589,
      19.250859997250835,
      25.859155267661777,
      28.795771492679158,
      33.304456316682966,
      14.262772839718961,
      17.35447506225055,
      22.70185004047893,
      10.634636840719892,
      27.248943653650056,
      20.952083177147887,
      22.120193962449775,
      17.620599881933067,
      27.66034214238727,
      21.577750532606967,
      20.58969158148891,
      19.37142007128666,
      32.8073629844107,
      31.450548516391258,
      26.832864753419177,
      23.068581232212768,
      32.21320729089733,
      11.694332989514843,
      24.265279995650943,
      29.241825005799637,
      25.488722064390572,
      32.03392769033134,
      14.112839198244206,
      11.664465850248341,
      16.110357243038788,
      16.129698971599076,
      17.972783992319787,
      26.9230044267155,
      15.911274720977207,
      15.292911510820261,
      20.622545212072023,
      14.28751163830435,
      31.710588719139505,
      11.977322759631205,
      32.53228074957108,
      25.20883598414995,
      20.854796085721937,
      22.61419010530643,
      10.074900860698248,
      22.254279924270026,
      16.195906971675583,
      30.73177349995942,
      14.664667569708037,
      25.423591457673567,
      20.782946403912533,
      28.28618750797912,
      21.07557389829972,
      17.25181097451288,
      18.89423717886255,
      30.093637020154915,
      32.27216167693394,
      20.212185803371263,
      32.03740363741345,
      32.97743397619588,
      27.569205460570718,
      29.158250501188164,
      12.631428067851143,
      35.84870077700744,
      27.31221037878528,
      13.345983786983654,
      12.590208259580463,
      30.074157176889788,
      22.566836766428317,
      26.606708349187443,
      25.430617295455054,
      16.04909135657522,
      27.528136704021737,
      26.41252382884675,
      30.544413100210317,
      31.37457426772805,
      28.920341148091705,
      20.95417773890591,
      11.967302612417411,
      11.785254241039652,
      34.09391695144275,
      13.835600174339444,
      28.57943354899922,
      13.197929564393409,
      11.398775486726022,
      15.303707791139024,
      17.67843050204578,
      24.3709815164459,
      30.931646148787046,
      32.47716847672643,
      26.83781500784078,
      25.854828940169917,
      29.759355785488832,
      28.580143357693682,
      31.295166973053433,
      22.63916844972873,
      37.92385833322044,
      16.16849405521098,
      27.770934490237792,
      27.913256910104455,
      14.706672326176886,
      25.05650099127295,
      24.108064151538116,
      32.536703606540094,
      13.66156496802136,
      31.840445383486625,
      18.70963361941427,
      20.737581321713222,
      33.13762884203689,
      17.326519129851373,
      26.363355428296398,
      22.614035004247892,
      30.108562442010726,
      30.08823258172367,
      25.458341516779317,
      29.832019017329568,
      18.763810804380586,
      28.11566909559123,
      23.983511215177778,
      25.511398803900097,
      27.022102879830882,
      13.967304605856246,
      28.581210237103775,
      30.001905263743197,
      19.7789123331325,
      17.987852844018548,
      32.092114122817684,
      25.030946538270925,
      20.518146427483572,
      20.673135025040153,
      31.65397623227432,
      13.757391946786298,
      20.173047973936576,
      31.989262354865666,
      32.41271996238112,
      23.05404486107036,
      23.081192765031815,
      29.46173467480817,
      28.618829381442925
    ],
    "bestSolution_randSpin": [
      21.617870857332548,
      25.682078046307815,
      27.959853432752436,
      24.57168224626392,
      33.28951323570954,
      13.305370773724025,
      30.057667100157644,
      16.069956461090484,
      34.719448227284076,
      12.317020844549972,
      31.768346090698195,
      21.87496243637499,
      11.661236287855491,
      32.73214272570071,
      15.932963634328148,
      32.48347689315217,
      30.49628920053753,
      29.831993409614856,
      28.30936222112532,
      31.07967282315863,
      13.354717726583079,
      21.99123479545737,
      21.562735619182128,
      21.987370351497926,
      32.20910250178094,
      32.081683494434124,
      34.82977290875406,
      26.096861338865445,
      11.95544829560033,
      27.59047120662667,
      14.526861710675059,
      20.214521206454513,
      13.298736638497202,
      18.12803423922597,
      34.95802856714729,
      25.54425577323636,
      33.33260930156989,
      31.891186376956437,
      24.522091294611894,
      22.54995986163219,
      18.718985072632172,
      29.40099477975768,
      25.237746200487127,
      36.44600374906596,
      29.375717051756112,
      30.838447448838707,
      12.139999723842774,
      14.781137726700045,
      23.3580098795684,
      28.68153965262569,
      30.433662780431394,
      30.8285130889696,
      21.162144315395192,
      14.707052243748427,
      33.128066396418596,
      31.121952734587197,
      23.17872467366115,
      29.138424171071485,
      14.841399084394487,
      14.423937284630085,
      25.2119028763812,
      32.0649021211289,
      13.949332616731589,
      20.11757952538345,
      26.51754184220852,
      28.795771492679158,
      32.811903519009846,
      14.262772839718961,
      17.35447506225055,
      23.28500199635518,
      11.813218620897253,
      27.590869074687454,
      20.952083177147887,
      22.588730831770306,
      17.620599881933067,
      28.4165112064167,
      21.577750532606967,
      20.58969158148891,
      19.37142007128666,
      32.8073629844107,
      30.91933496887214,
      26.832864753419177,
      23.068581232212768,
      32.21320729089733,
      11.694332989514843,
      24.265279995650943,
      29.241825005799637,
      25.488722064390572,
      31.49973557935012,
      14.112839198244206,
      11.664465850248341,
      16.110357243038788,
      17.51301205825973,
      18.680112911332703,
      27.249021186955822,
      16.698125579595555,
      16.252049496209896,
      20.622545212072023,
      15.53180263751153,
      31.540568171008417,
      11.977322759631205,
      32.53228074957108,
      25.646089034414608,
      20.975405592286048,
      23.736748735073693,
      10.074900860698248,
      22.947936810632555,
      16.62831766959163,
      30.73177349995942,
      14.664667569708037,
      26.481963203450153,
      21.13357241142304,
      28.36872895530308,
      21.07557389829972,
      17.25181097451288,
      18.89423717886255,
      30.093637020154915,
      32.27216167693394,
      21.213743190016064,
      32.03740363741345,
      32.88913170417838,
      27.569205460570718,
      29.158250501188164,
      12.631428067851143,
      35.43151151340243,
      27.31221037878528,
      13.698830263618087,
      12.590208259580463,
      30.621647291218643,
      22.566836766428317,
      27.122470965977158,
      26.12663193268161,
      16.04909135657522,
      27.528136704021737,
      26.241952900902387,
      30.544413100210317,
      31.37457426772805,
      29.780821682260346,
      21.34969504115945,
      11.967302612417411,
      11.785254241039652,
      34.09391695144275,
      14.600254691329415,
      28.82490711304488,
      13.81862186150567,
      11.398775486726022,
      16.237953266670118,
      17.67843050204578,
      24.3709815164459,
      31.166169056043326,
      32.47716847672643,
      26.83781500784078,
      25.854828940169917,
      29.759355785488832,
      28.580143357693682,
      31.295166973053433,
      23.891106658681082,
      37.92385833322044,
      16.16849405521098,
      27.770934490237792,
      27.913256910104455,
      14.706672326176886,
      25.568991026869163,
      24.108064151538116,
      32.536703606540094,
      13.66156496802136,
      32.21971964941259,
      19.401802625237284,
      20.737581321713222,
      33.13762884203689,
      17.326519129851373,
      27.46465554061786,
      23.504411490372018,
      30.670107430324254,
      30.188526558576143,
      25.857257484296827,
      29.832019017329568,
      20.01163436135934,
      28.11566909559123,
      24.68552781097826,
      25.945384010669578,
      28.102411895412054,
      14.935467137190557,
      28.865281651111626,
      30.001905263743197,
      19.7789123331325,
      19.233892854278995,
      32.092114122817684,
      25.185601171469507,
      20.823913212204115,
      21.517887610567577,
      31.65397623227432,
      14.206942012304303,
      20.899091167924585,
      32.10995311171271,
      32.298817493057385,
      23.05404486107036,
      23.081192765031815,
      30.242443053365125,
      28.99958851911861
    ]
  },
  "results_with_spin": [
    22.02061609738739,
    25.682078046307815,
    28.14892871021018,
    24.938608727951515,
    33.28951323570954,
    13.305370773724025,
    30.733401967895137,
    16.069956461090484,
    34.719448227284076,
    12.317020844549972,
    31.768346090698195,
    22.651701998561776,
    12.856202441471948,
    33.39798064226164,
    15.932963634328148,
    32.54492832128151,
    30.846571415360128,
    30.252929405813283,
    28.30936222112532,
    31.07967282315863,
    13.354717726583079,
    23.381093825125106,
    22.353894655931214,
    22.464993613789805,
    32.20910250178094,
    32.081683494434124,
    34.941511282834924,
    26.0980897246699,
    13.040409744671395,
    27.956002684163874,
    14.526861710675059,
    20.90596025921324,
    14.483408538110327,
    18.12803423922597,
    36.11990254826706,
    25.54425577323636,
    34.38033009272863,
    31.891186376956437,
    24.522091294611894,
    23.02571431240572,
    18.718985072632172,
    29.40099477975768,
    25.690107090909372,
    36.44600374906596,
    30.428434053105427,
    31.276180761371737,
    12.139999723842774,
    14.781137726700045,
    23.76318592022533,
    28.8285290037723,
    30.56941974534857,
    31.46013815671996,
    21.162144315395192,
    15.571456328066935,
    33.362276966130054,
    31.121952734587197,
    24.494938438556,
    29.471343509871982,
    14.841399084394487,
    15.217843152555847,
    25.2119028763812,
    32.0649021211289,
    14.693211439247833,
    20.11757952538345,
    26.51754184220852,
    28.795771492679158,
    33.304456316682966,
    15.599809295962988,
    17.84668125836141,
    23.28500199635518,
    11.813218620897253,
    27.590869074687454,
    21.986443906000407,
    22.588730831770306,
    19.087279345227138,
    28.4165112064167,
    22.540398566622006,
    21.28333348769044,
    20.670693422371894,
    32.8073629844107,
    31.450548516391258,
    26.904295922975678,
    23.068581232212768,
    32.241665360303976,
    12.652668356296532,
    24.265279995650943,
    29.756446422331752,
    25.788372057143366,
    32.03392769033134,
    15.702986765894142,
    12.510547769576942,
    16.95777776428626,
    17.51301205825973,
    18.680112911332703,
    27.249021186955822,
    16.698125579595555,
    16.252049496209896,
    21.130408473290373,
    15.53180263751153,
    31.710588719139505,
    13.213791599293753,
    32.53228074957108,
    25.646089034414608,
    20.975405592286048,
    23.736748735073693,
    11.431800297501521,
    22.947936810632555,
    16.62831766959163,
    30.86861807375386,
    16.011736573800913,
    26.481963203450153,
    21.13357241142304,
    28.36872895530308,
    21.594186327315292,
    18.1295469783408,
    19.895637733316732,
    30.73660635396932,
    32.27216167693394,
    21.213743190016064,
    32.03740363741345,
    32.97743397619588,
    28.32698628076022,
    29.92910669475739,
    13.677448338860895,
    35.84870077700744,
    27.31221037878528,
    13.698830263618087,
    13.639502973334318,
    30.621647291218643,
    23.394131355426378,
    27.122470965977158,
    26.12663193268161,
    16.62103888029001,
    27.528136704021737,
    26.41252382884675,
    30.544413100210317,
    31.71500714324635,
    29.780821682260346,
    21.34969504115945,
    12.765509386131514,
    12.963043903270442,
    34.09391695144275,
    14.600254691329415,
    28.82490711304488,
    13.81862186150567,
    13.069504907622287,
    16.237953266670118,
    18.81438109215994,
    24.77303499852463,
    31.166169056043326,
    32.56733924604426,
    27.320978076727172,
    26.47882156727644,
    29.877918713409947,
    28.580143357693682,
    31.638753174633585,
    23.891106658681082,
    37.92385833322044,
    17.01774730805681,
    27.770934490237792,
    28.171750778487997,
    15.593240153118646,
    25.568991026869163,
    25.0685977142101,
    32.536703606540094,
    15.245323835724204,
    32.21971964941259,
    19.401802625237284,
    20.94249010062318,
    33.13762884203689,
    18.35135545237422,
    27.46465554061786,
    23.504411490372018,
    30.670107430324254,
    30.188526558576143,
    25.857257484296827,
    29.832019017329568,
    20.01163436135934,
    28.11566909559123,
    24.68552781097826,
    25.945384010669578,
    28.102411895412054,
    14.935467137190557,
    28.865281651111626,
    30.576608067526614,
    20.237358781324488,
    19.233892854278995,
    32.092114122817684,
    25.185601171469507,
    20.823913212204115,
    21.517887610567577,
    31.65397623227432,
    14.206942012304303,
    20.899091167924585,
    32.10995311171271,
    32.41271996238112,
    23.05404486107036,
    23.762699130336074,
    30.242443053365125,
    28.99958851911861
  ],
  "results_without_spin": [
    21.617870857332548,
    25.682078046307815,
    27.959853432752436,
    24.57168224626392,
    33.28951323570954,
    13.305370773724025,
    30.057667100157644,
    16.069956461090484,
    34.719448227284076,
    12.317020844549972,
    31.768346090698195,
    21.87496243637499,
    11.661236287855491,
    32.73214272570071,
    15.932963634328148,
    32.48347689315217,
    30.49628920053753,
    29.831993409614856,
    28.30936222112532,
    31.07967282315863,
    13.354717726583079,
    21.99123479545737,
    21.562735619182128,
    21.987370351497926,
    32.20910250178094,
    32.081683494434124,
    34.82977290875406,
    26.096861338865445,
    11.95544829560033,
    27.59047120662667,
    14.526861710675059,
    20.214521206454513,
    13.298736638497202,
    18.12803423922597,
    34.95802856714729,
    25.54425577323636,
    33.33260930156989,
    31.891186376956437,
    24.522091294611894,
    22.54995986163219,
    18.718985072632172,
    29.40099477975768,
    25.237746200487127,
    36.44600374906596,
    29.375717051756112,
    30.838447448838707,
    12.139999723842774,
    14.781137726700045,
    23.3580098795684,
    28.68153965262569,
    30.433662780431394,
    30.8285130889696,
    21.162144315395192,
    14.707052243748427,
    33.128066396418596,
    31.121952734587197,
    23.17872467366115,
    29.138424171071485,
    14.841399084394487,
    14.423937284630085,
    25.2119028763812,
    32.0649021211289,
    13.949332616731589,
    20.11757952538345,
    26.51754184220852,
    28.795771492679158,
    32.811903519009846,
    14.262772839718961,
    17.35447506225055,
    23.28500199635518,
    11.813218620897253,
    27.590869074687454,
    20.952083177147887,
    22.588730831770306,
    17.620599881933067,
    28.4165112064167,
    21.577750532606967,
    20.58969158148891,
    19.37142007128666,
    32.8073629844107,
    30.91933496887214,
    26.832864753419177,
    23.068581232212768,
    32.21320729089733,
    11.694332989514843,
    24.265279995650943,
    29.241825005799637,
    25.488722064390572,
    31.49973557935012,
    14.112839198244206,
    11.664465850248341,
    16.110357243038788,
    17.51301205825973,
    18.680112911332703,
    27.249021186955822,
    16.698125579595555,
    16.252049496209896,
    20.622545212072023,
    15.53180263751153,
    31.540568171008417,
    11.977322759631205,
    32.53228074957108,
    25.646089034414608,
    20.975405592286048,
    23.736748735073693,
    10.074900860698248,
    22.947936810632555,
    16.62831766959163,
    30.73177349995942,
    14.664667569708037,
    26.481963203450153,
    21.13357241142304,
    28.36872895530308,
    21.07557389829972,
    17.25181097451288,
    18.89423717886255,
    30.093637020154915,
    32.27216167693394,
    21.213743190016064,
    32.03740363741345,
    32.88913170417838,
    27.569205460570718,
    29.158250501188164,
    12.631428067851143,
    35.43151151340243,
    27.31221037878528,
    13.698830263618087,
    12.590208259580463,
    30.621647291218643,
    22.566836766428317,
    27.122470965977158,
    26.12663193268161,
    16.04909135657522,
    27.528136704021737,
    26.241952900902387,
    30.544413100210317,
    31.37457426772805,
    29.780821682260346,
    21.34969504115945,
    11.967302612417411,
    11.785254241039652,
    34.09391695144275,
    14.600254691329415,
    28.82490711304488,
    13.81862186150567,
    11.398775486726022,
    16.237953266670118,
    17.67843050204578,
    24.3709815164459,
    31.166169056043326,
    32.47716847672643,
    26.83781500784078,
    25.854828940169917,
    29.759355785488832,
    28.580143357693682,
    31.295166973053433,
    23.891106658681082,
    37.92385833322044,
    16.16849405521098,
    27.770934490237792,
    27.913256910104455,
    14.706672326176886,
    25.568991026869163,
    24.108064151538116,
    32.536703606540094,
    13.66156496802136,
    32.21971964941259,
    19.401802625237284,
    20.737581321713222,
    33.13762884203689,
    17.326519129851373,
    27.46465554061786,
    23.504411490372018,
    30.670107430324254,
    30.188526558576143,
    25.857257484296827,
    29.832019017329568,
    20.01163436135934,
    28.11566909559123,
    24.68552781097826,
    25.945384010669578,
    28.102411895412054,
    14.935467137190557,
    28.865281651111626,
    30.001905263743197,
    19.7789123331325,
    19.233892854278995,
    32.092114122817684,
    25.185601171469507,
    20.823913212204115,
    21.517887610567577,
    31.65397623227432,
    14.206942012304303,
    20.899091167924585,
    32.10995311171271,
    32.298817493057385,
    23.05404486107036,
    23.081192765031815,
    30.242443053365125,
    28.99958851911861
  ]
}


==> DataFinal/J_01_K_015/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21624818990980585,
        0.6459009100482798,
        0.7321534912568107
      ],
      "t_hat0": [
        -0.9724391059518112,
        -0.2094426273515611,
        -0.10244984657732487
      ],
      "name": "SAT-1",
      "azimuth_deg": 184.84369067201894,
      "elevation_deg": 33.368491465598574,
      "heading_deg": 99.37792951132555
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22426966469295984,
        0.5731753875089438,
        0.7881453499529636
      ],
      "t_hat0": [
        0.3273474115298463,
        0.8060629616055273,
        -0.49305798248526067
      ],
      "name": "SAT-1",
      "azimuth_deg": 124.45909543776605,
      "elevation_deg": 68.80073115039357,
      "heading_deg": 215.2804240643831
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21419742061679536,
        0.5899957233651739,
        0.778475761608489
      ],
      "t_hat0": [
        0.19251917500789165,
        0.8068399617711848,
        -0.5585209426184071
      ],
      "name": "SAT-1",
      "azimuth_deg": 165.73060458898632,
      "elevation_deg": 65.65890582846079,
      "heading_deg": 206.7860070494445
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1434822032659199,
        0.5967180977363675,
        0.7895190746143176
      ],
      "t_hat0": [
        0.495092506775229,
        0.734048492869711,
        -0.46481848053915176
      ],
      "name": "SAT-1",
      "azimuth_deg": 259.4960424982448,
      "elevation_deg": 48.89110304958366,
      "heading_deg": 225.4812424309295
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2300542571261926,
        0.5583940066152691,
        0.797039002906547
      ],
      "t_hat0": [
        -0.9718872278894595,
        -0.08966124032806816,
        -0.21770640378310951
      ],
      "name": "SAT-1",
      "azimuth_deg": 91.63497701483219,
      "elevation_deg": 65.09034758118162,
      "heading_deg": 108.80957031915294
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2104465828504247,
        0.4935697993783417,
        0.8438608231860293
      ],
      "t_hat0": [
        0.9740169208504751,
        0.031968036977164375,
        0.2242076771852074
      ],
      "name": "SAT-1",
      "azimuth_deg": 24.293661117997463,
      "elevation_deg": 37.68491436698138,
      "heading_deg": 291.6373397974255
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1432053480583639,
        0.5721759294499116,
        0.8075313827001479
      ],
      "t_hat0": [
        0.33917473380059676,
        -0.7381563967978337,
        0.5831686152543992
      ],
      "name": "SAT-1",
      "azimuth_deg": 288.8895708826004,
      "elevation_deg": 51.873018408991854,
      "heading_deg": 355.77020047414373
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17029988883552083,
        0.572155462735246,
        0.8022693277976082
      ],
      "t_hat0": [
        0.7112790244912052,
        0.6348391093101888,
        -0.3017639054113098
      ],
      "name": "SAT-1",
      "azimuth_deg": 285.7960516597332,
      "elevation_deg": 68.55855034682494,
      "heading_deg": 241.96581552294018
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11387472183750742,
        0.5773759959356786,
        0.8084983036739866
      ],
      "t_hat0": [
        -0.4326341646506545,
        -0.7613981465395614,
        0.4828048695106036
      ],
      "name": "SAT-1",
      "azimuth_deg": 285.3430510873247,
      "elevation_deg": 39.02627716976185,
      "heading_deg": 41.617323964480704
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2127672184016297,
        0.5534628863139587,
        0.8052384393747328
      ],
      "t_hat0": [
        0.031162151205661414,
        -0.8198452776846741,
        0.5717365136060275
      ],
      "name": "SAT-1",
      "azimuth_deg": 56.95390578184266,
      "elevation_deg": 72.74494167275208,
      "heading_deg": 14.124488294914666
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24266566610045776,
        0.5071021639180274,
        0.8270192076642932
      ],
      "t_hat0": [
        -0.8339334026217045,
        0.326518506909307,
        -0.4449053209813331
      ],
      "name": "SAT-1",
      "azimuth_deg": 50.07165865847661,
      "elevation_deg": 40.441726838642644,
      "heading_deg": 137.26390092099345
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2089317524714706,
        0.588859049555322,
        0.7807640761241535
      ],
      "t_hat0": [
        0.4055213077814439,
        -0.674336934710695,
        0.6171079058156778
      ],
      "name": "SAT-1",
      "azimuth_deg": 172.93671890356245,
      "elevation_deg": 68.67528929006721,
      "heading_deg": 350.94738318902387
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1742825662336609,
        0.5286898591243359,
        0.8307301727794046
      ],
      "t_hat0": [
        0.1008981018906208,
        -0.8296128766501873,
        0.5491466543019915
      ],
      "name": "SAT-1",
      "azimuth_deg": 350.8303126739868,
      "elevation_deg": 51.18848243990503,
      "heading_deg": 10.451249291437534
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14251012290175954,
        0.49810204785941875,
        0.8553275482461551
      ],
      "t_hat0": [
        -0.6876946166968071,
        -0.6713368646096043,
        0.276374616023935
      ],
      "name": "SAT-1",
      "azimuth_deg": 344.3064566586677,
      "elevation_deg": 32.14513685100231,
      "heading_deg": 60.75119709178281
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22662091634352957,
        0.5578645414370896,
        0.7983922054246301
      ],
      "t_hat0": [
        0.7586760369903995,
        -0.41293537191041185,
        0.5038799951593156
      ],
      "name": "SAT-1",
      "azimuth_deg": 87.80263277032644,
      "elevation_deg": 67.13958846947429,
      "heading_deg": 324.7070530261495
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22814315037734792,
        0.6006925278755243,
        0.7662370324451901
      ],
      "t_hat0": [
        -0.193395057534299,
        -0.7992690202749937,
        0.5690056106489259
      ],
      "name": "SAT-1",
      "azimuth_deg": 160.86304562480117,
      "elevation_deg": 52.99411241744683,
      "heading_deg": 26.682925066604618
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19066132597752494,
        0.5552975748819599,
        0.8095016134058697
      ],
      "t_hat0": [
        0.9582939674910471,
        0.2841188895239828,
        0.03080792894575627
      ],
      "name": "SAT-1",
      "azimuth_deg": 352.4865979822073,
      "elevation_deg": 74.9500726741959,
      "heading_deg": 273.4344318358656
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1980861184234245,
        0.6095155563423396,
        0.7676279543272441
      ],
      "t_hat0": [
        -0.575944650641714,
        0.5613133685515668,
        -0.5943189898383586
      ],
      "name": "SAT-1",
      "azimuth_deg": 195.66536111288326,
      "elevation_deg": 54.78431752132951,
      "heading_deg": 159.1637562198122
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1642382338741387,
        0.5225471740328107,
        0.8366422493779687
      ],
      "t_hat0": [
        0.8760157374219713,
        -0.31263171287900876,
        0.36722995505728695
      ],
      "name": "SAT-1",
      "azimuth_deg": 346.20333577924305,
      "elevation_deg": 45.423051900993144,
      "heading_deg": 313.79026093809495
    }
  ]
}

==> DataFinal/J_01_K_015/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1865101150137207,
        0.5749381832755096,
        0.7966555481570597
      ],
      "t_hat0": [
        0.9475921128122746,
        0.31936593748045367,
        -0.008636302055883798
      ],
      "name": "SAT-1",
      "azimuth_deg": 261.06350388815343,
      "elevation_deg": 79.7333771721978,
      "heading_deg": 270.38288333631414
    }
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 1,
    "seed": 400100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 13.628548573738001,
      "bestSolution_spin0": 13.628548573738001,
      "bestSolution_spin1": 12.578888326617454,
      "bestSolution_randSpin": 13.628548573738001,
      "with_spin": 13.628548573738001,
      "without_spin": 13.628548573738001
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 32.81229948537086,
      "bestSolution_spin0": 32.54018834957563,
      "bestSolution_spin1": 32.81229948537086,
      "bestSolution_randSpin": 32.54018834957563,
      "with_spin": 32.81229948537086,
      "without_spin": 32.54018834957563
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 19.396452652481223,
      "bestSolution_spin0": 19.396452652481223,
      "bestSolution_spin1": 18.634275511743077,
      "bestSolution_randSpin": 19.396452652481223,
      "with_spin": 19.396452652481223,
      "without_spin": 19.396452652481223
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 33.45316833263479,
      "bestSolution_spin0": 33.45316833263479,
      "bestSolution_spin1": 33.36550422478969,
      "bestSolution_randSpin": 33.45316833263479,
      "with_spin": 33.45316833263479,
      "without_spin": 33.45316833263479
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 14.334416441669218,
      "bestSolution_spin0": 14.334416441669218,
      "bestSolution_spin1": 13.32112450925806,
      "bestSolution_randSpin": 13.32112450925806,
      "with_spin": 14.334416441669218,
      "without_spin": 13.32112450925806
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 29.794472565929595,
      "bestSolution_spin0": 29.794472565929595,
      "bestSolution_spin1": 29.385672922023844,
      "bestSolution_randSpin": 29.794472565929595,
      "with_spin": 29.794472565929595,
      "without_spin": 29.794472565929595
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 33.17540338881388,
      "bestSolution_spin0": 33.102865284392834,
      "bestSolution_spin1": 33.17540338881388,
      "bestSolution_randSpin": 33.102865284392834,
      "with_spin": 33.17540338881388,
      "without_spin": 33.102865284392834
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 30.163742483838888,
      "bestSolution_spin0": 30.163742483838888,
      "bestSolution_spin1": 29.996848602670816,
      "bestSolution_randSpin": 30.163742483838888,
      "with_spin": 30.163742483838888,
      "without_spin": 30.163742483838888
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 27.186167250760512,
      "bestSolution_spin0": 27.186167250760512,
      "bestSolution_spin1": 26.334266025633635,
      "bestSolution_randSpin": 26.334266025633635,
      "with_spin": 27.186167250760512,
      "without_spin": 26.334266025633635
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.505123179633365,
      "bestSolution_spin0": 37.19809532295136,
      "bestSolution_spin1": 37.505123179633365,
      "bestSolution_randSpin": 37.19809532295136,
      "with_spin": 37.505123179633365,
      "without_spin": 37.19809532295136
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      13.628548573738001,
      32.81229948537086,
      19.396452652481223,
      33.45316833263479,
      14.334416441669218,
      29.794472565929595,
      33.17540338881388,
      30.163742483838888,
      27.186167250760512,
      37.505123179633365
    ],
    "bestSolution_spin0": [
      13.628548573738001,
      32.54018834957563,
      19.396452652481223,
      33.45316833263479,
      14.334416441669218,
      29.794472565929595,
      33.102865284392834,
      30.163742483838888,
      27.186167250760512,
      37.19809532295136
    ],
    "bestSolution_spin1": [
      12.578888326617454,
      32.81229948537086,
      18.634275511743077,
      33.36550422478969,
      13.32112450925806,
      29.385672922023844,
      33.17540338881388,
      29.996848602670816,
      26.334266025633635,
      37.505123179633365
    ],
    "bestSolution_randSpin": [
      13.628548573738001,
      32.54018834957563,
      19.396452652481223,
      33.45316833263479,
      13.32112450925806,
      29.794472565929595,
      33.102865284392834,
      30.163742483838888,
      26.334266025633635,
      37.19809532295136
    ]
  },
  "results_with_spin": [
    13.628548573738001,
    32.81229948537086,
    19.396452652481223,
    33.45316833263479,
    14.334416441669218,
    29.794472565929595,
    33.17540338881388,
    30.163742483838888,
    27.186167250760512,
    37.505123179633365
  ],
  "results_without_spin": [
    13.628548573738001,
    32.54018834957563,
    19.396452652481223,
    33.45316833263479,
    13.32112450925806,
    29.794472565929595,
    33.102865284392834,
    30.163742483838888,
    26.334266025633635,
    37.19809532295136
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 2,
    "seed": 400200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 35.262217996115915,
      "bestSolution_spin0": 34.73148240207695,
      "bestSolution_spin1": 35.262217996115915,
      "bestSolution_randSpin": 34.73148240207695,
      "with_spin": 35.262217996115915,
      "without_spin": 34.73148240207695
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 42.21672249641992,
      "bestSolution_spin0": 41.06916608730528,
      "bestSolution_spin1": 42.21672249641992,
      "bestSolution_randSpin": 42.21672249641992,
      "with_spin": 42.21672249641992,
      "without_spin": 42.21672249641992
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 21.424002481269657,
      "bestSolution_spin0": 21.424002481269657,
      "bestSolution_spin1": 20.78073624882583,
      "bestSolution_randSpin": 20.78073624882583,
      "with_spin": 21.424002481269657,
      "without_spin": 20.78073624882583
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.26518528736594,
      "bestSolution_spin0": 32.26518528736594,
      "bestSolution_spin1": 31.960207422088228,
      "bestSolution_randSpin": 31.960207422088228,
      "with_spin": 32.26518528736594,
      "without_spin": 31.960207422088228
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 23.965898517019696,
      "bestSolution_spin0": 23.965898517019696,
      "bestSolution_spin1": 23.10709843223608,
      "bestSolution_randSpin": 23.965898517019696,
      "with_spin": 23.965898517019696,
      "without_spin": 23.965898517019696
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.401842320782734,
      "bestSolution_spin0": 28.401842320782734,
      "bestSolution_spin1": 27.995668967314565,
      "bestSolution_randSpin": 28.401842320782734,
      "with_spin": 28.401842320782734,
      "without_spin": 28.401842320782734
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 32.73101855651674,
      "bestSolution_spin0": 31.963137507473128,
      "bestSolution_spin1": 32.73101855651674,
      "bestSolution_randSpin": 31.963137507473128,
      "with_spin": 32.73101855651674,
      "without_spin": 31.963137507473128
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 20.906055834691305,
      "bestSolution_spin0": 20.906055834691305,
      "bestSolution_spin1": 20.67584759829236,
      "bestSolution_randSpin": 20.906055834691305,
      "with_spin": 20.906055834691305,
      "without_spin": 20.906055834691305
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 11.325584941133984,
      "bestSolution_spin0": 11.325584941133984,
      "bestSolution_spin1": 10.031428977438425,
      "bestSolution_randSpin": 10.031428977438425,
      "with_spin": 11.325584941133984,
      "without_spin": 10.031428977438425
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 30.284567065253288,
      "bestSolution_spin0": 30.117027797705774,
      "bestSolution_spin1": 30.284567065253288,
      "bestSolution_randSpin": 30.117027797705774,
      "with_spin": 30.284567065253288,
      "without_spin": 30.117027797705774
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      35.262217996115915,
      42.21672249641992,
      21.424002481269657,
      32.26518528736594,
      23.965898517019696,
      28.401842320782734,
      32.73101855651674,
      20.906055834691305,
      11.325584941133984,
      30.284567065253288
    ],
    "bestSolution_spin0": [
      34.73148240207695,
      41.06916608730528,
      21.424002481269657,
      32.26518528736594,
      23.965898517019696,
      28.401842320782734,
      31.963137507473128,
      20.906055834691305,
      11.325584941133984,
      30.117027797705774
    ],
    "bestSolution_spin1": [
      35.262217996115915,
      42.21672249641992,
      20.78073624882583,
      31.960207422088228,
      23.10709843223608,
      27.995668967314565,
      32.73101855651674,
      20.67584759829236,
      10.031428977438425,
      30.284567065253288
    ],
    "bestSolution_randSpin": [
      34.73148240207695,
      42.21672249641992,
      20.78073624882583,
      31.960207422088228,
      23.965898517019696,
      28.401842320782734,
      31.963137507473128,
      20.906055834691305,
      10.031428977438425,
      30.117027797705774
    ]
  },
  "results_with_spin": [
    35.262217996115915,
    42.21672249641992,
    21.424002481269657,
    32.26518528736594,
    23.965898517019696,
    28.401842320782734,
    32.73101855651674,
    20.906055834691305,
    11.325584941133984,
    30.284567065253288
  ],
  "results_without_spin": [
    34.73148240207695,
    42.21672249641992,
    20.78073624882583,
    31.960207422088228,
    23.965898517019696,
    28.401842320782734,
    31.963137507473128,
    20.906055834691305,
    10.031428977438425,
    30.117027797705774
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 3,
    "seed": 400300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 23.920772406823165,
      "bestSolution_spin0": 23.920772406823165,
      "bestSolution_spin1": 22.920714862811124,
      "bestSolution_randSpin": 22.920714862811124,
      "with_spin": 23.920772406823165,
      "without_spin": 22.920714862811124
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 39.22462355351066,
      "bestSolution_spin0": 39.22462355351066,
      "bestSolution_spin1": 39.166884992393605,
      "bestSolution_randSpin": 39.22462355351066,
      "with_spin": 39.22462355351066,
      "without_spin": 39.22462355351066
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 29.079619659518364,
      "bestSolution_spin0": 29.079619659518364,
      "bestSolution_spin1": 28.865867990679877,
      "bestSolution_randSpin": 29.079619659518364,
      "with_spin": 29.079619659518364,
      "without_spin": 29.079619659518364
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 25.5207613702605,
      "bestSolution_spin0": 25.5207613702605,
      "bestSolution_spin1": 24.630015997538365,
      "bestSolution_randSpin": 24.630015997538365,
      "with_spin": 25.5207613702605,
      "without_spin": 24.630015997538365
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 40.662376755274146,
      "bestSolution_spin0": 40.01120080112614,
      "bestSolution_spin1": 40.662376755274146,
      "bestSolution_randSpin": 40.01120080112614,
      "with_spin": 40.662376755274146,
      "without_spin": 40.01120080112614
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 14.757531902412502,
      "bestSolution_spin0": 14.757531902412502,
      "bestSolution_spin1": 13.804773324676894,
      "bestSolution_randSpin": 14.757531902412502,
      "with_spin": 14.757531902412502,
      "without_spin": 14.757531902412502
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 18.8539338747955,
      "bestSolution_spin0": 18.8539338747955,
      "bestSolution_spin1": 17.653141189460964,
      "bestSolution_randSpin": 18.8539338747955,
      "with_spin": 18.8539338747955,
      "without_spin": 18.8539338747955
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 13.731868850900966,
      "bestSolution_spin0": 13.731868850900966,
      "bestSolution_spin1": 12.94385679956709,
      "bestSolution_randSpin": 13.731868850900966,
      "with_spin": 13.731868850900966,
      "without_spin": 13.731868850900966
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 32.97226610402962,
      "bestSolution_spin0": 32.345425910995935,
      "bestSolution_spin1": 32.97226610402962,
      "bestSolution_randSpin": 32.345425910995935,
      "with_spin": 32.97226610402962,
      "without_spin": 32.345425910995935
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 29.973814282747927,
      "bestSolution_spin0": 29.64509690100584,
      "bestSolution_spin1": 29.973814282747927,
      "bestSolution_randSpin": 29.64509690100584,
      "with_spin": 29.973814282747927,
      "without_spin": 29.64509690100584
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      23.920772406823165,
      39.22462355351066,
      29.079619659518364,
      25.5207613702605,
      40.662376755274146,
      14.757531902412502,
      18.8539338747955,
      13.731868850900966,
      32.97226610402962,
      29.973814282747927
    ],
    "bestSolution_spin0": [
      23.920772406823165,
      39.22462355351066,
      29.079619659518364,
      25.5207613702605,
      40.01120080112614,
      14.757531902412502,
      18.8539338747955,
      13.731868850900966,
      32.345425910995935,
      29.64509690100584
    ],
    "bestSolution_spin1": [
      22.920714862811124,
      39.166884992393605,
      28.865867990679877,
      24.630015997538365,
      40.662376755274146,
      13.804773324676894,
      17.653141189460964,
      12.94385679956709,
      32.97226610402962,
      29.973814282747927
    ],
    "bestSolution_randSpin": [
      22.920714862811124,
      39.22462355351066,
      29.079619659518364,
      24.630015997538365,
      40.01120080112614,
      14.757531902412502,
      18.8539338747955,
      13.731868850900966,
      32.345425910995935,
      29.64509690100584
    ]
  },
  "results_with_spin": [
    23.920772406823165,
    39.22462355351066,
    29.079619659518364,
    25.5207613702605,
    40.662376755274146,
    14.757531902412502,
    18.8539338747955,
    13.731868850900966,
    32.97226610402962,
    29.973814282747927
  ],
  "results_without_spin": [
    22.920714862811124,
    39.22462355351066,
    29.079619659518364,
    24.630015997538365,
    40.01120080112614,
    14.757531902412502,
    18.8539338747955,
    13.731868850900966,
    32.345425910995935,
    29.64509690100584
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 4,
    "seed": 400400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.02077363551022,
      "bestSolution_spin0": 37.00242988366193,
      "bestSolution_spin1": 37.02077363551022,
      "bestSolution_randSpin": 37.00242988366193,
      "with_spin": 37.02077363551022,
      "without_spin": 37.00242988366193
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 26.198109703095604,
      "bestSolution_spin0": 26.198109703095604,
      "bestSolution_spin1": 25.043438882964935,
      "bestSolution_randSpin": 26.198109703095604,
      "with_spin": 26.198109703095604,
      "without_spin": 26.198109703095604
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 33.206235536987265,
      "bestSolution_spin0": 33.206235536987265,
      "bestSolution_spin1": 33.20185663029453,
      "bestSolution_randSpin": 33.20185663029453,
      "with_spin": 33.206235536987265,
      "without_spin": 33.20185663029453
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 31.601912134265497,
      "bestSolution_spin0": 31.49526995007475,
      "bestSolution_spin1": 31.601912134265497,
      "bestSolution_randSpin": 31.601912134265497,
      "with_spin": 31.601912134265497,
      "without_spin": 31.601912134265497
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.9799942190568,
      "bestSolution_spin0": 32.364320315165855,
      "bestSolution_spin1": 32.9799942190568,
      "bestSolution_randSpin": 32.364320315165855,
      "with_spin": 32.9799942190568,
      "without_spin": 32.364320315165855
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 30.55862803598385,
      "bestSolution_spin0": 30.38624646989654,
      "bestSolution_spin1": 30.55862803598385,
      "bestSolution_randSpin": 30.38624646989654,
      "with_spin": 30.55862803598385,
      "without_spin": 30.38624646989654
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 37.01022805376219,
      "bestSolution_spin0": 36.81441644580863,
      "bestSolution_spin1": 37.01022805376219,
      "bestSolution_randSpin": 37.01022805376219,
      "with_spin": 37.01022805376219,
      "without_spin": 37.01022805376219
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 15.042198639636583,
      "bestSolution_spin0": 15.042198639636583,
      "bestSolution_spin1": 13.413608152776984,
      "bestSolution_randSpin": 13.413608152776984,
      "with_spin": 15.042198639636583,
      "without_spin": 13.413608152776984
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 40.01724989353922,
      "bestSolution_spin0": 39.51617487680907,
      "bestSolution_spin1": 40.01724989353922,
      "bestSolution_randSpin": 40.01724989353922,
      "with_spin": 40.01724989353922,
      "without_spin": 40.01724989353922
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 29.685919926615338,
      "bestSolution_spin0": 29.685919926615338,
      "bestSolution_spin1": 29.457007634501416,
      "bestSolution_randSpin": 29.457007634501416,
      "with_spin": 29.685919926615338,
      "without_spin": 29.457007634501416
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.02077363551022,
      26.198109703095604,
      33.206235536987265,
      31.601912134265497,
      32.9799942190568,
      30.55862803598385,
      37.01022805376219,
      15.042198639636583,
      40.01724989353922,
      29.685919926615338
    ],
    "bestSolution_spin0": [
      37.00242988366193,
      26.198109703095604,
      33.206235536987265,
      31.49526995007475,
      32.364320315165855,
      30.38624646989654,
      36.81441644580863,
      15.042198639636583,
      39.51617487680907,
      29.685919926615338
    ],
    "bestSolution_spin1": [
      37.02077363551022,
      25.043438882964935,
      33.20185663029453,
      31.601912134265497,
      32.9799942190568,
      30.55862803598385,
      37.01022805376219,
      13.413608152776984,
      40.01724989353922,
      29.457007634501416
    ],
    "bestSolution_randSpin": [
      37.00242988366193,
      26.198109703095604,
      33.20185663029453,
      31.601912134265497,
      32.364320315165855,
      30.38624646989654,
      37.01022805376219,
      13.413608152776984,
      40.01724989353922,
      29.457007634501416
    ]
  },
  "results_with_spin": [
    37.02077363551022,
    26.198109703095604,
    33.206235536987265,
    31.601912134265497,
    32.9799942190568,
    30.55862803598385,
    37.01022805376219,
    15.042198639636583,
    40.01724989353922,
    29.685919926615338
  ],
  "results_without_spin": [
    37.00242988366193,
    26.198109703095604,
    33.20185663029453,
    31.601912134265497,
    32.364320315165855,
    30.38624646989654,
    37.01022805376219,
    13.413608152776984,
    40.01724989353922,
    29.457007634501416
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 5,
    "seed": 400500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 35.927287691265285,
      "bestSolution_spin0": 35.927287691265285,
      "bestSolution_spin1": 35.603873395300944,
      "bestSolution_randSpin": 35.603873395300944,
      "with_spin": 35.927287691265285,
      "without_spin": 35.603873395300944
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 32.73233579235259,
      "bestSolution_spin0": 32.73233579235259,
      "bestSolution_spin1": 32.00230922166268,
      "bestSolution_randSpin": 32.73233579235259,
      "with_spin": 32.73233579235259,
      "without_spin": 32.73233579235259
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 33.177957977120904,
      "bestSolution_spin0": 32.70105907739198,
      "bestSolution_spin1": 33.177957977120904,
      "bestSolution_randSpin": 33.177957977120904,
      "with_spin": 33.177957977120904,
      "without_spin": 33.177957977120904
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.953108119300225,
      "bestSolution_spin0": 32.953108119300225,
      "bestSolution_spin1": 32.92368415683412,
      "bestSolution_randSpin": 32.953108119300225,
      "with_spin": 32.953108119300225,
      "without_spin": 32.953108119300225
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 35.140670897563155,
      "bestSolution_spin0": 35.140670897563155,
      "bestSolution_spin1": 34.725610204302455,
      "bestSolution_randSpin": 34.725610204302455,
      "with_spin": 35.140670897563155,
      "without_spin": 34.725610204302455
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 33.28939513471349,
      "bestSolution_spin0": 33.28939513471349,
      "bestSolution_spin1": 33.12156018821989,
      "bestSolution_randSpin": 33.12156018821989,
      "with_spin": 33.28939513471349,
      "without_spin": 33.12156018821989
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 36.85307493637061,
      "bestSolution_spin0": 36.24188691886843,
      "bestSolution_spin1": 36.85307493637061,
      "bestSolution_randSpin": 36.85307493637061,
      "with_spin": 36.85307493637061,
      "without_spin": 36.85307493637061
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 33.63335679418328,
      "bestSolution_spin0": 33.385373288007564,
      "bestSolution_spin1": 33.63335679418328,
      "bestSolution_randSpin": 33.385373288007564,
      "with_spin": 33.63335679418328,
      "without_spin": 33.385373288007564
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 16.854749885550433,
      "bestSolution_spin0": 16.854749885550433,
      "bestSolution_spin1": 15.735724552690609,
      "bestSolution_randSpin": 16.854749885550433,
      "with_spin": 16.854749885550433,
      "without_spin": 16.854749885550433
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 25.30093740255708,
      "bestSolution_spin0": 25.30093740255708,
      "bestSolution_spin1": 24.657442905195637,
      "bestSolution_randSpin": 25.30093740255708,
      "with_spin": 25.30093740255708,
      "without_spin": 25.30093740255708
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      35.927287691265285,
      32.73233579235259,
      33.177957977120904,
      32.953108119300225,
      35.140670897563155,
      33.28939513471349,
      36.85307493637061,
      33.63335679418328,
      16.854749885550433,
      25.30093740255708
    ],
    "bestSolution_spin0": [
      35.927287691265285,
      32.73233579235259,
      32.70105907739198,
      32.953108119300225,
      35.140670897563155,
      33.28939513471349,
      36.24188691886843,
      33.385373288007564,
      16.854749885550433,
      25.30093740255708
    ],
    "bestSolution_spin1": [
      35.603873395300944,
      32.00230922166268,
      33.177957977120904,
      32.92368415683412,
      34.725610204302455,
      33.12156018821989,
      36.85307493637061,
      33.63335679418328,
      15.735724552690609,
      24.657442905195637
    ],
    "bestSolution_randSpin": [
      35.603873395300944,
      32.73233579235259,
      33.177957977120904,
      32.953108119300225,
      34.725610204302455,
      33.12156018821989,
      36.85307493637061,
      33.385373288007564,
      16.854749885550433,
      25.30093740255708
    ]
  },
  "results_with_spin": [
    35.927287691265285,
    32.73233579235259,
    33.177957977120904,
    32.953108119300225,
    35.140670897563155,
    33.28939513471349,
    36.85307493637061,
    33.63335679418328,
    16.854749885550433,
    25.30093740255708
  ],
  "results_without_spin": [
    35.603873395300944,
    32.73233579235259,
    33.177957977120904,
    32.953108119300225,
    34.725610204302455,
    33.12156018821989,
    36.85307493637061,
    33.385373288007564,
    16.854749885550433,
    25.30093740255708
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 6,
    "seed": 400600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.04475231548515,
      "bestSolution_spin0": 37.04475231548515,
      "bestSolution_spin1": 36.93672721269295,
      "bestSolution_randSpin": 36.93672721269295,
      "with_spin": 37.04475231548515,
      "without_spin": 36.93672721269295
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 34.83235543339112,
      "bestSolution_spin0": 34.73800488094613,
      "bestSolution_spin1": 34.83235543339112,
      "bestSolution_randSpin": 34.73800488094613,
      "with_spin": 34.83235543339112,
      "without_spin": 34.73800488094613
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 32.72255988963966,
      "bestSolution_spin0": 32.72255988963966,
      "bestSolution_spin1": 32.06762983412022,
      "bestSolution_randSpin": 32.06762983412022,
      "with_spin": 32.72255988963966,
      "without_spin": 32.06762983412022
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 22.427929206706757,
      "bestSolution_spin0": 22.427929206706757,
      "bestSolution_spin1": 21.273916763454306,
      "bestSolution_randSpin": 22.427929206706757,
      "with_spin": 22.427929206706757,
      "without_spin": 22.427929206706757
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 22.84531840905463,
      "bestSolution_spin0": 22.84531840905463,
      "bestSolution_spin1": 22.521440265280493,
      "bestSolution_randSpin": 22.521440265280493,
      "with_spin": 22.84531840905463,
      "without_spin": 22.521440265280493
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 39.569505482407436,
      "bestSolution_spin0": 38.394136846639796,
      "bestSolution_spin1": 39.569505482407436,
      "bestSolution_randSpin": 39.569505482407436,
      "with_spin": 39.569505482407436,
      "without_spin": 39.569505482407436
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.511505118720073,
      "bestSolution_spin0": 27.511505118720073,
      "bestSolution_spin1": 26.51600278532778,
      "bestSolution_randSpin": 26.51600278532778,
      "with_spin": 27.511505118720073,
      "without_spin": 26.51600278532778
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 19.215555767051722,
      "bestSolution_spin0": 19.215555767051722,
      "bestSolution_spin1": 17.55539308305586,
      "bestSolution_randSpin": 19.215555767051722,
      "with_spin": 19.215555767051722,
      "without_spin": 19.215555767051722
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 13.176987051115121,
      "bestSolution_spin0": 13.176987051115121,
      "bestSolution_spin1": 12.251444933465754,
      "bestSolution_randSpin": 13.176987051115121,
      "with_spin": 13.176987051115121,
      "without_spin": 13.176987051115121
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 34.83332917285728,
      "bestSolution_spin0": 34.36979057021946,
      "bestSolution_spin1": 34.83332917285728,
      "bestSolution_randSpin": 34.36979057021946,
      "with_spin": 34.83332917285728,
      "without_spin": 34.36979057021946
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.04475231548515,
      34.83235543339112,
      32.72255988963966,
      22.427929206706757,
      22.84531840905463,
      39.569505482407436,
      27.511505118720073,
      19.215555767051722,
      13.176987051115121,
      34.83332917285728
    ],
    "bestSolution_spin0": [
      37.04475231548515,
      34.73800488094613,
      32.72255988963966,
      22.427929206706757,
      22.84531840905463,
      38.394136846639796,
      27.511505118720073,
      19.215555767051722,
      13.176987051115121,
      34.36979057021946
    ],
    "bestSolution_spin1": [
      36.93672721269295,
      34.83235543339112,
      32.06762983412022,
      21.273916763454306,
      22.521440265280493,
      39.569505482407436,
      26.51600278532778,
      17.55539308305586,
      12.251444933465754,
      34.83332917285728
    ],
    "bestSolution_randSpin": [
      36.93672721269295,
      34.73800488094613,
      32.06762983412022,
      22.427929206706757,
      22.521440265280493,
      39.569505482407436,
      26.51600278532778,
      19.215555767051722,
      13.176987051115121,
      34.36979057021946
    ]
  },
  "results_with_spin": [
    37.04475231548515,
    34.83235543339112,
    32.72255988963966,
    22.427929206706757,
    22.84531840905463,
    39.569505482407436,
    27.511505118720073,
    19.215555767051722,
    13.176987051115121,
    34.83332917285728
  ],
  "results_without_spin": [
    36.93672721269295,
    34.73800488094613,
    32.06762983412022,
    22.427929206706757,
    22.521440265280493,
    39.569505482407436,
    26.51600278532778,
    19.215555767051722,
    13.176987051115121,
    34.36979057021946
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 7,
    "seed": 400700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 26.915429315237848,
      "bestSolution_spin0": 26.915429315237848,
      "bestSolution_spin1": 25.400450591755863,
      "bestSolution_randSpin": 26.915429315237848,
      "with_spin": 26.915429315237848,
      "without_spin": 26.915429315237848
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 26.466769605472994,
      "bestSolution_spin0": 26.466769605472994,
      "bestSolution_spin1": 25.200041324960047,
      "bestSolution_randSpin": 25.200041324960047,
      "with_spin": 26.466769605472994,
      "without_spin": 25.200041324960047
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 20.231810179433317,
      "bestSolution_spin0": 20.231810179433317,
      "bestSolution_spin1": 19.5290329241495,
      "bestSolution_randSpin": 19.5290329241495,
      "with_spin": 20.231810179433317,
      "without_spin": 19.5290329241495
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 25.261635102420215,
      "bestSolution_spin0": 25.261635102420215,
      "bestSolution_spin1": 24.59132486906942,
      "bestSolution_randSpin": 24.59132486906942,
      "with_spin": 25.261635102420215,
      "without_spin": 24.59132486906942
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 24.154066101641682,
      "bestSolution_spin0": 24.154066101641682,
      "bestSolution_spin1": 22.818618720384134,
      "bestSolution_randSpin": 24.154066101641682,
      "with_spin": 24.154066101641682,
      "without_spin": 24.154066101641682
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 35.243423031127996,
      "bestSolution_spin0": 34.59737941443735,
      "bestSolution_spin1": 35.243423031127996,
      "bestSolution_randSpin": 35.243423031127996,
      "with_spin": 35.243423031127996,
      "without_spin": 35.243423031127996
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 19.123479651596988,
      "bestSolution_spin0": 19.123479651596988,
      "bestSolution_spin1": 18.52204486506328,
      "bestSolution_randSpin": 19.123479651596988,
      "with_spin": 19.123479651596988,
      "without_spin": 19.123479651596988
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 38.43146064354278,
      "bestSolution_spin0": 38.2100377665368,
      "bestSolution_spin1": 38.43146064354278,
      "bestSolution_randSpin": 38.2100377665368,
      "with_spin": 38.43146064354278,
      "without_spin": 38.2100377665368
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 16.89321532599454,
      "bestSolution_spin0": 16.89321532599454,
      "bestSolution_spin1": 16.26444149209961,
      "bestSolution_randSpin": 16.89321532599454,
      "with_spin": 16.89321532599454,
      "without_spin": 16.89321532599454
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 10.643115387467933,
      "bestSolution_spin0": 10.643115387467933,
      "bestSolution_spin1": 9.448254701599248,
      "bestSolution_randSpin": 10.643115387467933,
      "with_spin": 10.643115387467933,
      "without_spin": 10.643115387467933
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      26.915429315237848,
      26.466769605472994,
      20.231810179433317,
      25.261635102420215,
      24.154066101641682,
      35.243423031127996,
      19.123479651596988,
      38.43146064354278,
      16.89321532599454,
      10.643115387467933
    ],
    "bestSolution_spin0": [
      26.915429315237848,
      26.466769605472994,
      20.231810179433317,
      25.261635102420215,
      24.154066101641682,
      34.59737941443735,
      19.123479651596988,
      38.2100377665368,
      16.89321532599454,
      10.643115387467933
    ],
    "bestSolution_spin1": [
      25.400450591755863,
      25.200041324960047,
      19.5290329241495,
      24.59132486906942,
      22.818618720384134,
      35.243423031127996,
      18.52204486506328,
      38.43146064354278,
      16.26444149209961,
      9.448254701599248
    ],
    "bestSolution_randSpin": [
      26.915429315237848,
      25.200041324960047,
      19.5290329241495,
      24.59132486906942,
      24.154066101641682,
      35.243423031127996,
      19.123479651596988,
      38.2100377665368,
      16.89321532599454,
      10.643115387467933
    ]
  },
  "results_with_spin": [
    26.915429315237848,
    26.466769605472994,
    20.231810179433317,
    25.261635102420215,
    24.154066101641682,
    35.243423031127996,
    19.123479651596988,
    38.43146064354278,
    16.89321532599454,
    10.643115387467933
  ],
  "results_without_spin": [
    26.915429315237848,
    25.200041324960047,
    19.5290329241495,
    24.59132486906942,
    24.154066101641682,
    35.243423031127996,
    19.123479651596988,
    38.2100377665368,
    16.89321532599454,
    10.643115387467933
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 8,
    "seed": 400800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 42.856881570436414,
      "bestSolution_spin0": 41.76020174407323,
      "bestSolution_spin1": 42.856881570436414,
      "bestSolution_randSpin": 42.856881570436414,
      "with_spin": 42.856881570436414,
      "without_spin": 42.856881570436414
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 33.049616971227714,
      "bestSolution_spin0": 32.89244424636955,
      "bestSolution_spin1": 33.049616971227714,
      "bestSolution_randSpin": 33.049616971227714,
      "with_spin": 33.049616971227714,
      "without_spin": 33.049616971227714
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 21.44583930951009,
      "bestSolution_spin0": 21.44583930951009,
      "bestSolution_spin1": 20.4994023641849,
      "bestSolution_randSpin": 21.44583930951009,
      "with_spin": 21.44583930951009,
      "without_spin": 21.44583930951009
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 29.623526688401398,
      "bestSolution_spin0": 29.623526688401398,
      "bestSolution_spin1": 29.194542859246482,
      "bestSolution_randSpin": 29.623526688401398,
      "with_spin": 29.623526688401398,
      "without_spin": 29.623526688401398
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 15.271072962662673,
      "bestSolution_spin0": 15.271072962662673,
      "bestSolution_spin1": 14.737241610155206,
      "bestSolution_randSpin": 14.737241610155206,
      "with_spin": 15.271072962662673,
      "without_spin": 14.737241610155206
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 42.08643801600067,
      "bestSolution_spin0": 40.70588017124128,
      "bestSolution_spin1": 42.08643801600067,
      "bestSolution_randSpin": 42.08643801600067,
      "with_spin": 42.08643801600067,
      "without_spin": 42.08643801600067
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 37.86070414054476,
      "bestSolution_spin0": 36.87145816090208,
      "bestSolution_spin1": 37.86070414054476,
      "bestSolution_randSpin": 36.87145816090208,
      "with_spin": 37.86070414054476,
      "without_spin": 36.87145816090208
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 28.184209046367297,
      "bestSolution_spin0": 28.184209046367297,
      "bestSolution_spin1": 26.92559948909656,
      "bestSolution_randSpin": 28.184209046367297,
      "with_spin": 28.184209046367297,
      "without_spin": 28.184209046367297
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 21.746295963089572,
      "bestSolution_spin0": 21.746295963089572,
      "bestSolution_spin1": 20.86236410575984,
      "bestSolution_randSpin": 21.746295963089572,
      "with_spin": 21.746295963089572,
      "without_spin": 21.746295963089572
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 26.648842008417674,
      "bestSolution_spin0": 26.571496499744136,
      "bestSolution_spin1": 26.648842008417674,
      "bestSolution_randSpin": 26.648842008417674,
      "with_spin": 26.648842008417674,
      "without_spin": 26.648842008417674
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      42.856881570436414,
      33.049616971227714,
      21.44583930951009,
      29.623526688401398,
      15.271072962662673,
      42.08643801600067,
      37.86070414054476,
      28.184209046367297,
      21.746295963089572,
      26.648842008417674
    ],
    "bestSolution_spin0": [
      41.76020174407323,
      32.89244424636955,
      21.44583930951009,
      29.623526688401398,
      15.271072962662673,
      40.70588017124128,
      36.87145816090208,
      28.184209046367297,
      21.746295963089572,
      26.571496499744136
    ],
    "bestSolution_spin1": [
      42.856881570436414,
      33.049616971227714,
      20.4994023641849,
      29.194542859246482,
      14.737241610155206,
      42.08643801600067,
      37.86070414054476,
      26.92559948909656,
      20.86236410575984,
      26.648842008417674
    ],
    "bestSolution_randSpin": [
      42.856881570436414,
      33.049616971227714,
      21.44583930951009,
      29.623526688401398,
      14.737241610155206,
      42.08643801600067,
      36.87145816090208,
      28.184209046367297,
      21.746295963089572,
      26.648842008417674
    ]
  },
  "results_with_spin": [
    42.856881570436414,
    33.049616971227714,
    21.44583930951009,
    29.623526688401398,
    15.271072962662673,
    42.08643801600067,
    37.86070414054476,
    28.184209046367297,
    21.746295963089572,
    26.648842008417674
  ],
  "results_without_spin": [
    42.856881570436414,
    33.049616971227714,
    21.44583930951009,
    29.623526688401398,
    14.737241610155206,
    42.08643801600067,
    36.87145816090208,
    28.184209046367297,
    21.746295963089572,
    26.648842008417674
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 9,
    "seed": 400900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 33.68617707729518,
      "bestSolution_spin0": 33.676678538399806,
      "bestSolution_spin1": 33.68617707729518,
      "bestSolution_randSpin": 33.676678538399806,
      "with_spin": 33.68617707729518,
      "without_spin": 33.676678538399806
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 28.11733763819153,
      "bestSolution_spin0": 28.11733763819153,
      "bestSolution_spin1": 27.522205884871475,
      "bestSolution_randSpin": 27.522205884871475,
      "with_spin": 28.11733763819153,
      "without_spin": 27.522205884871475
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 25.630047073119457,
      "bestSolution_spin0": 25.630047073119457,
      "bestSolution_spin1": 25.11071218494641,
      "bestSolution_randSpin": 25.11071218494641,
      "with_spin": 25.630047073119457,
      "without_spin": 25.11071218494641
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.609853922183326,
      "bestSolution_spin0": 32.20739010286554,
      "bestSolution_spin1": 32.609853922183326,
      "bestSolution_randSpin": 32.609853922183326,
      "with_spin": 32.609853922183326,
      "without_spin": 32.609853922183326
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 33.57112114739249,
      "bestSolution_spin0": 33.02377561691628,
      "bestSolution_spin1": 33.57112114739249,
      "bestSolution_randSpin": 33.02377561691628,
      "with_spin": 33.57112114739249,
      "without_spin": 33.02377561691628
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 20.05957347012039,
      "bestSolution_spin0": 20.05957347012039,
      "bestSolution_spin1": 18.376672202817403,
      "bestSolution_randSpin": 20.05957347012039,
      "with_spin": 20.05957347012039,
      "without_spin": 20.05957347012039
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 14.938039197631475,
      "bestSolution_spin0": 14.938039197631475,
      "bestSolution_spin1": 14.16720097121983,
      "bestSolution_randSpin": 14.938039197631475,
      "with_spin": 14.938039197631475,
      "without_spin": 14.938039197631475
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 25.630575683454698,
      "bestSolution_spin0": 25.630575683454698,
      "bestSolution_spin1": 24.949739706937116,
      "bestSolution_randSpin": 24.949739706937116,
      "with_spin": 25.630575683454698,
      "without_spin": 24.949739706937116
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 29.635715469045365,
      "bestSolution_spin0": 28.81470521326264,
      "bestSolution_spin1": 29.635715469045365,
      "bestSolution_randSpin": 28.81470521326264,
      "with_spin": 29.635715469045365,
      "without_spin": 28.81470521326264
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 28.62583876470068,
      "bestSolution_spin0": 28.62583876470068,
      "bestSolution_spin1": 27.49110975658345,
      "bestSolution_randSpin": 27.49110975658345,
      "with_spin": 28.62583876470068,
      "without_spin": 27.49110975658345
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      33.68617707729518,
      28.11733763819153,
      25.630047073119457,
      32.609853922183326,
      33.57112114739249,
      20.05957347012039,
      14.938039197631475,
      25.630575683454698,
      29.635715469045365,
      28.62583876470068
    ],
    "bestSolution_spin0": [
      33.676678538399806,
      28.11733763819153,
      25.630047073119457,
      32.20739010286554,
      33.02377561691628,
      20.05957347012039,
      14.938039197631475,
      25.630575683454698,
      28.81470521326264,
      28.62583876470068
    ],
    "bestSolution_spin1": [
      33.68617707729518,
      27.522205884871475,
      25.11071218494641,
      32.609853922183326,
      33.57112114739249,
      18.376672202817403,
      14.16720097121983,
      24.949739706937116,
      29.635715469045365,
      27.49110975658345
    ],
    "bestSolution_randSpin": [
      33.676678538399806,
      27.522205884871475,
      25.11071218494641,
      32.609853922183326,
      33.02377561691628,
      20.05957347012039,
      14.938039197631475,
      24.949739706937116,
      28.81470521326264,
      27.49110975658345
    ]
  },
  "results_with_spin": [
    33.68617707729518,
    28.11733763819153,
    25.630047073119457,
    32.609853922183326,
    33.57112114739249,
    20.05957347012039,
    14.938039197631475,
    25.630575683454698,
    29.635715469045365,
    28.62583876470068
  ],
  "results_without_spin": [
    33.676678538399806,
    27.522205884871475,
    25.11071218494641,
    32.609853922183326,
    33.02377561691628,
    20.05957347012039,
    14.938039197631475,
    24.949739706937116,
    28.81470521326264,
    27.49110975658345
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 10,
    "seed": 401000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 25.41413197934957,
      "bestSolution_spin0": 25.41413197934957,
      "bestSolution_spin1": 23.97487953406054,
      "bestSolution_randSpin": 25.41413197934957,
      "with_spin": 25.41413197934957,
      "without_spin": 25.41413197934957
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 15.14385565459681,
      "bestSolution_spin0": 15.14385565459681,
      "bestSolution_spin1": 14.114575407251682,
      "bestSolution_randSpin": 15.14385565459681,
      "with_spin": 15.14385565459681,
      "without_spin": 15.14385565459681
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 35.234774742067174,
      "bestSolution_spin0": 35.05015018411594,
      "bestSolution_spin1": 35.234774742067174,
      "bestSolution_randSpin": 35.05015018411594,
      "with_spin": 35.234774742067174,
      "without_spin": 35.05015018411594
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.38824240312894,
      "bestSolution_spin0": 32.38824240312894,
      "bestSolution_spin1": 31.882524334599285,
      "bestSolution_randSpin": 32.38824240312894,
      "with_spin": 32.38824240312894,
      "without_spin": 32.38824240312894
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 39.95580389146235,
      "bestSolution_spin0": 39.388085616535726,
      "bestSolution_spin1": 39.95580389146235,
      "bestSolution_randSpin": 39.95580389146235,
      "with_spin": 39.95580389146235,
      "without_spin": 39.95580389146235
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 18.90168063664641,
      "bestSolution_spin0": 18.90168063664641,
      "bestSolution_spin1": 18.600258674689073,
      "bestSolution_randSpin": 18.90168063664641,
      "with_spin": 18.90168063664641,
      "without_spin": 18.90168063664641
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 35.643279938628105,
      "bestSolution_spin0": 34.301737429630734,
      "bestSolution_spin1": 35.643279938628105,
      "bestSolution_randSpin": 34.301737429630734,
      "with_spin": 35.643279938628105,
      "without_spin": 34.301737429630734
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 19.102028420568924,
      "bestSolution_spin0": 19.102028420568924,
      "bestSolution_spin1": 17.939160540568963,
      "bestSolution_randSpin": 17.939160540568963,
      "with_spin": 19.102028420568924,
      "without_spin": 17.939160540568963
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 13.782029271079898,
      "bestSolution_spin0": 13.782029271079898,
      "bestSolution_spin1": 12.627190813097979,
      "bestSolution_randSpin": 13.782029271079898,
      "with_spin": 13.782029271079898,
      "without_spin": 13.782029271079898
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 33.42655060836456,
      "bestSolution_spin0": 33.42655060836456,
      "bestSolution_spin1": 33.174787899255456,
      "bestSolution_randSpin": 33.42655060836456,
      "with_spin": 33.42655060836456,
      "without_spin": 33.42655060836456
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      25.41413197934957,
      15.14385565459681,
      35.234774742067174,
      32.38824240312894,
      39.95580389146235,
      18.90168063664641,
      35.643279938628105,
      19.102028420568924,
      13.782029271079898,
      33.42655060836456
    ],
    "bestSolution_spin0": [
      25.41413197934957,
      15.14385565459681,
      35.05015018411594,
      32.38824240312894,
      39.388085616535726,
      18.90168063664641,
      34.301737429630734,
      19.102028420568924,
      13.782029271079898,
      33.42655060836456
    ],
    "bestSolution_spin1": [
      23.97487953406054,
      14.114575407251682,
      35.234774742067174,
      31.882524334599285,
      39.95580389146235,
      18.600258674689073,
      35.643279938628105,
      17.939160540568963,
      12.627190813097979,
      33.174787899255456
    ],
    "bestSolution_randSpin": [
      25.41413197934957,
      15.14385565459681,
      35.05015018411594,
      32.38824240312894,
      39.95580389146235,
      18.90168063664641,
      34.301737429630734,
      17.939160540568963,
      13.782029271079898,
      33.42655060836456
    ]
  },
  "results_with_spin": [
    25.41413197934957,
    15.14385565459681,
    35.234774742067174,
    32.38824240312894,
    39.95580389146235,
    18.90168063664641,
    35.643279938628105,
    19.102028420568924,
    13.782029271079898,
    33.42655060836456
  ],
  "results_without_spin": [
    25.41413197934957,
    15.14385565459681,
    35.05015018411594,
    32.38824240312894,
    39.95580389146235,
    18.90168063664641,
    34.301737429630734,
    17.939160540568963,
    13.782029271079898,
    33.42655060836456
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 11,
    "seed": 401100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.618892937472374,
      "bestSolution_spin0": 37.618892937472374,
      "bestSolution_spin1": 37.346771074502904,
      "bestSolution_randSpin": 37.346771074502904,
      "with_spin": 37.618892937472374,
      "without_spin": 37.346771074502904
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 14.547854526098297,
      "bestSolution_spin0": 14.547854526098297,
      "bestSolution_spin1": 13.432482899432129,
      "bestSolution_randSpin": 13.432482899432129,
      "with_spin": 14.547854526098297,
      "without_spin": 13.432482899432129
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 37.14059890797028,
      "bestSolution_spin0": 36.047796953210735,
      "bestSolution_spin1": 37.14059890797028,
      "bestSolution_randSpin": 37.14059890797028,
      "with_spin": 37.14059890797028,
      "without_spin": 37.14059890797028
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 37.561736286856046,
      "bestSolution_spin0": 37.561736286856046,
      "bestSolution_spin1": 37.02853347655948,
      "bestSolution_randSpin": 37.02853347655948,
      "with_spin": 37.561736286856046,
      "without_spin": 37.02853347655948
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.756225514888165,
      "bestSolution_spin0": 26.660241097971173,
      "bestSolution_spin1": 26.756225514888165,
      "bestSolution_randSpin": 26.660241097971173,
      "with_spin": 26.756225514888165,
      "without_spin": 26.660241097971173
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.96796061034314,
      "bestSolution_spin0": 28.96796061034314,
      "bestSolution_spin1": 28.733129564419553,
      "bestSolution_randSpin": 28.733129564419553,
      "with_spin": 28.96796061034314,
      "without_spin": 28.733129564419553
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 15.876787269896063,
      "bestSolution_spin0": 15.876787269896063,
      "bestSolution_spin1": 14.532024622308787,
      "bestSolution_randSpin": 14.532024622308787,
      "with_spin": 15.876787269896063,
      "without_spin": 14.532024622308787
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 32.88049969731399,
      "bestSolution_spin0": 32.88049969731399,
      "bestSolution_spin1": 31.85502026331181,
      "bestSolution_randSpin": 32.88049969731399,
      "with_spin": 32.88049969731399,
      "without_spin": 32.88049969731399
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 41.32775160858015,
      "bestSolution_spin0": 39.83741553059629,
      "bestSolution_spin1": 41.32775160858015,
      "bestSolution_randSpin": 39.83741553059629,
      "with_spin": 41.32775160858015,
      "without_spin": 39.83741553059629
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 32.73313123570396,
      "bestSolution_spin0": 32.73313123570396,
      "bestSolution_spin1": 31.549268825772867,
      "bestSolution_randSpin": 32.73313123570396,
      "with_spin": 32.73313123570396,
      "without_spin": 32.73313123570396
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.618892937472374,
      14.547854526098297,
      37.14059890797028,
      37.561736286856046,
      26.756225514888165,
      28.96796061034314,
      15.876787269896063,
      32.88049969731399,
      41.32775160858015,
      32.73313123570396
    ],
    "bestSolution_spin0": [
      37.618892937472374,
      14.547854526098297,
      36.047796953210735,
      37.561736286856046,
      26.660241097971173,
      28.96796061034314,
      15.876787269896063,
      32.88049969731399,
      39.83741553059629,
      32.73313123570396
    ],
    "bestSolution_spin1": [
      37.346771074502904,
      13.432482899432129,
      37.14059890797028,
      37.02853347655948,
      26.756225514888165,
      28.733129564419553,
      14.532024622308787,
      31.85502026331181,
      41.32775160858015,
      31.549268825772867
    ],
    "bestSolution_randSpin": [
      37.346771074502904,
      13.432482899432129,
      37.14059890797028,
      37.02853347655948,
      26.660241097971173,
      28.733129564419553,
      14.532024622308787,
      32.88049969731399,
      39.83741553059629,
      32.73313123570396
    ]
  },
  "results_with_spin": [
    37.618892937472374,
    14.547854526098297,
    37.14059890797028,
    37.561736286856046,
    26.756225514888165,
    28.96796061034314,
    15.876787269896063,
    32.88049969731399,
    41.32775160858015,
    32.73313123570396
  ],
  "results_without_spin": [
    37.346771074502904,
    13.432482899432129,
    37.14059890797028,
    37.02853347655948,
    26.660241097971173,
    28.733129564419553,
    14.532024622308787,
    32.88049969731399,
    39.83741553059629,
    32.73313123570396
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 12,
    "seed": 401200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 26.759302211162364,
      "bestSolution_spin0": 26.759302211162364,
      "bestSolution_spin1": 25.471421644913,
      "bestSolution_randSpin": 25.471421644913,
      "with_spin": 26.759302211162364,
      "without_spin": 25.471421644913
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 35.65961182043679,
      "bestSolution_spin0": 35.58657692602972,
      "bestSolution_spin1": 35.65961182043679,
      "bestSolution_randSpin": 35.58657692602972,
      "with_spin": 35.65961182043679,
      "without_spin": 35.58657692602972
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 21.061439843117615,
      "bestSolution_spin0": 21.061439843117615,
      "bestSolution_spin1": 20.17439109411637,
      "bestSolution_randSpin": 21.061439843117615,
      "with_spin": 21.061439843117615,
      "without_spin": 21.061439843117615
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.49364511806286,
      "bestSolution_spin0": 32.44442620259359,
      "bestSolution_spin1": 32.49364511806286,
      "bestSolution_randSpin": 32.49364511806286,
      "with_spin": 32.49364511806286,
      "without_spin": 32.49364511806286
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 28.29508193911198,
      "bestSolution_spin0": 28.188561015568112,
      "bestSolution_spin1": 28.29508193911198,
      "bestSolution_randSpin": 28.29508193911198,
      "with_spin": 28.29508193911198,
      "without_spin": 28.29508193911198
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.806305561705603,
      "bestSolution_spin0": 28.806305561705603,
      "bestSolution_spin1": 28.685475408275522,
      "bestSolution_randSpin": 28.685475408275522,
      "with_spin": 28.806305561705603,
      "without_spin": 28.685475408275522
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.926708233887798,
      "bestSolution_spin0": 27.926708233887798,
      "bestSolution_spin1": 27.557465858567607,
      "bestSolution_randSpin": 27.926708233887798,
      "with_spin": 27.926708233887798,
      "without_spin": 27.926708233887798
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 13.475380532026549,
      "bestSolution_spin0": 13.475380532026549,
      "bestSolution_spin1": 12.53232133789791,
      "bestSolution_randSpin": 13.475380532026549,
      "with_spin": 13.475380532026549,
      "without_spin": 13.475380532026549
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 29.149117325400482,
      "bestSolution_spin0": 28.947245472849456,
      "bestSolution_spin1": 29.149117325400482,
      "bestSolution_randSpin": 28.947245472849456,
      "with_spin": 29.149117325400482,
      "without_spin": 28.947245472849456
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 30.214691144017568,
      "bestSolution_spin0": 30.214691144017568,
      "bestSolution_spin1": 29.912280449639905,
      "bestSolution_randSpin": 30.214691144017568,
      "with_spin": 30.214691144017568,
      "without_spin": 30.214691144017568
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      26.759302211162364,
      35.65961182043679,
      21.061439843117615,
      32.49364511806286,
      28.29508193911198,
      28.806305561705603,
      27.926708233887798,
      13.475380532026549,
      29.149117325400482,
      30.214691144017568
    ],
    "bestSolution_spin0": [
      26.759302211162364,
      35.58657692602972,
      21.061439843117615,
      32.44442620259359,
      28.188561015568112,
      28.806305561705603,
      27.926708233887798,
      13.475380532026549,
      28.947245472849456,
      30.214691144017568
    ],
    "bestSolution_spin1": [
      25.471421644913,
      35.65961182043679,
      20.17439109411637,
      32.49364511806286,
      28.29508193911198,
      28.685475408275522,
      27.557465858567607,
      12.53232133789791,
      29.149117325400482,
      29.912280449639905
    ],
    "bestSolution_randSpin": [
      25.471421644913,
      35.58657692602972,
      21.061439843117615,
      32.49364511806286,
      28.29508193911198,
      28.685475408275522,
      27.926708233887798,
      13.475380532026549,
      28.947245472849456,
      30.214691144017568
    ]
  },
  "results_with_spin": [
    26.759302211162364,
    35.65961182043679,
    21.061439843117615,
    32.49364511806286,
    28.29508193911198,
    28.806305561705603,
    27.926708233887798,
    13.475380532026549,
    29.149117325400482,
    30.214691144017568
  ],
  "results_without_spin": [
    25.471421644913,
    35.58657692602972,
    21.061439843117615,
    32.49364511806286,
    28.29508193911198,
    28.685475408275522,
    27.926708233887798,
    13.475380532026549,
    28.947245472849456,
    30.214691144017568
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 13,
    "seed": 401300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 34.29921332161367,
      "bestSolution_spin0": 33.275284216727236,
      "bestSolution_spin1": 34.29921332161367,
      "bestSolution_randSpin": 34.29921332161367,
      "with_spin": 34.29921332161367,
      "without_spin": 34.29921332161367
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 18.84274550362713,
      "bestSolution_spin0": 18.84274550362713,
      "bestSolution_spin1": 17.794698449374778,
      "bestSolution_randSpin": 18.84274550362713,
      "with_spin": 18.84274550362713,
      "without_spin": 18.84274550362713
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 29.400007721377722,
      "bestSolution_spin0": 29.400007721377722,
      "bestSolution_spin1": 29.05058481594104,
      "bestSolution_randSpin": 29.400007721377722,
      "with_spin": 29.400007721377722,
      "without_spin": 29.400007721377722
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 15.050520166654167,
      "bestSolution_spin0": 15.050520166654167,
      "bestSolution_spin1": 14.10612132382623,
      "bestSolution_randSpin": 14.10612132382623,
      "with_spin": 15.050520166654167,
      "without_spin": 14.10612132382623
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 28.98590168847103,
      "bestSolution_spin0": 28.88520624486524,
      "bestSolution_spin1": 28.98590168847103,
      "bestSolution_randSpin": 28.98590168847103,
      "with_spin": 28.98590168847103,
      "without_spin": 28.98590168847103
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 25.96132114937883,
      "bestSolution_spin0": 25.96132114937883,
      "bestSolution_spin1": 25.850417368133414,
      "bestSolution_randSpin": 25.96132114937883,
      "with_spin": 25.96132114937883,
      "without_spin": 25.96132114937883
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 34.63403109782749,
      "bestSolution_spin0": 34.55630794445568,
      "bestSolution_spin1": 34.63403109782749,
      "bestSolution_randSpin": 34.63403109782749,
      "with_spin": 34.63403109782749,
      "without_spin": 34.63403109782749
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 17.29192777127427,
      "bestSolution_spin0": 17.29192777127427,
      "bestSolution_spin1": 16.493521768002672,
      "bestSolution_randSpin": 17.29192777127427,
      "with_spin": 17.29192777127427,
      "without_spin": 17.29192777127427
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 23.528886268983655,
      "bestSolution_spin0": 23.528886268983655,
      "bestSolution_spin1": 22.77107816136843,
      "bestSolution_randSpin": 22.77107816136843,
      "with_spin": 23.528886268983655,
      "without_spin": 22.77107816136843
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 36.43393732657211,
      "bestSolution_spin0": 36.43393732657211,
      "bestSolution_spin1": 36.41480172870966,
      "bestSolution_randSpin": 36.43393732657211,
      "with_spin": 36.43393732657211,
      "without_spin": 36.43393732657211
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      34.29921332161367,
      18.84274550362713,
      29.400007721377722,
      15.050520166654167,
      28.98590168847103,
      25.96132114937883,
      34.63403109782749,
      17.29192777127427,
      23.528886268983655,
      36.43393732657211
    ],
    "bestSolution_spin0": [
      33.275284216727236,
      18.84274550362713,
      29.400007721377722,
      15.050520166654167,
      28.88520624486524,
      25.96132114937883,
      34.55630794445568,
      17.29192777127427,
      23.528886268983655,
      36.43393732657211
    ],
    "bestSolution_spin1": [
      34.29921332161367,
      17.794698449374778,
      29.05058481594104,
      14.10612132382623,
      28.98590168847103,
      25.850417368133414,
      34.63403109782749,
      16.493521768002672,
      22.77107816136843,
      36.41480172870966
    ],
    "bestSolution_randSpin": [
      34.29921332161367,
      18.84274550362713,
      29.400007721377722,
      14.10612132382623,
      28.98590168847103,
      25.96132114937883,
      34.63403109782749,
      17.29192777127427,
      22.77107816136843,
      36.43393732657211
    ]
  },
  "results_with_spin": [
    34.29921332161367,
    18.84274550362713,
    29.400007721377722,
    15.050520166654167,
    28.98590168847103,
    25.96132114937883,
    34.63403109782749,
    17.29192777127427,
    23.528886268983655,
    36.43393732657211
  ],
  "results_without_spin": [
    34.29921332161367,
    18.84274550362713,
    29.400007721377722,
    14.10612132382623,
    28.98590168847103,
    25.96132114937883,
    34.63403109782749,
    17.29192777127427,
    22.77107816136843,
    36.43393732657211
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 14,
    "seed": 401400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 25.415524325908468,
      "bestSolution_spin0": 25.415524325908468,
      "bestSolution_spin1": 25.185864972799326,
      "bestSolution_randSpin": 25.415524325908468,
      "with_spin": 25.415524325908468,
      "without_spin": 25.415524325908468
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 14.749095383181222,
      "bestSolution_spin0": 14.749095383181222,
      "bestSolution_spin1": 13.347257551896847,
      "bestSolution_randSpin": 13.347257551896847,
      "with_spin": 14.749095383181222,
      "without_spin": 13.347257551896847
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 28.254419839852464,
      "bestSolution_spin0": 28.254419839852464,
      "bestSolution_spin1": 27.417886485120505,
      "bestSolution_randSpin": 27.417886485120505,
      "with_spin": 28.254419839852464,
      "without_spin": 27.417886485120505
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 29.842844380180566,
      "bestSolution_spin0": 29.842844380180566,
      "bestSolution_spin1": 29.55715250107191,
      "bestSolution_randSpin": 29.842844380180566,
      "with_spin": 29.842844380180566,
      "without_spin": 29.842844380180566
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 23.145711679017264,
      "bestSolution_spin0": 23.145711679017264,
      "bestSolution_spin1": 22.185935464513204,
      "bestSolution_randSpin": 22.185935464513204,
      "with_spin": 23.145711679017264,
      "without_spin": 22.185935464513204
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 25.69237556118024,
      "bestSolution_spin0": 25.69237556118024,
      "bestSolution_spin1": 24.936410064908998,
      "bestSolution_randSpin": 24.936410064908998,
      "with_spin": 25.69237556118024,
      "without_spin": 24.936410064908998
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 12.337761187801187,
      "bestSolution_spin0": 12.337761187801187,
      "bestSolution_spin1": 11.241486592217488,
      "bestSolution_randSpin": 12.337761187801187,
      "with_spin": 12.337761187801187,
      "without_spin": 12.337761187801187
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 16.541569247138128,
      "bestSolution_spin0": 16.541569247138128,
      "bestSolution_spin1": 16.08921375979446,
      "bestSolution_randSpin": 16.541569247138128,
      "with_spin": 16.541569247138128,
      "without_spin": 16.541569247138128
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 44.757835043325514,
      "bestSolution_spin0": 42.40967899489146,
      "bestSolution_spin1": 44.757835043325514,
      "bestSolution_randSpin": 42.40967899489146,
      "with_spin": 44.757835043325514,
      "without_spin": 42.40967899489146
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 29.47313770792777,
      "bestSolution_spin0": 29.47313770792777,
      "bestSolution_spin1": 28.93987567275397,
      "bestSolution_randSpin": 29.47313770792777,
      "with_spin": 29.47313770792777,
      "without_spin": 29.47313770792777
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      25.415524325908468,
      14.749095383181222,
      28.254419839852464,
      29.842844380180566,
      23.145711679017264,
      25.69237556118024,
      12.337761187801187,
      16.541569247138128,
      44.757835043325514,
      29.47313770792777
    ],
    "bestSolution_spin0": [
      25.415524325908468,
      14.749095383181222,
      28.254419839852464,
      29.842844380180566,
      23.145711679017264,
      25.69237556118024,
      12.337761187801187,
      16.541569247138128,
      42.40967899489146,
      29.47313770792777
    ],
    "bestSolution_spin1": [
      25.185864972799326,
      13.347257551896847,
      27.417886485120505,
      29.55715250107191,
      22.185935464513204,
      24.936410064908998,
      11.241486592217488,
      16.08921375979446,
      44.757835043325514,
      28.93987567275397
    ],
    "bestSolution_randSpin": [
      25.415524325908468,
      13.347257551896847,
      27.417886485120505,
      29.842844380180566,
      22.185935464513204,
      24.936410064908998,
      12.337761187801187,
      16.541569247138128,
      42.40967899489146,
      29.47313770792777
    ]
  },
  "results_with_spin": [
    25.415524325908468,
    14.749095383181222,
    28.254419839852464,
    29.842844380180566,
    23.145711679017264,
    25.69237556118024,
    12.337761187801187,
    16.541569247138128,
    44.757835043325514,
    29.47313770792777
  ],
  "results_without_spin": [
    25.415524325908468,
    13.347257551896847,
    27.417886485120505,
    29.842844380180566,
    22.185935464513204,
    24.936410064908998,
    12.337761187801187,
    16.541569247138128,
    42.40967899489146,
    29.47313770792777
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 15,
    "seed": 401500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 18.865767835864396,
      "bestSolution_spin0": 18.865767835864396,
      "bestSolution_spin1": 18.007551945448718,
      "bestSolution_randSpin": 18.007551945448718,
      "with_spin": 18.865767835864396,
      "without_spin": 18.007551945448718
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 37.782097451406464,
      "bestSolution_spin0": 37.67134299707055,
      "bestSolution_spin1": 37.782097451406464,
      "bestSolution_randSpin": 37.67134299707055,
      "with_spin": 37.782097451406464,
      "without_spin": 37.67134299707055
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 34.1927184628937,
      "bestSolution_spin0": 34.1927184628937,
      "bestSolution_spin1": 33.66659913012967,
      "bestSolution_randSpin": 33.66659913012967,
      "with_spin": 34.1927184628937,
      "without_spin": 33.66659913012967
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.976434949865954,
      "bestSolution_spin0": 41.70043310909006,
      "bestSolution_spin1": 42.976434949865954,
      "bestSolution_randSpin": 42.976434949865954,
      "with_spin": 42.976434949865954,
      "without_spin": 42.976434949865954
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.332115562782825,
      "bestSolution_spin0": 32.332115562782825,
      "bestSolution_spin1": 31.688018642010288,
      "bestSolution_randSpin": 31.688018642010288,
      "with_spin": 32.332115562782825,
      "without_spin": 31.688018642010288
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 41.80576102616528,
      "bestSolution_spin0": 40.5561856904843,
      "bestSolution_spin1": 41.80576102616528,
      "bestSolution_randSpin": 41.80576102616528,
      "with_spin": 41.80576102616528,
      "without_spin": 41.80576102616528
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 38.61575884985931,
      "bestSolution_spin0": 38.61575884985931,
      "bestSolution_spin1": 38.20066081683855,
      "bestSolution_randSpin": 38.61575884985931,
      "with_spin": 38.61575884985931,
      "without_spin": 38.61575884985931
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 35.157781046481254,
      "bestSolution_spin0": 34.296440770786845,
      "bestSolution_spin1": 35.157781046481254,
      "bestSolution_randSpin": 34.296440770786845,
      "with_spin": 35.157781046481254,
      "without_spin": 34.296440770786845
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 27.06168447340917,
      "bestSolution_spin0": 27.06168447340917,
      "bestSolution_spin1": 26.434782743454594,
      "bestSolution_randSpin": 26.434782743454594,
      "with_spin": 27.06168447340917,
      "without_spin": 26.434782743454594
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.51834093122054,
      "bestSolution_spin0": 37.51834093122054,
      "bestSolution_spin1": 37.12297791758711,
      "bestSolution_randSpin": 37.12297791758711,
      "with_spin": 37.51834093122054,
      "without_spin": 37.12297791758711
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      18.865767835864396,
      37.782097451406464,
      34.1927184628937,
      42.976434949865954,
      32.332115562782825,
      41.80576102616528,
      38.61575884985931,
      35.157781046481254,
      27.06168447340917,
      37.51834093122054
    ],
    "bestSolution_spin0": [
      18.865767835864396,
      37.67134299707055,
      34.1927184628937,
      41.70043310909006,
      32.332115562782825,
      40.5561856904843,
      38.61575884985931,
      34.296440770786845,
      27.06168447340917,
      37.51834093122054
    ],
    "bestSolution_spin1": [
      18.007551945448718,
      37.782097451406464,
      33.66659913012967,
      42.976434949865954,
      31.688018642010288,
      41.80576102616528,
      38.20066081683855,
      35.157781046481254,
      26.434782743454594,
      37.12297791758711
    ],
    "bestSolution_randSpin": [
      18.007551945448718,
      37.67134299707055,
      33.66659913012967,
      42.976434949865954,
      31.688018642010288,
      41.80576102616528,
      38.61575884985931,
      34.296440770786845,
      26.434782743454594,
      37.12297791758711
    ]
  },
  "results_with_spin": [
    18.865767835864396,
    37.782097451406464,
    34.1927184628937,
    42.976434949865954,
    32.332115562782825,
    41.80576102616528,
    38.61575884985931,
    35.157781046481254,
    27.06168447340917,
    37.51834093122054
  ],
  "results_without_spin": [
    18.007551945448718,
    37.67134299707055,
    33.66659913012967,
    42.976434949865954,
    31.688018642010288,
    41.80576102616528,
    38.61575884985931,
    34.296440770786845,
    26.434782743454594,
    37.12297791758711
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 16,
    "seed": 401600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 34.67703837146247,
      "bestSolution_spin0": 34.67703837146247,
      "bestSolution_spin1": 34.39613630510904,
      "bestSolution_randSpin": 34.39613630510904,
      "with_spin": 34.67703837146247,
      "without_spin": 34.39613630510904
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 38.17794797686423,
      "bestSolution_spin0": 38.05151628293009,
      "bestSolution_spin1": 38.17794797686423,
      "bestSolution_randSpin": 38.05151628293009,
      "with_spin": 38.17794797686423,
      "without_spin": 38.05151628293009
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 28.394768983819016,
      "bestSolution_spin0": 28.394768983819016,
      "bestSolution_spin1": 27.55171244532756,
      "bestSolution_randSpin": 28.394768983819016,
      "with_spin": 28.394768983819016,
      "without_spin": 28.394768983819016
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 31.036992314813286,
      "bestSolution_spin0": 31.036992314813286,
      "bestSolution_spin1": 30.50825406136711,
      "bestSolution_randSpin": 30.50825406136711,
      "with_spin": 31.036992314813286,
      "without_spin": 30.50825406136711
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 31.43545077737842,
      "bestSolution_spin0": 31.43545077737842,
      "bestSolution_spin1": 30.988097486165564,
      "bestSolution_randSpin": 31.43545077737842,
      "with_spin": 31.43545077737842,
      "without_spin": 31.43545077737842
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 14.652110938091296,
      "bestSolution_spin0": 14.652110938091296,
      "bestSolution_spin1": 13.575743421523098,
      "bestSolution_randSpin": 14.652110938091296,
      "with_spin": 14.652110938091296,
      "without_spin": 14.652110938091296
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 38.852779252254905,
      "bestSolution_spin0": 38.663113228535046,
      "bestSolution_spin1": 38.852779252254905,
      "bestSolution_randSpin": 38.852779252254905,
      "with_spin": 38.852779252254905,
      "without_spin": 38.852779252254905
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 36.634693358796405,
      "bestSolution_spin0": 36.34352619698613,
      "bestSolution_spin1": 36.634693358796405,
      "bestSolution_randSpin": 36.634693358796405,
      "with_spin": 36.634693358796405,
      "without_spin": 36.634693358796405
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 27.021810593261957,
      "bestSolution_spin0": 27.021810593261957,
      "bestSolution_spin1": 26.934537927698816,
      "bestSolution_randSpin": 27.021810593261957,
      "with_spin": 27.021810593261957,
      "without_spin": 27.021810593261957
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 17.899160002846745,
      "bestSolution_spin0": 17.899160002846745,
      "bestSolution_spin1": 16.483775379493352,
      "bestSolution_randSpin": 16.483775379493352,
      "with_spin": 17.899160002846745,
      "without_spin": 16.483775379493352
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      34.67703837146247,
      38.17794797686423,
      28.394768983819016,
      31.036992314813286,
      31.43545077737842,
      14.652110938091296,
      38.852779252254905,
      36.634693358796405,
      27.021810593261957,
      17.899160002846745
    ],
    "bestSolution_spin0": [
      34.67703837146247,
      38.05151628293009,
      28.394768983819016,
      31.036992314813286,
      31.43545077737842,
      14.652110938091296,
      38.663113228535046,
      36.34352619698613,
      27.021810593261957,
      17.899160002846745
    ],
    "bestSolution_spin1": [
      34.39613630510904,
      38.17794797686423,
      27.55171244532756,
      30.50825406136711,
      30.988097486165564,
      13.575743421523098,
      38.852779252254905,
      36.634693358796405,
      26.934537927698816,
      16.483775379493352
    ],
    "bestSolution_randSpin": [
      34.39613630510904,
      38.05151628293009,
      28.394768983819016,
      30.50825406136711,
      31.43545077737842,
      14.652110938091296,
      38.852779252254905,
      36.634693358796405,
      27.021810593261957,
      16.483775379493352
    ]
  },
  "results_with_spin": [
    34.67703837146247,
    38.17794797686423,
    28.394768983819016,
    31.036992314813286,
    31.43545077737842,
    14.652110938091296,
    38.852779252254905,
    36.634693358796405,
    27.021810593261957,
    17.899160002846745
  ],
  "results_without_spin": [
    34.39613630510904,
    38.05151628293009,
    28.394768983819016,
    30.50825406136711,
    31.43545077737842,
    14.652110938091296,
    38.852779252254905,
    36.634693358796405,
    27.021810593261957,
    16.483775379493352
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 17,
    "seed": 401700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 18.889668404700384,
      "bestSolution_spin0": 18.889668404700384,
      "bestSolution_spin1": 17.824449081826057,
      "bestSolution_randSpin": 18.889668404700384,
      "with_spin": 18.889668404700384,
      "without_spin": 18.889668404700384
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 36.68596842958638,
      "bestSolution_spin0": 35.975558665705464,
      "bestSolution_spin1": 36.68596842958638,
      "bestSolution_randSpin": 36.68596842958638,
      "with_spin": 36.68596842958638,
      "without_spin": 36.68596842958638
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 32.820492904402315,
      "bestSolution_spin0": 32.820492904402315,
      "bestSolution_spin1": 32.39562901116087,
      "bestSolution_randSpin": 32.820492904402315,
      "with_spin": 32.820492904402315,
      "without_spin": 32.820492904402315
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 20.77884237528615,
      "bestSolution_spin0": 20.77884237528615,
      "bestSolution_spin1": 19.92678401403871,
      "bestSolution_randSpin": 20.77884237528615,
      "with_spin": 20.77884237528615,
      "without_spin": 20.77884237528615
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.02699522033672,
      "bestSolution_spin0": 32.02699522033672,
      "bestSolution_spin1": 31.63374455316094,
      "bestSolution_randSpin": 32.02699522033672,
      "with_spin": 32.02699522033672,
      "without_spin": 32.02699522033672
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 22.318457922990696,
      "bestSolution_spin0": 22.318457922990696,
      "bestSolution_spin1": 21.756491097489082,
      "bestSolution_randSpin": 21.756491097489082,
      "with_spin": 22.318457922990696,
      "without_spin": 21.756491097489082
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 16.703801973255135,
      "bestSolution_spin0": 16.703801973255135,
      "bestSolution_spin1": 15.181400046748442,
      "bestSolution_randSpin": 15.181400046748442,
      "with_spin": 16.703801973255135,
      "without_spin": 15.181400046748442
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 32.77123517790018,
      "bestSolution_spin0": 32.77123517790018,
      "bestSolution_spin1": 32.53394052452384,
      "bestSolution_randSpin": 32.53394052452384,
      "with_spin": 32.77123517790018,
      "without_spin": 32.53394052452384
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 26.98361728296471,
      "bestSolution_spin0": 26.98361728296471,
      "bestSolution_spin1": 26.261001954052528,
      "bestSolution_randSpin": 26.261001954052528,
      "with_spin": 26.98361728296471,
      "without_spin": 26.261001954052528
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 15.234029973309692,
      "bestSolution_spin0": 15.234029973309692,
      "bestSolution_spin1": 14.046325353719329,
      "bestSolution_randSpin": 14.046325353719329,
      "with_spin": 15.234029973309692,
      "without_spin": 14.046325353719329
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      18.889668404700384,
      36.68596842958638,
      32.820492904402315,
      20.77884237528615,
      32.02699522033672,
      22.318457922990696,
      16.703801973255135,
      32.77123517790018,
      26.98361728296471,
      15.234029973309692
    ],
    "bestSolution_spin0": [
      18.889668404700384,
      35.975558665705464,
      32.820492904402315,
      20.77884237528615,
      32.02699522033672,
      22.318457922990696,
      16.703801973255135,
      32.77123517790018,
      26.98361728296471,
      15.234029973309692
    ],
    "bestSolution_spin1": [
      17.824449081826057,
      36.68596842958638,
      32.39562901116087,
      19.92678401403871,
      31.63374455316094,
      21.756491097489082,
      15.181400046748442,
      32.53394052452384,
      26.261001954052528,
      14.046325353719329
    ],
    "bestSolution_randSpin": [
      18.889668404700384,
      36.68596842958638,
      32.820492904402315,
      20.77884237528615,
      32.02699522033672,
      21.756491097489082,
      15.181400046748442,
      32.53394052452384,
      26.261001954052528,
      14.046325353719329
    ]
  },
  "results_with_spin": [
    18.889668404700384,
    36.68596842958638,
    32.820492904402315,
    20.77884237528615,
    32.02699522033672,
    22.318457922990696,
    16.703801973255135,
    32.77123517790018,
    26.98361728296471,
    15.234029973309692
  ],
  "results_without_spin": [
    18.889668404700384,
    36.68596842958638,
    32.820492904402315,
    20.77884237528615,
    32.02699522033672,
    21.756491097489082,
    15.181400046748442,
    32.53394052452384,
    26.261001954052528,
    14.046325353719329
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 18,
    "seed": 401800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 24.22119823922838,
      "bestSolution_spin0": 24.22119823922838,
      "bestSolution_spin1": 23.069264359101524,
      "bestSolution_randSpin": 23.069264359101524,
      "with_spin": 24.22119823922838,
      "without_spin": 23.069264359101524
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 26.73837212699925,
      "bestSolution_spin0": 26.73837212699925,
      "bestSolution_spin1": 26.504944131840777,
      "bestSolution_randSpin": 26.73837212699925,
      "with_spin": 26.73837212699925,
      "without_spin": 26.73837212699925
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 27.405158445077518,
      "bestSolution_spin0": 27.405158445077518,
      "bestSolution_spin1": 26.75231850929879,
      "bestSolution_randSpin": 26.75231850929879,
      "with_spin": 27.405158445077518,
      "without_spin": 26.75231850929879
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 33.311634529955114,
      "bestSolution_spin0": 32.96446276956226,
      "bestSolution_spin1": 33.311634529955114,
      "bestSolution_randSpin": 32.96446276956226,
      "with_spin": 33.311634529955114,
      "without_spin": 32.96446276956226
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.967429798319216,
      "bestSolution_spin0": 26.967429798319216,
      "bestSolution_spin1": 26.113209390297126,
      "bestSolution_randSpin": 26.967429798319216,
      "with_spin": 26.967429798319216,
      "without_spin": 26.967429798319216
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 20.042315595309276,
      "bestSolution_spin0": 20.042315595309276,
      "bestSolution_spin1": 19.49606024167442,
      "bestSolution_randSpin": 19.49606024167442,
      "with_spin": 20.042315595309276,
      "without_spin": 19.49606024167442
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 23.372393566144023,
      "bestSolution_spin0": 23.30305383036146,
      "bestSolution_spin1": 23.372393566144023,
      "bestSolution_randSpin": 23.30305383036146,
      "with_spin": 23.372393566144023,
      "without_spin": 23.30305383036146
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 20.70516627619845,
      "bestSolution_spin0": 20.70516627619845,
      "bestSolution_spin1": 19.356522898046492,
      "bestSolution_randSpin": 19.356522898046492,
      "with_spin": 20.70516627619845,
      "without_spin": 19.356522898046492
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 24.656154598653977,
      "bestSolution_spin0": 24.656154598653977,
      "bestSolution_spin1": 23.529544057907245,
      "bestSolution_randSpin": 23.529544057907245,
      "with_spin": 24.656154598653977,
      "without_spin": 23.529544057907245
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 39.27782015503374,
      "bestSolution_spin0": 38.565060969548824,
      "bestSolution_spin1": 39.27782015503374,
      "bestSolution_randSpin": 38.565060969548824,
      "with_spin": 39.27782015503374,
      "without_spin": 38.565060969548824
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      24.22119823922838,
      26.73837212699925,
      27.405158445077518,
      33.311634529955114,
      26.967429798319216,
      20.042315595309276,
      23.372393566144023,
      20.70516627619845,
      24.656154598653977,
      39.27782015503374
    ],
    "bestSolution_spin0": [
      24.22119823922838,
      26.73837212699925,
      27.405158445077518,
      32.96446276956226,
      26.967429798319216,
      20.042315595309276,
      23.30305383036146,
      20.70516627619845,
      24.656154598653977,
      38.565060969548824
    ],
    "bestSolution_spin1": [
      23.069264359101524,
      26.504944131840777,
      26.75231850929879,
      33.311634529955114,
      26.113209390297126,
      19.49606024167442,
      23.372393566144023,
      19.356522898046492,
      23.529544057907245,
      39.27782015503374
    ],
    "bestSolution_randSpin": [
      23.069264359101524,
      26.73837212699925,
      26.75231850929879,
      32.96446276956226,
      26.967429798319216,
      19.49606024167442,
      23.30305383036146,
      19.356522898046492,
      23.529544057907245,
      38.565060969548824
    ]
  },
  "results_with_spin": [
    24.22119823922838,
    26.73837212699925,
    27.405158445077518,
    33.311634529955114,
    26.967429798319216,
    20.042315595309276,
    23.372393566144023,
    20.70516627619845,
    24.656154598653977,
    39.27782015503374
  ],
  "results_without_spin": [
    23.069264359101524,
    26.73837212699925,
    26.75231850929879,
    32.96446276956226,
    26.967429798319216,
    19.49606024167442,
    23.30305383036146,
    19.356522898046492,
    23.529544057907245,
    38.565060969548824
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 19,
    "seed": 401900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 15.817822838259453,
      "bestSolution_spin0": 15.817822838259453,
      "bestSolution_spin1": 14.85470687640679,
      "bestSolution_randSpin": 15.817822838259453,
      "with_spin": 15.817822838259453,
      "without_spin": 15.817822838259453
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 15.384762377530816,
      "bestSolution_spin0": 15.384762377530816,
      "bestSolution_spin1": 14.293238150312941,
      "bestSolution_randSpin": 15.384762377530816,
      "with_spin": 15.384762377530816,
      "without_spin": 15.384762377530816
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 22.46596510108849,
      "bestSolution_spin0": 22.46596510108849,
      "bestSolution_spin1": 21.02485706223491,
      "bestSolution_randSpin": 22.46596510108849,
      "with_spin": 22.46596510108849,
      "without_spin": 22.46596510108849
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 36.530893041704346,
      "bestSolution_spin0": 36.530893041704346,
      "bestSolution_spin1": 36.51417066456175,
      "bestSolution_randSpin": 36.530893041704346,
      "with_spin": 36.530893041704346,
      "without_spin": 36.530893041704346
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.82932297799739,
      "bestSolution_spin0": 32.82932297799739,
      "bestSolution_spin1": 32.162012005189,
      "bestSolution_randSpin": 32.162012005189,
      "with_spin": 32.82932297799739,
      "without_spin": 32.162012005189
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 16.742411473087266,
      "bestSolution_spin0": 16.742411473087266,
      "bestSolution_spin1": 15.19720086736702,
      "bestSolution_randSpin": 16.742411473087266,
      "with_spin": 16.742411473087266,
      "without_spin": 16.742411473087266
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 14.450879002967554,
      "bestSolution_spin0": 14.450879002967554,
      "bestSolution_spin1": 13.203980038006499,
      "bestSolution_randSpin": 14.450879002967554,
      "with_spin": 14.450879002967554,
      "without_spin": 14.450879002967554
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 35.44126717897603,
      "bestSolution_spin0": 35.421124613027416,
      "bestSolution_spin1": 35.44126717897603,
      "bestSolution_randSpin": 35.421124613027416,
      "with_spin": 35.44126717897603,
      "without_spin": 35.421124613027416
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 16.501311865665077,
      "bestSolution_spin0": 16.501311865665077,
      "bestSolution_spin1": 15.716351171223112,
      "bestSolution_randSpin": 15.716351171223112,
      "with_spin": 16.501311865665077,
      "without_spin": 15.716351171223112
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 17.35126515140575,
      "bestSolution_spin0": 17.35126515140575,
      "bestSolution_spin1": 16.5340599998358,
      "bestSolution_randSpin": 17.35126515140575,
      "with_spin": 17.35126515140575,
      "without_spin": 17.35126515140575
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      15.817822838259453,
      15.384762377530816,
      22.46596510108849,
      36.530893041704346,
      32.82932297799739,
      16.742411473087266,
      14.450879002967554,
      35.44126717897603,
      16.501311865665077,
      17.35126515140575
    ],
    "bestSolution_spin0": [
      15.817822838259453,
      15.384762377530816,
      22.46596510108849,
      36.530893041704346,
      32.82932297799739,
      16.742411473087266,
      14.450879002967554,
      35.421124613027416,
      16.501311865665077,
      17.35126515140575
    ],
    "bestSolution_spin1": [
      14.85470687640679,
      14.293238150312941,
      21.02485706223491,
      36.51417066456175,
      32.162012005189,
      15.19720086736702,
      13.203980038006499,
      35.44126717897603,
      15.716351171223112,
      16.5340599998358
    ],
    "bestSolution_randSpin": [
      15.817822838259453,
      15.384762377530816,
      22.46596510108849,
      36.530893041704346,
      32.162012005189,
      16.742411473087266,
      14.450879002967554,
      35.421124613027416,
      15.716351171223112,
      17.35126515140575
    ]
  },
  "results_with_spin": [
    15.817822838259453,
    15.384762377530816,
    22.46596510108849,
    36.530893041704346,
    32.82932297799739,
    16.742411473087266,
    14.450879002967554,
    35.44126717897603,
    16.501311865665077,
    17.35126515140575
  ],
  "results_without_spin": [
    15.817822838259453,
    15.384762377530816,
    22.46596510108849,
    36.530893041704346,
    32.162012005189,
    16.742411473087266,
    14.450879002967554,
    35.421124613027416,
    15.716351171223112,
    17.35126515140575
  ]
}

==> DataFinal/J_01_K_020/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 20,
    "seed": 402000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 21.68014222723369,
      "bestSolution_spin0": 21.68014222723369,
      "bestSolution_spin1": 20.66817772499482,
      "bestSolution_randSpin": 20.66817772499482,
      "with_spin": 21.68014222723369,
      "without_spin": 20.66817772499482
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 13.8033873996546,
      "bestSolution_spin0": 13.8033873996546,
      "bestSolution_spin1": 13.028147731490595,
      "bestSolution_randSpin": 13.028147731490595,
      "with_spin": 13.8033873996546,
      "without_spin": 13.028147731490595
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 14.049962435467572,
      "bestSolution_spin0": 14.049962435467572,
      "bestSolution_spin1": 13.04638919726887,
      "bestSolution_randSpin": 14.049962435467572,
      "with_spin": 14.049962435467572,
      "without_spin": 14.049962435467572
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 41.431957837362916,
      "bestSolution_spin0": 40.2316894710575,
      "bestSolution_spin1": 41.431957837362916,
      "bestSolution_randSpin": 41.431957837362916,
      "with_spin": 41.431957837362916,
      "without_spin": 41.431957837362916
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 29.972287159541576,
      "bestSolution_spin0": 29.972287159541576,
      "bestSolution_spin1": 28.965097655134933,
      "bestSolution_randSpin": 29.972287159541576,
      "with_spin": 29.972287159541576,
      "without_spin": 29.972287159541576
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 39.7299854430897,
      "bestSolution_spin0": 38.654592817894525,
      "bestSolution_spin1": 39.7299854430897,
      "bestSolution_randSpin": 38.654592817894525,
      "with_spin": 39.7299854430897,
      "without_spin": 38.654592817894525
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 13.848340451378668,
      "bestSolution_spin0": 13.848340451378668,
      "bestSolution_spin1": 12.604424872838003,
      "bestSolution_randSpin": 12.604424872838003,
      "with_spin": 13.848340451378668,
      "without_spin": 12.604424872838003
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 25.904453809985444,
      "bestSolution_spin0": 25.904453809985444,
      "bestSolution_spin1": 24.671109551198647,
      "bestSolution_randSpin": 24.671109551198647,
      "with_spin": 25.904453809985444,
      "without_spin": 24.671109551198647
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 23.858091353512062,
      "bestSolution_spin0": 23.858091353512062,
      "bestSolution_spin1": 23.350817997138194,
      "bestSolution_randSpin": 23.858091353512062,
      "with_spin": 23.858091353512062,
      "without_spin": 23.858091353512062
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 42.78714750035803,
      "bestSolution_spin0": 41.49332368758832,
      "bestSolution_spin1": 42.78714750035803,
      "bestSolution_randSpin": 42.78714750035803,
      "with_spin": 42.78714750035803,
      "without_spin": 42.78714750035803
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      21.68014222723369,
      13.8033873996546,
      14.049962435467572,
      41.431957837362916,
      29.972287159541576,
      39.7299854430897,
      13.848340451378668,
      25.904453809985444,
      23.858091353512062,
      42.78714750035803
    ],
    "bestSolution_spin0": [
      21.68014222723369,
      13.8033873996546,
      14.049962435467572,
      40.2316894710575,
      29.972287159541576,
      38.654592817894525,
      13.848340451378668,
      25.904453809985444,
      23.858091353512062,
      41.49332368758832
    ],
    "bestSolution_spin1": [
      20.66817772499482,
      13.028147731490595,
      13.04638919726887,
      41.431957837362916,
      28.965097655134933,
      39.7299854430897,
      12.604424872838003,
      24.671109551198647,
      23.350817997138194,
      42.78714750035803
    ],
    "bestSolution_randSpin": [
      20.66817772499482,
      13.028147731490595,
      14.049962435467572,
      41.431957837362916,
      29.972287159541576,
      38.654592817894525,
      12.604424872838003,
      24.671109551198647,
      23.858091353512062,
      42.78714750035803
    ]
  },
  "results_with_spin": [
    21.68014222723369,
    13.8033873996546,
    14.049962435467572,
    41.431957837362916,
    29.972287159541576,
    39.7299854430897,
    13.848340451378668,
    25.904453809985444,
    23.858091353512062,
    42.78714750035803
  ],
  "results_without_spin": [
    20.66817772499482,
    13.028147731490595,
    14.049962435467572,
    41.431957837362916,
    29.972287159541576,
    38.654592817894525,
    12.604424872838003,
    24.671109551198647,
    23.858091353512062,
    42.78714750035803
  ]
}

==> DataFinal/J_01_K_020/merged/results.json <==
{
  "config": {
    "numSat": 1,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 1,
    "seed": 400100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_01_K_020/chunks/chunk_001.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_002.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_003.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_004.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_005.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_006.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_007.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_008.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_009.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_010.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_011.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_012.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_013.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_014.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_015.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_016.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_017.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_018.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_019.json",
    "Data1/experiments/J_01_K_020/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      13.628548573738001,
      32.81229948537086,
      19.396452652481223,
      33.45316833263479,
      14.334416441669218,
      29.794472565929595,
      33.17540338881388,
      30.163742483838888,
      27.186167250760512,
      37.505123179633365,
      35.262217996115915,
      42.21672249641992,
      21.424002481269657,
      32.26518528736594,
      23.965898517019696,
      28.401842320782734,
      32.73101855651674,
      20.906055834691305,
      11.325584941133984,
      30.284567065253288,
      23.920772406823165,
      39.22462355351066,
      29.079619659518364,
      25.5207613702605,
      40.662376755274146,
      14.757531902412502,
      18.8539338747955,
      13.731868850900966,
      32.97226610402962,
      29.973814282747927,
      37.02077363551022,
      26.198109703095604,
      33.206235536987265,
      31.601912134265497,
      32.9799942190568,
      30.55862803598385,
      37.01022805376219,
      15.042198639636583,
      40.01724989353922,
      29.685919926615338,
      35.927287691265285,
      32.73233579235259,
      33.177957977120904,
      32.953108119300225,
      35.140670897563155,
      33.28939513471349,
      36.85307493637061,
      33.63335679418328,
      16.854749885550433,
      25.30093740255708,
      37.04475231548515,
      34.83235543339112,
      32.72255988963966,
      22.427929206706757,
      22.84531840905463,
      39.569505482407436,
      27.511505118720073,
      19.215555767051722,
      13.176987051115121,
      34.83332917285728,
      26.915429315237848,
      26.466769605472994,
      20.231810179433317,
      25.261635102420215,
      24.154066101641682,
      35.243423031127996,
      19.123479651596988,
      38.43146064354278,
      16.89321532599454,
      10.643115387467933,
      42.856881570436414,
      33.049616971227714,
      21.44583930951009,
      29.623526688401398,
      15.271072962662673,
      42.08643801600067,
      37.86070414054476,
      28.184209046367297,
      21.746295963089572,
      26.648842008417674,
      33.68617707729518,
      28.11733763819153,
      25.630047073119457,
      32.609853922183326,
      33.57112114739249,
      20.05957347012039,
      14.938039197631475,
      25.630575683454698,
      29.635715469045365,
      28.62583876470068,
      25.41413197934957,
      15.14385565459681,
      35.234774742067174,
      32.38824240312894,
      39.95580389146235,
      18.90168063664641,
      35.643279938628105,
      19.102028420568924,
      13.782029271079898,
      33.42655060836456,
      37.618892937472374,
      14.547854526098297,
      37.14059890797028,
      37.561736286856046,
      26.756225514888165,
      28.96796061034314,
      15.876787269896063,
      32.88049969731399,
      41.32775160858015,
      32.73313123570396,
      26.759302211162364,
      35.65961182043679,
      21.061439843117615,
      32.49364511806286,
      28.29508193911198,
      28.806305561705603,
      27.926708233887798,
      13.475380532026549,
      29.149117325400482,
      30.214691144017568,
      34.29921332161367,
      18.84274550362713,
      29.400007721377722,
      15.050520166654167,
      28.98590168847103,
      25.96132114937883,
      34.63403109782749,
      17.29192777127427,
      23.528886268983655,
      36.43393732657211,
      25.415524325908468,
      14.749095383181222,
      28.254419839852464,
      29.842844380180566,
      23.145711679017264,
      25.69237556118024,
      12.337761187801187,
      16.541569247138128,
      44.757835043325514,
      29.47313770792777,
      18.865767835864396,
      37.782097451406464,
      34.1927184628937,
      42.976434949865954,
      32.332115562782825,
      41.80576102616528,
      38.61575884985931,
      35.157781046481254,
      27.06168447340917,
      37.51834093122054,
      34.67703837146247,
      38.17794797686423,
      28.394768983819016,
      31.036992314813286,
      31.43545077737842,
      14.652110938091296,
      38.852779252254905,
      36.634693358796405,
      27.021810593261957,
      17.899160002846745,
      18.889668404700384,
      36.68596842958638,
      32.820492904402315,
      20.77884237528615,
      32.02699522033672,
      22.318457922990696,
      16.703801973255135,
      32.77123517790018,
      26.98361728296471,
      15.234029973309692,
      24.22119823922838,
      26.73837212699925,
      27.405158445077518,
      33.311634529955114,
      26.967429798319216,
      20.042315595309276,
      23.372393566144023,
      20.70516627619845,
      24.656154598653977,
      39.27782015503374,
      15.817822838259453,
      15.384762377530816,
      22.46596510108849,
      36.530893041704346,
      32.82932297799739,
      16.742411473087266,
      14.450879002967554,
      35.44126717897603,
      16.501311865665077,
      17.35126515140575,
      21.68014222723369,
      13.8033873996546,
      14.049962435467572,
      41.431957837362916,
      29.972287159541576,
      39.7299854430897,
      13.848340451378668,
      25.904453809985444,
      23.858091353512062,
      42.78714750035803
    ],
    "bestSolution_spin0": [
      13.628548573738001,
      32.54018834957563,
      19.396452652481223,
      33.45316833263479,
      14.334416441669218,
      29.794472565929595,
      33.102865284392834,
      30.163742483838888,
      27.186167250760512,
      37.19809532295136,
      34.73148240207695,
      41.06916608730528,
      21.424002481269657,
      32.26518528736594,
      23.965898517019696,
      28.401842320782734,
      31.963137507473128,
      20.906055834691305,
      11.325584941133984,
      30.117027797705774,
      23.920772406823165,
      39.22462355351066,
      29.079619659518364,
      25.5207613702605,
      40.01120080112614,
      14.757531902412502,
      18.8539338747955,
      13.731868850900966,
      32.345425910995935,
      29.64509690100584,
      37.00242988366193,
      26.198109703095604,
      33.206235536987265,
      31.49526995007475,
      32.364320315165855,
      30.38624646989654,
      36.81441644580863,
      15.042198639636583,
      39.51617487680907,
      29.685919926615338,
      35.927287691265285,
      32.73233579235259,
      32.70105907739198,
      32.953108119300225,
      35.140670897563155,
      33.28939513471349,
      36.24188691886843,
      33.385373288007564,
      16.854749885550433,
      25.30093740255708,
      37.04475231548515,
      34.73800488094613,
      32.72255988963966,
      22.427929206706757,
      22.84531840905463,
      38.394136846639796,
      27.511505118720073,
      19.215555767051722,
      13.176987051115121,
      34.36979057021946,
      26.915429315237848,
      26.466769605472994,
      20.231810179433317,
      25.261635102420215,
      24.154066101641682,
      34.59737941443735,
      19.123479651596988,
      38.2100377665368,
      16.89321532599454,
      10.643115387467933,
      41.76020174407323,
      32.89244424636955,
      21.44583930951009,
      29.623526688401398,
      15.271072962662673,
      40.70588017124128,
      36.87145816090208,
      28.184209046367297,
      21.746295963089572,
      26.571496499744136,
      33.676678538399806,
      28.11733763819153,
      25.630047073119457,
      32.20739010286554,
      33.02377561691628,
      20.05957347012039,
      14.938039197631475,
      25.630575683454698,
      28.81470521326264,
      28.62583876470068,
      25.41413197934957,
      15.14385565459681,
      35.05015018411594,
      32.38824240312894,
      39.388085616535726,
      18.90168063664641,
      34.301737429630734,
      19.102028420568924,
      13.782029271079898,
      33.42655060836456,
      37.618892937472374,
      14.547854526098297,
      36.047796953210735,
      37.561736286856046,
      26.660241097971173,
      28.96796061034314,
      15.876787269896063,
      32.88049969731399,
      39.83741553059629,
      32.73313123570396,
      26.759302211162364,
      35.58657692602972,
      21.061439843117615,
      32.44442620259359,
      28.188561015568112,
      28.806305561705603,
      27.926708233887798,
      13.475380532026549,
      28.947245472849456,
      30.214691144017568,
      33.275284216727236,
      18.84274550362713,
      29.400007721377722,
      15.050520166654167,
      28.88520624486524,
      25.96132114937883,
      34.55630794445568,
      17.29192777127427,
      23.528886268983655,
      36.43393732657211,
      25.415524325908468,
      14.749095383181222,
      28.254419839852464,
      29.842844380180566,
      23.145711679017264,
      25.69237556118024,
      12.337761187801187,
      16.541569247138128,
      42.40967899489146,
      29.47313770792777,
      18.865767835864396,
      37.67134299707055,
      34.1927184628937,
      41.70043310909006,
      32.332115562782825,
      40.5561856904843,
      38.61575884985931,
      34.296440770786845,
      27.06168447340917,
      37.51834093122054,
      34.67703837146247,
      38.05151628293009,
      28.394768983819016,
      31.036992314813286,
      31.43545077737842,
      14.652110938091296,
      38.663113228535046,
      36.34352619698613,
      27.021810593261957,
      17.899160002846745,
      18.889668404700384,
      35.975558665705464,
      32.820492904402315,
      20.77884237528615,
      32.02699522033672,
      22.318457922990696,
      16.703801973255135,
      32.77123517790018,
      26.98361728296471,
      15.234029973309692,
      24.22119823922838,
      26.73837212699925,
      27.405158445077518,
      32.96446276956226,
      26.967429798319216,
      20.042315595309276,
      23.30305383036146,
      20.70516627619845,
      24.656154598653977,
      38.565060969548824,
      15.817822838259453,
      15.384762377530816,
      22.46596510108849,
      36.530893041704346,
      32.82932297799739,
      16.742411473087266,
      14.450879002967554,
      35.421124613027416,
      16.501311865665077,
      17.35126515140575,
      21.68014222723369,
      13.8033873996546,
      14.049962435467572,
      40.2316894710575,
      29.972287159541576,
      38.654592817894525,
      13.848340451378668,
      25.904453809985444,
      23.858091353512062,
      41.49332368758832
    ],
    "bestSolution_spin1": [
      12.578888326617454,
      32.81229948537086,
      18.634275511743077,
      33.36550422478969,
      13.32112450925806,
      29.385672922023844,
      33.17540338881388,
      29.996848602670816,
      26.334266025633635,
      37.505123179633365,
      35.262217996115915,
      42.21672249641992,
      20.78073624882583,
      31.960207422088228,
      23.10709843223608,
      27.995668967314565,
      32.73101855651674,
      20.67584759829236,
      10.031428977438425,
      30.284567065253288,
      22.920714862811124,
      39.166884992393605,
      28.865867990679877,
      24.630015997538365,
      40.662376755274146,
      13.804773324676894,
      17.653141189460964,
      12.94385679956709,
      32.97226610402962,
      29.973814282747927,
      37.02077363551022,
      25.043438882964935,
      33.20185663029453,
      31.601912134265497,
      32.9799942190568,
      30.55862803598385,
      37.01022805376219,
      13.413608152776984,
      40.01724989353922,
      29.457007634501416,
      35.603873395300944,
      32.00230922166268,
      33.177957977120904,
      32.92368415683412,
      34.725610204302455,
      33.12156018821989,
      36.85307493637061,
      33.63335679418328,
      15.735724552690609,
      24.657442905195637,
      36.93672721269295,
      34.83235543339112,
      32.06762983412022,
      21.273916763454306,
      22.521440265280493,
      39.569505482407436,
      26.51600278532778,
      17.55539308305586,
      12.251444933465754,
      34.83332917285728,
      25.400450591755863,
      25.200041324960047,
      19.5290329241495,
      24.59132486906942,
      22.818618720384134,
      35.243423031127996,
      18.52204486506328,
      38.43146064354278,
      16.26444149209961,
      9.448254701599248,
      42.856881570436414,
      33.049616971227714,
      20.4994023641849,
      29.194542859246482,
      14.737241610155206,
      42.08643801600067,
      37.86070414054476,
      26.92559948909656,
      20.86236410575984,
      26.648842008417674,
      33.68617707729518,
      27.522205884871475,
      25.11071218494641,
      32.609853922183326,
      33.57112114739249,
      18.376672202817403,
      14.16720097121983,
      24.949739706937116,
      29.635715469045365,
      27.49110975658345,
      23.97487953406054,
      14.114575407251682,
      35.234774742067174,
      31.882524334599285,
      39.95580389146235,
      18.600258674689073,
      35.643279938628105,
      17.939160540568963,
      12.627190813097979,
      33.174787899255456,
      37.346771074502904,
      13.432482899432129,
      37.14059890797028,
      37.02853347655948,
      26.756225514888165,
      28.733129564419553,
      14.532024622308787,
      31.85502026331181,
      41.32775160858015,
      31.549268825772867,
      25.471421644913,
      35.65961182043679,
      20.17439109411637,
      32.49364511806286,
      28.29508193911198,
      28.685475408275522,
      27.557465858567607,
      12.53232133789791,
      29.149117325400482,
      29.912280449639905,
      34.29921332161367,
      17.794698449374778,
      29.05058481594104,
      14.10612132382623,
      28.98590168847103,
      25.850417368133414,
      34.63403109782749,
      16.493521768002672,
      22.77107816136843,
      36.41480172870966,
      25.185864972799326,
      13.347257551896847,
      27.417886485120505,
      29.55715250107191,
      22.185935464513204,
      24.936410064908998,
      11.241486592217488,
      16.08921375979446,
      44.757835043325514,
      28.93987567275397,
      18.007551945448718,
      37.782097451406464,
      33.66659913012967,
      42.976434949865954,
      31.688018642010288,
      41.80576102616528,
      38.20066081683855,
      35.157781046481254,
      26.434782743454594,
      37.12297791758711,
      34.39613630510904,
      38.17794797686423,
      27.55171244532756,
      30.50825406136711,
      30.988097486165564,
      13.575743421523098,
      38.852779252254905,
      36.634693358796405,
      26.934537927698816,
      16.483775379493352,
      17.824449081826057,
      36.68596842958638,
      32.39562901116087,
      19.92678401403871,
      31.63374455316094,
      21.756491097489082,
      15.181400046748442,
      32.53394052452384,
      26.261001954052528,
      14.046325353719329,
      23.069264359101524,
      26.504944131840777,
      26.75231850929879,
      33.311634529955114,
      26.113209390297126,
      19.49606024167442,
      23.372393566144023,
      19.356522898046492,
      23.529544057907245,
      39.27782015503374,
      14.85470687640679,
      14.293238150312941,
      21.02485706223491,
      36.51417066456175,
      32.162012005189,
      15.19720086736702,
      13.203980038006499,
      35.44126717897603,
      15.716351171223112,
      16.5340599998358,
      20.66817772499482,
      13.028147731490595,
      13.04638919726887,
      41.431957837362916,
      28.965097655134933,
      39.7299854430897,
      12.604424872838003,
      24.671109551198647,
      23.350817997138194,
      42.78714750035803
    ],
    "bestSolution_randSpin": [
      13.628548573738001,
      32.54018834957563,
      19.396452652481223,
      33.45316833263479,
      13.32112450925806,
      29.794472565929595,
      33.102865284392834,
      30.163742483838888,
      26.334266025633635,
      37.19809532295136,
      34.73148240207695,
      42.21672249641992,
      20.78073624882583,
      31.960207422088228,
      23.965898517019696,
      28.401842320782734,
      31.963137507473128,
      20.906055834691305,
      10.031428977438425,
      30.117027797705774,
      22.920714862811124,
      39.22462355351066,
      29.079619659518364,
      24.630015997538365,
      40.01120080112614,
      14.757531902412502,
      18.8539338747955,
      13.731868850900966,
      32.345425910995935,
      29.64509690100584,
      37.00242988366193,
      26.198109703095604,
      33.20185663029453,
      31.601912134265497,
      32.364320315165855,
      30.38624646989654,
      37.01022805376219,
      13.413608152776984,
      40.01724989353922,
      29.457007634501416,
      35.603873395300944,
      32.73233579235259,
      33.177957977120904,
      32.953108119300225,
      34.725610204302455,
      33.12156018821989,
      36.85307493637061,
      33.385373288007564,
      16.854749885550433,
      25.30093740255708,
      36.93672721269295,
      34.73800488094613,
      32.06762983412022,
      22.427929206706757,
      22.521440265280493,
      39.569505482407436,
      26.51600278532778,
      19.215555767051722,
      13.176987051115121,
      34.36979057021946,
      26.915429315237848,
      25.200041324960047,
      19.5290329241495,
      24.59132486906942,
      24.154066101641682,
      35.243423031127996,
      19.123479651596988,
      38.2100377665368,
      16.89321532599454,
      10.643115387467933,
      42.856881570436414,
      33.049616971227714,
      21.44583930951009,
      29.623526688401398,
      14.737241610155206,
      42.08643801600067,
      36.87145816090208,
      28.184209046367297,
      21.746295963089572,
      26.648842008417674,
      33.676678538399806,
      27.522205884871475,
      25.11071218494641,
      32.609853922183326,
      33.02377561691628,
      20.05957347012039,
      14.938039197631475,
      24.949739706937116,
      28.81470521326264,
      27.49110975658345,
      25.41413197934957,
      15.14385565459681,
      35.05015018411594,
      32.38824240312894,
      39.95580389146235,
      18.90168063664641,
      34.301737429630734,
      17.939160540568963,
      13.782029271079898,
      33.42655060836456,
      37.346771074502904,
      13.432482899432129,
      37.14059890797028,
      37.02853347655948,
      26.660241097971173,
      28.733129564419553,
      14.532024622308787,
      32.88049969731399,
      39.83741553059629,
      32.73313123570396,
      25.471421644913,
      35.58657692602972,
      21.061439843117615,
      32.49364511806286,
      28.29508193911198,
      28.685475408275522,
      27.926708233887798,
      13.475380532026549,
      28.947245472849456,
      30.214691144017568,
      34.29921332161367,
      18.84274550362713,
      29.400007721377722,
      14.10612132382623,
      28.98590168847103,
      25.96132114937883,
      34.63403109782749,
      17.29192777127427,
      22.77107816136843,
      36.43393732657211,
      25.415524325908468,
      13.347257551896847,
      27.417886485120505,
      29.842844380180566,
      22.185935464513204,
      24.936410064908998,
      12.337761187801187,
      16.541569247138128,
      42.40967899489146,
      29.47313770792777,
      18.007551945448718,
      37.67134299707055,
      33.66659913012967,
      42.976434949865954,
      31.688018642010288,
      41.80576102616528,
      38.61575884985931,
      34.296440770786845,
      26.434782743454594,
      37.12297791758711,
      34.39613630510904,
      38.05151628293009,
      28.394768983819016,
      30.50825406136711,
      31.43545077737842,
      14.652110938091296,
      38.852779252254905,
      36.634693358796405,
      27.021810593261957,
      16.483775379493352,
      18.889668404700384,
      36.68596842958638,
      32.820492904402315,
      20.77884237528615,
      32.02699522033672,
      21.756491097489082,
      15.181400046748442,
      32.53394052452384,
      26.261001954052528,
      14.046325353719329,
      23.069264359101524,
      26.73837212699925,
      26.75231850929879,
      32.96446276956226,
      26.967429798319216,
      19.49606024167442,
      23.30305383036146,
      19.356522898046492,
      23.529544057907245,
      38.565060969548824,
      15.817822838259453,
      15.384762377530816,
      22.46596510108849,
      36.530893041704346,
      32.162012005189,
      16.742411473087266,
      14.450879002967554,
      35.421124613027416,
      15.716351171223112,
      17.35126515140575,
      20.66817772499482,
      13.028147731490595,
      14.049962435467572,
      41.431957837362916,
      29.972287159541576,
      38.654592817894525,
      12.604424872838003,
      24.671109551198647,
      23.858091353512062,
      42.78714750035803
    ]
  },
  "results_with_spin": [
    13.628548573738001,
    32.81229948537086,
    19.396452652481223,
    33.45316833263479,
    14.334416441669218,
    29.794472565929595,
    33.17540338881388,
    30.163742483838888,
    27.186167250760512,
    37.505123179633365,
    35.262217996115915,
    42.21672249641992,
    21.424002481269657,
    32.26518528736594,
    23.965898517019696,
    28.401842320782734,
    32.73101855651674,
    20.906055834691305,
    11.325584941133984,
    30.284567065253288,
    23.920772406823165,
    39.22462355351066,
    29.079619659518364,
    25.5207613702605,
    40.662376755274146,
    14.757531902412502,
    18.8539338747955,
    13.731868850900966,
    32.97226610402962,
    29.973814282747927,
    37.02077363551022,
    26.198109703095604,
    33.206235536987265,
    31.601912134265497,
    32.9799942190568,
    30.55862803598385,
    37.01022805376219,
    15.042198639636583,
    40.01724989353922,
    29.685919926615338,
    35.927287691265285,
    32.73233579235259,
    33.177957977120904,
    32.953108119300225,
    35.140670897563155,
    33.28939513471349,
    36.85307493637061,
    33.63335679418328,
    16.854749885550433,
    25.30093740255708,
    37.04475231548515,
    34.83235543339112,
    32.72255988963966,
    22.427929206706757,
    22.84531840905463,
    39.569505482407436,
    27.511505118720073,
    19.215555767051722,
    13.176987051115121,
    34.83332917285728,
    26.915429315237848,
    26.466769605472994,
    20.231810179433317,
    25.261635102420215,
    24.154066101641682,
    35.243423031127996,
    19.123479651596988,
    38.43146064354278,
    16.89321532599454,
    10.643115387467933,
    42.856881570436414,
    33.049616971227714,
    21.44583930951009,
    29.623526688401398,
    15.271072962662673,
    42.08643801600067,
    37.86070414054476,
    28.184209046367297,
    21.746295963089572,
    26.648842008417674,
    33.68617707729518,
    28.11733763819153,
    25.630047073119457,
    32.609853922183326,
    33.57112114739249,
    20.05957347012039,
    14.938039197631475,
    25.630575683454698,
    29.635715469045365,
    28.62583876470068,
    25.41413197934957,
    15.14385565459681,
    35.234774742067174,
    32.38824240312894,
    39.95580389146235,
    18.90168063664641,
    35.643279938628105,
    19.102028420568924,
    13.782029271079898,
    33.42655060836456,
    37.618892937472374,
    14.547854526098297,
    37.14059890797028,
    37.561736286856046,
    26.756225514888165,
    28.96796061034314,
    15.876787269896063,
    32.88049969731399,
    41.32775160858015,
    32.73313123570396,
    26.759302211162364,
    35.65961182043679,
    21.061439843117615,
    32.49364511806286,
    28.29508193911198,
    28.806305561705603,
    27.926708233887798,
    13.475380532026549,
    29.149117325400482,
    30.214691144017568,
    34.29921332161367,
    18.84274550362713,
    29.400007721377722,
    15.050520166654167,
    28.98590168847103,
    25.96132114937883,
    34.63403109782749,
    17.29192777127427,
    23.528886268983655,
    36.43393732657211,
    25.415524325908468,
    14.749095383181222,
    28.254419839852464,
    29.842844380180566,
    23.145711679017264,
    25.69237556118024,
    12.337761187801187,
    16.541569247138128,
    44.757835043325514,
    29.47313770792777,
    18.865767835864396,
    37.782097451406464,
    34.1927184628937,
    42.976434949865954,
    32.332115562782825,
    41.80576102616528,
    38.61575884985931,
    35.157781046481254,
    27.06168447340917,
    37.51834093122054,
    34.67703837146247,
    38.17794797686423,
    28.394768983819016,
    31.036992314813286,
    31.43545077737842,
    14.652110938091296,
    38.852779252254905,
    36.634693358796405,
    27.021810593261957,
    17.899160002846745,
    18.889668404700384,
    36.68596842958638,
    32.820492904402315,
    20.77884237528615,
    32.02699522033672,
    22.318457922990696,
    16.703801973255135,
    32.77123517790018,
    26.98361728296471,
    15.234029973309692,
    24.22119823922838,
    26.73837212699925,
    27.405158445077518,
    33.311634529955114,
    26.967429798319216,
    20.042315595309276,
    23.372393566144023,
    20.70516627619845,
    24.656154598653977,
    39.27782015503374,
    15.817822838259453,
    15.384762377530816,
    22.46596510108849,
    36.530893041704346,
    32.82932297799739,
    16.742411473087266,
    14.450879002967554,
    35.44126717897603,
    16.501311865665077,
    17.35126515140575,
    21.68014222723369,
    13.8033873996546,
    14.049962435467572,
    41.431957837362916,
    29.972287159541576,
    39.7299854430897,
    13.848340451378668,
    25.904453809985444,
    23.858091353512062,
    42.78714750035803
  ],
  "results_without_spin": [
    13.628548573738001,
    32.54018834957563,
    19.396452652481223,
    33.45316833263479,
    13.32112450925806,
    29.794472565929595,
    33.102865284392834,
    30.163742483838888,
    26.334266025633635,
    37.19809532295136,
    34.73148240207695,
    42.21672249641992,
    20.78073624882583,
    31.960207422088228,
    23.965898517019696,
    28.401842320782734,
    31.963137507473128,
    20.906055834691305,
    10.031428977438425,
    30.117027797705774,
    22.920714862811124,
    39.22462355351066,
    29.079619659518364,
    24.630015997538365,
    40.01120080112614,
    14.757531902412502,
    18.8539338747955,
    13.731868850900966,
    32.345425910995935,
    29.64509690100584,
    37.00242988366193,
    26.198109703095604,
    33.20185663029453,
    31.601912134265497,
    32.364320315165855,
    30.38624646989654,
    37.01022805376219,
    13.413608152776984,
    40.01724989353922,
    29.457007634501416,
    35.603873395300944,
    32.73233579235259,
    33.177957977120904,
    32.953108119300225,
    34.725610204302455,
    33.12156018821989,
    36.85307493637061,
    33.385373288007564,
    16.854749885550433,
    25.30093740255708,
    36.93672721269295,
    34.73800488094613,
    32.06762983412022,
    22.427929206706757,
    22.521440265280493,
    39.569505482407436,
    26.51600278532778,
    19.215555767051722,
    13.176987051115121,
    34.36979057021946,
    26.915429315237848,
    25.200041324960047,
    19.5290329241495,
    24.59132486906942,
    24.154066101641682,
    35.243423031127996,
    19.123479651596988,
    38.2100377665368,
    16.89321532599454,
    10.643115387467933,
    42.856881570436414,
    33.049616971227714,
    21.44583930951009,
    29.623526688401398,
    14.737241610155206,
    42.08643801600067,
    36.87145816090208,
    28.184209046367297,
    21.746295963089572,
    26.648842008417674,
    33.676678538399806,
    27.522205884871475,
    25.11071218494641,
    32.609853922183326,
    33.02377561691628,
    20.05957347012039,
    14.938039197631475,
    24.949739706937116,
    28.81470521326264,
    27.49110975658345,
    25.41413197934957,
    15.14385565459681,
    35.05015018411594,
    32.38824240312894,
    39.95580389146235,
    18.90168063664641,
    34.301737429630734,
    17.939160540568963,
    13.782029271079898,
    33.42655060836456,
    37.346771074502904,
    13.432482899432129,
    37.14059890797028,
    37.02853347655948,
    26.660241097971173,
    28.733129564419553,
    14.532024622308787,
    32.88049969731399,
    39.83741553059629,
    32.73313123570396,
    25.471421644913,
    35.58657692602972,
    21.061439843117615,
    32.49364511806286,
    28.29508193911198,
    28.685475408275522,
    27.926708233887798,
    13.475380532026549,
    28.947245472849456,
    30.214691144017568,
    34.29921332161367,
    18.84274550362713,
    29.400007721377722,
    14.10612132382623,
    28.98590168847103,
    25.96132114937883,
    34.63403109782749,
    17.29192777127427,
    22.77107816136843,
    36.43393732657211,
    25.415524325908468,
    13.347257551896847,
    27.417886485120505,
    29.842844380180566,
    22.185935464513204,
    24.936410064908998,
    12.337761187801187,
    16.541569247138128,
    42.40967899489146,
    29.47313770792777,
    18.007551945448718,
    37.67134299707055,
    33.66659913012967,
    42.976434949865954,
    31.688018642010288,
    41.80576102616528,
    38.61575884985931,
    34.296440770786845,
    26.434782743454594,
    37.12297791758711,
    34.39613630510904,
    38.05151628293009,
    28.394768983819016,
    30.50825406136711,
    31.43545077737842,
    14.652110938091296,
    38.852779252254905,
    36.634693358796405,
    27.021810593261957,
    16.483775379493352,
    18.889668404700384,
    36.68596842958638,
    32.820492904402315,
    20.77884237528615,
    32.02699522033672,
    21.756491097489082,
    15.181400046748442,
    32.53394052452384,
    26.261001954052528,
    14.046325353719329,
    23.069264359101524,
    26.73837212699925,
    26.75231850929879,
    32.96446276956226,
    26.967429798319216,
    19.49606024167442,
    23.30305383036146,
    19.356522898046492,
    23.529544057907245,
    38.565060969548824,
    15.817822838259453,
    15.384762377530816,
    22.46596510108849,
    36.530893041704346,
    32.162012005189,
    16.742411473087266,
    14.450879002967554,
    35.421124613027416,
    15.716351171223112,
    17.35126515140575,
    20.66817772499482,
    13.028147731490595,
    14.049962435467572,
    41.431957837362916,
    29.972287159541576,
    38.654592817894525,
    12.604424872838003,
    24.671109551198647,
    23.858091353512062,
    42.78714750035803
  ]
}


==> DataFinal/J_01_K_020/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1759724933105903,
        0.5814482813498297,
        0.7943246047513469
      ],
      "t_hat0": [
        -0.9446922522780177,
        -0.3266024071277506,
        0.029789530782563734
      ],
      "name": "SAT-1",
      "azimuth_deg": 257.55373002642716,
      "elevation_deg": 70.46342416846181,
      "heading_deg": 89.2898268892024
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2189999976005021,
        0.5358218443023868,
        0.8154348240168364
      ],
      "t_hat0": [
        -0.9413835586643977,
        -0.33580052361584517,
        -0.03217147518654933
      ],
      "name": "SAT-1",
      "azimuth_deg": 45.569288518529675,
      "elevation_deg": 59.1660914865976,
      "heading_deg": 90.93811269817643
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23228558523926107,
        0.5387274855454536,
        0.8098247361052434
      ],
      "t_hat0": [
        0.22918122834772284,
        0.8394705707324112,
        -0.4927120106585883
      ],
      "name": "SAT-1",
      "azimuth_deg": 63.604531220788935,
      "elevation_deg": 56.69590323355998,
      "heading_deg": 209.75871397534718
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17184846841011095,
        0.5464199887279084,
        0.8196909782495423
      ],
      "t_hat0": [
        0.7111465835511525,
        -0.5069923781004303,
        0.4870618700448581
      ],
      "name": "SAT-1",
      "azimuth_deg": 335.0145704061413,
      "elevation_deg": 60.32036100923551,
      "heading_deg": 329.8971412028938
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20214016752967076,
        0.521203171291027,
        0.8291481212107117
      ],
      "t_hat0": [
        0.08124790131715186,
        -0.8347822625765745,
        0.54455243330564
      ],
      "name": "SAT-1",
      "azimuth_deg": 20.048505386110005,
      "elevation_deg": 51.186453056588434,
      "heading_deg": 11.634730046918037
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18013143260115938,
        0.5490011111729379,
        0.8161804009653341
      ],
      "t_hat0": [
        0.9360555792050907,
        -0.1592869214638624,
        0.3137317792152838
      ],
      "name": "SAT-1",
      "azimuth_deg": 341.44441899898726,
      "elevation_deg": 65.71389367600989,
      "heading_deg": 303.9554946505043
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14398515412296084,
        0.5008233928130462,
        0.8534894285246986
      ],
      "t_hat0": [
        0.9854551136114207,
        0.1512317721732783,
        0.0775059361754416
      ],
      "name": "SAT-1",
      "azimuth_deg": 344.0326265574758,
      "elevation_deg": 33.16850038117242,
      "heading_deg": 281.47486579949197
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23148772986504101,
        0.6052479517654807,
        0.7616353115537777
      ],
      "t_hat0": [
        -0.4393502873414752,
        -0.7635547723258006,
        0.4732392995847429
      ],
      "name": "SAT-1",
      "azimuth_deg": 161.5969745020439,
      "elevation_deg": 49.300130118010884,
      "heading_deg": 41.993911665242585
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16785900784943214,
        0.563431429884837,
        0.8089303908877034
      ],
      "t_hat0": [
        -0.9691974617258705,
        0.05569167648459005,
        -0.23990564260655836
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.3288719465685,
      "elevation_deg": 65.59381349386811,
      "heading_deg": 116.41960166681079
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19023993426027955,
        0.5405316968646371,
        0.8195329475361443
      ],
      "t_hat0": [
        -0.046633379037629985,
        -0.8388110848094605,
        0.5424216920075271
      ],
      "name": "SAT-1",
      "azimuth_deg": 3.0805338092131063,
      "elevation_deg": 63.05347161375628,
      "heading_deg": 18.88075719786108
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21832367561968694,
        0.5445039565271044,
        0.8098457964268501
      ],
      "t_hat0": [
        -0.9724112789968148,
        -0.19125558124147504,
        -0.13355750493238625
      ],
      "name": "SAT-1",
      "azimuth_deg": 53.144124555309304,
      "elevation_deg": 64.86948632179715,
      "heading_deg": 101.23816127533797
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22310692256368433,
        0.5490306138998261,
        0.8054741995277952
      ],
      "t_hat0": [
        0.9596992105316032,
        0.26856549217931386,
        0.08276473714995178
      ],
      "name": "SAT-1",
      "azimuth_deg": 66.62632491618523,
      "elevation_deg": 65.58722151377575,
      "heading_deg": 275.90341103104066
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19080950292784432,
        0.5554646680861096,
        0.809352047072482
      ],
      "t_hat0": [
        0.9598722989892662,
        0.2781985590739188,
        0.035365680571086994
      ],
      "name": "SAT-1",
      "azimuth_deg": 352.6349230671318,
      "elevation_deg": 75.1454261430826,
      "heading_deg": 273.87189182905354
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21555511672441985,
        0.5338427426698867,
        0.8176477956630318
      ],
      "t_hat0": [
        -0.09086857258495484,
        0.822732768212525,
        -0.5611182536914378
      ],
      "name": "SAT-1",
      "azimuth_deg": 39.71333522031592,
      "elevation_deg": 58.56746300955549,
      "heading_deg": 190.87524643611235
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18952061554217683,
        0.5612276266019892,
        0.805670830689068
      ],
      "t_hat0": [
        -0.46896789176702786,
        0.6691589139715934,
        -0.5764507475439223
      ],
      "name": "SAT-1",
      "azimuth_deg": 336.50734724521885,
      "elevation_deg": 79.05585902295857,
      "heading_deg": 167.3492882008811
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.264476154501996,
        0.5176573525326316,
        0.8136849691795611
      ],
      "t_hat0": [
        0.7162919002014327,
        -0.45950277674610684,
        0.5251505611426482
      ],
      "name": "SAT-1",
      "azimuth_deg": 68.99163748267762,
      "elevation_deg": 39.06850860878009,
      "heading_deg": 328.4216052656411
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23203291039815127,
        0.6304755069774272,
        0.7407167904089388
      ],
      "t_hat0": [
        0.6459601204282587,
        0.6692164876979524,
        -0.36726668159462256
      ],
      "name": "SAT-1",
      "azimuth_deg": 172.77449944965062,
      "elevation_deg": 37.26008315717727,
      "heading_deg": 236.33905216788514
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18847344019138454,
        0.5853476866934272,
        0.7885720309680517
      ],
      "t_hat0": [
        -0.977671083396681,
        -0.035846073863660746,
        -0.20706113029374001
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.7859121089331,
      "elevation_deg": 73.757568867327,
      "heading_deg": 110.96732609762297
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12023640171978495,
        0.5599273591614652,
        0.8197710413060139
      ],
      "t_hat0": [
        0.8021942556399952,
        0.5412592362253633,
        -0.25203732941556556
      ],
      "name": "SAT-1",
      "azimuth_deg": 300.06703696608866,
      "elevation_deg": 40.475311896854066,
      "heading_deg": 249.92895676043085
    }
  ]
}

==> DataFinal/J_01_K_020/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20738401158735298,
        0.5771504131685843,
        0.7898666167887267
      ],
      "t_hat0": [
        -0.9678640631949939,
        -0.0036552445577506423,
        -0.251447398799232
      ],
      "name": "SAT-1",
      "azimuth_deg": 156.0842662560825,
      "elevation_deg": 78.64008119968972,
      "heading_deg": 113.98320830641971
    }
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 1,
    "seed": 500100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 48.41073866543107,
      "bestSolution_spin0": 46.698417022431876,
      "bestSolution_spin1": 48.41073866543107,
      "bestSolution_randSpin": 46.698417022431876,
      "with_spin": 48.41073866543107,
      "without_spin": 46.698417022431876
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 35.01333395635429,
      "bestSolution_spin0": 35.01333395635429,
      "bestSolution_spin1": 34.987282602580954,
      "bestSolution_randSpin": 34.987282602580954,
      "with_spin": 35.01333395635429,
      "without_spin": 34.987282602580954
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 31.44826464606605,
      "bestSolution_spin0": 30.778287529156433,
      "bestSolution_spin1": 31.44826464606605,
      "bestSolution_randSpin": 30.778287529156433,
      "with_spin": 31.44826464606605,
      "without_spin": 30.778287529156433
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.182998010701176,
      "bestSolution_spin0": 41.703509032571425,
      "bestSolution_spin1": 42.182998010701176,
      "bestSolution_randSpin": 42.182998010701176,
      "with_spin": 42.182998010701176,
      "without_spin": 42.182998010701176
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 36.477046927122146,
      "bestSolution_spin0": 36.42329406562908,
      "bestSolution_spin1": 36.477046927122146,
      "bestSolution_randSpin": 36.42329406562908,
      "with_spin": 36.477046927122146,
      "without_spin": 36.42329406562908
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 20.53844599212755,
      "bestSolution_spin0": 20.53844599212755,
      "bestSolution_spin1": 20.119315707792037,
      "bestSolution_randSpin": 20.53844599212755,
      "with_spin": 20.53844599212755,
      "without_spin": 20.53844599212755
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 34.957618255826134,
      "bestSolution_spin0": 34.29119209229425,
      "bestSolution_spin1": 34.957618255826134,
      "bestSolution_randSpin": 34.957618255826134,
      "with_spin": 34.957618255826134,
      "without_spin": 34.957618255826134
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 30.569352670508582,
      "bestSolution_spin0": 30.569352670508582,
      "bestSolution_spin1": 29.047345102259424,
      "bestSolution_randSpin": 30.569352670508582,
      "with_spin": 30.569352670508582,
      "without_spin": 30.569352670508582
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 19.343014699812443,
      "bestSolution_spin0": 19.343014699812443,
      "bestSolution_spin1": 18.0017742524299,
      "bestSolution_randSpin": 18.0017742524299,
      "with_spin": 19.343014699812443,
      "without_spin": 18.0017742524299
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.82252079969549,
      "bestSolution_spin0": 37.35681232651052,
      "bestSolution_spin1": 37.82252079969549,
      "bestSolution_randSpin": 37.82252079969549,
      "with_spin": 37.82252079969549,
      "without_spin": 37.82252079969549
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      48.41073866543107,
      35.01333395635429,
      31.44826464606605,
      42.182998010701176,
      36.477046927122146,
      20.53844599212755,
      34.957618255826134,
      30.569352670508582,
      19.343014699812443,
      37.82252079969549
    ],
    "bestSolution_spin0": [
      46.698417022431876,
      35.01333395635429,
      30.778287529156433,
      41.703509032571425,
      36.42329406562908,
      20.53844599212755,
      34.29119209229425,
      30.569352670508582,
      19.343014699812443,
      37.35681232651052
    ],
    "bestSolution_spin1": [
      48.41073866543107,
      34.987282602580954,
      31.44826464606605,
      42.182998010701176,
      36.477046927122146,
      20.119315707792037,
      34.957618255826134,
      29.047345102259424,
      18.0017742524299,
      37.82252079969549
    ],
    "bestSolution_randSpin": [
      46.698417022431876,
      34.987282602580954,
      30.778287529156433,
      42.182998010701176,
      36.42329406562908,
      20.53844599212755,
      34.957618255826134,
      30.569352670508582,
      18.0017742524299,
      37.82252079969549
    ]
  },
  "results_with_spin": [
    48.41073866543107,
    35.01333395635429,
    31.44826464606605,
    42.182998010701176,
    36.477046927122146,
    20.53844599212755,
    34.957618255826134,
    30.569352670508582,
    19.343014699812443,
    37.82252079969549
  ],
  "results_without_spin": [
    46.698417022431876,
    34.987282602580954,
    30.778287529156433,
    42.182998010701176,
    36.42329406562908,
    20.53844599212755,
    34.957618255826134,
    30.569352670508582,
    18.0017742524299,
    37.82252079969549
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 2,
    "seed": 500200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 38.106530362598754,
      "bestSolution_spin0": 37.30812276163061,
      "bestSolution_spin1": 38.106530362598754,
      "bestSolution_randSpin": 37.30812276163061,
      "with_spin": 38.106530362598754,
      "without_spin": 37.30812276163061
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 37.09768349445467,
      "bestSolution_spin0": 36.61439443773693,
      "bestSolution_spin1": 37.09768349445467,
      "bestSolution_randSpin": 36.61439443773693,
      "with_spin": 37.09768349445467,
      "without_spin": 36.61439443773693
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 18.53535258105596,
      "bestSolution_spin0": 18.53535258105596,
      "bestSolution_spin1": 17.39599807809521,
      "bestSolution_randSpin": 17.39599807809521,
      "with_spin": 18.53535258105596,
      "without_spin": 17.39599807809521
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 45.62378627775591,
      "bestSolution_spin0": 44.475898244973,
      "bestSolution_spin1": 45.62378627775591,
      "bestSolution_randSpin": 44.475898244973,
      "with_spin": 45.62378627775591,
      "without_spin": 44.475898244973
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 15.74125847683419,
      "bestSolution_spin0": 15.74125847683419,
      "bestSolution_spin1": 14.218529664676737,
      "bestSolution_randSpin": 14.218529664676737,
      "with_spin": 15.74125847683419,
      "without_spin": 14.218529664676737
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 20.73782016350883,
      "bestSolution_spin0": 20.73782016350883,
      "bestSolution_spin1": 19.521836384019796,
      "bestSolution_randSpin": 19.521836384019796,
      "with_spin": 20.73782016350883,
      "without_spin": 19.521836384019796
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 13.660129538245611,
      "bestSolution_spin0": 13.660129538245611,
      "bestSolution_spin1": 12.159503466949696,
      "bestSolution_randSpin": 13.660129538245611,
      "with_spin": 13.660129538245611,
      "without_spin": 13.660129538245611
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 32.859191156002744,
      "bestSolution_spin0": 32.17519178681911,
      "bestSolution_spin1": 32.859191156002744,
      "bestSolution_randSpin": 32.17519178681911,
      "with_spin": 32.859191156002744,
      "without_spin": 32.17519178681911
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 22.76419057069002,
      "bestSolution_spin0": 22.76419057069002,
      "bestSolution_spin1": 20.98449699350936,
      "bestSolution_randSpin": 22.76419057069002,
      "with_spin": 22.76419057069002,
      "without_spin": 22.76419057069002
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 41.330739156107114,
      "bestSolution_spin0": 40.82560524007222,
      "bestSolution_spin1": 41.330739156107114,
      "bestSolution_randSpin": 41.330739156107114,
      "with_spin": 41.330739156107114,
      "without_spin": 41.330739156107114
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.106530362598754,
      37.09768349445467,
      18.53535258105596,
      45.62378627775591,
      15.74125847683419,
      20.73782016350883,
      13.660129538245611,
      32.859191156002744,
      22.76419057069002,
      41.330739156107114
    ],
    "bestSolution_spin0": [
      37.30812276163061,
      36.61439443773693,
      18.53535258105596,
      44.475898244973,
      15.74125847683419,
      20.73782016350883,
      13.660129538245611,
      32.17519178681911,
      22.76419057069002,
      40.82560524007222
    ],
    "bestSolution_spin1": [
      38.106530362598754,
      37.09768349445467,
      17.39599807809521,
      45.62378627775591,
      14.218529664676737,
      19.521836384019796,
      12.159503466949696,
      32.859191156002744,
      20.98449699350936,
      41.330739156107114
    ],
    "bestSolution_randSpin": [
      37.30812276163061,
      36.61439443773693,
      17.39599807809521,
      44.475898244973,
      14.218529664676737,
      19.521836384019796,
      13.660129538245611,
      32.17519178681911,
      22.76419057069002,
      41.330739156107114
    ]
  },
  "results_with_spin": [
    38.106530362598754,
    37.09768349445467,
    18.53535258105596,
    45.62378627775591,
    15.74125847683419,
    20.73782016350883,
    13.660129538245611,
    32.859191156002744,
    22.76419057069002,
    41.330739156107114
  ],
  "results_without_spin": [
    37.30812276163061,
    36.61439443773693,
    17.39599807809521,
    44.475898244973,
    14.218529664676737,
    19.521836384019796,
    13.660129538245611,
    32.17519178681911,
    22.76419057069002,
    41.330739156107114
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 3,
    "seed": 500300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 28.634524294723185,
      "bestSolution_spin0": 28.204359534987145,
      "bestSolution_spin1": 28.634524294723185,
      "bestSolution_randSpin": 28.204359534987145,
      "with_spin": 28.634524294723185,
      "without_spin": 28.204359534987145
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 42.47228345628404,
      "bestSolution_spin0": 42.13082245693404,
      "bestSolution_spin1": 42.47228345628404,
      "bestSolution_randSpin": 42.13082245693404,
      "with_spin": 42.47228345628404,
      "without_spin": 42.13082245693404
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 43.371306917418835,
      "bestSolution_spin0": 42.97968145475739,
      "bestSolution_spin1": 43.371306917418835,
      "bestSolution_randSpin": 43.371306917418835,
      "with_spin": 43.371306917418835,
      "without_spin": 43.371306917418835
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 45.60182209179246,
      "bestSolution_spin0": 44.537426486113105,
      "bestSolution_spin1": 45.60182209179246,
      "bestSolution_randSpin": 45.60182209179246,
      "with_spin": 45.60182209179246,
      "without_spin": 45.60182209179246
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 37.97718749211431,
      "bestSolution_spin0": 37.97718749211431,
      "bestSolution_spin1": 37.90563699544454,
      "bestSolution_randSpin": 37.90563699544454,
      "with_spin": 37.97718749211431,
      "without_spin": 37.90563699544454
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 40.50466655363951,
      "bestSolution_spin0": 39.63262210358665,
      "bestSolution_spin1": 40.50466655363951,
      "bestSolution_randSpin": 40.50466655363951,
      "with_spin": 40.50466655363951,
      "without_spin": 40.50466655363951
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 36.780275113651946,
      "bestSolution_spin0": 36.24052773319834,
      "bestSolution_spin1": 36.780275113651946,
      "bestSolution_randSpin": 36.780275113651946,
      "with_spin": 36.780275113651946,
      "without_spin": 36.780275113651946
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 43.20035921886883,
      "bestSolution_spin0": 41.89495758484537,
      "bestSolution_spin1": 43.20035921886883,
      "bestSolution_randSpin": 41.89495758484537,
      "with_spin": 43.20035921886883,
      "without_spin": 41.89495758484537
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 33.56417100109248,
      "bestSolution_spin0": 33.56417100109248,
      "bestSolution_spin1": 33.11911536446853,
      "bestSolution_randSpin": 33.56417100109248,
      "with_spin": 33.56417100109248,
      "without_spin": 33.56417100109248
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 19.408770819958203,
      "bestSolution_spin0": 19.408770819958203,
      "bestSolution_spin1": 18.13253052590372,
      "bestSolution_randSpin": 19.408770819958203,
      "with_spin": 19.408770819958203,
      "without_spin": 19.408770819958203
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      28.634524294723185,
      42.47228345628404,
      43.371306917418835,
      45.60182209179246,
      37.97718749211431,
      40.50466655363951,
      36.780275113651946,
      43.20035921886883,
      33.56417100109248,
      19.408770819958203
    ],
    "bestSolution_spin0": [
      28.204359534987145,
      42.13082245693404,
      42.97968145475739,
      44.537426486113105,
      37.97718749211431,
      39.63262210358665,
      36.24052773319834,
      41.89495758484537,
      33.56417100109248,
      19.408770819958203
    ],
    "bestSolution_spin1": [
      28.634524294723185,
      42.47228345628404,
      43.371306917418835,
      45.60182209179246,
      37.90563699544454,
      40.50466655363951,
      36.780275113651946,
      43.20035921886883,
      33.11911536446853,
      18.13253052590372
    ],
    "bestSolution_randSpin": [
      28.204359534987145,
      42.13082245693404,
      43.371306917418835,
      45.60182209179246,
      37.90563699544454,
      40.50466655363951,
      36.780275113651946,
      41.89495758484537,
      33.56417100109248,
      19.408770819958203
    ]
  },
  "results_with_spin": [
    28.634524294723185,
    42.47228345628404,
    43.371306917418835,
    45.60182209179246,
    37.97718749211431,
    40.50466655363951,
    36.780275113651946,
    43.20035921886883,
    33.56417100109248,
    19.408770819958203
  ],
  "results_without_spin": [
    28.204359534987145,
    42.13082245693404,
    43.371306917418835,
    45.60182209179246,
    37.90563699544454,
    40.50466655363951,
    36.780275113651946,
    41.89495758484537,
    33.56417100109248,
    19.408770819958203
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 4,
    "seed": 500400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 39.150476184726124,
      "bestSolution_spin0": 38.80031255779946,
      "bestSolution_spin1": 39.150476184726124,
      "bestSolution_randSpin": 38.80031255779946,
      "with_spin": 39.150476184726124,
      "without_spin": 38.80031255779946
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 14.097449690713026,
      "bestSolution_spin0": 14.097449690713026,
      "bestSolution_spin1": 12.240010915309101,
      "bestSolution_randSpin": 14.097449690713026,
      "with_spin": 14.097449690713026,
      "without_spin": 14.097449690713026
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 32.453537611739435,
      "bestSolution_spin0": 31.758665185909194,
      "bestSolution_spin1": 32.453537611739435,
      "bestSolution_randSpin": 31.758665185909194,
      "with_spin": 32.453537611739435,
      "without_spin": 31.758665185909194
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 29.93454452121315,
      "bestSolution_spin0": 29.93454452121315,
      "bestSolution_spin1": 29.78073013085322,
      "bestSolution_randSpin": 29.78073013085322,
      "with_spin": 29.93454452121315,
      "without_spin": 29.78073013085322
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 25.012829683466432,
      "bestSolution_spin0": 25.012829683466432,
      "bestSolution_spin1": 24.61343701378702,
      "bestSolution_randSpin": 25.012829683466432,
      "with_spin": 25.012829683466432,
      "without_spin": 25.012829683466432
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 21.054150769830787,
      "bestSolution_spin0": 21.054150769830787,
      "bestSolution_spin1": 19.693754216365445,
      "bestSolution_randSpin": 21.054150769830787,
      "with_spin": 21.054150769830787,
      "without_spin": 21.054150769830787
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 29.76599629779201,
      "bestSolution_spin0": 29.76599629779201,
      "bestSolution_spin1": 29.74329636123673,
      "bestSolution_randSpin": 29.74329636123673,
      "with_spin": 29.76599629779201,
      "without_spin": 29.74329636123673
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 35.75795761235848,
      "bestSolution_spin0": 35.75795761235848,
      "bestSolution_spin1": 35.6601263692251,
      "bestSolution_randSpin": 35.75795761235848,
      "with_spin": 35.75795761235848,
      "without_spin": 35.75795761235848
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 20.99322459635815,
      "bestSolution_spin0": 20.99322459635815,
      "bestSolution_spin1": 19.506509395174607,
      "bestSolution_randSpin": 19.506509395174607,
      "with_spin": 20.99322459635815,
      "without_spin": 19.506509395174607
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 17.76464865693696,
      "bestSolution_spin0": 17.76464865693696,
      "bestSolution_spin1": 16.407813766145747,
      "bestSolution_randSpin": 16.407813766145747,
      "with_spin": 17.76464865693696,
      "without_spin": 16.407813766145747
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      39.150476184726124,
      14.097449690713026,
      32.453537611739435,
      29.93454452121315,
      25.012829683466432,
      21.054150769830787,
      29.76599629779201,
      35.75795761235848,
      20.99322459635815,
      17.76464865693696
    ],
    "bestSolution_spin0": [
      38.80031255779946,
      14.097449690713026,
      31.758665185909194,
      29.93454452121315,
      25.012829683466432,
      21.054150769830787,
      29.76599629779201,
      35.75795761235848,
      20.99322459635815,
      17.76464865693696
    ],
    "bestSolution_spin1": [
      39.150476184726124,
      12.240010915309101,
      32.453537611739435,
      29.78073013085322,
      24.61343701378702,
      19.693754216365445,
      29.74329636123673,
      35.6601263692251,
      19.506509395174607,
      16.407813766145747
    ],
    "bestSolution_randSpin": [
      38.80031255779946,
      14.097449690713026,
      31.758665185909194,
      29.78073013085322,
      25.012829683466432,
      21.054150769830787,
      29.74329636123673,
      35.75795761235848,
      19.506509395174607,
      16.407813766145747
    ]
  },
  "results_with_spin": [
    39.150476184726124,
    14.097449690713026,
    32.453537611739435,
    29.93454452121315,
    25.012829683466432,
    21.054150769830787,
    29.76599629779201,
    35.75795761235848,
    20.99322459635815,
    17.76464865693696
  ],
  "results_without_spin": [
    38.80031255779946,
    14.097449690713026,
    31.758665185909194,
    29.78073013085322,
    25.012829683466432,
    21.054150769830787,
    29.74329636123673,
    35.75795761235848,
    19.506509395174607,
    16.407813766145747
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 5,
    "seed": 500500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.949803420694735,
      "bestSolution_spin0": 37.949803420694735,
      "bestSolution_spin1": 37.728679178668635,
      "bestSolution_randSpin": 37.949803420694735,
      "with_spin": 37.949803420694735,
      "without_spin": 37.949803420694735
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 25.772651017173313,
      "bestSolution_spin0": 25.772651017173313,
      "bestSolution_spin1": 25.541121272719195,
      "bestSolution_randSpin": 25.772651017173313,
      "with_spin": 25.772651017173313,
      "without_spin": 25.772651017173313
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 41.96390930378162,
      "bestSolution_spin0": 40.978731157396766,
      "bestSolution_spin1": 41.96390930378162,
      "bestSolution_randSpin": 40.978731157396766,
      "with_spin": 41.96390930378162,
      "without_spin": 40.978731157396766
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 14.113543165586426,
      "bestSolution_spin0": 14.113543165586426,
      "bestSolution_spin1": 13.276464199222222,
      "bestSolution_randSpin": 13.276464199222222,
      "with_spin": 14.113543165586426,
      "without_spin": 13.276464199222222
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.081856131689282,
      "bestSolution_spin0": 25.642754812166313,
      "bestSolution_spin1": 26.081856131689282,
      "bestSolution_randSpin": 26.081856131689282,
      "with_spin": 26.081856131689282,
      "without_spin": 26.081856131689282
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 30.1424051117421,
      "bestSolution_spin0": 30.1424051117421,
      "bestSolution_spin1": 29.65739106517577,
      "bestSolution_randSpin": 30.1424051117421,
      "with_spin": 30.1424051117421,
      "without_spin": 30.1424051117421
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 43.733921364143114,
      "bestSolution_spin0": 42.72225993819696,
      "bestSolution_spin1": 43.733921364143114,
      "bestSolution_randSpin": 42.72225993819696,
      "with_spin": 43.733921364143114,
      "without_spin": 42.72225993819696
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 41.11802960823257,
      "bestSolution_spin0": 40.30400806215829,
      "bestSolution_spin1": 41.11802960823257,
      "bestSolution_randSpin": 40.30400806215829,
      "with_spin": 41.11802960823257,
      "without_spin": 40.30400806215829
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 34.04169416117073,
      "bestSolution_spin0": 33.79320520515062,
      "bestSolution_spin1": 34.04169416117073,
      "bestSolution_randSpin": 33.79320520515062,
      "with_spin": 34.04169416117073,
      "without_spin": 33.79320520515062
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.00337566562547,
      "bestSolution_spin0": 46.010014539910216,
      "bestSolution_spin1": 48.00337566562547,
      "bestSolution_randSpin": 46.010014539910216,
      "with_spin": 48.00337566562547,
      "without_spin": 46.010014539910216
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.949803420694735,
      25.772651017173313,
      41.96390930378162,
      14.113543165586426,
      26.081856131689282,
      30.1424051117421,
      43.733921364143114,
      41.11802960823257,
      34.04169416117073,
      48.00337566562547
    ],
    "bestSolution_spin0": [
      37.949803420694735,
      25.772651017173313,
      40.978731157396766,
      14.113543165586426,
      25.642754812166313,
      30.1424051117421,
      42.72225993819696,
      40.30400806215829,
      33.79320520515062,
      46.010014539910216
    ],
    "bestSolution_spin1": [
      37.728679178668635,
      25.541121272719195,
      41.96390930378162,
      13.276464199222222,
      26.081856131689282,
      29.65739106517577,
      43.733921364143114,
      41.11802960823257,
      34.04169416117073,
      48.00337566562547
    ],
    "bestSolution_randSpin": [
      37.949803420694735,
      25.772651017173313,
      40.978731157396766,
      13.276464199222222,
      26.081856131689282,
      30.1424051117421,
      42.72225993819696,
      40.30400806215829,
      33.79320520515062,
      46.010014539910216
    ]
  },
  "results_with_spin": [
    37.949803420694735,
    25.772651017173313,
    41.96390930378162,
    14.113543165586426,
    26.081856131689282,
    30.1424051117421,
    43.733921364143114,
    41.11802960823257,
    34.04169416117073,
    48.00337566562547
  ],
  "results_without_spin": [
    37.949803420694735,
    25.772651017173313,
    40.978731157396766,
    13.276464199222222,
    26.081856131689282,
    30.1424051117421,
    42.72225993819696,
    40.30400806215829,
    33.79320520515062,
    46.010014539910216
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 6,
    "seed": 500600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 32.56266171214728,
      "bestSolution_spin0": 32.46543530446059,
      "bestSolution_spin1": 32.56266171214728,
      "bestSolution_randSpin": 32.46543530446059,
      "with_spin": 32.56266171214728,
      "without_spin": 32.46543530446059
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 38.9352882544615,
      "bestSolution_spin0": 38.92766830288577,
      "bestSolution_spin1": 38.9352882544615,
      "bestSolution_randSpin": 38.92766830288577,
      "with_spin": 38.9352882544615,
      "without_spin": 38.92766830288577
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 43.69107268027736,
      "bestSolution_spin0": 43.032693056948986,
      "bestSolution_spin1": 43.69107268027736,
      "bestSolution_randSpin": 43.032693056948986,
      "with_spin": 43.69107268027736,
      "without_spin": 43.032693056948986
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 39.06334787321505,
      "bestSolution_spin0": 38.468911576759766,
      "bestSolution_spin1": 39.06334787321505,
      "bestSolution_randSpin": 39.06334787321505,
      "with_spin": 39.06334787321505,
      "without_spin": 39.06334787321505
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 18.78776892408157,
      "bestSolution_spin0": 18.78776892408157,
      "bestSolution_spin1": 17.27038671570978,
      "bestSolution_randSpin": 17.27038671570978,
      "with_spin": 18.78776892408157,
      "without_spin": 17.27038671570978
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 41.10779484551879,
      "bestSolution_spin0": 39.66297493681827,
      "bestSolution_spin1": 41.10779484551879,
      "bestSolution_randSpin": 39.66297493681827,
      "with_spin": 41.10779484551879,
      "without_spin": 39.66297493681827
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 23.43683194819692,
      "bestSolution_spin0": 23.43683194819692,
      "bestSolution_spin1": 22.300437419832782,
      "bestSolution_randSpin": 22.300437419832782,
      "with_spin": 23.43683194819692,
      "without_spin": 22.300437419832782
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 10.793152004960906,
      "bestSolution_spin0": 10.793152004960906,
      "bestSolution_spin1": 9.43104620717318,
      "bestSolution_randSpin": 10.793152004960906,
      "with_spin": 10.793152004960906,
      "without_spin": 10.793152004960906
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 33.877485721158436,
      "bestSolution_spin0": 33.57037131789056,
      "bestSolution_spin1": 33.877485721158436,
      "bestSolution_randSpin": 33.877485721158436,
      "with_spin": 33.877485721158436,
      "without_spin": 33.877485721158436
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 19.200753967248016,
      "bestSolution_spin0": 19.200753967248016,
      "bestSolution_spin1": 18.265431455690155,
      "bestSolution_randSpin": 19.200753967248016,
      "with_spin": 19.200753967248016,
      "without_spin": 19.200753967248016
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      32.56266171214728,
      38.9352882544615,
      43.69107268027736,
      39.06334787321505,
      18.78776892408157,
      41.10779484551879,
      23.43683194819692,
      10.793152004960906,
      33.877485721158436,
      19.200753967248016
    ],
    "bestSolution_spin0": [
      32.46543530446059,
      38.92766830288577,
      43.032693056948986,
      38.468911576759766,
      18.78776892408157,
      39.66297493681827,
      23.43683194819692,
      10.793152004960906,
      33.57037131789056,
      19.200753967248016
    ],
    "bestSolution_spin1": [
      32.56266171214728,
      38.9352882544615,
      43.69107268027736,
      39.06334787321505,
      17.27038671570978,
      41.10779484551879,
      22.300437419832782,
      9.43104620717318,
      33.877485721158436,
      18.265431455690155
    ],
    "bestSolution_randSpin": [
      32.46543530446059,
      38.92766830288577,
      43.032693056948986,
      39.06334787321505,
      17.27038671570978,
      39.66297493681827,
      22.300437419832782,
      10.793152004960906,
      33.877485721158436,
      19.200753967248016
    ]
  },
  "results_with_spin": [
    32.56266171214728,
    38.9352882544615,
    43.69107268027736,
    39.06334787321505,
    18.78776892408157,
    41.10779484551879,
    23.43683194819692,
    10.793152004960906,
    33.877485721158436,
    19.200753967248016
  ],
  "results_without_spin": [
    32.46543530446059,
    38.92766830288577,
    43.032693056948986,
    39.06334787321505,
    17.27038671570978,
    39.66297493681827,
    22.300437419832782,
    10.793152004960906,
    33.877485721158436,
    19.200753967248016
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 7,
    "seed": 500700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 40.42315305094885,
      "bestSolution_spin0": 39.070826001438064,
      "bestSolution_spin1": 40.42315305094885,
      "bestSolution_randSpin": 40.42315305094885,
      "with_spin": 40.42315305094885,
      "without_spin": 40.42315305094885
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 15.128333684539864,
      "bestSolution_spin0": 15.128333684539864,
      "bestSolution_spin1": 13.647893156516892,
      "bestSolution_randSpin": 15.128333684539864,
      "with_spin": 15.128333684539864,
      "without_spin": 15.128333684539864
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 39.94701222947467,
      "bestSolution_spin0": 39.32135948096021,
      "bestSolution_spin1": 39.94701222947467,
      "bestSolution_randSpin": 39.32135948096021,
      "with_spin": 39.94701222947467,
      "without_spin": 39.32135948096021
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 44.82601409438135,
      "bestSolution_spin0": 43.98226381097268,
      "bestSolution_spin1": 44.82601409438135,
      "bestSolution_randSpin": 43.98226381097268,
      "with_spin": 44.82601409438135,
      "without_spin": 43.98226381097268
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 47.08364999485044,
      "bestSolution_spin0": 44.905513150719834,
      "bestSolution_spin1": 47.08364999485044,
      "bestSolution_randSpin": 44.905513150719834,
      "with_spin": 47.08364999485044,
      "without_spin": 44.905513150719834
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 37.49601470624667,
      "bestSolution_spin0": 37.100846242184424,
      "bestSolution_spin1": 37.49601470624667,
      "bestSolution_randSpin": 37.100846242184424,
      "with_spin": 37.49601470624667,
      "without_spin": 37.100846242184424
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 26.34406562158301,
      "bestSolution_spin0": 26.34406562158301,
      "bestSolution_spin1": 25.844040342649674,
      "bestSolution_randSpin": 25.844040342649674,
      "with_spin": 26.34406562158301,
      "without_spin": 25.844040342649674
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 21.579780726964298,
      "bestSolution_spin0": 21.579780726964298,
      "bestSolution_spin1": 19.998903913352837,
      "bestSolution_randSpin": 19.998903913352837,
      "with_spin": 21.579780726964298,
      "without_spin": 19.998903913352837
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 32.0110937834933,
      "bestSolution_spin0": 32.0110937834933,
      "bestSolution_spin1": 31.75541684042346,
      "bestSolution_randSpin": 31.75541684042346,
      "with_spin": 32.0110937834933,
      "without_spin": 31.75541684042346
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 40.80539841031237,
      "bestSolution_spin0": 39.2386494775723,
      "bestSolution_spin1": 40.80539841031237,
      "bestSolution_randSpin": 39.2386494775723,
      "with_spin": 40.80539841031237,
      "without_spin": 39.2386494775723
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      40.42315305094885,
      15.128333684539864,
      39.94701222947467,
      44.82601409438135,
      47.08364999485044,
      37.49601470624667,
      26.34406562158301,
      21.579780726964298,
      32.0110937834933,
      40.80539841031237
    ],
    "bestSolution_spin0": [
      39.070826001438064,
      15.128333684539864,
      39.32135948096021,
      43.98226381097268,
      44.905513150719834,
      37.100846242184424,
      26.34406562158301,
      21.579780726964298,
      32.0110937834933,
      39.2386494775723
    ],
    "bestSolution_spin1": [
      40.42315305094885,
      13.647893156516892,
      39.94701222947467,
      44.82601409438135,
      47.08364999485044,
      37.49601470624667,
      25.844040342649674,
      19.998903913352837,
      31.75541684042346,
      40.80539841031237
    ],
    "bestSolution_randSpin": [
      40.42315305094885,
      15.128333684539864,
      39.32135948096021,
      43.98226381097268,
      44.905513150719834,
      37.100846242184424,
      25.844040342649674,
      19.998903913352837,
      31.75541684042346,
      39.2386494775723
    ]
  },
  "results_with_spin": [
    40.42315305094885,
    15.128333684539864,
    39.94701222947467,
    44.82601409438135,
    47.08364999485044,
    37.49601470624667,
    26.34406562158301,
    21.579780726964298,
    32.0110937834933,
    40.80539841031237
  ],
  "results_without_spin": [
    40.42315305094885,
    15.128333684539864,
    39.32135948096021,
    43.98226381097268,
    44.905513150719834,
    37.100846242184424,
    25.844040342649674,
    19.998903913352837,
    31.75541684042346,
    39.2386494775723
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 8,
    "seed": 500800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 41.131684582253214,
      "bestSolution_spin0": 40.731559899700166,
      "bestSolution_spin1": 41.131684582253214,
      "bestSolution_randSpin": 41.131684582253214,
      "with_spin": 41.131684582253214,
      "without_spin": 41.131684582253214
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 17.733752092552262,
      "bestSolution_spin0": 17.733752092552262,
      "bestSolution_spin1": 16.553402038047047,
      "bestSolution_randSpin": 17.733752092552262,
      "with_spin": 17.733752092552262,
      "without_spin": 17.733752092552262
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 36.066196408072045,
      "bestSolution_spin0": 35.83699912721362,
      "bestSolution_spin1": 36.066196408072045,
      "bestSolution_randSpin": 36.066196408072045,
      "with_spin": 36.066196408072045,
      "without_spin": 36.066196408072045
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.7906609210912,
      "bestSolution_spin0": 32.69447650784475,
      "bestSolution_spin1": 32.7906609210912,
      "bestSolution_randSpin": 32.7906609210912,
      "with_spin": 32.7906609210912,
      "without_spin": 32.7906609210912
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 40.78465060703332,
      "bestSolution_spin0": 40.78465060703332,
      "bestSolution_spin1": 40.68170070958287,
      "bestSolution_randSpin": 40.68170070958287,
      "with_spin": 40.78465060703332,
      "without_spin": 40.68170070958287
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.198521486367603,
      "bestSolution_spin0": 28.198521486367603,
      "bestSolution_spin1": 28.045684970513232,
      "bestSolution_randSpin": 28.045684970513232,
      "with_spin": 28.198521486367603,
      "without_spin": 28.045684970513232
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 40.88826234812565,
      "bestSolution_spin0": 40.235711618897746,
      "bestSolution_spin1": 40.88826234812565,
      "bestSolution_randSpin": 40.88826234812565,
      "with_spin": 40.88826234812565,
      "without_spin": 40.88826234812565
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 43.27527581044114,
      "bestSolution_spin0": 42.37461358687922,
      "bestSolution_spin1": 43.27527581044114,
      "bestSolution_randSpin": 43.27527581044114,
      "with_spin": 43.27527581044114,
      "without_spin": 43.27527581044114
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 40.00910996952708,
      "bestSolution_spin0": 38.93775816014989,
      "bestSolution_spin1": 40.00910996952708,
      "bestSolution_randSpin": 40.00910996952708,
      "with_spin": 40.00910996952708,
      "without_spin": 40.00910996952708
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 38.03508069197551,
      "bestSolution_spin0": 37.84163433125519,
      "bestSolution_spin1": 38.03508069197551,
      "bestSolution_randSpin": 38.03508069197551,
      "with_spin": 38.03508069197551,
      "without_spin": 38.03508069197551
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      41.131684582253214,
      17.733752092552262,
      36.066196408072045,
      32.7906609210912,
      40.78465060703332,
      28.198521486367603,
      40.88826234812565,
      43.27527581044114,
      40.00910996952708,
      38.03508069197551
    ],
    "bestSolution_spin0": [
      40.731559899700166,
      17.733752092552262,
      35.83699912721362,
      32.69447650784475,
      40.78465060703332,
      28.198521486367603,
      40.235711618897746,
      42.37461358687922,
      38.93775816014989,
      37.84163433125519
    ],
    "bestSolution_spin1": [
      41.131684582253214,
      16.553402038047047,
      36.066196408072045,
      32.7906609210912,
      40.68170070958287,
      28.045684970513232,
      40.88826234812565,
      43.27527581044114,
      40.00910996952708,
      38.03508069197551
    ],
    "bestSolution_randSpin": [
      41.131684582253214,
      17.733752092552262,
      36.066196408072045,
      32.7906609210912,
      40.68170070958287,
      28.045684970513232,
      40.88826234812565,
      43.27527581044114,
      40.00910996952708,
      38.03508069197551
    ]
  },
  "results_with_spin": [
    41.131684582253214,
    17.733752092552262,
    36.066196408072045,
    32.7906609210912,
    40.78465060703332,
    28.198521486367603,
    40.88826234812565,
    43.27527581044114,
    40.00910996952708,
    38.03508069197551
  ],
  "results_without_spin": [
    41.131684582253214,
    17.733752092552262,
    36.066196408072045,
    32.7906609210912,
    40.68170070958287,
    28.045684970513232,
    40.88826234812565,
    43.27527581044114,
    40.00910996952708,
    38.03508069197551
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 9,
    "seed": 500900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 36.373875229873455,
      "bestSolution_spin0": 36.373875229873455,
      "bestSolution_spin1": 36.18390883708775,
      "bestSolution_randSpin": 36.373875229873455,
      "with_spin": 36.373875229873455,
      "without_spin": 36.373875229873455
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 40.80286849032621,
      "bestSolution_spin0": 39.8120768590793,
      "bestSolution_spin1": 40.80286849032621,
      "bestSolution_randSpin": 39.8120768590793,
      "with_spin": 40.80286849032621,
      "without_spin": 39.8120768590793
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 15.01908959306722,
      "bestSolution_spin0": 15.01908959306722,
      "bestSolution_spin1": 13.963845283673137,
      "bestSolution_randSpin": 13.963845283673137,
      "with_spin": 15.01908959306722,
      "without_spin": 13.963845283673137
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 38.72410480748628,
      "bestSolution_spin0": 38.72410480748628,
      "bestSolution_spin1": 38.52496770374552,
      "bestSolution_randSpin": 38.72410480748628,
      "with_spin": 38.72410480748628,
      "without_spin": 38.72410480748628
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 43.624789856284266,
      "bestSolution_spin0": 42.89702080876769,
      "bestSolution_spin1": 43.624789856284266,
      "bestSolution_randSpin": 42.89702080876769,
      "with_spin": 43.624789856284266,
      "without_spin": 42.89702080876769
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 31.13711413506501,
      "bestSolution_spin0": 31.13711413506501,
      "bestSolution_spin1": 31.105504458598208,
      "bestSolution_randSpin": 31.13711413506501,
      "with_spin": 31.13711413506501,
      "without_spin": 31.13711413506501
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 16.66786562992387,
      "bestSolution_spin0": 16.66786562992387,
      "bestSolution_spin1": 15.491736027735552,
      "bestSolution_randSpin": 16.66786562992387,
      "with_spin": 16.66786562992387,
      "without_spin": 16.66786562992387
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 45.50905922150838,
      "bestSolution_spin0": 43.057425513965576,
      "bestSolution_spin1": 45.50905922150838,
      "bestSolution_randSpin": 45.50905922150838,
      "with_spin": 45.50905922150838,
      "without_spin": 45.50905922150838
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 16.34345971433124,
      "bestSolution_spin0": 16.34345971433124,
      "bestSolution_spin1": 14.85473682626764,
      "bestSolution_randSpin": 16.34345971433124,
      "with_spin": 16.34345971433124,
      "without_spin": 16.34345971433124
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.60599760639912,
      "bestSolution_spin0": 36.65020078013935,
      "bestSolution_spin1": 37.60599760639912,
      "bestSolution_randSpin": 36.65020078013935,
      "with_spin": 37.60599760639912,
      "without_spin": 36.65020078013935
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      36.373875229873455,
      40.80286849032621,
      15.01908959306722,
      38.72410480748628,
      43.624789856284266,
      31.13711413506501,
      16.66786562992387,
      45.50905922150838,
      16.34345971433124,
      37.60599760639912
    ],
    "bestSolution_spin0": [
      36.373875229873455,
      39.8120768590793,
      15.01908959306722,
      38.72410480748628,
      42.89702080876769,
      31.13711413506501,
      16.66786562992387,
      43.057425513965576,
      16.34345971433124,
      36.65020078013935
    ],
    "bestSolution_spin1": [
      36.18390883708775,
      40.80286849032621,
      13.963845283673137,
      38.52496770374552,
      43.624789856284266,
      31.105504458598208,
      15.491736027735552,
      45.50905922150838,
      14.85473682626764,
      37.60599760639912
    ],
    "bestSolution_randSpin": [
      36.373875229873455,
      39.8120768590793,
      13.963845283673137,
      38.72410480748628,
      42.89702080876769,
      31.13711413506501,
      16.66786562992387,
      45.50905922150838,
      16.34345971433124,
      36.65020078013935
    ]
  },
  "results_with_spin": [
    36.373875229873455,
    40.80286849032621,
    15.01908959306722,
    38.72410480748628,
    43.624789856284266,
    31.13711413506501,
    16.66786562992387,
    45.50905922150838,
    16.34345971433124,
    37.60599760639912
  ],
  "results_without_spin": [
    36.373875229873455,
    39.8120768590793,
    13.963845283673137,
    38.72410480748628,
    42.89702080876769,
    31.13711413506501,
    16.66786562992387,
    45.50905922150838,
    16.34345971433124,
    36.65020078013935
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 10,
    "seed": 501000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 42.82449268071379,
      "bestSolution_spin0": 42.57887729237955,
      "bestSolution_spin1": 42.82449268071379,
      "bestSolution_randSpin": 42.82449268071379,
      "with_spin": 42.82449268071379,
      "without_spin": 42.82449268071379
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 45.553072168010864,
      "bestSolution_spin0": 44.728077575762214,
      "bestSolution_spin1": 45.553072168010864,
      "bestSolution_randSpin": 45.553072168010864,
      "with_spin": 45.553072168010864,
      "without_spin": 45.553072168010864
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 36.95336008383686,
      "bestSolution_spin0": 36.3536711873579,
      "bestSolution_spin1": 36.95336008383686,
      "bestSolution_randSpin": 36.95336008383686,
      "with_spin": 36.95336008383686,
      "without_spin": 36.95336008383686
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.056099878316196,
      "bestSolution_spin0": 32.056099878316196,
      "bestSolution_spin1": 31.458988560414486,
      "bestSolution_randSpin": 32.056099878316196,
      "with_spin": 32.056099878316196,
      "without_spin": 32.056099878316196
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 39.102584315723234,
      "bestSolution_spin0": 38.99642473323865,
      "bestSolution_spin1": 39.102584315723234,
      "bestSolution_randSpin": 38.99642473323865,
      "with_spin": 39.102584315723234,
      "without_spin": 38.99642473323865
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 35.68386986291731,
      "bestSolution_spin0": 35.68386986291731,
      "bestSolution_spin1": 35.55289781619439,
      "bestSolution_randSpin": 35.55289781619439,
      "with_spin": 35.68386986291731,
      "without_spin": 35.55289781619439
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 20.658982388409022,
      "bestSolution_spin0": 20.658982388409022,
      "bestSolution_spin1": 19.141979005097337,
      "bestSolution_randSpin": 19.141979005097337,
      "with_spin": 20.658982388409022,
      "without_spin": 19.141979005097337
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 21.85338059589337,
      "bestSolution_spin0": 21.85338059589337,
      "bestSolution_spin1": 21.697780592636214,
      "bestSolution_randSpin": 21.85338059589337,
      "with_spin": 21.85338059589337,
      "without_spin": 21.85338059589337
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 32.33437457345307,
      "bestSolution_spin0": 32.33437457345307,
      "bestSolution_spin1": 31.938709793599465,
      "bestSolution_randSpin": 31.938709793599465,
      "with_spin": 32.33437457345307,
      "without_spin": 31.938709793599465
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 23.029625095695305,
      "bestSolution_spin0": 23.029625095695305,
      "bestSolution_spin1": 21.971853867357993,
      "bestSolution_randSpin": 23.029625095695305,
      "with_spin": 23.029625095695305,
      "without_spin": 23.029625095695305
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      42.82449268071379,
      45.553072168010864,
      36.95336008383686,
      32.056099878316196,
      39.102584315723234,
      35.68386986291731,
      20.658982388409022,
      21.85338059589337,
      32.33437457345307,
      23.029625095695305
    ],
    "bestSolution_spin0": [
      42.57887729237955,
      44.728077575762214,
      36.3536711873579,
      32.056099878316196,
      38.99642473323865,
      35.68386986291731,
      20.658982388409022,
      21.85338059589337,
      32.33437457345307,
      23.029625095695305
    ],
    "bestSolution_spin1": [
      42.82449268071379,
      45.553072168010864,
      36.95336008383686,
      31.458988560414486,
      39.102584315723234,
      35.55289781619439,
      19.141979005097337,
      21.697780592636214,
      31.938709793599465,
      21.971853867357993
    ],
    "bestSolution_randSpin": [
      42.82449268071379,
      45.553072168010864,
      36.95336008383686,
      32.056099878316196,
      38.99642473323865,
      35.55289781619439,
      19.141979005097337,
      21.85338059589337,
      31.938709793599465,
      23.029625095695305
    ]
  },
  "results_with_spin": [
    42.82449268071379,
    45.553072168010864,
    36.95336008383686,
    32.056099878316196,
    39.102584315723234,
    35.68386986291731,
    20.658982388409022,
    21.85338059589337,
    32.33437457345307,
    23.029625095695305
  ],
  "results_without_spin": [
    42.82449268071379,
    45.553072168010864,
    36.95336008383686,
    32.056099878316196,
    38.99642473323865,
    35.55289781619439,
    19.141979005097337,
    21.85338059589337,
    31.938709793599465,
    23.029625095695305
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 11,
    "seed": 501100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 26.746168514099345,
      "bestSolution_spin0": 26.746168514099345,
      "bestSolution_spin1": 26.072360754422398,
      "bestSolution_randSpin": 26.072360754422398,
      "with_spin": 26.746168514099345,
      "without_spin": 26.072360754422398
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 25.67610873872191,
      "bestSolution_spin0": 25.67610873872191,
      "bestSolution_spin1": 24.706016281988024,
      "bestSolution_randSpin": 25.67610873872191,
      "with_spin": 25.67610873872191,
      "without_spin": 25.67610873872191
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 24.07134056140695,
      "bestSolution_spin0": 24.07134056140695,
      "bestSolution_spin1": 22.835624955492634,
      "bestSolution_randSpin": 22.835624955492634,
      "with_spin": 24.07134056140695,
      "without_spin": 22.835624955492634
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 16.216967122022705,
      "bestSolution_spin0": 16.216967122022705,
      "bestSolution_spin1": 15.281717708855297,
      "bestSolution_randSpin": 16.216967122022705,
      "with_spin": 16.216967122022705,
      "without_spin": 16.216967122022705
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 43.403944596706644,
      "bestSolution_spin0": 42.566339367466306,
      "bestSolution_spin1": 43.403944596706644,
      "bestSolution_randSpin": 42.566339367466306,
      "with_spin": 43.403944596706644,
      "without_spin": 42.566339367466306
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 37.690782778246565,
      "bestSolution_spin0": 36.50825054297625,
      "bestSolution_spin1": 37.690782778246565,
      "bestSolution_randSpin": 37.690782778246565,
      "with_spin": 37.690782778246565,
      "without_spin": 37.690782778246565
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 53.24490944206208,
      "bestSolution_spin0": 49.891655924700714,
      "bestSolution_spin1": 53.24490944206208,
      "bestSolution_randSpin": 49.891655924700714,
      "with_spin": 53.24490944206208,
      "without_spin": 49.891655924700714
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 27.02053967098697,
      "bestSolution_spin0": 27.02053967098697,
      "bestSolution_spin1": 26.149341289943877,
      "bestSolution_randSpin": 27.02053967098697,
      "with_spin": 27.02053967098697,
      "without_spin": 27.02053967098697
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 28.258826945056015,
      "bestSolution_spin0": 28.16499253762896,
      "bestSolution_spin1": 28.258826945056015,
      "bestSolution_randSpin": 28.258826945056015,
      "with_spin": 28.258826945056015,
      "without_spin": 28.258826945056015
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 22.400675814511313,
      "bestSolution_spin0": 22.400675814511313,
      "bestSolution_spin1": 20.791543788152424,
      "bestSolution_randSpin": 20.791543788152424,
      "with_spin": 22.400675814511313,
      "without_spin": 20.791543788152424
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      26.746168514099345,
      25.67610873872191,
      24.07134056140695,
      16.216967122022705,
      43.403944596706644,
      37.690782778246565,
      53.24490944206208,
      27.02053967098697,
      28.258826945056015,
      22.400675814511313
    ],
    "bestSolution_spin0": [
      26.746168514099345,
      25.67610873872191,
      24.07134056140695,
      16.216967122022705,
      42.566339367466306,
      36.50825054297625,
      49.891655924700714,
      27.02053967098697,
      28.16499253762896,
      22.400675814511313
    ],
    "bestSolution_spin1": [
      26.072360754422398,
      24.706016281988024,
      22.835624955492634,
      15.281717708855297,
      43.403944596706644,
      37.690782778246565,
      53.24490944206208,
      26.149341289943877,
      28.258826945056015,
      20.791543788152424
    ],
    "bestSolution_randSpin": [
      26.072360754422398,
      25.67610873872191,
      22.835624955492634,
      16.216967122022705,
      42.566339367466306,
      37.690782778246565,
      49.891655924700714,
      27.02053967098697,
      28.258826945056015,
      20.791543788152424
    ]
  },
  "results_with_spin": [
    26.746168514099345,
    25.67610873872191,
    24.07134056140695,
    16.216967122022705,
    43.403944596706644,
    37.690782778246565,
    53.24490944206208,
    27.02053967098697,
    28.258826945056015,
    22.400675814511313
  ],
  "results_without_spin": [
    26.072360754422398,
    25.67610873872191,
    22.835624955492634,
    16.216967122022705,
    42.566339367466306,
    37.690782778246565,
    49.891655924700714,
    27.02053967098697,
    28.258826945056015,
    20.791543788152424
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 12,
    "seed": 501200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 30.094794765326828,
      "bestSolution_spin0": 30.094794765326828,
      "bestSolution_spin1": 30.023823490324148,
      "bestSolution_randSpin": 30.094794765326828,
      "with_spin": 30.094794765326828,
      "without_spin": 30.094794765326828
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 31.447704577286128,
      "bestSolution_spin0": 30.940851267694253,
      "bestSolution_spin1": 31.447704577286128,
      "bestSolution_randSpin": 31.447704577286128,
      "with_spin": 31.447704577286128,
      "without_spin": 31.447704577286128
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 15.164927622969993,
      "bestSolution_spin0": 15.164927622969993,
      "bestSolution_spin1": 13.88875233918709,
      "bestSolution_randSpin": 13.88875233918709,
      "with_spin": 15.164927622969993,
      "without_spin": 13.88875233918709
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 25.1209050610035,
      "bestSolution_spin0": 25.1209050610035,
      "bestSolution_spin1": 24.916364799092452,
      "bestSolution_randSpin": 24.916364799092452,
      "with_spin": 25.1209050610035,
      "without_spin": 24.916364799092452
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 28.653339545487817,
      "bestSolution_spin0": 28.653339545487817,
      "bestSolution_spin1": 27.614222470598005,
      "bestSolution_randSpin": 28.653339545487817,
      "with_spin": 28.653339545487817,
      "without_spin": 28.653339545487817
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 40.61489986922089,
      "bestSolution_spin0": 40.12368125044652,
      "bestSolution_spin1": 40.61489986922089,
      "bestSolution_randSpin": 40.12368125044652,
      "with_spin": 40.61489986922089,
      "without_spin": 40.12368125044652
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 18.57343026589771,
      "bestSolution_spin0": 18.57343026589771,
      "bestSolution_spin1": 17.272676820649025,
      "bestSolution_randSpin": 18.57343026589771,
      "with_spin": 18.57343026589771,
      "without_spin": 18.57343026589771
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 21.506483577158633,
      "bestSolution_spin0": 21.506483577158633,
      "bestSolution_spin1": 20.124983440487174,
      "bestSolution_randSpin": 20.124983440487174,
      "with_spin": 21.506483577158633,
      "without_spin": 20.124983440487174
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 21.483553736115198,
      "bestSolution_spin0": 21.483553736115198,
      "bestSolution_spin1": 20.44696329934595,
      "bestSolution_randSpin": 20.44696329934595,
      "with_spin": 21.483553736115198,
      "without_spin": 20.44696329934595
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 36.79223282446356,
      "bestSolution_spin0": 36.1227645265561,
      "bestSolution_spin1": 36.79223282446356,
      "bestSolution_randSpin": 36.1227645265561,
      "with_spin": 36.79223282446356,
      "without_spin": 36.1227645265561
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      30.094794765326828,
      31.447704577286128,
      15.164927622969993,
      25.1209050610035,
      28.653339545487817,
      40.61489986922089,
      18.57343026589771,
      21.506483577158633,
      21.483553736115198,
      36.79223282446356
    ],
    "bestSolution_spin0": [
      30.094794765326828,
      30.940851267694253,
      15.164927622969993,
      25.1209050610035,
      28.653339545487817,
      40.12368125044652,
      18.57343026589771,
      21.506483577158633,
      21.483553736115198,
      36.1227645265561
    ],
    "bestSolution_spin1": [
      30.023823490324148,
      31.447704577286128,
      13.88875233918709,
      24.916364799092452,
      27.614222470598005,
      40.61489986922089,
      17.272676820649025,
      20.124983440487174,
      20.44696329934595,
      36.79223282446356
    ],
    "bestSolution_randSpin": [
      30.094794765326828,
      31.447704577286128,
      13.88875233918709,
      24.916364799092452,
      28.653339545487817,
      40.12368125044652,
      18.57343026589771,
      20.124983440487174,
      20.44696329934595,
      36.1227645265561
    ]
  },
  "results_with_spin": [
    30.094794765326828,
    31.447704577286128,
    15.164927622969993,
    25.1209050610035,
    28.653339545487817,
    40.61489986922089,
    18.57343026589771,
    21.506483577158633,
    21.483553736115198,
    36.79223282446356
  ],
  "results_without_spin": [
    30.094794765326828,
    31.447704577286128,
    13.88875233918709,
    24.916364799092452,
    28.653339545487817,
    40.12368125044652,
    18.57343026589771,
    20.124983440487174,
    20.44696329934595,
    36.1227645265561
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 13,
    "seed": 501300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 46.03143197424157,
      "bestSolution_spin0": 43.78322679623903,
      "bestSolution_spin1": 46.03143197424157,
      "bestSolution_randSpin": 46.03143197424157,
      "with_spin": 46.03143197424157,
      "without_spin": 46.03143197424157
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 38.97963772479846,
      "bestSolution_spin0": 38.533847422864056,
      "bestSolution_spin1": 38.97963772479846,
      "bestSolution_randSpin": 38.97963772479846,
      "with_spin": 38.97963772479846,
      "without_spin": 38.97963772479846
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 39.476194663048695,
      "bestSolution_spin0": 39.476194663048695,
      "bestSolution_spin1": 39.34754450370352,
      "bestSolution_randSpin": 39.34754450370352,
      "with_spin": 39.476194663048695,
      "without_spin": 39.34754450370352
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 14.806869105971794,
      "bestSolution_spin0": 14.806869105971794,
      "bestSolution_spin1": 13.748877015054852,
      "bestSolution_randSpin": 14.806869105971794,
      "with_spin": 14.806869105971794,
      "without_spin": 14.806869105971794
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 41.74674798308723,
      "bestSolution_spin0": 40.813225030725825,
      "bestSolution_spin1": 41.74674798308723,
      "bestSolution_randSpin": 41.74674798308723,
      "with_spin": 41.74674798308723,
      "without_spin": 41.74674798308723
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 13.699942719484248,
      "bestSolution_spin0": 13.699942719484248,
      "bestSolution_spin1": 12.320544239993191,
      "bestSolution_randSpin": 12.320544239993191,
      "with_spin": 13.699942719484248,
      "without_spin": 12.320544239993191
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 19.876639132789123,
      "bestSolution_spin0": 19.876639132789123,
      "bestSolution_spin1": 19.00075351193254,
      "bestSolution_randSpin": 19.00075351193254,
      "with_spin": 19.876639132789123,
      "without_spin": 19.00075351193254
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 44.82650988276191,
      "bestSolution_spin0": 43.46467174842252,
      "bestSolution_spin1": 44.82650988276191,
      "bestSolution_randSpin": 44.82650988276191,
      "with_spin": 44.82650988276191,
      "without_spin": 44.82650988276191
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 36.652081133939966,
      "bestSolution_spin0": 36.078031453582824,
      "bestSolution_spin1": 36.652081133939966,
      "bestSolution_randSpin": 36.078031453582824,
      "with_spin": 36.652081133939966,
      "without_spin": 36.078031453582824
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 33.521084116735835,
      "bestSolution_spin0": 33.521084116735835,
      "bestSolution_spin1": 32.79972593859673,
      "bestSolution_randSpin": 33.521084116735835,
      "with_spin": 33.521084116735835,
      "without_spin": 33.521084116735835
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      46.03143197424157,
      38.97963772479846,
      39.476194663048695,
      14.806869105971794,
      41.74674798308723,
      13.699942719484248,
      19.876639132789123,
      44.82650988276191,
      36.652081133939966,
      33.521084116735835
    ],
    "bestSolution_spin0": [
      43.78322679623903,
      38.533847422864056,
      39.476194663048695,
      14.806869105971794,
      40.813225030725825,
      13.699942719484248,
      19.876639132789123,
      43.46467174842252,
      36.078031453582824,
      33.521084116735835
    ],
    "bestSolution_spin1": [
      46.03143197424157,
      38.97963772479846,
      39.34754450370352,
      13.748877015054852,
      41.74674798308723,
      12.320544239993191,
      19.00075351193254,
      44.82650988276191,
      36.652081133939966,
      32.79972593859673
    ],
    "bestSolution_randSpin": [
      46.03143197424157,
      38.97963772479846,
      39.34754450370352,
      14.806869105971794,
      41.74674798308723,
      12.320544239993191,
      19.00075351193254,
      44.82650988276191,
      36.078031453582824,
      33.521084116735835
    ]
  },
  "results_with_spin": [
    46.03143197424157,
    38.97963772479846,
    39.476194663048695,
    14.806869105971794,
    41.74674798308723,
    13.699942719484248,
    19.876639132789123,
    44.82650988276191,
    36.652081133939966,
    33.521084116735835
  ],
  "results_without_spin": [
    46.03143197424157,
    38.97963772479846,
    39.34754450370352,
    14.806869105971794,
    41.74674798308723,
    12.320544239993191,
    19.00075351193254,
    44.82650988276191,
    36.078031453582824,
    33.521084116735835
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 14,
    "seed": 501400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 33.83808213748603,
      "bestSolution_spin0": 33.47014664290335,
      "bestSolution_spin1": 33.83808213748603,
      "bestSolution_randSpin": 33.83808213748603,
      "with_spin": 33.83808213748603,
      "without_spin": 33.83808213748603
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 26.727457284658303,
      "bestSolution_spin0": 26.727457284658303,
      "bestSolution_spin1": 25.151208546111693,
      "bestSolution_randSpin": 25.151208546111693,
      "with_spin": 26.727457284658303,
      "without_spin": 25.151208546111693
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 17.669113025301908,
      "bestSolution_spin0": 17.669113025301908,
      "bestSolution_spin1": 16.617235054567495,
      "bestSolution_randSpin": 16.617235054567495,
      "with_spin": 17.669113025301908,
      "without_spin": 16.617235054567495
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 38.6660564306077,
      "bestSolution_spin0": 38.6660564306077,
      "bestSolution_spin1": 38.39726619766174,
      "bestSolution_randSpin": 38.39726619766174,
      "with_spin": 38.6660564306077,
      "without_spin": 38.39726619766174
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 14.063723846484514,
      "bestSolution_spin0": 14.063723846484514,
      "bestSolution_spin1": 12.400473029024885,
      "bestSolution_randSpin": 14.063723846484514,
      "with_spin": 14.063723846484514,
      "without_spin": 14.063723846484514
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 31.533491415393144,
      "bestSolution_spin0": 31.533491415393144,
      "bestSolution_spin1": 31.201123354365947,
      "bestSolution_randSpin": 31.533491415393144,
      "with_spin": 31.533491415393144,
      "without_spin": 31.533491415393144
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 43.39365933308709,
      "bestSolution_spin0": 41.88694327126963,
      "bestSolution_spin1": 43.39365933308709,
      "bestSolution_randSpin": 41.88694327126963,
      "with_spin": 43.39365933308709,
      "without_spin": 41.88694327126963
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 36.069904352168614,
      "bestSolution_spin0": 36.069904352168614,
      "bestSolution_spin1": 35.65646448054213,
      "bestSolution_randSpin": 36.069904352168614,
      "with_spin": 36.069904352168614,
      "without_spin": 36.069904352168614
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 34.95018780039957,
      "bestSolution_spin0": 34.95018780039957,
      "bestSolution_spin1": 34.56785581723479,
      "bestSolution_randSpin": 34.95018780039957,
      "with_spin": 34.95018780039957,
      "without_spin": 34.95018780039957
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 45.24942115581216,
      "bestSolution_spin0": 43.82029389974293,
      "bestSolution_spin1": 45.24942115581216,
      "bestSolution_randSpin": 43.82029389974293,
      "with_spin": 45.24942115581216,
      "without_spin": 43.82029389974293
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      33.83808213748603,
      26.727457284658303,
      17.669113025301908,
      38.6660564306077,
      14.063723846484514,
      31.533491415393144,
      43.39365933308709,
      36.069904352168614,
      34.95018780039957,
      45.24942115581216
    ],
    "bestSolution_spin0": [
      33.47014664290335,
      26.727457284658303,
      17.669113025301908,
      38.6660564306077,
      14.063723846484514,
      31.533491415393144,
      41.88694327126963,
      36.069904352168614,
      34.95018780039957,
      43.82029389974293
    ],
    "bestSolution_spin1": [
      33.83808213748603,
      25.151208546111693,
      16.617235054567495,
      38.39726619766174,
      12.400473029024885,
      31.201123354365947,
      43.39365933308709,
      35.65646448054213,
      34.56785581723479,
      45.24942115581216
    ],
    "bestSolution_randSpin": [
      33.83808213748603,
      25.151208546111693,
      16.617235054567495,
      38.39726619766174,
      14.063723846484514,
      31.533491415393144,
      41.88694327126963,
      36.069904352168614,
      34.95018780039957,
      43.82029389974293
    ]
  },
  "results_with_spin": [
    33.83808213748603,
    26.727457284658303,
    17.669113025301908,
    38.6660564306077,
    14.063723846484514,
    31.533491415393144,
    43.39365933308709,
    36.069904352168614,
    34.95018780039957,
    45.24942115581216
  ],
  "results_without_spin": [
    33.83808213748603,
    25.151208546111693,
    16.617235054567495,
    38.39726619766174,
    14.063723846484514,
    31.533491415393144,
    41.88694327126963,
    36.069904352168614,
    34.95018780039957,
    43.82029389974293
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 15,
    "seed": 501500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 52.26258809419738,
      "bestSolution_spin0": 49.027951059768185,
      "bestSolution_spin1": 52.26258809419738,
      "bestSolution_randSpin": 49.027951059768185,
      "with_spin": 52.26258809419738,
      "without_spin": 49.027951059768185
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 41.84244724003967,
      "bestSolution_spin0": 41.064308905255054,
      "bestSolution_spin1": 41.84244724003967,
      "bestSolution_randSpin": 41.064308905255054,
      "with_spin": 41.84244724003967,
      "without_spin": 41.064308905255054
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 44.97535950459942,
      "bestSolution_spin0": 42.99457742256747,
      "bestSolution_spin1": 44.97535950459942,
      "bestSolution_randSpin": 44.97535950459942,
      "with_spin": 44.97535950459942,
      "without_spin": 44.97535950459942
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 45.25152819284087,
      "bestSolution_spin0": 44.56375697418923,
      "bestSolution_spin1": 45.25152819284087,
      "bestSolution_randSpin": 45.25152819284087,
      "with_spin": 45.25152819284087,
      "without_spin": 45.25152819284087
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 38.278542268154574,
      "bestSolution_spin0": 38.278542268154574,
      "bestSolution_spin1": 38.14256561874607,
      "bestSolution_randSpin": 38.14256561874607,
      "with_spin": 38.278542268154574,
      "without_spin": 38.14256561874607
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 38.33718561594198,
      "bestSolution_spin0": 37.76968009110067,
      "bestSolution_spin1": 38.33718561594198,
      "bestSolution_randSpin": 37.76968009110067,
      "with_spin": 38.33718561594198,
      "without_spin": 37.76968009110067
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 32.10829875106022,
      "bestSolution_spin0": 32.10829875106022,
      "bestSolution_spin1": 32.093127136058804,
      "bestSolution_randSpin": 32.10829875106022,
      "with_spin": 32.10829875106022,
      "without_spin": 32.10829875106022
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 31.40950749412034,
      "bestSolution_spin0": 31.40950749412034,
      "bestSolution_spin1": 31.372262495281046,
      "bestSolution_randSpin": 31.40950749412034,
      "with_spin": 31.40950749412034,
      "without_spin": 31.40950749412034
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 11.804455816500875,
      "bestSolution_spin0": 11.804455816500875,
      "bestSolution_spin1": 10.360864579586952,
      "bestSolution_randSpin": 10.360864579586952,
      "with_spin": 11.804455816500875,
      "without_spin": 10.360864579586952
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 32.19457632886679,
      "bestSolution_spin0": 31.728775911460172,
      "bestSolution_spin1": 32.19457632886679,
      "bestSolution_randSpin": 32.19457632886679,
      "with_spin": 32.19457632886679,
      "without_spin": 32.19457632886679
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      52.26258809419738,
      41.84244724003967,
      44.97535950459942,
      45.25152819284087,
      38.278542268154574,
      38.33718561594198,
      32.10829875106022,
      31.40950749412034,
      11.804455816500875,
      32.19457632886679
    ],
    "bestSolution_spin0": [
      49.027951059768185,
      41.064308905255054,
      42.99457742256747,
      44.56375697418923,
      38.278542268154574,
      37.76968009110067,
      32.10829875106022,
      31.40950749412034,
      11.804455816500875,
      31.728775911460172
    ],
    "bestSolution_spin1": [
      52.26258809419738,
      41.84244724003967,
      44.97535950459942,
      45.25152819284087,
      38.14256561874607,
      38.33718561594198,
      32.093127136058804,
      31.372262495281046,
      10.360864579586952,
      32.19457632886679
    ],
    "bestSolution_randSpin": [
      49.027951059768185,
      41.064308905255054,
      44.97535950459942,
      45.25152819284087,
      38.14256561874607,
      37.76968009110067,
      32.10829875106022,
      31.40950749412034,
      10.360864579586952,
      32.19457632886679
    ]
  },
  "results_with_spin": [
    52.26258809419738,
    41.84244724003967,
    44.97535950459942,
    45.25152819284087,
    38.278542268154574,
    38.33718561594198,
    32.10829875106022,
    31.40950749412034,
    11.804455816500875,
    32.19457632886679
  ],
  "results_without_spin": [
    49.027951059768185,
    41.064308905255054,
    44.97535950459942,
    45.25152819284087,
    38.14256561874607,
    37.76968009110067,
    32.10829875106022,
    31.40950749412034,
    10.360864579586952,
    32.19457632886679
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 16,
    "seed": 501600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 41.632230212745654,
      "bestSolution_spin0": 41.45618216743101,
      "bestSolution_spin1": 41.632230212745654,
      "bestSolution_randSpin": 41.45618216743101,
      "with_spin": 41.632230212745654,
      "without_spin": 41.45618216743101
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 18.47519832225148,
      "bestSolution_spin0": 18.47519832225148,
      "bestSolution_spin1": 17.378753529124474,
      "bestSolution_randSpin": 18.47519832225148,
      "with_spin": 18.47519832225148,
      "without_spin": 18.47519832225148
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.1141548018201,
      "bestSolution_spin0": 43.63563169536032,
      "bestSolution_spin1": 45.1141548018201,
      "bestSolution_randSpin": 43.63563169536032,
      "with_spin": 45.1141548018201,
      "without_spin": 43.63563169536032
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 27.46881581536088,
      "bestSolution_spin0": 27.248817442024475,
      "bestSolution_spin1": 27.46881581536088,
      "bestSolution_randSpin": 27.46881581536088,
      "with_spin": 27.46881581536088,
      "without_spin": 27.46881581536088
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 17.407371517366716,
      "bestSolution_spin0": 17.407371517366716,
      "bestSolution_spin1": 16.36180466970784,
      "bestSolution_randSpin": 17.407371517366716,
      "with_spin": 17.407371517366716,
      "without_spin": 17.407371517366716
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 22.467084014272114,
      "bestSolution_spin0": 22.467084014272114,
      "bestSolution_spin1": 21.67387542712001,
      "bestSolution_randSpin": 22.467084014272114,
      "with_spin": 22.467084014272114,
      "without_spin": 22.467084014272114
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 22.757782115262188,
      "bestSolution_spin0": 22.757782115262188,
      "bestSolution_spin1": 21.811811772607278,
      "bestSolution_randSpin": 21.811811772607278,
      "with_spin": 22.757782115262188,
      "without_spin": 21.811811772607278
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 44.029136081974926,
      "bestSolution_spin0": 42.437737171942445,
      "bestSolution_spin1": 44.029136081974926,
      "bestSolution_randSpin": 42.437737171942445,
      "with_spin": 44.029136081974926,
      "without_spin": 42.437737171942445
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 24.167926917542477,
      "bestSolution_spin0": 24.167926917542477,
      "bestSolution_spin1": 23.650930345855986,
      "bestSolution_randSpin": 23.650930345855986,
      "with_spin": 24.167926917542477,
      "without_spin": 23.650930345855986
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 26.485318386438728,
      "bestSolution_spin0": 26.485318386438728,
      "bestSolution_spin1": 25.204982471487384,
      "bestSolution_randSpin": 25.204982471487384,
      "with_spin": 26.485318386438728,
      "without_spin": 25.204982471487384
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      41.632230212745654,
      18.47519832225148,
      45.1141548018201,
      27.46881581536088,
      17.407371517366716,
      22.467084014272114,
      22.757782115262188,
      44.029136081974926,
      24.167926917542477,
      26.485318386438728
    ],
    "bestSolution_spin0": [
      41.45618216743101,
      18.47519832225148,
      43.63563169536032,
      27.248817442024475,
      17.407371517366716,
      22.467084014272114,
      22.757782115262188,
      42.437737171942445,
      24.167926917542477,
      26.485318386438728
    ],
    "bestSolution_spin1": [
      41.632230212745654,
      17.378753529124474,
      45.1141548018201,
      27.46881581536088,
      16.36180466970784,
      21.67387542712001,
      21.811811772607278,
      44.029136081974926,
      23.650930345855986,
      25.204982471487384
    ],
    "bestSolution_randSpin": [
      41.45618216743101,
      18.47519832225148,
      43.63563169536032,
      27.46881581536088,
      17.407371517366716,
      22.467084014272114,
      21.811811772607278,
      42.437737171942445,
      23.650930345855986,
      25.204982471487384
    ]
  },
  "results_with_spin": [
    41.632230212745654,
    18.47519832225148,
    45.1141548018201,
    27.46881581536088,
    17.407371517366716,
    22.467084014272114,
    22.757782115262188,
    44.029136081974926,
    24.167926917542477,
    26.485318386438728
  ],
  "results_without_spin": [
    41.45618216743101,
    18.47519832225148,
    43.63563169536032,
    27.46881581536088,
    17.407371517366716,
    22.467084014272114,
    21.811811772607278,
    42.437737171942445,
    23.650930345855986,
    25.204982471487384
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 17,
    "seed": 501700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 16.141182290738897,
      "bestSolution_spin0": 16.141182290738897,
      "bestSolution_spin1": 14.950891946836634,
      "bestSolution_randSpin": 16.141182290738897,
      "with_spin": 16.141182290738897,
      "without_spin": 16.141182290738897
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 29.586147948023676,
      "bestSolution_spin0": 29.586147948023676,
      "bestSolution_spin1": 28.576769390186058,
      "bestSolution_randSpin": 29.586147948023676,
      "with_spin": 29.586147948023676,
      "without_spin": 29.586147948023676
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 38.27165728247265,
      "bestSolution_spin0": 37.43696271046978,
      "bestSolution_spin1": 38.27165728247265,
      "bestSolution_randSpin": 38.27165728247265,
      "with_spin": 38.27165728247265,
      "without_spin": 38.27165728247265
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.977217956562626,
      "bestSolution_spin0": 42.24635233576854,
      "bestSolution_spin1": 42.977217956562626,
      "bestSolution_randSpin": 42.977217956562626,
      "with_spin": 42.977217956562626,
      "without_spin": 42.977217956562626
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 44.05233759363739,
      "bestSolution_spin0": 43.073957824166236,
      "bestSolution_spin1": 44.05233759363739,
      "bestSolution_randSpin": 44.05233759363739,
      "with_spin": 44.05233759363739,
      "without_spin": 44.05233759363739
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 36.321220957020515,
      "bestSolution_spin0": 35.908274336964254,
      "bestSolution_spin1": 36.321220957020515,
      "bestSolution_randSpin": 35.908274336964254,
      "with_spin": 36.321220957020515,
      "without_spin": 35.908274336964254
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 35.76233221254362,
      "bestSolution_spin0": 35.76233221254362,
      "bestSolution_spin1": 35.67723126775693,
      "bestSolution_randSpin": 35.67723126775693,
      "with_spin": 35.76233221254362,
      "without_spin": 35.67723126775693
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 15.17568259618799,
      "bestSolution_spin0": 15.17568259618799,
      "bestSolution_spin1": 14.080840086341507,
      "bestSolution_randSpin": 14.080840086341507,
      "with_spin": 15.17568259618799,
      "without_spin": 14.080840086341507
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 21.97035899181687,
      "bestSolution_spin0": 21.97035899181687,
      "bestSolution_spin1": 21.43497340114846,
      "bestSolution_randSpin": 21.43497340114846,
      "with_spin": 21.97035899181687,
      "without_spin": 21.43497340114846
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 24.619944532233017,
      "bestSolution_spin0": 24.619944532233017,
      "bestSolution_spin1": 23.98029773215464,
      "bestSolution_randSpin": 24.619944532233017,
      "with_spin": 24.619944532233017,
      "without_spin": 24.619944532233017
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      16.141182290738897,
      29.586147948023676,
      38.27165728247265,
      42.977217956562626,
      44.05233759363739,
      36.321220957020515,
      35.76233221254362,
      15.17568259618799,
      21.97035899181687,
      24.619944532233017
    ],
    "bestSolution_spin0": [
      16.141182290738897,
      29.586147948023676,
      37.43696271046978,
      42.24635233576854,
      43.073957824166236,
      35.908274336964254,
      35.76233221254362,
      15.17568259618799,
      21.97035899181687,
      24.619944532233017
    ],
    "bestSolution_spin1": [
      14.950891946836634,
      28.576769390186058,
      38.27165728247265,
      42.977217956562626,
      44.05233759363739,
      36.321220957020515,
      35.67723126775693,
      14.080840086341507,
      21.43497340114846,
      23.98029773215464
    ],
    "bestSolution_randSpin": [
      16.141182290738897,
      29.586147948023676,
      38.27165728247265,
      42.977217956562626,
      44.05233759363739,
      35.908274336964254,
      35.67723126775693,
      14.080840086341507,
      21.43497340114846,
      24.619944532233017
    ]
  },
  "results_with_spin": [
    16.141182290738897,
    29.586147948023676,
    38.27165728247265,
    42.977217956562626,
    44.05233759363739,
    36.321220957020515,
    35.76233221254362,
    15.17568259618799,
    21.97035899181687,
    24.619944532233017
  ],
  "results_without_spin": [
    16.141182290738897,
    29.586147948023676,
    38.27165728247265,
    42.977217956562626,
    44.05233759363739,
    35.908274336964254,
    35.67723126775693,
    14.080840086341507,
    21.43497340114846,
    24.619944532233017
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 18,
    "seed": 501800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 16.944185975484782,
      "bestSolution_spin0": 16.944185975484782,
      "bestSolution_spin1": 16.08993878585949,
      "bestSolution_randSpin": 16.08993878585949,
      "with_spin": 16.944185975484782,
      "without_spin": 16.08993878585949
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 37.14492713191417,
      "bestSolution_spin0": 37.01726625830772,
      "bestSolution_spin1": 37.14492713191417,
      "bestSolution_randSpin": 37.14492713191417,
      "with_spin": 37.14492713191417,
      "without_spin": 37.14492713191417
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 27.534455798415173,
      "bestSolution_spin0": 27.534455798415173,
      "bestSolution_spin1": 26.930269789406545,
      "bestSolution_randSpin": 27.534455798415173,
      "with_spin": 27.534455798415173,
      "without_spin": 27.534455798415173
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 29.982937197320176,
      "bestSolution_spin0": 29.982937197320176,
      "bestSolution_spin1": 29.078951002910184,
      "bestSolution_randSpin": 29.078951002910184,
      "with_spin": 29.982937197320176,
      "without_spin": 29.078951002910184
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 36.546395940796685,
      "bestSolution_spin0": 36.546395940796685,
      "bestSolution_spin1": 36.01630027311898,
      "bestSolution_randSpin": 36.01630027311898,
      "with_spin": 36.546395940796685,
      "without_spin": 36.01630027311898
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 40.3532592297657,
      "bestSolution_spin0": 40.31629363933215,
      "bestSolution_spin1": 40.3532592297657,
      "bestSolution_randSpin": 40.3532592297657,
      "with_spin": 40.3532592297657,
      "without_spin": 40.3532592297657
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 31.533468851252685,
      "bestSolution_spin0": 31.533468851252685,
      "bestSolution_spin1": 30.356766072162095,
      "bestSolution_randSpin": 30.356766072162095,
      "with_spin": 31.533468851252685,
      "without_spin": 30.356766072162095
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 36.45656210486834,
      "bestSolution_spin0": 35.54741124597178,
      "bestSolution_spin1": 36.45656210486834,
      "bestSolution_randSpin": 36.45656210486834,
      "with_spin": 36.45656210486834,
      "without_spin": 36.45656210486834
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 40.213885786502836,
      "bestSolution_spin0": 38.5622554346855,
      "bestSolution_spin1": 40.213885786502836,
      "bestSolution_randSpin": 38.5622554346855,
      "with_spin": 40.213885786502836,
      "without_spin": 38.5622554346855
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 17.567198697016785,
      "bestSolution_spin0": 17.567198697016785,
      "bestSolution_spin1": 16.81855168612015,
      "bestSolution_randSpin": 17.567198697016785,
      "with_spin": 17.567198697016785,
      "without_spin": 17.567198697016785
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      16.944185975484782,
      37.14492713191417,
      27.534455798415173,
      29.982937197320176,
      36.546395940796685,
      40.3532592297657,
      31.533468851252685,
      36.45656210486834,
      40.213885786502836,
      17.567198697016785
    ],
    "bestSolution_spin0": [
      16.944185975484782,
      37.01726625830772,
      27.534455798415173,
      29.982937197320176,
      36.546395940796685,
      40.31629363933215,
      31.533468851252685,
      35.54741124597178,
      38.5622554346855,
      17.567198697016785
    ],
    "bestSolution_spin1": [
      16.08993878585949,
      37.14492713191417,
      26.930269789406545,
      29.078951002910184,
      36.01630027311898,
      40.3532592297657,
      30.356766072162095,
      36.45656210486834,
      40.213885786502836,
      16.81855168612015
    ],
    "bestSolution_randSpin": [
      16.08993878585949,
      37.14492713191417,
      27.534455798415173,
      29.078951002910184,
      36.01630027311898,
      40.3532592297657,
      30.356766072162095,
      36.45656210486834,
      38.5622554346855,
      17.567198697016785
    ]
  },
  "results_with_spin": [
    16.944185975484782,
    37.14492713191417,
    27.534455798415173,
    29.982937197320176,
    36.546395940796685,
    40.3532592297657,
    31.533468851252685,
    36.45656210486834,
    40.213885786502836,
    17.567198697016785
  ],
  "results_without_spin": [
    16.08993878585949,
    37.14492713191417,
    27.534455798415173,
    29.078951002910184,
    36.01630027311898,
    40.3532592297657,
    30.356766072162095,
    36.45656210486834,
    38.5622554346855,
    17.567198697016785
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 19,
    "seed": 501900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 15.358912240638906,
      "bestSolution_spin0": 15.358912240638906,
      "bestSolution_spin1": 13.792080131844543,
      "bestSolution_randSpin": 13.792080131844543,
      "with_spin": 15.358912240638906,
      "without_spin": 13.792080131844543
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 29.998840221782874,
      "bestSolution_spin0": 29.998840221782874,
      "bestSolution_spin1": 28.970425470579222,
      "bestSolution_randSpin": 29.998840221782874,
      "with_spin": 29.998840221782874,
      "without_spin": 29.998840221782874
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 28.46674845330577,
      "bestSolution_spin0": 28.46674845330577,
      "bestSolution_spin1": 27.961288270984593,
      "bestSolution_randSpin": 27.961288270984593,
      "with_spin": 28.46674845330577,
      "without_spin": 27.961288270984593
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 43.72400313039037,
      "bestSolution_spin0": 43.36569852208805,
      "bestSolution_spin1": 43.72400313039037,
      "bestSolution_randSpin": 43.36569852208805,
      "with_spin": 43.72400313039037,
      "without_spin": 43.36569852208805
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 15.746622869461964,
      "bestSolution_spin0": 15.746622869461964,
      "bestSolution_spin1": 14.935518135598043,
      "bestSolution_randSpin": 15.746622869461964,
      "with_spin": 15.746622869461964,
      "without_spin": 15.746622869461964
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 36.46806144727764,
      "bestSolution_spin0": 36.46806144727764,
      "bestSolution_spin1": 36.15298061093766,
      "bestSolution_randSpin": 36.46806144727764,
      "with_spin": 36.46806144727764,
      "without_spin": 36.46806144727764
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 15.854874852593918,
      "bestSolution_spin0": 15.854874852593918,
      "bestSolution_spin1": 15.175935612668555,
      "bestSolution_randSpin": 15.175935612668555,
      "with_spin": 15.854874852593918,
      "without_spin": 15.175935612668555
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 32.215179880665644,
      "bestSolution_spin0": 31.75484838746231,
      "bestSolution_spin1": 32.215179880665644,
      "bestSolution_randSpin": 31.75484838746231,
      "with_spin": 32.215179880665644,
      "without_spin": 31.75484838746231
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 46.878121300268454,
      "bestSolution_spin0": 45.1563898534794,
      "bestSolution_spin1": 46.878121300268454,
      "bestSolution_randSpin": 46.878121300268454,
      "with_spin": 46.878121300268454,
      "without_spin": 46.878121300268454
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 20.71475131699353,
      "bestSolution_spin0": 20.71475131699353,
      "bestSolution_spin1": 20.073541693462403,
      "bestSolution_randSpin": 20.71475131699353,
      "with_spin": 20.71475131699353,
      "without_spin": 20.71475131699353
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      15.358912240638906,
      29.998840221782874,
      28.46674845330577,
      43.72400313039037,
      15.746622869461964,
      36.46806144727764,
      15.854874852593918,
      32.215179880665644,
      46.878121300268454,
      20.71475131699353
    ],
    "bestSolution_spin0": [
      15.358912240638906,
      29.998840221782874,
      28.46674845330577,
      43.36569852208805,
      15.746622869461964,
      36.46806144727764,
      15.854874852593918,
      31.75484838746231,
      45.1563898534794,
      20.71475131699353
    ],
    "bestSolution_spin1": [
      13.792080131844543,
      28.970425470579222,
      27.961288270984593,
      43.72400313039037,
      14.935518135598043,
      36.15298061093766,
      15.175935612668555,
      32.215179880665644,
      46.878121300268454,
      20.073541693462403
    ],
    "bestSolution_randSpin": [
      13.792080131844543,
      29.998840221782874,
      27.961288270984593,
      43.36569852208805,
      15.746622869461964,
      36.46806144727764,
      15.175935612668555,
      31.75484838746231,
      46.878121300268454,
      20.71475131699353
    ]
  },
  "results_with_spin": [
    15.358912240638906,
    29.998840221782874,
    28.46674845330577,
    43.72400313039037,
    15.746622869461964,
    36.46806144727764,
    15.854874852593918,
    32.215179880665644,
    46.878121300268454,
    20.71475131699353
  ],
  "results_without_spin": [
    13.792080131844543,
    29.998840221782874,
    27.961288270984593,
    43.36569852208805,
    15.746622869461964,
    36.46806144727764,
    15.175935612668555,
    31.75484838746231,
    46.878121300268454,
    20.71475131699353
  ]
}

==> DataFinal/J_01_K_025/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 20,
    "seed": 502000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 38.82989510434492,
      "bestSolution_spin0": 38.82989510434492,
      "bestSolution_spin1": 38.43220716315158,
      "bestSolution_randSpin": 38.43220716315158,
      "with_spin": 38.82989510434492,
      "without_spin": 38.43220716315158
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 28.322005408053343,
      "bestSolution_spin0": 28.322005408053343,
      "bestSolution_spin1": 27.782867169911274,
      "bestSolution_randSpin": 27.782867169911274,
      "with_spin": 28.322005408053343,
      "without_spin": 27.782867169911274
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 19.33787153665243,
      "bestSolution_spin0": 19.33787153665243,
      "bestSolution_spin1": 17.648431629776397,
      "bestSolution_randSpin": 17.648431629776397,
      "with_spin": 19.33787153665243,
      "without_spin": 17.648431629776397
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 31.060649063600962,
      "bestSolution_spin0": 31.060649063600962,
      "bestSolution_spin1": 31.024548835302973,
      "bestSolution_randSpin": 31.024548835302973,
      "with_spin": 31.060649063600962,
      "without_spin": 31.024548835302973
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 27.560771816776395,
      "bestSolution_spin0": 27.211172004376756,
      "bestSolution_spin1": 27.560771816776395,
      "bestSolution_randSpin": 27.211172004376756,
      "with_spin": 27.560771816776395,
      "without_spin": 27.211172004376756
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 29.72811177720047,
      "bestSolution_spin0": 29.72811177720047,
      "bestSolution_spin1": 29.4872709485862,
      "bestSolution_randSpin": 29.4872709485862,
      "with_spin": 29.72811177720047,
      "without_spin": 29.4872709485862
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 40.70038481335326,
      "bestSolution_spin0": 39.6691985342096,
      "bestSolution_spin1": 40.70038481335326,
      "bestSolution_randSpin": 40.70038481335326,
      "with_spin": 40.70038481335326,
      "without_spin": 40.70038481335326
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 30.765974027019006,
      "bestSolution_spin0": 30.765974027019006,
      "bestSolution_spin1": 30.316182970853067,
      "bestSolution_randSpin": 30.316182970853067,
      "with_spin": 30.765974027019006,
      "without_spin": 30.316182970853067
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 49.299520340919784,
      "bestSolution_spin0": 47.24943965777521,
      "bestSolution_spin1": 49.299520340919784,
      "bestSolution_randSpin": 49.299520340919784,
      "with_spin": 49.299520340919784,
      "without_spin": 49.299520340919784
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 25.756410667521532,
      "bestSolution_spin0": 25.756410667521532,
      "bestSolution_spin1": 24.74771354200213,
      "bestSolution_randSpin": 24.74771354200213,
      "with_spin": 25.756410667521532,
      "without_spin": 24.74771354200213
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.82989510434492,
      28.322005408053343,
      19.33787153665243,
      31.060649063600962,
      27.560771816776395,
      29.72811177720047,
      40.70038481335326,
      30.765974027019006,
      49.299520340919784,
      25.756410667521532
    ],
    "bestSolution_spin0": [
      38.82989510434492,
      28.322005408053343,
      19.33787153665243,
      31.060649063600962,
      27.211172004376756,
      29.72811177720047,
      39.6691985342096,
      30.765974027019006,
      47.24943965777521,
      25.756410667521532
    ],
    "bestSolution_spin1": [
      38.43220716315158,
      27.782867169911274,
      17.648431629776397,
      31.024548835302973,
      27.560771816776395,
      29.4872709485862,
      40.70038481335326,
      30.316182970853067,
      49.299520340919784,
      24.74771354200213
    ],
    "bestSolution_randSpin": [
      38.43220716315158,
      27.782867169911274,
      17.648431629776397,
      31.024548835302973,
      27.211172004376756,
      29.4872709485862,
      40.70038481335326,
      30.316182970853067,
      49.299520340919784,
      24.74771354200213
    ]
  },
  "results_with_spin": [
    38.82989510434492,
    28.322005408053343,
    19.33787153665243,
    31.060649063600962,
    27.560771816776395,
    29.72811177720047,
    40.70038481335326,
    30.765974027019006,
    49.299520340919784,
    25.756410667521532
  ],
  "results_without_spin": [
    38.43220716315158,
    27.782867169911274,
    17.648431629776397,
    31.024548835302973,
    27.211172004376756,
    29.4872709485862,
    40.70038481335326,
    30.316182970853067,
    49.299520340919784,
    24.74771354200213
  ]
}

==> DataFinal/J_01_K_025/merged/results.json <==
{
  "config": {
    "numSat": 1,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 1,
    "seed": 500100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_01_K_025/chunks/chunk_001.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_002.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_003.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_004.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_005.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_006.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_007.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_008.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_009.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_010.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_011.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_012.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_013.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_014.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_015.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_016.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_017.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_018.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_019.json",
    "Data1/experiments/J_01_K_025/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      48.41073866543107,
      35.01333395635429,
      31.44826464606605,
      42.182998010701176,
      36.477046927122146,
      20.53844599212755,
      34.957618255826134,
      30.569352670508582,
      19.343014699812443,
      37.82252079969549,
      38.106530362598754,
      37.09768349445467,
      18.53535258105596,
      45.62378627775591,
      15.74125847683419,
      20.73782016350883,
      13.660129538245611,
      32.859191156002744,
      22.76419057069002,
      41.330739156107114,
      28.634524294723185,
      42.47228345628404,
      43.371306917418835,
      45.60182209179246,
      37.97718749211431,
      40.50466655363951,
      36.780275113651946,
      43.20035921886883,
      33.56417100109248,
      19.408770819958203,
      39.150476184726124,
      14.097449690713026,
      32.453537611739435,
      29.93454452121315,
      25.012829683466432,
      21.054150769830787,
      29.76599629779201,
      35.75795761235848,
      20.99322459635815,
      17.76464865693696,
      37.949803420694735,
      25.772651017173313,
      41.96390930378162,
      14.113543165586426,
      26.081856131689282,
      30.1424051117421,
      43.733921364143114,
      41.11802960823257,
      34.04169416117073,
      48.00337566562547,
      32.56266171214728,
      38.9352882544615,
      43.69107268027736,
      39.06334787321505,
      18.78776892408157,
      41.10779484551879,
      23.43683194819692,
      10.793152004960906,
      33.877485721158436,
      19.200753967248016,
      40.42315305094885,
      15.128333684539864,
      39.94701222947467,
      44.82601409438135,
      47.08364999485044,
      37.49601470624667,
      26.34406562158301,
      21.579780726964298,
      32.0110937834933,
      40.80539841031237,
      41.131684582253214,
      17.733752092552262,
      36.066196408072045,
      32.7906609210912,
      40.78465060703332,
      28.198521486367603,
      40.88826234812565,
      43.27527581044114,
      40.00910996952708,
      38.03508069197551,
      36.373875229873455,
      40.80286849032621,
      15.01908959306722,
      38.72410480748628,
      43.624789856284266,
      31.13711413506501,
      16.66786562992387,
      45.50905922150838,
      16.34345971433124,
      37.60599760639912,
      42.82449268071379,
      45.553072168010864,
      36.95336008383686,
      32.056099878316196,
      39.102584315723234,
      35.68386986291731,
      20.658982388409022,
      21.85338059589337,
      32.33437457345307,
      23.029625095695305,
      26.746168514099345,
      25.67610873872191,
      24.07134056140695,
      16.216967122022705,
      43.403944596706644,
      37.690782778246565,
      53.24490944206208,
      27.02053967098697,
      28.258826945056015,
      22.400675814511313,
      30.094794765326828,
      31.447704577286128,
      15.164927622969993,
      25.1209050610035,
      28.653339545487817,
      40.61489986922089,
      18.57343026589771,
      21.506483577158633,
      21.483553736115198,
      36.79223282446356,
      46.03143197424157,
      38.97963772479846,
      39.476194663048695,
      14.806869105971794,
      41.74674798308723,
      13.699942719484248,
      19.876639132789123,
      44.82650988276191,
      36.652081133939966,
      33.521084116735835,
      33.83808213748603,
      26.727457284658303,
      17.669113025301908,
      38.6660564306077,
      14.063723846484514,
      31.533491415393144,
      43.39365933308709,
      36.069904352168614,
      34.95018780039957,
      45.24942115581216,
      52.26258809419738,
      41.84244724003967,
      44.97535950459942,
      45.25152819284087,
      38.278542268154574,
      38.33718561594198,
      32.10829875106022,
      31.40950749412034,
      11.804455816500875,
      32.19457632886679,
      41.632230212745654,
      18.47519832225148,
      45.1141548018201,
      27.46881581536088,
      17.407371517366716,
      22.467084014272114,
      22.757782115262188,
      44.029136081974926,
      24.167926917542477,
      26.485318386438728,
      16.141182290738897,
      29.586147948023676,
      38.27165728247265,
      42.977217956562626,
      44.05233759363739,
      36.321220957020515,
      35.76233221254362,
      15.17568259618799,
      21.97035899181687,
      24.619944532233017,
      16.944185975484782,
      37.14492713191417,
      27.534455798415173,
      29.982937197320176,
      36.546395940796685,
      40.3532592297657,
      31.533468851252685,
      36.45656210486834,
      40.213885786502836,
      17.567198697016785,
      15.358912240638906,
      29.998840221782874,
      28.46674845330577,
      43.72400313039037,
      15.746622869461964,
      36.46806144727764,
      15.854874852593918,
      32.215179880665644,
      46.878121300268454,
      20.71475131699353,
      38.82989510434492,
      28.322005408053343,
      19.33787153665243,
      31.060649063600962,
      27.560771816776395,
      29.72811177720047,
      40.70038481335326,
      30.765974027019006,
      49.299520340919784,
      25.756410667521532
    ],
    "bestSolution_spin0": [
      46.698417022431876,
      35.01333395635429,
      30.778287529156433,
      41.703509032571425,
      36.42329406562908,
      20.53844599212755,
      34.29119209229425,
      30.569352670508582,
      19.343014699812443,
      37.35681232651052,
      37.30812276163061,
      36.61439443773693,
      18.53535258105596,
      44.475898244973,
      15.74125847683419,
      20.73782016350883,
      13.660129538245611,
      32.17519178681911,
      22.76419057069002,
      40.82560524007222,
      28.204359534987145,
      42.13082245693404,
      42.97968145475739,
      44.537426486113105,
      37.97718749211431,
      39.63262210358665,
      36.24052773319834,
      41.89495758484537,
      33.56417100109248,
      19.408770819958203,
      38.80031255779946,
      14.097449690713026,
      31.758665185909194,
      29.93454452121315,
      25.012829683466432,
      21.054150769830787,
      29.76599629779201,
      35.75795761235848,
      20.99322459635815,
      17.76464865693696,
      37.949803420694735,
      25.772651017173313,
      40.978731157396766,
      14.113543165586426,
      25.642754812166313,
      30.1424051117421,
      42.72225993819696,
      40.30400806215829,
      33.79320520515062,
      46.010014539910216,
      32.46543530446059,
      38.92766830288577,
      43.032693056948986,
      38.468911576759766,
      18.78776892408157,
      39.66297493681827,
      23.43683194819692,
      10.793152004960906,
      33.57037131789056,
      19.200753967248016,
      39.070826001438064,
      15.128333684539864,
      39.32135948096021,
      43.98226381097268,
      44.905513150719834,
      37.100846242184424,
      26.34406562158301,
      21.579780726964298,
      32.0110937834933,
      39.2386494775723,
      40.731559899700166,
      17.733752092552262,
      35.83699912721362,
      32.69447650784475,
      40.78465060703332,
      28.198521486367603,
      40.235711618897746,
      42.37461358687922,
      38.93775816014989,
      37.84163433125519,
      36.373875229873455,
      39.8120768590793,
      15.01908959306722,
      38.72410480748628,
      42.89702080876769,
      31.13711413506501,
      16.66786562992387,
      43.057425513965576,
      16.34345971433124,
      36.65020078013935,
      42.57887729237955,
      44.728077575762214,
      36.3536711873579,
      32.056099878316196,
      38.99642473323865,
      35.68386986291731,
      20.658982388409022,
      21.85338059589337,
      32.33437457345307,
      23.029625095695305,
      26.746168514099345,
      25.67610873872191,
      24.07134056140695,
      16.216967122022705,
      42.566339367466306,
      36.50825054297625,
      49.891655924700714,
      27.02053967098697,
      28.16499253762896,
      22.400675814511313,
      30.094794765326828,
      30.940851267694253,
      15.164927622969993,
      25.1209050610035,
      28.653339545487817,
      40.12368125044652,
      18.57343026589771,
      21.506483577158633,
      21.483553736115198,
      36.1227645265561,
      43.78322679623903,
      38.533847422864056,
      39.476194663048695,
      14.806869105971794,
      40.813225030725825,
      13.699942719484248,
      19.876639132789123,
      43.46467174842252,
      36.078031453582824,
      33.521084116735835,
      33.47014664290335,
      26.727457284658303,
      17.669113025301908,
      38.6660564306077,
      14.063723846484514,
      31.533491415393144,
      41.88694327126963,
      36.069904352168614,
      34.95018780039957,
      43.82029389974293,
      49.027951059768185,
      41.064308905255054,
      42.99457742256747,
      44.56375697418923,
      38.278542268154574,
      37.76968009110067,
      32.10829875106022,
      31.40950749412034,
      11.804455816500875,
      31.728775911460172,
      41.45618216743101,
      18.47519832225148,
      43.63563169536032,
      27.248817442024475,
      17.407371517366716,
      22.467084014272114,
      22.757782115262188,
      42.437737171942445,
      24.167926917542477,
      26.485318386438728,
      16.141182290738897,
      29.586147948023676,
      37.43696271046978,
      42.24635233576854,
      43.073957824166236,
      35.908274336964254,
      35.76233221254362,
      15.17568259618799,
      21.97035899181687,
      24.619944532233017,
      16.944185975484782,
      37.01726625830772,
      27.534455798415173,
      29.982937197320176,
      36.546395940796685,
      40.31629363933215,
      31.533468851252685,
      35.54741124597178,
      38.5622554346855,
      17.567198697016785,
      15.358912240638906,
      29.998840221782874,
      28.46674845330577,
      43.36569852208805,
      15.746622869461964,
      36.46806144727764,
      15.854874852593918,
      31.75484838746231,
      45.1563898534794,
      20.71475131699353,
      38.82989510434492,
      28.322005408053343,
      19.33787153665243,
      31.060649063600962,
      27.211172004376756,
      29.72811177720047,
      39.6691985342096,
      30.765974027019006,
      47.24943965777521,
      25.756410667521532
    ],
    "bestSolution_spin1": [
      48.41073866543107,
      34.987282602580954,
      31.44826464606605,
      42.182998010701176,
      36.477046927122146,
      20.119315707792037,
      34.957618255826134,
      29.047345102259424,
      18.0017742524299,
      37.82252079969549,
      38.106530362598754,
      37.09768349445467,
      17.39599807809521,
      45.62378627775591,
      14.218529664676737,
      19.521836384019796,
      12.159503466949696,
      32.859191156002744,
      20.98449699350936,
      41.330739156107114,
      28.634524294723185,
      42.47228345628404,
      43.371306917418835,
      45.60182209179246,
      37.90563699544454,
      40.50466655363951,
      36.780275113651946,
      43.20035921886883,
      33.11911536446853,
      18.13253052590372,
      39.150476184726124,
      12.240010915309101,
      32.453537611739435,
      29.78073013085322,
      24.61343701378702,
      19.693754216365445,
      29.74329636123673,
      35.6601263692251,
      19.506509395174607,
      16.407813766145747,
      37.728679178668635,
      25.541121272719195,
      41.96390930378162,
      13.276464199222222,
      26.081856131689282,
      29.65739106517577,
      43.733921364143114,
      41.11802960823257,
      34.04169416117073,
      48.00337566562547,
      32.56266171214728,
      38.9352882544615,
      43.69107268027736,
      39.06334787321505,
      17.27038671570978,
      41.10779484551879,
      22.300437419832782,
      9.43104620717318,
      33.877485721158436,
      18.265431455690155,
      40.42315305094885,
      13.647893156516892,
      39.94701222947467,
      44.82601409438135,
      47.08364999485044,
      37.49601470624667,
      25.844040342649674,
      19.998903913352837,
      31.75541684042346,
      40.80539841031237,
      41.131684582253214,
      16.553402038047047,
      36.066196408072045,
      32.7906609210912,
      40.68170070958287,
      28.045684970513232,
      40.88826234812565,
      43.27527581044114,
      40.00910996952708,
      38.03508069197551,
      36.18390883708775,
      40.80286849032621,
      13.963845283673137,
      38.52496770374552,
      43.624789856284266,
      31.105504458598208,
      15.491736027735552,
      45.50905922150838,
      14.85473682626764,
      37.60599760639912,
      42.82449268071379,
      45.553072168010864,
      36.95336008383686,
      31.458988560414486,
      39.102584315723234,
      35.55289781619439,
      19.141979005097337,
      21.697780592636214,
      31.938709793599465,
      21.971853867357993,
      26.072360754422398,
      24.706016281988024,
      22.835624955492634,
      15.281717708855297,
      43.403944596706644,
      37.690782778246565,
      53.24490944206208,
      26.149341289943877,
      28.258826945056015,
      20.791543788152424,
      30.023823490324148,
      31.447704577286128,
      13.88875233918709,
      24.916364799092452,
      27.614222470598005,
      40.61489986922089,
      17.272676820649025,
      20.124983440487174,
      20.44696329934595,
      36.79223282446356,
      46.03143197424157,
      38.97963772479846,
      39.34754450370352,
      13.748877015054852,
      41.74674798308723,
      12.320544239993191,
      19.00075351193254,
      44.82650988276191,
      36.652081133939966,
      32.79972593859673,
      33.83808213748603,
      25.151208546111693,
      16.617235054567495,
      38.39726619766174,
      12.400473029024885,
      31.201123354365947,
      43.39365933308709,
      35.65646448054213,
      34.56785581723479,
      45.24942115581216,
      52.26258809419738,
      41.84244724003967,
      44.97535950459942,
      45.25152819284087,
      38.14256561874607,
      38.33718561594198,
      32.093127136058804,
      31.372262495281046,
      10.360864579586952,
      32.19457632886679,
      41.632230212745654,
      17.378753529124474,
      45.1141548018201,
      27.46881581536088,
      16.36180466970784,
      21.67387542712001,
      21.811811772607278,
      44.029136081974926,
      23.650930345855986,
      25.204982471487384,
      14.950891946836634,
      28.576769390186058,
      38.27165728247265,
      42.977217956562626,
      44.05233759363739,
      36.321220957020515,
      35.67723126775693,
      14.080840086341507,
      21.43497340114846,
      23.98029773215464,
      16.08993878585949,
      37.14492713191417,
      26.930269789406545,
      29.078951002910184,
      36.01630027311898,
      40.3532592297657,
      30.356766072162095,
      36.45656210486834,
      40.213885786502836,
      16.81855168612015,
      13.792080131844543,
      28.970425470579222,
      27.961288270984593,
      43.72400313039037,
      14.935518135598043,
      36.15298061093766,
      15.175935612668555,
      32.215179880665644,
      46.878121300268454,
      20.073541693462403,
      38.43220716315158,
      27.782867169911274,
      17.648431629776397,
      31.024548835302973,
      27.560771816776395,
      29.4872709485862,
      40.70038481335326,
      30.316182970853067,
      49.299520340919784,
      24.74771354200213
    ],
    "bestSolution_randSpin": [
      46.698417022431876,
      34.987282602580954,
      30.778287529156433,
      42.182998010701176,
      36.42329406562908,
      20.53844599212755,
      34.957618255826134,
      30.569352670508582,
      18.0017742524299,
      37.82252079969549,
      37.30812276163061,
      36.61439443773693,
      17.39599807809521,
      44.475898244973,
      14.218529664676737,
      19.521836384019796,
      13.660129538245611,
      32.17519178681911,
      22.76419057069002,
      41.330739156107114,
      28.204359534987145,
      42.13082245693404,
      43.371306917418835,
      45.60182209179246,
      37.90563699544454,
      40.50466655363951,
      36.780275113651946,
      41.89495758484537,
      33.56417100109248,
      19.408770819958203,
      38.80031255779946,
      14.097449690713026,
      31.758665185909194,
      29.78073013085322,
      25.012829683466432,
      21.054150769830787,
      29.74329636123673,
      35.75795761235848,
      19.506509395174607,
      16.407813766145747,
      37.949803420694735,
      25.772651017173313,
      40.978731157396766,
      13.276464199222222,
      26.081856131689282,
      30.1424051117421,
      42.72225993819696,
      40.30400806215829,
      33.79320520515062,
      46.010014539910216,
      32.46543530446059,
      38.92766830288577,
      43.032693056948986,
      39.06334787321505,
      17.27038671570978,
      39.66297493681827,
      22.300437419832782,
      10.793152004960906,
      33.877485721158436,
      19.200753967248016,
      40.42315305094885,
      15.128333684539864,
      39.32135948096021,
      43.98226381097268,
      44.905513150719834,
      37.100846242184424,
      25.844040342649674,
      19.998903913352837,
      31.75541684042346,
      39.2386494775723,
      41.131684582253214,
      17.733752092552262,
      36.066196408072045,
      32.7906609210912,
      40.68170070958287,
      28.045684970513232,
      40.88826234812565,
      43.27527581044114,
      40.00910996952708,
      38.03508069197551,
      36.373875229873455,
      39.8120768590793,
      13.963845283673137,
      38.72410480748628,
      42.89702080876769,
      31.13711413506501,
      16.66786562992387,
      45.50905922150838,
      16.34345971433124,
      36.65020078013935,
      42.82449268071379,
      45.553072168010864,
      36.95336008383686,
      32.056099878316196,
      38.99642473323865,
      35.55289781619439,
      19.141979005097337,
      21.85338059589337,
      31.938709793599465,
      23.029625095695305,
      26.072360754422398,
      25.67610873872191,
      22.835624955492634,
      16.216967122022705,
      42.566339367466306,
      37.690782778246565,
      49.891655924700714,
      27.02053967098697,
      28.258826945056015,
      20.791543788152424,
      30.094794765326828,
      31.447704577286128,
      13.88875233918709,
      24.916364799092452,
      28.653339545487817,
      40.12368125044652,
      18.57343026589771,
      20.124983440487174,
      20.44696329934595,
      36.1227645265561,
      46.03143197424157,
      38.97963772479846,
      39.34754450370352,
      14.806869105971794,
      41.74674798308723,
      12.320544239993191,
      19.00075351193254,
      44.82650988276191,
      36.078031453582824,
      33.521084116735835,
      33.83808213748603,
      25.151208546111693,
      16.617235054567495,
      38.39726619766174,
      14.063723846484514,
      31.533491415393144,
      41.88694327126963,
      36.069904352168614,
      34.95018780039957,
      43.82029389974293,
      49.027951059768185,
      41.064308905255054,
      44.97535950459942,
      45.25152819284087,
      38.14256561874607,
      37.76968009110067,
      32.10829875106022,
      31.40950749412034,
      10.360864579586952,
      32.19457632886679,
      41.45618216743101,
      18.47519832225148,
      43.63563169536032,
      27.46881581536088,
      17.407371517366716,
      22.467084014272114,
      21.811811772607278,
      42.437737171942445,
      23.650930345855986,
      25.204982471487384,
      16.141182290738897,
      29.586147948023676,
      38.27165728247265,
      42.977217956562626,
      44.05233759363739,
      35.908274336964254,
      35.67723126775693,
      14.080840086341507,
      21.43497340114846,
      24.619944532233017,
      16.08993878585949,
      37.14492713191417,
      27.534455798415173,
      29.078951002910184,
      36.01630027311898,
      40.3532592297657,
      30.356766072162095,
      36.45656210486834,
      38.5622554346855,
      17.567198697016785,
      13.792080131844543,
      29.998840221782874,
      27.961288270984593,
      43.36569852208805,
      15.746622869461964,
      36.46806144727764,
      15.175935612668555,
      31.75484838746231,
      46.878121300268454,
      20.71475131699353,
      38.43220716315158,
      27.782867169911274,
      17.648431629776397,
      31.024548835302973,
      27.211172004376756,
      29.4872709485862,
      40.70038481335326,
      30.316182970853067,
      49.299520340919784,
      24.74771354200213
    ]
  },
  "results_with_spin": [
    48.41073866543107,
    35.01333395635429,
    31.44826464606605,
    42.182998010701176,
    36.477046927122146,
    20.53844599212755,
    34.957618255826134,
    30.569352670508582,
    19.343014699812443,
    37.82252079969549,
    38.106530362598754,
    37.09768349445467,
    18.53535258105596,
    45.62378627775591,
    15.74125847683419,
    20.73782016350883,
    13.660129538245611,
    32.859191156002744,
    22.76419057069002,
    41.330739156107114,
    28.634524294723185,
    42.47228345628404,
    43.371306917418835,
    45.60182209179246,
    37.97718749211431,
    40.50466655363951,
    36.780275113651946,
    43.20035921886883,
    33.56417100109248,
    19.408770819958203,
    39.150476184726124,
    14.097449690713026,
    32.453537611739435,
    29.93454452121315,
    25.012829683466432,
    21.054150769830787,
    29.76599629779201,
    35.75795761235848,
    20.99322459635815,
    17.76464865693696,
    37.949803420694735,
    25.772651017173313,
    41.96390930378162,
    14.113543165586426,
    26.081856131689282,
    30.1424051117421,
    43.733921364143114,
    41.11802960823257,
    34.04169416117073,
    48.00337566562547,
    32.56266171214728,
    38.9352882544615,
    43.69107268027736,
    39.06334787321505,
    18.78776892408157,
    41.10779484551879,
    23.43683194819692,
    10.793152004960906,
    33.877485721158436,
    19.200753967248016,
    40.42315305094885,
    15.128333684539864,
    39.94701222947467,
    44.82601409438135,
    47.08364999485044,
    37.49601470624667,
    26.34406562158301,
    21.579780726964298,
    32.0110937834933,
    40.80539841031237,
    41.131684582253214,
    17.733752092552262,
    36.066196408072045,
    32.7906609210912,
    40.78465060703332,
    28.198521486367603,
    40.88826234812565,
    43.27527581044114,
    40.00910996952708,
    38.03508069197551,
    36.373875229873455,
    40.80286849032621,
    15.01908959306722,
    38.72410480748628,
    43.624789856284266,
    31.13711413506501,
    16.66786562992387,
    45.50905922150838,
    16.34345971433124,
    37.60599760639912,
    42.82449268071379,
    45.553072168010864,
    36.95336008383686,
    32.056099878316196,
    39.102584315723234,
    35.68386986291731,
    20.658982388409022,
    21.85338059589337,
    32.33437457345307,
    23.029625095695305,
    26.746168514099345,
    25.67610873872191,
    24.07134056140695,
    16.216967122022705,
    43.403944596706644,
    37.690782778246565,
    53.24490944206208,
    27.02053967098697,
    28.258826945056015,
    22.400675814511313,
    30.094794765326828,
    31.447704577286128,
    15.164927622969993,
    25.1209050610035,
    28.653339545487817,
    40.61489986922089,
    18.57343026589771,
    21.506483577158633,
    21.483553736115198,
    36.79223282446356,
    46.03143197424157,
    38.97963772479846,
    39.476194663048695,
    14.806869105971794,
    41.74674798308723,
    13.699942719484248,
    19.876639132789123,
    44.82650988276191,
    36.652081133939966,
    33.521084116735835,
    33.83808213748603,
    26.727457284658303,
    17.669113025301908,
    38.6660564306077,
    14.063723846484514,
    31.533491415393144,
    43.39365933308709,
    36.069904352168614,
    34.95018780039957,
    45.24942115581216,
    52.26258809419738,
    41.84244724003967,
    44.97535950459942,
    45.25152819284087,
    38.278542268154574,
    38.33718561594198,
    32.10829875106022,
    31.40950749412034,
    11.804455816500875,
    32.19457632886679,
    41.632230212745654,
    18.47519832225148,
    45.1141548018201,
    27.46881581536088,
    17.407371517366716,
    22.467084014272114,
    22.757782115262188,
    44.029136081974926,
    24.167926917542477,
    26.485318386438728,
    16.141182290738897,
    29.586147948023676,
    38.27165728247265,
    42.977217956562626,
    44.05233759363739,
    36.321220957020515,
    35.76233221254362,
    15.17568259618799,
    21.97035899181687,
    24.619944532233017,
    16.944185975484782,
    37.14492713191417,
    27.534455798415173,
    29.982937197320176,
    36.546395940796685,
    40.3532592297657,
    31.533468851252685,
    36.45656210486834,
    40.213885786502836,
    17.567198697016785,
    15.358912240638906,
    29.998840221782874,
    28.46674845330577,
    43.72400313039037,
    15.746622869461964,
    36.46806144727764,
    15.854874852593918,
    32.215179880665644,
    46.878121300268454,
    20.71475131699353,
    38.82989510434492,
    28.322005408053343,
    19.33787153665243,
    31.060649063600962,
    27.560771816776395,
    29.72811177720047,
    40.70038481335326,
    30.765974027019006,
    49.299520340919784,
    25.756410667521532
  ],
  "results_without_spin": [
    46.698417022431876,
    34.987282602580954,
    30.778287529156433,
    42.182998010701176,
    36.42329406562908,
    20.53844599212755,
    34.957618255826134,
    30.569352670508582,
    18.0017742524299,
    37.82252079969549,
    37.30812276163061,
    36.61439443773693,
    17.39599807809521,
    44.475898244973,
    14.218529664676737,
    19.521836384019796,
    13.660129538245611,
    32.17519178681911,
    22.76419057069002,
    41.330739156107114,
    28.204359534987145,
    42.13082245693404,
    43.371306917418835,
    45.60182209179246,
    37.90563699544454,
    40.50466655363951,
    36.780275113651946,
    41.89495758484537,
    33.56417100109248,
    19.408770819958203,
    38.80031255779946,
    14.097449690713026,
    31.758665185909194,
    29.78073013085322,
    25.012829683466432,
    21.054150769830787,
    29.74329636123673,
    35.75795761235848,
    19.506509395174607,
    16.407813766145747,
    37.949803420694735,
    25.772651017173313,
    40.978731157396766,
    13.276464199222222,
    26.081856131689282,
    30.1424051117421,
    42.72225993819696,
    40.30400806215829,
    33.79320520515062,
    46.010014539910216,
    32.46543530446059,
    38.92766830288577,
    43.032693056948986,
    39.06334787321505,
    17.27038671570978,
    39.66297493681827,
    22.300437419832782,
    10.793152004960906,
    33.877485721158436,
    19.200753967248016,
    40.42315305094885,
    15.128333684539864,
    39.32135948096021,
    43.98226381097268,
    44.905513150719834,
    37.100846242184424,
    25.844040342649674,
    19.998903913352837,
    31.75541684042346,
    39.2386494775723,
    41.131684582253214,
    17.733752092552262,
    36.066196408072045,
    32.7906609210912,
    40.68170070958287,
    28.045684970513232,
    40.88826234812565,
    43.27527581044114,
    40.00910996952708,
    38.03508069197551,
    36.373875229873455,
    39.8120768590793,
    13.963845283673137,
    38.72410480748628,
    42.89702080876769,
    31.13711413506501,
    16.66786562992387,
    45.50905922150838,
    16.34345971433124,
    36.65020078013935,
    42.82449268071379,
    45.553072168010864,
    36.95336008383686,
    32.056099878316196,
    38.99642473323865,
    35.55289781619439,
    19.141979005097337,
    21.85338059589337,
    31.938709793599465,
    23.029625095695305,
    26.072360754422398,
    25.67610873872191,
    22.835624955492634,
    16.216967122022705,
    42.566339367466306,
    37.690782778246565,
    49.891655924700714,
    27.02053967098697,
    28.258826945056015,
    20.791543788152424,
    30.094794765326828,
    31.447704577286128,
    13.88875233918709,
    24.916364799092452,
    28.653339545487817,
    40.12368125044652,
    18.57343026589771,
    20.124983440487174,
    20.44696329934595,
    36.1227645265561,
    46.03143197424157,
    38.97963772479846,
    39.34754450370352,
    14.806869105971794,
    41.74674798308723,
    12.320544239993191,
    19.00075351193254,
    44.82650988276191,
    36.078031453582824,
    33.521084116735835,
    33.83808213748603,
    25.151208546111693,
    16.617235054567495,
    38.39726619766174,
    14.063723846484514,
    31.533491415393144,
    41.88694327126963,
    36.069904352168614,
    34.95018780039957,
    43.82029389974293,
    49.027951059768185,
    41.064308905255054,
    44.97535950459942,
    45.25152819284087,
    38.14256561874607,
    37.76968009110067,
    32.10829875106022,
    31.40950749412034,
    10.360864579586952,
    32.19457632886679,
    41.45618216743101,
    18.47519832225148,
    43.63563169536032,
    27.46881581536088,
    17.407371517366716,
    22.467084014272114,
    21.811811772607278,
    42.437737171942445,
    23.650930345855986,
    25.204982471487384,
    16.141182290738897,
    29.586147948023676,
    38.27165728247265,
    42.977217956562626,
    44.05233759363739,
    35.908274336964254,
    35.67723126775693,
    14.080840086341507,
    21.43497340114846,
    24.619944532233017,
    16.08993878585949,
    37.14492713191417,
    27.534455798415173,
    29.078951002910184,
    36.01630027311898,
    40.3532592297657,
    30.356766072162095,
    36.45656210486834,
    38.5622554346855,
    17.567198697016785,
    13.792080131844543,
    29.998840221782874,
    27.961288270984593,
    43.36569852208805,
    15.746622869461964,
    36.46806144727764,
    15.175935612668555,
    31.75484838746231,
    46.878121300268454,
    20.71475131699353,
    38.43220716315158,
    27.782867169911274,
    17.648431629776397,
    31.024548835302973,
    27.211172004376756,
    29.4872709485862,
    40.70038481335326,
    30.316182970853067,
    49.299520340919784,
    24.74771354200213
  ]
}


==> DataFinal/J_01_K_025/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2009339191566072,
        0.5498169215561501,
        0.8107569999098894
      ],
      "t_hat0": [
        0.5064303406948671,
        -0.6501551817426003,
        0.5664155273974463
      ],
      "name": "SAT-1",
      "azimuth_deg": 22.607531920162018,
      "elevation_deg": 72.1972211624437,
      "heading_deg": 344.88941478522804
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1900437096699645,
        0.5821715166384235,
        0.7905439352937925
      ],
      "t_hat0": [
        -0.9639122474027665,
        0.04226304359529949,
        -0.2628440877269447
      ],
      "name": "SAT-1",
      "azimuth_deg": 224.9674610516411,
      "elevation_deg": 76.74773014503458,
      "heading_deg": 116.52725597956706
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18642338347938933,
        0.635729909831156,
        0.7490619492659916
      ],
      "t_hat0": [
        0.8319721143284461,
        -0.303371824444334,
        0.4645298021797647
      ],
      "name": "SAT-1",
      "azimuth_deg": 203.59134724479554,
      "elevation_deg": 39.741868708319465,
      "heading_deg": 316.88530162770155
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13707939527020813,
        0.5175641586173055,
        0.8445925533102425
      ],
      "t_hat0": [
        -0.2708977508025935,
        0.8005493722642137,
        -0.5345419639069222
      ],
      "name": "SAT-1",
      "azimuth_deg": 334.0352210804531,
      "elevation_deg": 36.54282815742337,
      "heading_deg": 180.65069752524514
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18770052569355256,
        0.580499062061769,
        0.7923315919485796
      ],
      "t_hat0": [
        0.9682732137860818,
        0.24484103478405256,
        0.04999851148031542
      ],
      "name": "SAT-1",
      "azimuth_deg": 236.34855658148945,
      "elevation_deg": 77.19972845306322,
      "heading_deg": 275.9404727315672
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12255092136002185,
        0.5383568774762837,
        0.8337584447235276
      ],
      "t_hat0": [
        -0.18030458256908188,
        -0.8381879338563617,
        0.5147147219986936
      ],
      "name": "SAT-1",
      "azimuth_deg": 316.69502263396566,
      "elevation_deg": 37.69107959519387,
      "heading_deg": 26.76077820698962
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21315760606454273,
        0.5963968803416957,
        0.7738698831816149
      ],
      "t_hat0": [
        0.904071319291234,
        -0.17990802255600533,
        0.3876701601297109
      ],
      "name": "SAT-1",
      "azimuth_deg": 172.77440116658585,
      "elevation_deg": 61.37821180516729,
      "heading_deg": 307.603575648756
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1956506008169295,
        0.5577175448612308,
        0.8066424130641382
      ],
      "t_hat0": [
        -0.2945085268524066,
        -0.817986617185803,
        0.4941281430116604
      ],
      "name": "SAT-1",
      "azimuth_deg": 5.292423569941818,
      "elevation_deg": 78.68240869252678,
      "heading_deg": 33.3948467032475
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21940879460771665,
        0.5900854960587969,
        0.7769548816950909
      ],
      "t_hat0": [
        -0.5888333258771463,
        -0.7150556987690285,
        0.3767899441258947
      ],
      "name": "SAT-1",
      "azimuth_deg": 159.19610033747767,
      "elevation_deg": 63.20691483148816,
      "heading_deg": 52.53161214713124
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.25158794118670613,
        0.5258001399474852,
        0.8125501342567361
      ],
      "t_hat0": [
        0.8159404539457912,
        0.5667621331407323,
        -0.11411336491622227
      ],
      "name": "SAT-1",
      "azimuth_deg": 67.21757555745025,
      "elevation_deg": 45.07349635374581,
      "heading_deg": 253.75121608632233
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2314973282681318,
        0.6144796521122479,
        0.7542040467570614
      ],
      "t_hat0": [
        -0.6931406331512306,
        -0.6481674786157071,
        0.3153331291502179
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.85119019061963,
      "elevation_deg": 44.62806795040697,
      "heading_deg": 60.43477191184763
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1585920032893714,
        0.5620610645653386,
        0.811748690292964
      ],
      "t_hat0": [
        0.4313304318241772,
        -0.7001117472310091,
        0.56903216075325
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.5891369628762,
      "elevation_deg": 59.38259551595105,
      "heading_deg": 350.0172979882664
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21876561091134408,
        0.5454890491031925,
        0.8090632266955909
      ],
      "t_hat0": [
        -0.489005751785968,
        0.6562254887230502,
        -0.5746664099026793
      ],
      "name": "SAT-1",
      "azimuth_deg": 55.07342531547137,
      "elevation_deg": 65.33884493150285,
      "heading_deg": 165.97816971420988
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19565070638094453,
        0.5553662415904209,
        0.8082630381221003
      ],
      "t_hat0": [
        -0.662054289064346,
        -0.6828273130317277,
        0.3089190491202742
      ],
      "name": "SAT-1",
      "azimuth_deg": 7.032656956499306,
      "elevation_deg": 76.55957587447747,
      "heading_deg": 58.41288140143657
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2336074771027939,
        0.5352721247737187,
        0.811733514819917
      ],
      "t_hat0": [
        -0.9713619020081723,
        -0.1657368543811973,
        -0.17025671918280336
      ],
      "name": "SAT-1",
      "azimuth_deg": 61.37424935464585,
      "elevation_deg": 54.61306840162245,
      "heading_deg": 103.61743753821298
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18923351705710406,
        0.5208699944425317,
        0.8323972158240535
      ],
      "t_hat0": [
        0.8985317024646837,
        0.43374228985195945,
        -0.06714466218468888
      ],
      "name": "SAT-1",
      "azimuth_deg": 7.263381495120034,
      "elevation_deg": 49.85132373692731,
      "heading_deg": 262.627009751351
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2670915895059304,
        0.5404705996217328,
        0.7978431009664245
      ],
      "t_hat0": [
        -0.8525373694745193,
        -0.5185027819473487,
        0.06583994807354568
      ],
      "name": "SAT-1",
      "azimuth_deg": 87.57345498122086,
      "elevation_deg": 43.23846453733489,
      "heading_deg": 78.28135082638627
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15862219909355857,
        0.6437684436919655,
        0.7485994849458208
      ],
      "t_hat0": [
        -0.7693943034041875,
        -0.5557588254154321,
        0.31490400737692187
      ],
      "name": "SAT-1",
      "azimuth_deg": 219.56675434721814,
      "elevation_deg": 34.83786853392564,
      "heading_deg": 65.88365329049981
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15130367734760852,
        0.5109547803279775,
        0.8461869826941791
      ],
      "t_hat0": [
        -0.7914901799718667,
        -0.5754389508632165,
        0.20594491699855771
      ],
      "name": "SAT-1",
      "azimuth_deg": 343.7397220916139,
      "elevation_deg": 37.78103972411441,
      "heading_deg": 69.77794759524652
    }
  ]
}

==> DataFinal/J_01_K_025/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2527484848289566,
        0.5557812745873394,
        0.7919756171971075
      ],
      "t_hat0": [
        -0.951625221177684,
        -0.29061798670548394,
        -0.09975281560825884
      ],
      "name": "SAT-1",
      "azimuth_deg": 98.24041433992971,
      "elevation_deg": 51.63644575602467,
      "heading_deg": 95.46199193640862
    }
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 1,
    "seed": 600100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 16.558734898586497,
      "bestSolution_spin0": 16.558734898586497,
      "bestSolution_spin1": 15.297684216784926,
      "bestSolution_randSpin": 16.558734898586497,
      "with_spin": 16.558734898586497,
      "without_spin": 16.558734898586497
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 32.93151678394089,
      "bestSolution_spin0": 32.93151678394089,
      "bestSolution_spin1": 32.64382333991319,
      "bestSolution_randSpin": 32.93151678394089,
      "with_spin": 32.93151678394089,
      "without_spin": 32.93151678394089
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 50.464129654515936,
      "bestSolution_spin0": 47.93119931395923,
      "bestSolution_spin1": 50.464129654515936,
      "bestSolution_randSpin": 50.464129654515936,
      "with_spin": 50.464129654515936,
      "without_spin": 50.464129654515936
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 39.51538504750066,
      "bestSolution_spin0": 39.51538504750066,
      "bestSolution_spin1": 39.4539513109899,
      "bestSolution_randSpin": 39.51538504750066,
      "with_spin": 39.51538504750066,
      "without_spin": 39.51538504750066
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 22.350147373808817,
      "bestSolution_spin0": 22.350147373808817,
      "bestSolution_spin1": 20.544563059115838,
      "bestSolution_randSpin": 20.544563059115838,
      "with_spin": 22.350147373808817,
      "without_spin": 20.544563059115838
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 41.27499692740157,
      "bestSolution_spin0": 41.04628121652855,
      "bestSolution_spin1": 41.27499692740157,
      "bestSolution_randSpin": 41.04628121652855,
      "with_spin": 41.27499692740157,
      "without_spin": 41.04628121652855
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 37.787892836188334,
      "bestSolution_spin0": 36.83039561508307,
      "bestSolution_spin1": 37.787892836188334,
      "bestSolution_randSpin": 36.83039561508307,
      "with_spin": 37.787892836188334,
      "without_spin": 36.83039561508307
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 47.35596599330987,
      "bestSolution_spin0": 45.96349402099954,
      "bestSolution_spin1": 47.35596599330987,
      "bestSolution_randSpin": 45.96349402099954,
      "with_spin": 47.35596599330987,
      "without_spin": 45.96349402099954
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 44.366890255084215,
      "bestSolution_spin0": 43.12490481395385,
      "bestSolution_spin1": 44.366890255084215,
      "bestSolution_randSpin": 43.12490481395385,
      "with_spin": 44.366890255084215,
      "without_spin": 43.12490481395385
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 36.48171385223766,
      "bestSolution_spin0": 36.210269298900606,
      "bestSolution_spin1": 36.48171385223766,
      "bestSolution_randSpin": 36.210269298900606,
      "with_spin": 36.48171385223766,
      "without_spin": 36.210269298900606
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      16.558734898586497,
      32.93151678394089,
      50.464129654515936,
      39.51538504750066,
      22.350147373808817,
      41.27499692740157,
      37.787892836188334,
      47.35596599330987,
      44.366890255084215,
      36.48171385223766
    ],
    "bestSolution_spin0": [
      16.558734898586497,
      32.93151678394089,
      47.93119931395923,
      39.51538504750066,
      22.350147373808817,
      41.04628121652855,
      36.83039561508307,
      45.96349402099954,
      43.12490481395385,
      36.210269298900606
    ],
    "bestSolution_spin1": [
      15.297684216784926,
      32.64382333991319,
      50.464129654515936,
      39.4539513109899,
      20.544563059115838,
      41.27499692740157,
      37.787892836188334,
      47.35596599330987,
      44.366890255084215,
      36.48171385223766
    ],
    "bestSolution_randSpin": [
      16.558734898586497,
      32.93151678394089,
      50.464129654515936,
      39.51538504750066,
      20.544563059115838,
      41.04628121652855,
      36.83039561508307,
      45.96349402099954,
      43.12490481395385,
      36.210269298900606
    ]
  },
  "results_with_spin": [
    16.558734898586497,
    32.93151678394089,
    50.464129654515936,
    39.51538504750066,
    22.350147373808817,
    41.27499692740157,
    37.787892836188334,
    47.35596599330987,
    44.366890255084215,
    36.48171385223766
  ],
  "results_without_spin": [
    16.558734898586497,
    32.93151678394089,
    50.464129654515936,
    39.51538504750066,
    20.544563059115838,
    41.04628121652855,
    36.83039561508307,
    45.96349402099954,
    43.12490481395385,
    36.210269298900606
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 2,
    "seed": 600200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 45.86492026443116,
      "bestSolution_spin0": 44.10759288571864,
      "bestSolution_spin1": 45.86492026443116,
      "bestSolution_randSpin": 44.10759288571864,
      "with_spin": 45.86492026443116,
      "without_spin": 44.10759288571864
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 33.023321615796654,
      "bestSolution_spin0": 33.023321615796654,
      "bestSolution_spin1": 32.869055000370366,
      "bestSolution_randSpin": 32.869055000370366,
      "with_spin": 33.023321615796654,
      "without_spin": 32.869055000370366
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 43.204503713791915,
      "bestSolution_spin0": 41.942009129224225,
      "bestSolution_spin1": 43.204503713791915,
      "bestSolution_randSpin": 41.942009129224225,
      "with_spin": 43.204503713791915,
      "without_spin": 41.942009129224225
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 34.56772633534406,
      "bestSolution_spin0": 34.56772633534406,
      "bestSolution_spin1": 33.79430652862516,
      "bestSolution_randSpin": 33.79430652862516,
      "with_spin": 34.56772633534406,
      "without_spin": 33.79430652862516
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 25.222869971567068,
      "bestSolution_spin0": 25.222869971567068,
      "bestSolution_spin1": 23.90283713177588,
      "bestSolution_randSpin": 23.90283713177588,
      "with_spin": 25.222869971567068,
      "without_spin": 23.90283713177588
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 49.616685079380765,
      "bestSolution_spin0": 48.27494412405006,
      "bestSolution_spin1": 49.616685079380765,
      "bestSolution_randSpin": 49.616685079380765,
      "with_spin": 49.616685079380765,
      "without_spin": 49.616685079380765
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 19.124645829217673,
      "bestSolution_spin0": 19.124645829217673,
      "bestSolution_spin1": 18.431293408805093,
      "bestSolution_randSpin": 18.431293408805093,
      "with_spin": 19.124645829217673,
      "without_spin": 18.431293408805093
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 47.155517510921634,
      "bestSolution_spin0": 45.998859449619275,
      "bestSolution_spin1": 47.155517510921634,
      "bestSolution_randSpin": 47.155517510921634,
      "with_spin": 47.155517510921634,
      "without_spin": 47.155517510921634
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 22.935761413921625,
      "bestSolution_spin0": 22.935761413921625,
      "bestSolution_spin1": 22.505528721090148,
      "bestSolution_randSpin": 22.935761413921625,
      "with_spin": 22.935761413921625,
      "without_spin": 22.935761413921625
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 46.41908531441845,
      "bestSolution_spin0": 45.72749511848023,
      "bestSolution_spin1": 46.41908531441845,
      "bestSolution_randSpin": 46.41908531441845,
      "with_spin": 46.41908531441845,
      "without_spin": 46.41908531441845
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      45.86492026443116,
      33.023321615796654,
      43.204503713791915,
      34.56772633534406,
      25.222869971567068,
      49.616685079380765,
      19.124645829217673,
      47.155517510921634,
      22.935761413921625,
      46.41908531441845
    ],
    "bestSolution_spin0": [
      44.10759288571864,
      33.023321615796654,
      41.942009129224225,
      34.56772633534406,
      25.222869971567068,
      48.27494412405006,
      19.124645829217673,
      45.998859449619275,
      22.935761413921625,
      45.72749511848023
    ],
    "bestSolution_spin1": [
      45.86492026443116,
      32.869055000370366,
      43.204503713791915,
      33.79430652862516,
      23.90283713177588,
      49.616685079380765,
      18.431293408805093,
      47.155517510921634,
      22.505528721090148,
      46.41908531441845
    ],
    "bestSolution_randSpin": [
      44.10759288571864,
      32.869055000370366,
      41.942009129224225,
      33.79430652862516,
      23.90283713177588,
      49.616685079380765,
      18.431293408805093,
      47.155517510921634,
      22.935761413921625,
      46.41908531441845
    ]
  },
  "results_with_spin": [
    45.86492026443116,
    33.023321615796654,
    43.204503713791915,
    34.56772633534406,
    25.222869971567068,
    49.616685079380765,
    19.124645829217673,
    47.155517510921634,
    22.935761413921625,
    46.41908531441845
  ],
  "results_without_spin": [
    44.10759288571864,
    32.869055000370366,
    41.942009129224225,
    33.79430652862516,
    23.90283713177588,
    49.616685079380765,
    18.431293408805093,
    47.155517510921634,
    22.935761413921625,
    46.41908531441845
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 3,
    "seed": 600300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 28.3396071861832,
      "bestSolution_spin0": 28.169322327343068,
      "bestSolution_spin1": 28.3396071861832,
      "bestSolution_randSpin": 28.169322327343068,
      "with_spin": 28.3396071861832,
      "without_spin": 28.169322327343068
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 45.037973574530014,
      "bestSolution_spin0": 44.59305349812462,
      "bestSolution_spin1": 45.037973574530014,
      "bestSolution_randSpin": 45.037973574530014,
      "with_spin": 45.037973574530014,
      "without_spin": 45.037973574530014
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 48.28357423097238,
      "bestSolution_spin0": 47.192301810638085,
      "bestSolution_spin1": 48.28357423097238,
      "bestSolution_randSpin": 47.192301810638085,
      "with_spin": 48.28357423097238,
      "without_spin": 47.192301810638085
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 29.383643904314933,
      "bestSolution_spin0": 29.383643904314933,
      "bestSolution_spin1": 29.156676867868093,
      "bestSolution_randSpin": 29.383643904314933,
      "with_spin": 29.383643904314933,
      "without_spin": 29.383643904314933
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 45.98408214977136,
      "bestSolution_spin0": 44.91541600662117,
      "bestSolution_spin1": 45.98408214977136,
      "bestSolution_randSpin": 44.91541600662117,
      "with_spin": 45.98408214977136,
      "without_spin": 44.91541600662117
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 15.23684084260526,
      "bestSolution_spin0": 15.23684084260526,
      "bestSolution_spin1": 14.124052017819608,
      "bestSolution_randSpin": 14.124052017819608,
      "with_spin": 15.23684084260526,
      "without_spin": 14.124052017819608
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 48.484657218784704,
      "bestSolution_spin0": 47.87359131586618,
      "bestSolution_spin1": 48.484657218784704,
      "bestSolution_randSpin": 47.87359131586618,
      "with_spin": 48.484657218784704,
      "without_spin": 47.87359131586618
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 19.56358446376261,
      "bestSolution_spin0": 19.56358446376261,
      "bestSolution_spin1": 18.693757810210595,
      "bestSolution_randSpin": 18.693757810210595,
      "with_spin": 19.56358446376261,
      "without_spin": 18.693757810210595
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 19.57114226968641,
      "bestSolution_spin0": 19.57114226968641,
      "bestSolution_spin1": 18.808549760521593,
      "bestSolution_randSpin": 19.57114226968641,
      "with_spin": 19.57114226968641,
      "without_spin": 19.57114226968641
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 19.898373962741804,
      "bestSolution_spin0": 19.898373962741804,
      "bestSolution_spin1": 18.318391043130482,
      "bestSolution_randSpin": 18.318391043130482,
      "with_spin": 19.898373962741804,
      "without_spin": 18.318391043130482
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      28.3396071861832,
      45.037973574530014,
      48.28357423097238,
      29.383643904314933,
      45.98408214977136,
      15.23684084260526,
      48.484657218784704,
      19.56358446376261,
      19.57114226968641,
      19.898373962741804
    ],
    "bestSolution_spin0": [
      28.169322327343068,
      44.59305349812462,
      47.192301810638085,
      29.383643904314933,
      44.91541600662117,
      15.23684084260526,
      47.87359131586618,
      19.56358446376261,
      19.57114226968641,
      19.898373962741804
    ],
    "bestSolution_spin1": [
      28.3396071861832,
      45.037973574530014,
      48.28357423097238,
      29.156676867868093,
      45.98408214977136,
      14.124052017819608,
      48.484657218784704,
      18.693757810210595,
      18.808549760521593,
      18.318391043130482
    ],
    "bestSolution_randSpin": [
      28.169322327343068,
      45.037973574530014,
      47.192301810638085,
      29.383643904314933,
      44.91541600662117,
      14.124052017819608,
      47.87359131586618,
      18.693757810210595,
      19.57114226968641,
      18.318391043130482
    ]
  },
  "results_with_spin": [
    28.3396071861832,
    45.037973574530014,
    48.28357423097238,
    29.383643904314933,
    45.98408214977136,
    15.23684084260526,
    48.484657218784704,
    19.56358446376261,
    19.57114226968641,
    19.898373962741804
  ],
  "results_without_spin": [
    28.169322327343068,
    45.037973574530014,
    47.192301810638085,
    29.383643904314933,
    44.91541600662117,
    14.124052017819608,
    47.87359131586618,
    18.693757810210595,
    19.57114226968641,
    18.318391043130482
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 4,
    "seed": 600400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 30.336144713266318,
      "bestSolution_spin0": 30.336144713266318,
      "bestSolution_spin1": 30.011397726580785,
      "bestSolution_randSpin": 30.336144713266318,
      "with_spin": 30.336144713266318,
      "without_spin": 30.336144713266318
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 23.046350686826997,
      "bestSolution_spin0": 23.046350686826997,
      "bestSolution_spin1": 21.890131735220532,
      "bestSolution_randSpin": 23.046350686826997,
      "with_spin": 23.046350686826997,
      "without_spin": 23.046350686826997
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 24.249002146296892,
      "bestSolution_spin0": 24.249002146296892,
      "bestSolution_spin1": 22.88284911625613,
      "bestSolution_randSpin": 24.249002146296892,
      "with_spin": 24.249002146296892,
      "without_spin": 24.249002146296892
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 37.316510851845095,
      "bestSolution_spin0": 37.316510851845095,
      "bestSolution_spin1": 36.308895445798136,
      "bestSolution_randSpin": 37.316510851845095,
      "with_spin": 37.316510851845095,
      "without_spin": 37.316510851845095
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 41.53230132077509,
      "bestSolution_spin0": 40.6116331096,
      "bestSolution_spin1": 41.53230132077509,
      "bestSolution_randSpin": 41.53230132077509,
      "with_spin": 41.53230132077509,
      "without_spin": 41.53230132077509
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 42.692071938840556,
      "bestSolution_spin0": 41.390258805717366,
      "bestSolution_spin1": 42.692071938840556,
      "bestSolution_randSpin": 41.390258805717366,
      "with_spin": 42.692071938840556,
      "without_spin": 41.390258805717366
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 36.72733541058169,
      "bestSolution_spin0": 36.72733541058169,
      "bestSolution_spin1": 36.422827006264626,
      "bestSolution_randSpin": 36.72733541058169,
      "with_spin": 36.72733541058169,
      "without_spin": 36.72733541058169
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 35.940443577868486,
      "bestSolution_spin0": 35.84590959549765,
      "bestSolution_spin1": 35.940443577868486,
      "bestSolution_randSpin": 35.84590959549765,
      "with_spin": 35.940443577868486,
      "without_spin": 35.84590959549765
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 43.85614846811471,
      "bestSolution_spin0": 42.91552073599792,
      "bestSolution_spin1": 43.85614846811471,
      "bestSolution_randSpin": 42.91552073599792,
      "with_spin": 43.85614846811471,
      "without_spin": 42.91552073599792
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 19.95765206693196,
      "bestSolution_spin0": 19.95765206693196,
      "bestSolution_spin1": 18.890711076055467,
      "bestSolution_randSpin": 18.890711076055467,
      "with_spin": 19.95765206693196,
      "without_spin": 18.890711076055467
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      30.336144713266318,
      23.046350686826997,
      24.249002146296892,
      37.316510851845095,
      41.53230132077509,
      42.692071938840556,
      36.72733541058169,
      35.940443577868486,
      43.85614846811471,
      19.95765206693196
    ],
    "bestSolution_spin0": [
      30.336144713266318,
      23.046350686826997,
      24.249002146296892,
      37.316510851845095,
      40.6116331096,
      41.390258805717366,
      36.72733541058169,
      35.84590959549765,
      42.91552073599792,
      19.95765206693196
    ],
    "bestSolution_spin1": [
      30.011397726580785,
      21.890131735220532,
      22.88284911625613,
      36.308895445798136,
      41.53230132077509,
      42.692071938840556,
      36.422827006264626,
      35.940443577868486,
      43.85614846811471,
      18.890711076055467
    ],
    "bestSolution_randSpin": [
      30.336144713266318,
      23.046350686826997,
      24.249002146296892,
      37.316510851845095,
      41.53230132077509,
      41.390258805717366,
      36.72733541058169,
      35.84590959549765,
      42.91552073599792,
      18.890711076055467
    ]
  },
  "results_with_spin": [
    30.336144713266318,
    23.046350686826997,
    24.249002146296892,
    37.316510851845095,
    41.53230132077509,
    42.692071938840556,
    36.72733541058169,
    35.940443577868486,
    43.85614846811471,
    19.95765206693196
  ],
  "results_without_spin": [
    30.336144713266318,
    23.046350686826997,
    24.249002146296892,
    37.316510851845095,
    41.53230132077509,
    41.390258805717366,
    36.72733541058169,
    35.84590959549765,
    42.91552073599792,
    18.890711076055467
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 5,
    "seed": 600500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 14.308201123056332,
      "bestSolution_spin0": 14.308201123056332,
      "bestSolution_spin1": 12.955000392170772,
      "bestSolution_randSpin": 14.308201123056332,
      "with_spin": 14.308201123056332,
      "without_spin": 14.308201123056332
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 43.925193238666765,
      "bestSolution_spin0": 43.2028550060476,
      "bestSolution_spin1": 43.925193238666765,
      "bestSolution_randSpin": 43.2028550060476,
      "with_spin": 43.925193238666765,
      "without_spin": 43.2028550060476
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 32.33336127994863,
      "bestSolution_spin0": 32.10484519076757,
      "bestSolution_spin1": 32.33336127994863,
      "bestSolution_randSpin": 32.33336127994863,
      "with_spin": 32.33336127994863,
      "without_spin": 32.33336127994863
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 52.25152674662763,
      "bestSolution_spin0": 49.090633366971204,
      "bestSolution_spin1": 52.25152674662763,
      "bestSolution_randSpin": 49.090633366971204,
      "with_spin": 52.25152674662763,
      "without_spin": 49.090633366971204
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.279858349995855,
      "bestSolution_spin0": 32.279858349995855,
      "bestSolution_spin1": 32.02464896148066,
      "bestSolution_randSpin": 32.02464896148066,
      "with_spin": 32.279858349995855,
      "without_spin": 32.02464896148066
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.158464641687758,
      "bestSolution_spin0": 28.158464641687758,
      "bestSolution_spin1": 28.150875568433854,
      "bestSolution_randSpin": 28.158464641687758,
      "with_spin": 28.158464641687758,
      "without_spin": 28.158464641687758
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 41.26240880822917,
      "bestSolution_spin0": 40.42020676995556,
      "bestSolution_spin1": 41.26240880822917,
      "bestSolution_randSpin": 41.26240880822917,
      "with_spin": 41.26240880822917,
      "without_spin": 41.26240880822917
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 19.80324826815489,
      "bestSolution_spin0": 19.80324826815489,
      "bestSolution_spin1": 18.246189278765097,
      "bestSolution_randSpin": 18.246189278765097,
      "with_spin": 19.80324826815489,
      "without_spin": 18.246189278765097
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 36.303417811478944,
      "bestSolution_spin0": 35.94791186114889,
      "bestSolution_spin1": 36.303417811478944,
      "bestSolution_randSpin": 36.303417811478944,
      "with_spin": 36.303417811478944,
      "without_spin": 36.303417811478944
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 15.999321707464329,
      "bestSolution_spin0": 15.999321707464329,
      "bestSolution_spin1": 14.21484424425908,
      "bestSolution_randSpin": 14.21484424425908,
      "with_spin": 15.999321707464329,
      "without_spin": 14.21484424425908
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      14.308201123056332,
      43.925193238666765,
      32.33336127994863,
      52.25152674662763,
      32.279858349995855,
      28.158464641687758,
      41.26240880822917,
      19.80324826815489,
      36.303417811478944,
      15.999321707464329
    ],
    "bestSolution_spin0": [
      14.308201123056332,
      43.2028550060476,
      32.10484519076757,
      49.090633366971204,
      32.279858349995855,
      28.158464641687758,
      40.42020676995556,
      19.80324826815489,
      35.94791186114889,
      15.999321707464329
    ],
    "bestSolution_spin1": [
      12.955000392170772,
      43.925193238666765,
      32.33336127994863,
      52.25152674662763,
      32.02464896148066,
      28.150875568433854,
      41.26240880822917,
      18.246189278765097,
      36.303417811478944,
      14.21484424425908
    ],
    "bestSolution_randSpin": [
      14.308201123056332,
      43.2028550060476,
      32.33336127994863,
      49.090633366971204,
      32.02464896148066,
      28.158464641687758,
      41.26240880822917,
      18.246189278765097,
      36.303417811478944,
      14.21484424425908
    ]
  },
  "results_with_spin": [
    14.308201123056332,
    43.925193238666765,
    32.33336127994863,
    52.25152674662763,
    32.279858349995855,
    28.158464641687758,
    41.26240880822917,
    19.80324826815489,
    36.303417811478944,
    15.999321707464329
  ],
  "results_without_spin": [
    14.308201123056332,
    43.2028550060476,
    32.33336127994863,
    49.090633366971204,
    32.02464896148066,
    28.158464641687758,
    41.26240880822917,
    18.246189278765097,
    36.303417811478944,
    14.21484424425908
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 6,
    "seed": 600600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 27.192579976284904,
      "bestSolution_spin0": 27.192579976284904,
      "bestSolution_spin1": 26.20897439119953,
      "bestSolution_randSpin": 26.20897439119953,
      "with_spin": 27.192579976284904,
      "without_spin": 26.20897439119953
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 35.41823313714453,
      "bestSolution_spin0": 35.17218534730905,
      "bestSolution_spin1": 35.41823313714453,
      "bestSolution_randSpin": 35.17218534730905,
      "with_spin": 35.41823313714453,
      "without_spin": 35.17218534730905
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 33.517397542326044,
      "bestSolution_spin0": 33.517397542326044,
      "bestSolution_spin1": 32.96635912294576,
      "bestSolution_randSpin": 32.96635912294576,
      "with_spin": 33.517397542326044,
      "without_spin": 32.96635912294576
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 43.19616797304271,
      "bestSolution_spin0": 41.837934912161,
      "bestSolution_spin1": 43.19616797304271,
      "bestSolution_randSpin": 43.19616797304271,
      "with_spin": 43.19616797304271,
      "without_spin": 43.19616797304271
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 28.07664334101838,
      "bestSolution_spin0": 27.871352900245473,
      "bestSolution_spin1": 28.07664334101838,
      "bestSolution_randSpin": 27.871352900245473,
      "with_spin": 28.07664334101838,
      "without_spin": 27.871352900245473
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 23.87929755595035,
      "bestSolution_spin0": 23.87929755595035,
      "bestSolution_spin1": 23.017540263674302,
      "bestSolution_randSpin": 23.87929755595035,
      "with_spin": 23.87929755595035,
      "without_spin": 23.87929755595035
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 37.23612679898735,
      "bestSolution_spin0": 37.23612679898735,
      "bestSolution_spin1": 37.22383716417548,
      "bestSolution_randSpin": 37.23612679898735,
      "with_spin": 37.23612679898735,
      "without_spin": 37.23612679898735
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 35.24827272270425,
      "bestSolution_spin0": 35.11392003727076,
      "bestSolution_spin1": 35.24827272270425,
      "bestSolution_randSpin": 35.24827272270425,
      "with_spin": 35.24827272270425,
      "without_spin": 35.24827272270425
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 35.419051874440555,
      "bestSolution_spin0": 35.419051874440555,
      "bestSolution_spin1": 35.04660070485238,
      "bestSolution_randSpin": 35.04660070485238,
      "with_spin": 35.419051874440555,
      "without_spin": 35.04660070485238
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 25.556951117165074,
      "bestSolution_spin0": 25.556951117165074,
      "bestSolution_spin1": 24.72669585058865,
      "bestSolution_randSpin": 24.72669585058865,
      "with_spin": 25.556951117165074,
      "without_spin": 24.72669585058865
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      27.192579976284904,
      35.41823313714453,
      33.517397542326044,
      43.19616797304271,
      28.07664334101838,
      23.87929755595035,
      37.23612679898735,
      35.24827272270425,
      35.419051874440555,
      25.556951117165074
    ],
    "bestSolution_spin0": [
      27.192579976284904,
      35.17218534730905,
      33.517397542326044,
      41.837934912161,
      27.871352900245473,
      23.87929755595035,
      37.23612679898735,
      35.11392003727076,
      35.419051874440555,
      25.556951117165074
    ],
    "bestSolution_spin1": [
      26.20897439119953,
      35.41823313714453,
      32.96635912294576,
      43.19616797304271,
      28.07664334101838,
      23.017540263674302,
      37.22383716417548,
      35.24827272270425,
      35.04660070485238,
      24.72669585058865
    ],
    "bestSolution_randSpin": [
      26.20897439119953,
      35.17218534730905,
      32.96635912294576,
      43.19616797304271,
      27.871352900245473,
      23.87929755595035,
      37.23612679898735,
      35.24827272270425,
      35.04660070485238,
      24.72669585058865
    ]
  },
  "results_with_spin": [
    27.192579976284904,
    35.41823313714453,
    33.517397542326044,
    43.19616797304271,
    28.07664334101838,
    23.87929755595035,
    37.23612679898735,
    35.24827272270425,
    35.419051874440555,
    25.556951117165074
  ],
  "results_without_spin": [
    26.20897439119953,
    35.17218534730905,
    32.96635912294576,
    43.19616797304271,
    27.871352900245473,
    23.87929755595035,
    37.23612679898735,
    35.24827272270425,
    35.04660070485238,
    24.72669585058865
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 7,
    "seed": 600700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 28.181816082992206,
      "bestSolution_spin0": 28.181816082992206,
      "bestSolution_spin1": 27.868857547221303,
      "bestSolution_randSpin": 28.181816082992206,
      "with_spin": 28.181816082992206,
      "without_spin": 28.181816082992206
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 15.02646542756886,
      "bestSolution_spin0": 15.02646542756886,
      "bestSolution_spin1": 13.638007331825609,
      "bestSolution_randSpin": 13.638007331825609,
      "with_spin": 15.02646542756886,
      "without_spin": 13.638007331825609
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 42.728703441880036,
      "bestSolution_spin0": 41.25523491807281,
      "bestSolution_spin1": 42.728703441880036,
      "bestSolution_randSpin": 41.25523491807281,
      "with_spin": 42.728703441880036,
      "without_spin": 41.25523491807281
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 37.3639691692313,
      "bestSolution_spin0": 37.3639691692313,
      "bestSolution_spin1": 36.80022156233718,
      "bestSolution_randSpin": 37.3639691692313,
      "with_spin": 37.3639691692313,
      "without_spin": 37.3639691692313
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 18.047898057424568,
      "bestSolution_spin0": 18.047898057424568,
      "bestSolution_spin1": 17.33278954897447,
      "bestSolution_randSpin": 18.047898057424568,
      "with_spin": 18.047898057424568,
      "without_spin": 18.047898057424568
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 15.831088928663828,
      "bestSolution_spin0": 15.831088928663828,
      "bestSolution_spin1": 14.856768611560778,
      "bestSolution_randSpin": 15.831088928663828,
      "with_spin": 15.831088928663828,
      "without_spin": 15.831088928663828
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 31.469548373131182,
      "bestSolution_spin0": 31.469548373131182,
      "bestSolution_spin1": 30.822959414849347,
      "bestSolution_randSpin": 30.822959414849347,
      "with_spin": 31.469548373131182,
      "without_spin": 30.822959414849347
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 36.54065282499378,
      "bestSolution_spin0": 36.41874028320081,
      "bestSolution_spin1": 36.54065282499378,
      "bestSolution_randSpin": 36.54065282499378,
      "with_spin": 36.54065282499378,
      "without_spin": 36.54065282499378
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 41.84298776348662,
      "bestSolution_spin0": 41.84298776348662,
      "bestSolution_spin1": 41.75688699218175,
      "bestSolution_randSpin": 41.84298776348662,
      "with_spin": 41.84298776348662,
      "without_spin": 41.84298776348662
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 21.3989852839379,
      "bestSolution_spin0": 21.3989852839379,
      "bestSolution_spin1": 19.944665662729342,
      "bestSolution_randSpin": 21.3989852839379,
      "with_spin": 21.3989852839379,
      "without_spin": 21.3989852839379
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      28.181816082992206,
      15.02646542756886,
      42.728703441880036,
      37.3639691692313,
      18.047898057424568,
      15.831088928663828,
      31.469548373131182,
      36.54065282499378,
      41.84298776348662,
      21.3989852839379
    ],
    "bestSolution_spin0": [
      28.181816082992206,
      15.02646542756886,
      41.25523491807281,
      37.3639691692313,
      18.047898057424568,
      15.831088928663828,
      31.469548373131182,
      36.41874028320081,
      41.84298776348662,
      21.3989852839379
    ],
    "bestSolution_spin1": [
      27.868857547221303,
      13.638007331825609,
      42.728703441880036,
      36.80022156233718,
      17.33278954897447,
      14.856768611560778,
      30.822959414849347,
      36.54065282499378,
      41.75688699218175,
      19.944665662729342
    ],
    "bestSolution_randSpin": [
      28.181816082992206,
      13.638007331825609,
      41.25523491807281,
      37.3639691692313,
      18.047898057424568,
      15.831088928663828,
      30.822959414849347,
      36.54065282499378,
      41.84298776348662,
      21.3989852839379
    ]
  },
  "results_with_spin": [
    28.181816082992206,
    15.02646542756886,
    42.728703441880036,
    37.3639691692313,
    18.047898057424568,
    15.831088928663828,
    31.469548373131182,
    36.54065282499378,
    41.84298776348662,
    21.3989852839379
  ],
  "results_without_spin": [
    28.181816082992206,
    13.638007331825609,
    41.25523491807281,
    37.3639691692313,
    18.047898057424568,
    15.831088928663828,
    30.822959414849347,
    36.54065282499378,
    41.84298776348662,
    21.3989852839379
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 8,
    "seed": 600800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 44.50574094712623,
      "bestSolution_spin0": 43.34563080399536,
      "bestSolution_spin1": 44.50574094712623,
      "bestSolution_randSpin": 43.34563080399536,
      "with_spin": 44.50574094712623,
      "without_spin": 43.34563080399536
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 30.005017728349806,
      "bestSolution_spin0": 30.005017728349806,
      "bestSolution_spin1": 29.41908778896248,
      "bestSolution_randSpin": 29.41908778896248,
      "with_spin": 30.005017728349806,
      "without_spin": 29.41908778896248
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 41.67756486490329,
      "bestSolution_spin0": 41.424790604023656,
      "bestSolution_spin1": 41.67756486490329,
      "bestSolution_randSpin": 41.67756486490329,
      "with_spin": 41.67756486490329,
      "without_spin": 41.67756486490329
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 17.897667682092,
      "bestSolution_spin0": 17.897667682092,
      "bestSolution_spin1": 16.280580314095786,
      "bestSolution_randSpin": 17.897667682092,
      "with_spin": 17.897667682092,
      "without_spin": 17.897667682092
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 41.015935232520675,
      "bestSolution_spin0": 40.734631525441635,
      "bestSolution_spin1": 41.015935232520675,
      "bestSolution_randSpin": 41.015935232520675,
      "with_spin": 41.015935232520675,
      "without_spin": 41.015935232520675
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 13.993286306543965,
      "bestSolution_spin0": 13.993286306543965,
      "bestSolution_spin1": 12.326892041026973,
      "bestSolution_randSpin": 12.326892041026973,
      "with_spin": 13.993286306543965,
      "without_spin": 12.326892041026973
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 50.470459182808554,
      "bestSolution_spin0": 48.031862526565675,
      "bestSolution_spin1": 50.470459182808554,
      "bestSolution_randSpin": 50.470459182808554,
      "with_spin": 50.470459182808554,
      "without_spin": 50.470459182808554
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 38.717658103731694,
      "bestSolution_spin0": 38.31816326499869,
      "bestSolution_spin1": 38.717658103731694,
      "bestSolution_randSpin": 38.31816326499869,
      "with_spin": 38.717658103731694,
      "without_spin": 38.31816326499869
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 30.416622317416152,
      "bestSolution_spin0": 30.416622317416152,
      "bestSolution_spin1": 30.278078986799464,
      "bestSolution_randSpin": 30.278078986799464,
      "with_spin": 30.416622317416152,
      "without_spin": 30.278078986799464
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 31.300093265854155,
      "bestSolution_spin0": 31.045447591077508,
      "bestSolution_spin1": 31.300093265854155,
      "bestSolution_randSpin": 31.300093265854155,
      "with_spin": 31.300093265854155,
      "without_spin": 31.300093265854155
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      44.50574094712623,
      30.005017728349806,
      41.67756486490329,
      17.897667682092,
      41.015935232520675,
      13.993286306543965,
      50.470459182808554,
      38.717658103731694,
      30.416622317416152,
      31.300093265854155
    ],
    "bestSolution_spin0": [
      43.34563080399536,
      30.005017728349806,
      41.424790604023656,
      17.897667682092,
      40.734631525441635,
      13.993286306543965,
      48.031862526565675,
      38.31816326499869,
      30.416622317416152,
      31.045447591077508
    ],
    "bestSolution_spin1": [
      44.50574094712623,
      29.41908778896248,
      41.67756486490329,
      16.280580314095786,
      41.015935232520675,
      12.326892041026973,
      50.470459182808554,
      38.717658103731694,
      30.278078986799464,
      31.300093265854155
    ],
    "bestSolution_randSpin": [
      43.34563080399536,
      29.41908778896248,
      41.67756486490329,
      17.897667682092,
      41.015935232520675,
      12.326892041026973,
      50.470459182808554,
      38.31816326499869,
      30.278078986799464,
      31.300093265854155
    ]
  },
  "results_with_spin": [
    44.50574094712623,
    30.005017728349806,
    41.67756486490329,
    17.897667682092,
    41.015935232520675,
    13.993286306543965,
    50.470459182808554,
    38.717658103731694,
    30.416622317416152,
    31.300093265854155
  ],
  "results_without_spin": [
    43.34563080399536,
    29.41908778896248,
    41.67756486490329,
    17.897667682092,
    41.015935232520675,
    12.326892041026973,
    50.470459182808554,
    38.31816326499869,
    30.278078986799464,
    31.300093265854155
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 9,
    "seed": 600900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 16.877439421714026,
      "bestSolution_spin0": 16.877439421714026,
      "bestSolution_spin1": 15.18302388854073,
      "bestSolution_randSpin": 15.18302388854073,
      "with_spin": 16.877439421714026,
      "without_spin": 15.18302388854073
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 37.841282152276825,
      "bestSolution_spin0": 37.30414690751059,
      "bestSolution_spin1": 37.841282152276825,
      "bestSolution_randSpin": 37.841282152276825,
      "with_spin": 37.841282152276825,
      "without_spin": 37.841282152276825
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 31.931869718847775,
      "bestSolution_spin0": 31.931869718847775,
      "bestSolution_spin1": 30.98607165446691,
      "bestSolution_randSpin": 30.98607165446691,
      "with_spin": 31.931869718847775,
      "without_spin": 30.98607165446691
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 51.960959258385806,
      "bestSolution_spin0": 49.43777685403853,
      "bestSolution_spin1": 51.960959258385806,
      "bestSolution_randSpin": 51.960959258385806,
      "with_spin": 51.960959258385806,
      "without_spin": 51.960959258385806
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 22.63584260776068,
      "bestSolution_spin0": 22.63584260776068,
      "bestSolution_spin1": 20.701590578366158,
      "bestSolution_randSpin": 22.63584260776068,
      "with_spin": 22.63584260776068,
      "without_spin": 22.63584260776068
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 40.68643590196415,
      "bestSolution_spin0": 40.29288819036121,
      "bestSolution_spin1": 40.68643590196415,
      "bestSolution_randSpin": 40.68643590196415,
      "with_spin": 40.68643590196415,
      "without_spin": 40.68643590196415
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 32.3703900299051,
      "bestSolution_spin0": 32.246783918702995,
      "bestSolution_spin1": 32.3703900299051,
      "bestSolution_randSpin": 32.3703900299051,
      "with_spin": 32.3703900299051,
      "without_spin": 32.3703900299051
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 17.555481864851924,
      "bestSolution_spin0": 17.555481864851924,
      "bestSolution_spin1": 16.248847655334735,
      "bestSolution_randSpin": 17.555481864851924,
      "with_spin": 17.555481864851924,
      "without_spin": 17.555481864851924
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.847743148133404,
      "bestSolution_spin0": 46.301869747908576,
      "bestSolution_spin1": 47.847743148133404,
      "bestSolution_randSpin": 47.847743148133404,
      "with_spin": 47.847743148133404,
      "without_spin": 47.847743148133404
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 42.28226245666389,
      "bestSolution_spin0": 41.83851706446187,
      "bestSolution_spin1": 42.28226245666389,
      "bestSolution_randSpin": 42.28226245666389,
      "with_spin": 42.28226245666389,
      "without_spin": 42.28226245666389
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      16.877439421714026,
      37.841282152276825,
      31.931869718847775,
      51.960959258385806,
      22.63584260776068,
      40.68643590196415,
      32.3703900299051,
      17.555481864851924,
      47.847743148133404,
      42.28226245666389
    ],
    "bestSolution_spin0": [
      16.877439421714026,
      37.30414690751059,
      31.931869718847775,
      49.43777685403853,
      22.63584260776068,
      40.29288819036121,
      32.246783918702995,
      17.555481864851924,
      46.301869747908576,
      41.83851706446187
    ],
    "bestSolution_spin1": [
      15.18302388854073,
      37.841282152276825,
      30.98607165446691,
      51.960959258385806,
      20.701590578366158,
      40.68643590196415,
      32.3703900299051,
      16.248847655334735,
      47.847743148133404,
      42.28226245666389
    ],
    "bestSolution_randSpin": [
      15.18302388854073,
      37.841282152276825,
      30.98607165446691,
      51.960959258385806,
      22.63584260776068,
      40.68643590196415,
      32.3703900299051,
      17.555481864851924,
      47.847743148133404,
      42.28226245666389
    ]
  },
  "results_with_spin": [
    16.877439421714026,
    37.841282152276825,
    31.931869718847775,
    51.960959258385806,
    22.63584260776068,
    40.68643590196415,
    32.3703900299051,
    17.555481864851924,
    47.847743148133404,
    42.28226245666389
  ],
  "results_without_spin": [
    15.18302388854073,
    37.841282152276825,
    30.98607165446691,
    51.960959258385806,
    22.63584260776068,
    40.68643590196415,
    32.3703900299051,
    17.555481864851924,
    47.847743148133404,
    42.28226245666389
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 10,
    "seed": 601000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 31.538852167991603,
      "bestSolution_spin0": 31.538852167991603,
      "bestSolution_spin1": 30.202200618732135,
      "bestSolution_randSpin": 30.202200618732135,
      "with_spin": 31.538852167991603,
      "without_spin": 30.202200618732135
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 26.369176189490346,
      "bestSolution_spin0": 26.369176189490346,
      "bestSolution_spin1": 25.7998482611772,
      "bestSolution_randSpin": 26.369176189490346,
      "with_spin": 26.369176189490346,
      "without_spin": 26.369176189490346
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 23.363162420412063,
      "bestSolution_spin0": 23.363162420412063,
      "bestSolution_spin1": 21.53543805773129,
      "bestSolution_randSpin": 21.53543805773129,
      "with_spin": 23.363162420412063,
      "without_spin": 21.53543805773129
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 15.788393169366268,
      "bestSolution_spin0": 15.788393169366268,
      "bestSolution_spin1": 14.764608938361445,
      "bestSolution_randSpin": 15.788393169366268,
      "with_spin": 15.788393169366268,
      "without_spin": 15.788393169366268
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 42.28392377401977,
      "bestSolution_spin0": 42.28392377401977,
      "bestSolution_spin1": 41.72140664183215,
      "bestSolution_randSpin": 42.28392377401977,
      "with_spin": 42.28392377401977,
      "without_spin": 42.28392377401977
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 40.185736455275354,
      "bestSolution_spin0": 40.14493079782268,
      "bestSolution_spin1": 40.185736455275354,
      "bestSolution_randSpin": 40.185736455275354,
      "with_spin": 40.185736455275354,
      "without_spin": 40.185736455275354
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 25.397502494454983,
      "bestSolution_spin0": 25.397502494454983,
      "bestSolution_spin1": 24.39709703881648,
      "bestSolution_randSpin": 24.39709703881648,
      "with_spin": 25.397502494454983,
      "without_spin": 24.39709703881648
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 33.58870903668911,
      "bestSolution_spin0": 33.58870903668911,
      "bestSolution_spin1": 33.29479030270464,
      "bestSolution_randSpin": 33.29479030270464,
      "with_spin": 33.58870903668911,
      "without_spin": 33.29479030270464
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 21.565466383899217,
      "bestSolution_spin0": 21.565466383899217,
      "bestSolution_spin1": 20.006206301710932,
      "bestSolution_randSpin": 20.006206301710932,
      "with_spin": 21.565466383899217,
      "without_spin": 20.006206301710932
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 27.084456166545692,
      "bestSolution_spin0": 27.084456166545692,
      "bestSolution_spin1": 26.683088296503268,
      "bestSolution_randSpin": 26.683088296503268,
      "with_spin": 27.084456166545692,
      "without_spin": 26.683088296503268
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      31.538852167991603,
      26.369176189490346,
      23.363162420412063,
      15.788393169366268,
      42.28392377401977,
      40.185736455275354,
      25.397502494454983,
      33.58870903668911,
      21.565466383899217,
      27.084456166545692
    ],
    "bestSolution_spin0": [
      31.538852167991603,
      26.369176189490346,
      23.363162420412063,
      15.788393169366268,
      42.28392377401977,
      40.14493079782268,
      25.397502494454983,
      33.58870903668911,
      21.565466383899217,
      27.084456166545692
    ],
    "bestSolution_spin1": [
      30.202200618732135,
      25.7998482611772,
      21.53543805773129,
      14.764608938361445,
      41.72140664183215,
      40.185736455275354,
      24.39709703881648,
      33.29479030270464,
      20.006206301710932,
      26.683088296503268
    ],
    "bestSolution_randSpin": [
      30.202200618732135,
      26.369176189490346,
      21.53543805773129,
      15.788393169366268,
      42.28392377401977,
      40.185736455275354,
      24.39709703881648,
      33.29479030270464,
      20.006206301710932,
      26.683088296503268
    ]
  },
  "results_with_spin": [
    31.538852167991603,
    26.369176189490346,
    23.363162420412063,
    15.788393169366268,
    42.28392377401977,
    40.185736455275354,
    25.397502494454983,
    33.58870903668911,
    21.565466383899217,
    27.084456166545692
  ],
  "results_without_spin": [
    30.202200618732135,
    26.369176189490346,
    21.53543805773129,
    15.788393169366268,
    42.28392377401977,
    40.185736455275354,
    24.39709703881648,
    33.29479030270464,
    20.006206301710932,
    26.683088296503268
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 11,
    "seed": 601100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 33.620563624673,
      "bestSolution_spin0": 33.15960010319672,
      "bestSolution_spin1": 33.620563624673,
      "bestSolution_randSpin": 33.620563624673,
      "with_spin": 33.620563624673,
      "without_spin": 33.620563624673
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 37.789426110182674,
      "bestSolution_spin0": 37.789426110182674,
      "bestSolution_spin1": 37.44982865758297,
      "bestSolution_randSpin": 37.789426110182674,
      "with_spin": 37.789426110182674,
      "without_spin": 37.789426110182674
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 32.64921479541191,
      "bestSolution_spin0": 32.64921479541191,
      "bestSolution_spin1": 32.32817277046911,
      "bestSolution_randSpin": 32.64921479541191,
      "with_spin": 32.64921479541191,
      "without_spin": 32.64921479541191
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 46.292256073467755,
      "bestSolution_spin0": 45.46897186220393,
      "bestSolution_spin1": 46.292256073467755,
      "bestSolution_randSpin": 45.46897186220393,
      "with_spin": 46.292256073467755,
      "without_spin": 45.46897186220393
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 25.544561536750408,
      "bestSolution_spin0": 25.544561536750408,
      "bestSolution_spin1": 24.84319969987322,
      "bestSolution_randSpin": 25.544561536750408,
      "with_spin": 25.544561536750408,
      "without_spin": 25.544561536750408
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 17.835455777854037,
      "bestSolution_spin0": 17.835455777854037,
      "bestSolution_spin1": 16.56565175685446,
      "bestSolution_randSpin": 16.56565175685446,
      "with_spin": 17.835455777854037,
      "without_spin": 16.56565175685446
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 12.642179083187248,
      "bestSolution_spin0": 12.642179083187248,
      "bestSolution_spin1": 11.015857750989586,
      "bestSolution_randSpin": 11.015857750989586,
      "with_spin": 12.642179083187248,
      "without_spin": 11.015857750989586
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 26.490745323599313,
      "bestSolution_spin0": 26.490745323599313,
      "bestSolution_spin1": 25.230794278889803,
      "bestSolution_randSpin": 25.230794278889803,
      "with_spin": 26.490745323599313,
      "without_spin": 25.230794278889803
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 18.79452780239019,
      "bestSolution_spin0": 18.79452780239019,
      "bestSolution_spin1": 17.546322746884513,
      "bestSolution_randSpin": 17.546322746884513,
      "with_spin": 18.79452780239019,
      "without_spin": 17.546322746884513
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 14.818614082914715,
      "bestSolution_spin0": 14.818614082914715,
      "bestSolution_spin1": 13.621609318546149,
      "bestSolution_randSpin": 13.621609318546149,
      "with_spin": 14.818614082914715,
      "without_spin": 13.621609318546149
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      33.620563624673,
      37.789426110182674,
      32.64921479541191,
      46.292256073467755,
      25.544561536750408,
      17.835455777854037,
      12.642179083187248,
      26.490745323599313,
      18.79452780239019,
      14.818614082914715
    ],
    "bestSolution_spin0": [
      33.15960010319672,
      37.789426110182674,
      32.64921479541191,
      45.46897186220393,
      25.544561536750408,
      17.835455777854037,
      12.642179083187248,
      26.490745323599313,
      18.79452780239019,
      14.818614082914715
    ],
    "bestSolution_spin1": [
      33.620563624673,
      37.44982865758297,
      32.32817277046911,
      46.292256073467755,
      24.84319969987322,
      16.56565175685446,
      11.015857750989586,
      25.230794278889803,
      17.546322746884513,
      13.621609318546149
    ],
    "bestSolution_randSpin": [
      33.620563624673,
      37.789426110182674,
      32.64921479541191,
      45.46897186220393,
      25.544561536750408,
      16.56565175685446,
      11.015857750989586,
      25.230794278889803,
      17.546322746884513,
      13.621609318546149
    ]
  },
  "results_with_spin": [
    33.620563624673,
    37.789426110182674,
    32.64921479541191,
    46.292256073467755,
    25.544561536750408,
    17.835455777854037,
    12.642179083187248,
    26.490745323599313,
    18.79452780239019,
    14.818614082914715
  ],
  "results_without_spin": [
    33.620563624673,
    37.789426110182674,
    32.64921479541191,
    45.46897186220393,
    25.544561536750408,
    16.56565175685446,
    11.015857750989586,
    25.230794278889803,
    17.546322746884513,
    13.621609318546149
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 12,
    "seed": 601200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 15.243285623190953,
      "bestSolution_spin0": 15.243285623190953,
      "bestSolution_spin1": 13.633479055788836,
      "bestSolution_randSpin": 13.633479055788836,
      "with_spin": 15.243285623190953,
      "without_spin": 13.633479055788836
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 48.30487527816055,
      "bestSolution_spin0": 46.50735802847613,
      "bestSolution_spin1": 48.30487527816055,
      "bestSolution_randSpin": 48.30487527816055,
      "with_spin": 48.30487527816055,
      "without_spin": 48.30487527816055
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 20.318272745815413,
      "bestSolution_spin0": 20.318272745815413,
      "bestSolution_spin1": 19.326921439992464,
      "bestSolution_randSpin": 19.326921439992464,
      "with_spin": 20.318272745815413,
      "without_spin": 19.326921439992464
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 15.162633653360523,
      "bestSolution_spin0": 15.162633653360523,
      "bestSolution_spin1": 13.867373621654604,
      "bestSolution_randSpin": 13.867373621654604,
      "with_spin": 15.162633653360523,
      "without_spin": 13.867373621654604
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 44.849399627245624,
      "bestSolution_spin0": 44.63464048263467,
      "bestSolution_spin1": 44.849399627245624,
      "bestSolution_randSpin": 44.63464048263467,
      "with_spin": 44.849399627245624,
      "without_spin": 44.63464048263467
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 16.53638392137526,
      "bestSolution_spin0": 16.53638392137526,
      "bestSolution_spin1": 15.070456262095508,
      "bestSolution_randSpin": 16.53638392137526,
      "with_spin": 16.53638392137526,
      "without_spin": 16.53638392137526
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 41.75974239931456,
      "bestSolution_spin0": 41.74002631815973,
      "bestSolution_spin1": 41.75974239931456,
      "bestSolution_randSpin": 41.75974239931456,
      "with_spin": 41.75974239931456,
      "without_spin": 41.75974239931456
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 33.437853621115394,
      "bestSolution_spin0": 33.252630044326665,
      "bestSolution_spin1": 33.437853621115394,
      "bestSolution_randSpin": 33.252630044326665,
      "with_spin": 33.437853621115394,
      "without_spin": 33.252630044326665
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 15.464850891114354,
      "bestSolution_spin0": 15.464850891114354,
      "bestSolution_spin1": 14.071341588757633,
      "bestSolution_randSpin": 14.071341588757633,
      "with_spin": 15.464850891114354,
      "without_spin": 14.071341588757633
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 51.909267522975355,
      "bestSolution_spin0": 49.64149797950404,
      "bestSolution_spin1": 51.909267522975355,
      "bestSolution_randSpin": 51.909267522975355,
      "with_spin": 51.909267522975355,
      "without_spin": 51.909267522975355
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      15.243285623190953,
      48.30487527816055,
      20.318272745815413,
      15.162633653360523,
      44.849399627245624,
      16.53638392137526,
      41.75974239931456,
      33.437853621115394,
      15.464850891114354,
      51.909267522975355
    ],
    "bestSolution_spin0": [
      15.243285623190953,
      46.50735802847613,
      20.318272745815413,
      15.162633653360523,
      44.63464048263467,
      16.53638392137526,
      41.74002631815973,
      33.252630044326665,
      15.464850891114354,
      49.64149797950404
    ],
    "bestSolution_spin1": [
      13.633479055788836,
      48.30487527816055,
      19.326921439992464,
      13.867373621654604,
      44.849399627245624,
      15.070456262095508,
      41.75974239931456,
      33.437853621115394,
      14.071341588757633,
      51.909267522975355
    ],
    "bestSolution_randSpin": [
      13.633479055788836,
      48.30487527816055,
      19.326921439992464,
      13.867373621654604,
      44.63464048263467,
      16.53638392137526,
      41.75974239931456,
      33.252630044326665,
      14.071341588757633,
      51.909267522975355
    ]
  },
  "results_with_spin": [
    15.243285623190953,
    48.30487527816055,
    20.318272745815413,
    15.162633653360523,
    44.849399627245624,
    16.53638392137526,
    41.75974239931456,
    33.437853621115394,
    15.464850891114354,
    51.909267522975355
  ],
  "results_without_spin": [
    13.633479055788836,
    48.30487527816055,
    19.326921439992464,
    13.867373621654604,
    44.63464048263467,
    16.53638392137526,
    41.75974239931456,
    33.252630044326665,
    14.071341588757633,
    51.909267522975355
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 13,
    "seed": 601300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 35.168551762988635,
      "bestSolution_spin0": 35.168551762988635,
      "bestSolution_spin1": 34.959633399530674,
      "bestSolution_randSpin": 35.168551762988635,
      "with_spin": 35.168551762988635,
      "without_spin": 35.168551762988635
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 49.55356889874664,
      "bestSolution_spin0": 47.173175909892585,
      "bestSolution_spin1": 49.55356889874664,
      "bestSolution_randSpin": 47.173175909892585,
      "with_spin": 49.55356889874664,
      "without_spin": 47.173175909892585
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 39.885513683449815,
      "bestSolution_spin0": 39.885513683449815,
      "bestSolution_spin1": 39.26490455538874,
      "bestSolution_randSpin": 39.885513683449815,
      "with_spin": 39.885513683449815,
      "without_spin": 39.885513683449815
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 19.589827962209966,
      "bestSolution_spin0": 19.589827962209966,
      "bestSolution_spin1": 18.151050879507846,
      "bestSolution_randSpin": 19.589827962209966,
      "with_spin": 19.589827962209966,
      "without_spin": 19.589827962209966
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 42.7950077727966,
      "bestSolution_spin0": 41.68513974281353,
      "bestSolution_spin1": 42.7950077727966,
      "bestSolution_randSpin": 42.7950077727966,
      "with_spin": 42.7950077727966,
      "without_spin": 42.7950077727966
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 38.266332314719016,
      "bestSolution_spin0": 37.920482511088174,
      "bestSolution_spin1": 38.266332314719016,
      "bestSolution_randSpin": 37.920482511088174,
      "with_spin": 38.266332314719016,
      "without_spin": 37.920482511088174
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 40.284655980815316,
      "bestSolution_spin0": 39.47385042654872,
      "bestSolution_spin1": 40.284655980815316,
      "bestSolution_randSpin": 40.284655980815316,
      "with_spin": 40.284655980815316,
      "without_spin": 40.284655980815316
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 45.3183512216766,
      "bestSolution_spin0": 43.955019201470364,
      "bestSolution_spin1": 45.3183512216766,
      "bestSolution_randSpin": 43.955019201470364,
      "with_spin": 45.3183512216766,
      "without_spin": 43.955019201470364
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 44.38275687697567,
      "bestSolution_spin0": 44.01844491855209,
      "bestSolution_spin1": 44.38275687697567,
      "bestSolution_randSpin": 44.01844491855209,
      "with_spin": 44.38275687697567,
      "without_spin": 44.01844491855209
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 42.37955695634489,
      "bestSolution_spin0": 41.81031154049035,
      "bestSolution_spin1": 42.37955695634489,
      "bestSolution_randSpin": 42.37955695634489,
      "with_spin": 42.37955695634489,
      "without_spin": 42.37955695634489
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      35.168551762988635,
      49.55356889874664,
      39.885513683449815,
      19.589827962209966,
      42.7950077727966,
      38.266332314719016,
      40.284655980815316,
      45.3183512216766,
      44.38275687697567,
      42.37955695634489
    ],
    "bestSolution_spin0": [
      35.168551762988635,
      47.173175909892585,
      39.885513683449815,
      19.589827962209966,
      41.68513974281353,
      37.920482511088174,
      39.47385042654872,
      43.955019201470364,
      44.01844491855209,
      41.81031154049035
    ],
    "bestSolution_spin1": [
      34.959633399530674,
      49.55356889874664,
      39.26490455538874,
      18.151050879507846,
      42.7950077727966,
      38.266332314719016,
      40.284655980815316,
      45.3183512216766,
      44.38275687697567,
      42.37955695634489
    ],
    "bestSolution_randSpin": [
      35.168551762988635,
      47.173175909892585,
      39.885513683449815,
      19.589827962209966,
      42.7950077727966,
      37.920482511088174,
      40.284655980815316,
      43.955019201470364,
      44.01844491855209,
      42.37955695634489
    ]
  },
  "results_with_spin": [
    35.168551762988635,
    49.55356889874664,
    39.885513683449815,
    19.589827962209966,
    42.7950077727966,
    38.266332314719016,
    40.284655980815316,
    45.3183512216766,
    44.38275687697567,
    42.37955695634489
  ],
  "results_without_spin": [
    35.168551762988635,
    47.173175909892585,
    39.885513683449815,
    19.589827962209966,
    42.7950077727966,
    37.920482511088174,
    40.284655980815316,
    43.955019201470364,
    44.01844491855209,
    42.37955695634489
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 14,
    "seed": 601400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 21.517937664900114,
      "bestSolution_spin0": 21.517937664900114,
      "bestSolution_spin1": 20.17780985482019,
      "bestSolution_randSpin": 21.517937664900114,
      "with_spin": 21.517937664900114,
      "without_spin": 21.517937664900114
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 43.80006404951618,
      "bestSolution_spin0": 43.01584623162115,
      "bestSolution_spin1": 43.80006404951618,
      "bestSolution_randSpin": 43.80006404951618,
      "with_spin": 43.80006404951618,
      "without_spin": 43.80006404951618
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 25.905393077651325,
      "bestSolution_spin0": 25.905393077651325,
      "bestSolution_spin1": 25.000604863087034,
      "bestSolution_randSpin": 25.000604863087034,
      "with_spin": 25.905393077651325,
      "without_spin": 25.000604863087034
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 21.178299737340016,
      "bestSolution_spin0": 21.178299737340016,
      "bestSolution_spin1": 20.53841789502607,
      "bestSolution_randSpin": 20.53841789502607,
      "with_spin": 21.178299737340016,
      "without_spin": 20.53841789502607
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 44.568005497903194,
      "bestSolution_spin0": 43.753162413955934,
      "bestSolution_spin1": 44.568005497903194,
      "bestSolution_randSpin": 44.568005497903194,
      "with_spin": 44.568005497903194,
      "without_spin": 44.568005497903194
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 14.175494156200052,
      "bestSolution_spin0": 14.175494156200052,
      "bestSolution_spin1": 12.63840036578551,
      "bestSolution_randSpin": 14.175494156200052,
      "with_spin": 14.175494156200052,
      "without_spin": 14.175494156200052
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 32.92639751275641,
      "bestSolution_spin0": 32.92639751275641,
      "bestSolution_spin1": 32.04710908670079,
      "bestSolution_randSpin": 32.92639751275641,
      "with_spin": 32.92639751275641,
      "without_spin": 32.92639751275641
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 14.853507719725142,
      "bestSolution_spin0": 14.853507719725142,
      "bestSolution_spin1": 13.710223587851289,
      "bestSolution_randSpin": 14.853507719725142,
      "with_spin": 14.853507719725142,
      "without_spin": 14.853507719725142
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 19.04586833846449,
      "bestSolution_spin0": 19.04586833846449,
      "bestSolution_spin1": 17.345803954039322,
      "bestSolution_randSpin": 17.345803954039322,
      "with_spin": 19.04586833846449,
      "without_spin": 17.345803954039322
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 24.234425198679826,
      "bestSolution_spin0": 24.234425198679826,
      "bestSolution_spin1": 22.92359574177109,
      "bestSolution_randSpin": 24.234425198679826,
      "with_spin": 24.234425198679826,
      "without_spin": 24.234425198679826
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      21.517937664900114,
      43.80006404951618,
      25.905393077651325,
      21.178299737340016,
      44.568005497903194,
      14.175494156200052,
      32.92639751275641,
      14.853507719725142,
      19.04586833846449,
      24.234425198679826
    ],
    "bestSolution_spin0": [
      21.517937664900114,
      43.01584623162115,
      25.905393077651325,
      21.178299737340016,
      43.753162413955934,
      14.175494156200052,
      32.92639751275641,
      14.853507719725142,
      19.04586833846449,
      24.234425198679826
    ],
    "bestSolution_spin1": [
      20.17780985482019,
      43.80006404951618,
      25.000604863087034,
      20.53841789502607,
      44.568005497903194,
      12.63840036578551,
      32.04710908670079,
      13.710223587851289,
      17.345803954039322,
      22.92359574177109
    ],
    "bestSolution_randSpin": [
      21.517937664900114,
      43.80006404951618,
      25.000604863087034,
      20.53841789502607,
      44.568005497903194,
      14.175494156200052,
      32.92639751275641,
      14.853507719725142,
      17.345803954039322,
      24.234425198679826
    ]
  },
  "results_with_spin": [
    21.517937664900114,
    43.80006404951618,
    25.905393077651325,
    21.178299737340016,
    44.568005497903194,
    14.175494156200052,
    32.92639751275641,
    14.853507719725142,
    19.04586833846449,
    24.234425198679826
  ],
  "results_without_spin": [
    21.517937664900114,
    43.80006404951618,
    25.000604863087034,
    20.53841789502607,
    44.568005497903194,
    14.175494156200052,
    32.92639751275641,
    14.853507719725142,
    17.345803954039322,
    24.234425198679826
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 15,
    "seed": 601500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 16.932099279304325,
      "bestSolution_spin0": 16.932099279304325,
      "bestSolution_spin1": 16.139066630287243,
      "bestSolution_randSpin": 16.139066630287243,
      "with_spin": 16.932099279304325,
      "without_spin": 16.139066630287243
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 26.72608611917024,
      "bestSolution_spin0": 26.72608611917024,
      "bestSolution_spin1": 25.976732062506493,
      "bestSolution_randSpin": 25.976732062506493,
      "with_spin": 26.72608611917024,
      "without_spin": 25.976732062506493
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 47.99102389185981,
      "bestSolution_spin0": 46.63806852679537,
      "bestSolution_spin1": 47.99102389185981,
      "bestSolution_randSpin": 47.99102389185981,
      "with_spin": 47.99102389185981,
      "without_spin": 47.99102389185981
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 23.361958542549257,
      "bestSolution_spin0": 23.361958542549257,
      "bestSolution_spin1": 22.796283798015413,
      "bestSolution_randSpin": 23.361958542549257,
      "with_spin": 23.361958542549257,
      "without_spin": 23.361958542549257
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 45.06035721262305,
      "bestSolution_spin0": 43.51078876589447,
      "bestSolution_spin1": 45.06035721262305,
      "bestSolution_randSpin": 45.06035721262305,
      "with_spin": 45.06035721262305,
      "without_spin": 45.06035721262305
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 18.760104297039792,
      "bestSolution_spin0": 18.760104297039792,
      "bestSolution_spin1": 17.292804393708654,
      "bestSolution_randSpin": 17.292804393708654,
      "with_spin": 18.760104297039792,
      "without_spin": 17.292804393708654
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 45.972761496537714,
      "bestSolution_spin0": 44.49175096113257,
      "bestSolution_spin1": 45.972761496537714,
      "bestSolution_randSpin": 45.972761496537714,
      "with_spin": 45.972761496537714,
      "without_spin": 45.972761496537714
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 45.38075968316935,
      "bestSolution_spin0": 44.42576535035108,
      "bestSolution_spin1": 45.38075968316935,
      "bestSolution_randSpin": 45.38075968316935,
      "with_spin": 45.38075968316935,
      "without_spin": 45.38075968316935
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 21.690487813922402,
      "bestSolution_spin0": 21.690487813922402,
      "bestSolution_spin1": 19.93587821122125,
      "bestSolution_randSpin": 19.93587821122125,
      "with_spin": 21.690487813922402,
      "without_spin": 19.93587821122125
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 41.94599281612939,
      "bestSolution_spin0": 41.58489091255873,
      "bestSolution_spin1": 41.94599281612939,
      "bestSolution_randSpin": 41.58489091255873,
      "with_spin": 41.94599281612939,
      "without_spin": 41.58489091255873
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      16.932099279304325,
      26.72608611917024,
      47.99102389185981,
      23.361958542549257,
      45.06035721262305,
      18.760104297039792,
      45.972761496537714,
      45.38075968316935,
      21.690487813922402,
      41.94599281612939
    ],
    "bestSolution_spin0": [
      16.932099279304325,
      26.72608611917024,
      46.63806852679537,
      23.361958542549257,
      43.51078876589447,
      18.760104297039792,
      44.49175096113257,
      44.42576535035108,
      21.690487813922402,
      41.58489091255873
    ],
    "bestSolution_spin1": [
      16.139066630287243,
      25.976732062506493,
      47.99102389185981,
      22.796283798015413,
      45.06035721262305,
      17.292804393708654,
      45.972761496537714,
      45.38075968316935,
      19.93587821122125,
      41.94599281612939
    ],
    "bestSolution_randSpin": [
      16.139066630287243,
      25.976732062506493,
      47.99102389185981,
      23.361958542549257,
      45.06035721262305,
      17.292804393708654,
      45.972761496537714,
      45.38075968316935,
      19.93587821122125,
      41.58489091255873
    ]
  },
  "results_with_spin": [
    16.932099279304325,
    26.72608611917024,
    47.99102389185981,
    23.361958542549257,
    45.06035721262305,
    18.760104297039792,
    45.972761496537714,
    45.38075968316935,
    21.690487813922402,
    41.94599281612939
  ],
  "results_without_spin": [
    16.139066630287243,
    25.976732062506493,
    47.99102389185981,
    23.361958542549257,
    45.06035721262305,
    17.292804393708654,
    45.972761496537714,
    45.38075968316935,
    19.93587821122125,
    41.58489091255873
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 16,
    "seed": 601600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 28.077265955233685,
      "bestSolution_spin0": 27.766707840361413,
      "bestSolution_spin1": 28.077265955233685,
      "bestSolution_randSpin": 27.766707840361413,
      "with_spin": 28.077265955233685,
      "without_spin": 27.766707840361413
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 38.09433481891381,
      "bestSolution_spin0": 38.04342538945846,
      "bestSolution_spin1": 38.09433481891381,
      "bestSolution_randSpin": 38.09433481891381,
      "with_spin": 38.09433481891381,
      "without_spin": 38.09433481891381
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 39.981450988314464,
      "bestSolution_spin0": 39.981450988314464,
      "bestSolution_spin1": 39.42275189593543,
      "bestSolution_randSpin": 39.981450988314464,
      "with_spin": 39.981450988314464,
      "without_spin": 39.981450988314464
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 38.95754070280644,
      "bestSolution_spin0": 38.44921211094625,
      "bestSolution_spin1": 38.95754070280644,
      "bestSolution_randSpin": 38.44921211094625,
      "with_spin": 38.95754070280644,
      "without_spin": 38.44921211094625
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 40.501289379199115,
      "bestSolution_spin0": 40.38484065171366,
      "bestSolution_spin1": 40.501289379199115,
      "bestSolution_randSpin": 40.501289379199115,
      "with_spin": 40.501289379199115,
      "without_spin": 40.501289379199115
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 23.67810950906242,
      "bestSolution_spin0": 23.67810950906242,
      "bestSolution_spin1": 22.140563013143474,
      "bestSolution_randSpin": 22.140563013143474,
      "with_spin": 23.67810950906242,
      "without_spin": 22.140563013143474
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 53.71499940949743,
      "bestSolution_spin0": 51.352459644708574,
      "bestSolution_spin1": 53.71499940949743,
      "bestSolution_randSpin": 51.352459644708574,
      "with_spin": 53.71499940949743,
      "without_spin": 51.352459644708574
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 37.425458414983915,
      "bestSolution_spin0": 37.338120773721855,
      "bestSolution_spin1": 37.425458414983915,
      "bestSolution_randSpin": 37.338120773721855,
      "with_spin": 37.425458414983915,
      "without_spin": 37.338120773721855
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 36.55480854102642,
      "bestSolution_spin0": 36.55480854102642,
      "bestSolution_spin1": 36.4787821527929,
      "bestSolution_randSpin": 36.4787821527929,
      "with_spin": 36.55480854102642,
      "without_spin": 36.4787821527929
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 49.51422315021852,
      "bestSolution_spin0": 47.196729659459585,
      "bestSolution_spin1": 49.51422315021852,
      "bestSolution_randSpin": 49.51422315021852,
      "with_spin": 49.51422315021852,
      "without_spin": 49.51422315021852
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      28.077265955233685,
      38.09433481891381,
      39.981450988314464,
      38.95754070280644,
      40.501289379199115,
      23.67810950906242,
      53.71499940949743,
      37.425458414983915,
      36.55480854102642,
      49.51422315021852
    ],
    "bestSolution_spin0": [
      27.766707840361413,
      38.04342538945846,
      39.981450988314464,
      38.44921211094625,
      40.38484065171366,
      23.67810950906242,
      51.352459644708574,
      37.338120773721855,
      36.55480854102642,
      47.196729659459585
    ],
    "bestSolution_spin1": [
      28.077265955233685,
      38.09433481891381,
      39.42275189593543,
      38.95754070280644,
      40.501289379199115,
      22.140563013143474,
      53.71499940949743,
      37.425458414983915,
      36.4787821527929,
      49.51422315021852
    ],
    "bestSolution_randSpin": [
      27.766707840361413,
      38.09433481891381,
      39.981450988314464,
      38.44921211094625,
      40.501289379199115,
      22.140563013143474,
      51.352459644708574,
      37.338120773721855,
      36.4787821527929,
      49.51422315021852
    ]
  },
  "results_with_spin": [
    28.077265955233685,
    38.09433481891381,
    39.981450988314464,
    38.95754070280644,
    40.501289379199115,
    23.67810950906242,
    53.71499940949743,
    37.425458414983915,
    36.55480854102642,
    49.51422315021852
  ],
  "results_without_spin": [
    27.766707840361413,
    38.09433481891381,
    39.981450988314464,
    38.44921211094625,
    40.501289379199115,
    22.140563013143474,
    51.352459644708574,
    37.338120773721855,
    36.4787821527929,
    49.51422315021852
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 17,
    "seed": 601700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 30.493595811342253,
      "bestSolution_spin0": 30.493595811342253,
      "bestSolution_spin1": 29.777934130837593,
      "bestSolution_randSpin": 29.777934130837593,
      "with_spin": 30.493595811342253,
      "without_spin": 29.777934130837593
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 33.59215729430736,
      "bestSolution_spin0": 33.59215729430736,
      "bestSolution_spin1": 33.23096831314448,
      "bestSolution_randSpin": 33.23096831314448,
      "with_spin": 33.59215729430736,
      "without_spin": 33.23096831314448
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 14.615539405662396,
      "bestSolution_spin0": 14.615539405662396,
      "bestSolution_spin1": 13.262269308079478,
      "bestSolution_randSpin": 13.262269308079478,
      "with_spin": 14.615539405662396,
      "without_spin": 13.262269308079478
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 16.10100068498851,
      "bestSolution_spin0": 16.10100068498851,
      "bestSolution_spin1": 14.795475801800178,
      "bestSolution_randSpin": 16.10100068498851,
      "with_spin": 16.10100068498851,
      "without_spin": 16.10100068498851
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 44.10247580475705,
      "bestSolution_spin0": 43.0184694505295,
      "bestSolution_spin1": 44.10247580475705,
      "bestSolution_randSpin": 44.10247580475705,
      "with_spin": 44.10247580475705,
      "without_spin": 44.10247580475705
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.385673344337015,
      "bestSolution_spin0": 34.385673344337015,
      "bestSolution_spin1": 33.90797330257765,
      "bestSolution_randSpin": 33.90797330257765,
      "with_spin": 34.385673344337015,
      "without_spin": 33.90797330257765
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 38.41548206352255,
      "bestSolution_spin0": 37.90722100716303,
      "bestSolution_spin1": 38.41548206352255,
      "bestSolution_randSpin": 38.41548206352255,
      "with_spin": 38.41548206352255,
      "without_spin": 38.41548206352255
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 41.42380857366068,
      "bestSolution_spin0": 40.987212994142894,
      "bestSolution_spin1": 41.42380857366068,
      "bestSolution_randSpin": 41.42380857366068,
      "with_spin": 41.42380857366068,
      "without_spin": 41.42380857366068
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 30.296725244889103,
      "bestSolution_spin0": 30.296725244889103,
      "bestSolution_spin1": 29.887956623965426,
      "bestSolution_randSpin": 30.296725244889103,
      "with_spin": 30.296725244889103,
      "without_spin": 30.296725244889103
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 19.191600391207803,
      "bestSolution_spin0": 19.191600391207803,
      "bestSolution_spin1": 18.122933321272974,
      "bestSolution_randSpin": 19.191600391207803,
      "with_spin": 19.191600391207803,
      "without_spin": 19.191600391207803
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      30.493595811342253,
      33.59215729430736,
      14.615539405662396,
      16.10100068498851,
      44.10247580475705,
      34.385673344337015,
      38.41548206352255,
      41.42380857366068,
      30.296725244889103,
      19.191600391207803
    ],
    "bestSolution_spin0": [
      30.493595811342253,
      33.59215729430736,
      14.615539405662396,
      16.10100068498851,
      43.0184694505295,
      34.385673344337015,
      37.90722100716303,
      40.987212994142894,
      30.296725244889103,
      19.191600391207803
    ],
    "bestSolution_spin1": [
      29.777934130837593,
      33.23096831314448,
      13.262269308079478,
      14.795475801800178,
      44.10247580475705,
      33.90797330257765,
      38.41548206352255,
      41.42380857366068,
      29.887956623965426,
      18.122933321272974
    ],
    "bestSolution_randSpin": [
      29.777934130837593,
      33.23096831314448,
      13.262269308079478,
      16.10100068498851,
      44.10247580475705,
      33.90797330257765,
      38.41548206352255,
      41.42380857366068,
      30.296725244889103,
      19.191600391207803
    ]
  },
  "results_with_spin": [
    30.493595811342253,
    33.59215729430736,
    14.615539405662396,
    16.10100068498851,
    44.10247580475705,
    34.385673344337015,
    38.41548206352255,
    41.42380857366068,
    30.296725244889103,
    19.191600391207803
  ],
  "results_without_spin": [
    29.777934130837593,
    33.23096831314448,
    13.262269308079478,
    16.10100068498851,
    44.10247580475705,
    33.90797330257765,
    38.41548206352255,
    41.42380857366068,
    30.296725244889103,
    19.191600391207803
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 18,
    "seed": 601800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 14.572934580513095,
      "bestSolution_spin0": 14.572934580513095,
      "bestSolution_spin1": 13.15593055681675,
      "bestSolution_randSpin": 13.15593055681675,
      "with_spin": 14.572934580513095,
      "without_spin": 13.15593055681675
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 26.30757764525064,
      "bestSolution_spin0": 26.30757764525064,
      "bestSolution_spin1": 25.763177102630397,
      "bestSolution_randSpin": 25.763177102630397,
      "with_spin": 26.30757764525064,
      "without_spin": 25.763177102630397
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 27.523040549670213,
      "bestSolution_spin0": 27.523040549670213,
      "bestSolution_spin1": 26.7377808306873,
      "bestSolution_randSpin": 27.523040549670213,
      "with_spin": 27.523040549670213,
      "without_spin": 27.523040549670213
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 25.47743387822388,
      "bestSolution_spin0": 25.47743387822388,
      "bestSolution_spin1": 24.85682080345885,
      "bestSolution_randSpin": 24.85682080345885,
      "with_spin": 25.47743387822388,
      "without_spin": 24.85682080345885
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 15.406854774119651,
      "bestSolution_spin0": 15.406854774119651,
      "bestSolution_spin1": 14.099700313349105,
      "bestSolution_randSpin": 15.406854774119651,
      "with_spin": 15.406854774119651,
      "without_spin": 15.406854774119651
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 18.521963626168212,
      "bestSolution_spin0": 18.521963626168212,
      "bestSolution_spin1": 16.937729279797487,
      "bestSolution_randSpin": 16.937729279797487,
      "with_spin": 18.521963626168212,
      "without_spin": 16.937729279797487
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 33.22695322846294,
      "bestSolution_spin0": 33.22695322846294,
      "bestSolution_spin1": 32.17844086871656,
      "bestSolution_randSpin": 32.17844086871656,
      "with_spin": 33.22695322846294,
      "without_spin": 32.17844086871656
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 16.78834050803273,
      "bestSolution_spin0": 16.78834050803273,
      "bestSolution_spin1": 15.781719889062913,
      "bestSolution_randSpin": 16.78834050803273,
      "with_spin": 16.78834050803273,
      "without_spin": 16.78834050803273
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 48.28536601462243,
      "bestSolution_spin0": 46.72782889828355,
      "bestSolution_spin1": 48.28536601462243,
      "bestSolution_randSpin": 48.28536601462243,
      "with_spin": 48.28536601462243,
      "without_spin": 48.28536601462243
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 16.78642566432534,
      "bestSolution_spin0": 16.78642566432534,
      "bestSolution_spin1": 15.078258096985843,
      "bestSolution_randSpin": 15.078258096985843,
      "with_spin": 16.78642566432534,
      "without_spin": 15.078258096985843
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      14.572934580513095,
      26.30757764525064,
      27.523040549670213,
      25.47743387822388,
      15.406854774119651,
      18.521963626168212,
      33.22695322846294,
      16.78834050803273,
      48.28536601462243,
      16.78642566432534
    ],
    "bestSolution_spin0": [
      14.572934580513095,
      26.30757764525064,
      27.523040549670213,
      25.47743387822388,
      15.406854774119651,
      18.521963626168212,
      33.22695322846294,
      16.78834050803273,
      46.72782889828355,
      16.78642566432534
    ],
    "bestSolution_spin1": [
      13.15593055681675,
      25.763177102630397,
      26.7377808306873,
      24.85682080345885,
      14.099700313349105,
      16.937729279797487,
      32.17844086871656,
      15.781719889062913,
      48.28536601462243,
      15.078258096985843
    ],
    "bestSolution_randSpin": [
      13.15593055681675,
      25.763177102630397,
      27.523040549670213,
      24.85682080345885,
      15.406854774119651,
      16.937729279797487,
      32.17844086871656,
      16.78834050803273,
      48.28536601462243,
      15.078258096985843
    ]
  },
  "results_with_spin": [
    14.572934580513095,
    26.30757764525064,
    27.523040549670213,
    25.47743387822388,
    15.406854774119651,
    18.521963626168212,
    33.22695322846294,
    16.78834050803273,
    48.28536601462243,
    16.78642566432534
  ],
  "results_without_spin": [
    13.15593055681675,
    25.763177102630397,
    27.523040549670213,
    24.85682080345885,
    15.406854774119651,
    16.937729279797487,
    32.17844086871656,
    16.78834050803273,
    48.28536601462243,
    15.078258096985843
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 19,
    "seed": 601900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 16.47833959007238,
      "bestSolution_spin0": 16.47833959007238,
      "bestSolution_spin1": 14.749242733854881,
      "bestSolution_randSpin": 14.749242733854881,
      "with_spin": 16.47833959007238,
      "without_spin": 14.749242733854881
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 29.559240214506378,
      "bestSolution_spin0": 29.559240214506378,
      "bestSolution_spin1": 28.732934959515124,
      "bestSolution_randSpin": 28.732934959515124,
      "with_spin": 29.559240214506378,
      "without_spin": 28.732934959515124
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.05187571009501,
      "bestSolution_spin0": 43.482208344857824,
      "bestSolution_spin1": 45.05187571009501,
      "bestSolution_randSpin": 43.482208344857824,
      "with_spin": 45.05187571009501,
      "without_spin": 43.482208344857824
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 21.589355035773295,
      "bestSolution_spin0": 21.589355035773295,
      "bestSolution_spin1": 20.49785058050794,
      "bestSolution_randSpin": 20.49785058050794,
      "with_spin": 21.589355035773295,
      "without_spin": 20.49785058050794
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 29.769293832969105,
      "bestSolution_spin0": 29.769293832969105,
      "bestSolution_spin1": 29.445788274292877,
      "bestSolution_randSpin": 29.445788274292877,
      "with_spin": 29.769293832969105,
      "without_spin": 29.445788274292877
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 46.357928719744464,
      "bestSolution_spin0": 44.88381002999458,
      "bestSolution_spin1": 46.357928719744464,
      "bestSolution_randSpin": 44.88381002999458,
      "with_spin": 46.357928719744464,
      "without_spin": 44.88381002999458
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 39.82785137178092,
      "bestSolution_spin0": 38.86428616251421,
      "bestSolution_spin1": 39.82785137178092,
      "bestSolution_randSpin": 39.82785137178092,
      "with_spin": 39.82785137178092,
      "without_spin": 39.82785137178092
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.72375111580395,
      "bestSolution_spin0": 46.966209436350226,
      "bestSolution_spin1": 48.72375111580395,
      "bestSolution_randSpin": 48.72375111580395,
      "with_spin": 48.72375111580395,
      "without_spin": 48.72375111580395
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 23.775910502879285,
      "bestSolution_spin0": 23.775910502879285,
      "bestSolution_spin1": 23.144197873744535,
      "bestSolution_randSpin": 23.775910502879285,
      "with_spin": 23.775910502879285,
      "without_spin": 23.775910502879285
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 44.33642955817225,
      "bestSolution_spin0": 43.58125374862744,
      "bestSolution_spin1": 44.33642955817225,
      "bestSolution_randSpin": 44.33642955817225,
      "with_spin": 44.33642955817225,
      "without_spin": 44.33642955817225
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      16.47833959007238,
      29.559240214506378,
      45.05187571009501,
      21.589355035773295,
      29.769293832969105,
      46.357928719744464,
      39.82785137178092,
      48.72375111580395,
      23.775910502879285,
      44.33642955817225
    ],
    "bestSolution_spin0": [
      16.47833959007238,
      29.559240214506378,
      43.482208344857824,
      21.589355035773295,
      29.769293832969105,
      44.88381002999458,
      38.86428616251421,
      46.966209436350226,
      23.775910502879285,
      43.58125374862744
    ],
    "bestSolution_spin1": [
      14.749242733854881,
      28.732934959515124,
      45.05187571009501,
      20.49785058050794,
      29.445788274292877,
      46.357928719744464,
      39.82785137178092,
      48.72375111580395,
      23.144197873744535,
      44.33642955817225
    ],
    "bestSolution_randSpin": [
      14.749242733854881,
      28.732934959515124,
      43.482208344857824,
      20.49785058050794,
      29.445788274292877,
      44.88381002999458,
      39.82785137178092,
      48.72375111580395,
      23.775910502879285,
      44.33642955817225
    ]
  },
  "results_with_spin": [
    16.47833959007238,
    29.559240214506378,
    45.05187571009501,
    21.589355035773295,
    29.769293832969105,
    46.357928719744464,
    39.82785137178092,
    48.72375111580395,
    23.775910502879285,
    44.33642955817225
  ],
  "results_without_spin": [
    14.749242733854881,
    28.732934959515124,
    43.482208344857824,
    20.49785058050794,
    29.445788274292877,
    44.88381002999458,
    39.82785137178092,
    48.72375111580395,
    23.775910502879285,
    44.33642955817225
  ]
}

==> DataFinal/J_01_K_030/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 20,
    "seed": 602000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 30.27876315644523,
      "bestSolution_spin0": 30.27876315644523,
      "bestSolution_spin1": 28.942715777273218,
      "bestSolution_randSpin": 28.942715777273218,
      "with_spin": 30.27876315644523,
      "without_spin": 28.942715777273218
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 31.822368184769374,
      "bestSolution_spin0": 31.822368184769374,
      "bestSolution_spin1": 30.86182165262557,
      "bestSolution_randSpin": 31.822368184769374,
      "with_spin": 31.822368184769374,
      "without_spin": 31.822368184769374
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 46.956475589667434,
      "bestSolution_spin0": 45.93428580479188,
      "bestSolution_spin1": 46.956475589667434,
      "bestSolution_randSpin": 45.93428580479188,
      "with_spin": 46.956475589667434,
      "without_spin": 45.93428580479188
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 36.208185490477824,
      "bestSolution_spin0": 35.92612705536322,
      "bestSolution_spin1": 36.208185490477824,
      "bestSolution_randSpin": 35.92612705536322,
      "with_spin": 36.208185490477824,
      "without_spin": 35.92612705536322
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 22.676054000148362,
      "bestSolution_spin0": 22.676054000148362,
      "bestSolution_spin1": 21.771017307015804,
      "bestSolution_randSpin": 22.676054000148362,
      "with_spin": 22.676054000148362,
      "without_spin": 22.676054000148362
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 40.25679687273341,
      "bestSolution_spin0": 39.97337545607582,
      "bestSolution_spin1": 40.25679687273341,
      "bestSolution_randSpin": 40.25679687273341,
      "with_spin": 40.25679687273341,
      "without_spin": 40.25679687273341
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 38.07214675305911,
      "bestSolution_spin0": 38.06998875539046,
      "bestSolution_spin1": 38.07214675305911,
      "bestSolution_randSpin": 38.06998875539046,
      "with_spin": 38.07214675305911,
      "without_spin": 38.06998875539046
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 16.453749443818197,
      "bestSolution_spin0": 16.453749443818197,
      "bestSolution_spin1": 14.738515547976935,
      "bestSolution_randSpin": 14.738515547976935,
      "with_spin": 16.453749443818197,
      "without_spin": 14.738515547976935
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 30.284499464930697,
      "bestSolution_spin0": 30.114289445352284,
      "bestSolution_spin1": 30.284499464930697,
      "bestSolution_randSpin": 30.114289445352284,
      "with_spin": 30.284499464930697,
      "without_spin": 30.114289445352284
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 17.162692198248774,
      "bestSolution_spin0": 17.162692198248774,
      "bestSolution_spin1": 16.01948061410291,
      "bestSolution_randSpin": 16.01948061410291,
      "with_spin": 17.162692198248774,
      "without_spin": 16.01948061410291
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      30.27876315644523,
      31.822368184769374,
      46.956475589667434,
      36.208185490477824,
      22.676054000148362,
      40.25679687273341,
      38.07214675305911,
      16.453749443818197,
      30.284499464930697,
      17.162692198248774
    ],
    "bestSolution_spin0": [
      30.27876315644523,
      31.822368184769374,
      45.93428580479188,
      35.92612705536322,
      22.676054000148362,
      39.97337545607582,
      38.06998875539046,
      16.453749443818197,
      30.114289445352284,
      17.162692198248774
    ],
    "bestSolution_spin1": [
      28.942715777273218,
      30.86182165262557,
      46.956475589667434,
      36.208185490477824,
      21.771017307015804,
      40.25679687273341,
      38.07214675305911,
      14.738515547976935,
      30.284499464930697,
      16.01948061410291
    ],
    "bestSolution_randSpin": [
      28.942715777273218,
      31.822368184769374,
      45.93428580479188,
      35.92612705536322,
      22.676054000148362,
      40.25679687273341,
      38.06998875539046,
      14.738515547976935,
      30.114289445352284,
      16.01948061410291
    ]
  },
  "results_with_spin": [
    30.27876315644523,
    31.822368184769374,
    46.956475589667434,
    36.208185490477824,
    22.676054000148362,
    40.25679687273341,
    38.07214675305911,
    16.453749443818197,
    30.284499464930697,
    17.162692198248774
  ],
  "results_without_spin": [
    28.942715777273218,
    31.822368184769374,
    45.93428580479188,
    35.92612705536322,
    22.676054000148362,
    40.25679687273341,
    38.06998875539046,
    14.738515547976935,
    30.114289445352284,
    16.01948061410291
  ]
}

==> DataFinal/J_01_K_030/merged/results.json <==
{
  "config": {
    "numSat": 1,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 1,
    "seed": 600100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_01_K_030/chunks/chunk_001.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_002.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_003.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_004.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_005.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_006.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_007.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_008.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_009.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_010.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_011.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_012.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_013.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_014.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_015.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_016.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_017.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_018.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_019.json",
    "Data1/experiments/J_01_K_030/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      16.558734898586497,
      32.93151678394089,
      50.464129654515936,
      39.51538504750066,
      22.350147373808817,
      41.27499692740157,
      37.787892836188334,
      47.35596599330987,
      44.366890255084215,
      36.48171385223766,
      45.86492026443116,
      33.023321615796654,
      43.204503713791915,
      34.56772633534406,
      25.222869971567068,
      49.616685079380765,
      19.124645829217673,
      47.155517510921634,
      22.935761413921625,
      46.41908531441845,
      28.3396071861832,
      45.037973574530014,
      48.28357423097238,
      29.383643904314933,
      45.98408214977136,
      15.23684084260526,
      48.484657218784704,
      19.56358446376261,
      19.57114226968641,
      19.898373962741804,
      30.336144713266318,
      23.046350686826997,
      24.249002146296892,
      37.316510851845095,
      41.53230132077509,
      42.692071938840556,
      36.72733541058169,
      35.940443577868486,
      43.85614846811471,
      19.95765206693196,
      14.308201123056332,
      43.925193238666765,
      32.33336127994863,
      52.25152674662763,
      32.279858349995855,
      28.158464641687758,
      41.26240880822917,
      19.80324826815489,
      36.303417811478944,
      15.999321707464329,
      27.192579976284904,
      35.41823313714453,
      33.517397542326044,
      43.19616797304271,
      28.07664334101838,
      23.87929755595035,
      37.23612679898735,
      35.24827272270425,
      35.419051874440555,
      25.556951117165074,
      28.181816082992206,
      15.02646542756886,
      42.728703441880036,
      37.3639691692313,
      18.047898057424568,
      15.831088928663828,
      31.469548373131182,
      36.54065282499378,
      41.84298776348662,
      21.3989852839379,
      44.50574094712623,
      30.005017728349806,
      41.67756486490329,
      17.897667682092,
      41.015935232520675,
      13.993286306543965,
      50.470459182808554,
      38.717658103731694,
      30.416622317416152,
      31.300093265854155,
      16.877439421714026,
      37.841282152276825,
      31.931869718847775,
      51.960959258385806,
      22.63584260776068,
      40.68643590196415,
      32.3703900299051,
      17.555481864851924,
      47.847743148133404,
      42.28226245666389,
      31.538852167991603,
      26.369176189490346,
      23.363162420412063,
      15.788393169366268,
      42.28392377401977,
      40.185736455275354,
      25.397502494454983,
      33.58870903668911,
      21.565466383899217,
      27.084456166545692,
      33.620563624673,
      37.789426110182674,
      32.64921479541191,
      46.292256073467755,
      25.544561536750408,
      17.835455777854037,
      12.642179083187248,
      26.490745323599313,
      18.79452780239019,
      14.818614082914715,
      15.243285623190953,
      48.30487527816055,
      20.318272745815413,
      15.162633653360523,
      44.849399627245624,
      16.53638392137526,
      41.75974239931456,
      33.437853621115394,
      15.464850891114354,
      51.909267522975355,
      35.168551762988635,
      49.55356889874664,
      39.885513683449815,
      19.589827962209966,
      42.7950077727966,
      38.266332314719016,
      40.284655980815316,
      45.3183512216766,
      44.38275687697567,
      42.37955695634489,
      21.517937664900114,
      43.80006404951618,
      25.905393077651325,
      21.178299737340016,
      44.568005497903194,
      14.175494156200052,
      32.92639751275641,
      14.853507719725142,
      19.04586833846449,
      24.234425198679826,
      16.932099279304325,
      26.72608611917024,
      47.99102389185981,
      23.361958542549257,
      45.06035721262305,
      18.760104297039792,
      45.972761496537714,
      45.38075968316935,
      21.690487813922402,
      41.94599281612939,
      28.077265955233685,
      38.09433481891381,
      39.981450988314464,
      38.95754070280644,
      40.501289379199115,
      23.67810950906242,
      53.71499940949743,
      37.425458414983915,
      36.55480854102642,
      49.51422315021852,
      30.493595811342253,
      33.59215729430736,
      14.615539405662396,
      16.10100068498851,
      44.10247580475705,
      34.385673344337015,
      38.41548206352255,
      41.42380857366068,
      30.296725244889103,
      19.191600391207803,
      14.572934580513095,
      26.30757764525064,
      27.523040549670213,
      25.47743387822388,
      15.406854774119651,
      18.521963626168212,
      33.22695322846294,
      16.78834050803273,
      48.28536601462243,
      16.78642566432534,
      16.47833959007238,
      29.559240214506378,
      45.05187571009501,
      21.589355035773295,
      29.769293832969105,
      46.357928719744464,
      39.82785137178092,
      48.72375111580395,
      23.775910502879285,
      44.33642955817225,
      30.27876315644523,
      31.822368184769374,
      46.956475589667434,
      36.208185490477824,
      22.676054000148362,
      40.25679687273341,
      38.07214675305911,
      16.453749443818197,
      30.284499464930697,
      17.162692198248774
    ],
    "bestSolution_spin0": [
      16.558734898586497,
      32.93151678394089,
      47.93119931395923,
      39.51538504750066,
      22.350147373808817,
      41.04628121652855,
      36.83039561508307,
      45.96349402099954,
      43.12490481395385,
      36.210269298900606,
      44.10759288571864,
      33.023321615796654,
      41.942009129224225,
      34.56772633534406,
      25.222869971567068,
      48.27494412405006,
      19.124645829217673,
      45.998859449619275,
      22.935761413921625,
      45.72749511848023,
      28.169322327343068,
      44.59305349812462,
      47.192301810638085,
      29.383643904314933,
      44.91541600662117,
      15.23684084260526,
      47.87359131586618,
      19.56358446376261,
      19.57114226968641,
      19.898373962741804,
      30.336144713266318,
      23.046350686826997,
      24.249002146296892,
      37.316510851845095,
      40.6116331096,
      41.390258805717366,
      36.72733541058169,
      35.84590959549765,
      42.91552073599792,
      19.95765206693196,
      14.308201123056332,
      43.2028550060476,
      32.10484519076757,
      49.090633366971204,
      32.279858349995855,
      28.158464641687758,
      40.42020676995556,
      19.80324826815489,
      35.94791186114889,
      15.999321707464329,
      27.192579976284904,
      35.17218534730905,
      33.517397542326044,
      41.837934912161,
      27.871352900245473,
      23.87929755595035,
      37.23612679898735,
      35.11392003727076,
      35.419051874440555,
      25.556951117165074,
      28.181816082992206,
      15.02646542756886,
      41.25523491807281,
      37.3639691692313,
      18.047898057424568,
      15.831088928663828,
      31.469548373131182,
      36.41874028320081,
      41.84298776348662,
      21.3989852839379,
      43.34563080399536,
      30.005017728349806,
      41.424790604023656,
      17.897667682092,
      40.734631525441635,
      13.993286306543965,
      48.031862526565675,
      38.31816326499869,
      30.416622317416152,
      31.045447591077508,
      16.877439421714026,
      37.30414690751059,
      31.931869718847775,
      49.43777685403853,
      22.63584260776068,
      40.29288819036121,
      32.246783918702995,
      17.555481864851924,
      46.301869747908576,
      41.83851706446187,
      31.538852167991603,
      26.369176189490346,
      23.363162420412063,
      15.788393169366268,
      42.28392377401977,
      40.14493079782268,
      25.397502494454983,
      33.58870903668911,
      21.565466383899217,
      27.084456166545692,
      33.15960010319672,
      37.789426110182674,
      32.64921479541191,
      45.46897186220393,
      25.544561536750408,
      17.835455777854037,
      12.642179083187248,
      26.490745323599313,
      18.79452780239019,
      14.818614082914715,
      15.243285623190953,
      46.50735802847613,
      20.318272745815413,
      15.162633653360523,
      44.63464048263467,
      16.53638392137526,
      41.74002631815973,
      33.252630044326665,
      15.464850891114354,
      49.64149797950404,
      35.168551762988635,
      47.173175909892585,
      39.885513683449815,
      19.589827962209966,
      41.68513974281353,
      37.920482511088174,
      39.47385042654872,
      43.955019201470364,
      44.01844491855209,
      41.81031154049035,
      21.517937664900114,
      43.01584623162115,
      25.905393077651325,
      21.178299737340016,
      43.753162413955934,
      14.175494156200052,
      32.92639751275641,
      14.853507719725142,
      19.04586833846449,
      24.234425198679826,
      16.932099279304325,
      26.72608611917024,
      46.63806852679537,
      23.361958542549257,
      43.51078876589447,
      18.760104297039792,
      44.49175096113257,
      44.42576535035108,
      21.690487813922402,
      41.58489091255873,
      27.766707840361413,
      38.04342538945846,
      39.981450988314464,
      38.44921211094625,
      40.38484065171366,
      23.67810950906242,
      51.352459644708574,
      37.338120773721855,
      36.55480854102642,
      47.196729659459585,
      30.493595811342253,
      33.59215729430736,
      14.615539405662396,
      16.10100068498851,
      43.0184694505295,
      34.385673344337015,
      37.90722100716303,
      40.987212994142894,
      30.296725244889103,
      19.191600391207803,
      14.572934580513095,
      26.30757764525064,
      27.523040549670213,
      25.47743387822388,
      15.406854774119651,
      18.521963626168212,
      33.22695322846294,
      16.78834050803273,
      46.72782889828355,
      16.78642566432534,
      16.47833959007238,
      29.559240214506378,
      43.482208344857824,
      21.589355035773295,
      29.769293832969105,
      44.88381002999458,
      38.86428616251421,
      46.966209436350226,
      23.775910502879285,
      43.58125374862744,
      30.27876315644523,
      31.822368184769374,
      45.93428580479188,
      35.92612705536322,
      22.676054000148362,
      39.97337545607582,
      38.06998875539046,
      16.453749443818197,
      30.114289445352284,
      17.162692198248774
    ],
    "bestSolution_spin1": [
      15.297684216784926,
      32.64382333991319,
      50.464129654515936,
      39.4539513109899,
      20.544563059115838,
      41.27499692740157,
      37.787892836188334,
      47.35596599330987,
      44.366890255084215,
      36.48171385223766,
      45.86492026443116,
      32.869055000370366,
      43.204503713791915,
      33.79430652862516,
      23.90283713177588,
      49.616685079380765,
      18.431293408805093,
      47.155517510921634,
      22.505528721090148,
      46.41908531441845,
      28.3396071861832,
      45.037973574530014,
      48.28357423097238,
      29.156676867868093,
      45.98408214977136,
      14.124052017819608,
      48.484657218784704,
      18.693757810210595,
      18.808549760521593,
      18.318391043130482,
      30.011397726580785,
      21.890131735220532,
      22.88284911625613,
      36.308895445798136,
      41.53230132077509,
      42.692071938840556,
      36.422827006264626,
      35.940443577868486,
      43.85614846811471,
      18.890711076055467,
      12.955000392170772,
      43.925193238666765,
      32.33336127994863,
      52.25152674662763,
      32.02464896148066,
      28.150875568433854,
      41.26240880822917,
      18.246189278765097,
      36.303417811478944,
      14.21484424425908,
      26.20897439119953,
      35.41823313714453,
      32.96635912294576,
      43.19616797304271,
      28.07664334101838,
      23.017540263674302,
      37.22383716417548,
      35.24827272270425,
      35.04660070485238,
      24.72669585058865,
      27.868857547221303,
      13.638007331825609,
      42.728703441880036,
      36.80022156233718,
      17.33278954897447,
      14.856768611560778,
      30.822959414849347,
      36.54065282499378,
      41.75688699218175,
      19.944665662729342,
      44.50574094712623,
      29.41908778896248,
      41.67756486490329,
      16.280580314095786,
      41.015935232520675,
      12.326892041026973,
      50.470459182808554,
      38.717658103731694,
      30.278078986799464,
      31.300093265854155,
      15.18302388854073,
      37.841282152276825,
      30.98607165446691,
      51.960959258385806,
      20.701590578366158,
      40.68643590196415,
      32.3703900299051,
      16.248847655334735,
      47.847743148133404,
      42.28226245666389,
      30.202200618732135,
      25.7998482611772,
      21.53543805773129,
      14.764608938361445,
      41.72140664183215,
      40.185736455275354,
      24.39709703881648,
      33.29479030270464,
      20.006206301710932,
      26.683088296503268,
      33.620563624673,
      37.44982865758297,
      32.32817277046911,
      46.292256073467755,
      24.84319969987322,
      16.56565175685446,
      11.015857750989586,
      25.230794278889803,
      17.546322746884513,
      13.621609318546149,
      13.633479055788836,
      48.30487527816055,
      19.326921439992464,
      13.867373621654604,
      44.849399627245624,
      15.070456262095508,
      41.75974239931456,
      33.437853621115394,
      14.071341588757633,
      51.909267522975355,
      34.959633399530674,
      49.55356889874664,
      39.26490455538874,
      18.151050879507846,
      42.7950077727966,
      38.266332314719016,
      40.284655980815316,
      45.3183512216766,
      44.38275687697567,
      42.37955695634489,
      20.17780985482019,
      43.80006404951618,
      25.000604863087034,
      20.53841789502607,
      44.568005497903194,
      12.63840036578551,
      32.04710908670079,
      13.710223587851289,
      17.345803954039322,
      22.92359574177109,
      16.139066630287243,
      25.976732062506493,
      47.99102389185981,
      22.796283798015413,
      45.06035721262305,
      17.292804393708654,
      45.972761496537714,
      45.38075968316935,
      19.93587821122125,
      41.94599281612939,
      28.077265955233685,
      38.09433481891381,
      39.42275189593543,
      38.95754070280644,
      40.501289379199115,
      22.140563013143474,
      53.71499940949743,
      37.425458414983915,
      36.4787821527929,
      49.51422315021852,
      29.777934130837593,
      33.23096831314448,
      13.262269308079478,
      14.795475801800178,
      44.10247580475705,
      33.90797330257765,
      38.41548206352255,
      41.42380857366068,
      29.887956623965426,
      18.122933321272974,
      13.15593055681675,
      25.763177102630397,
      26.7377808306873,
      24.85682080345885,
      14.099700313349105,
      16.937729279797487,
      32.17844086871656,
      15.781719889062913,
      48.28536601462243,
      15.078258096985843,
      14.749242733854881,
      28.732934959515124,
      45.05187571009501,
      20.49785058050794,
      29.445788274292877,
      46.357928719744464,
      39.82785137178092,
      48.72375111580395,
      23.144197873744535,
      44.33642955817225,
      28.942715777273218,
      30.86182165262557,
      46.956475589667434,
      36.208185490477824,
      21.771017307015804,
      40.25679687273341,
      38.07214675305911,
      14.738515547976935,
      30.284499464930697,
      16.01948061410291
    ],
    "bestSolution_randSpin": [
      16.558734898586497,
      32.93151678394089,
      50.464129654515936,
      39.51538504750066,
      20.544563059115838,
      41.04628121652855,
      36.83039561508307,
      45.96349402099954,
      43.12490481395385,
      36.210269298900606,
      44.10759288571864,
      32.869055000370366,
      41.942009129224225,
      33.79430652862516,
      23.90283713177588,
      49.616685079380765,
      18.431293408805093,
      47.155517510921634,
      22.935761413921625,
      46.41908531441845,
      28.169322327343068,
      45.037973574530014,
      47.192301810638085,
      29.383643904314933,
      44.91541600662117,
      14.124052017819608,
      47.87359131586618,
      18.693757810210595,
      19.57114226968641,
      18.318391043130482,
      30.336144713266318,
      23.046350686826997,
      24.249002146296892,
      37.316510851845095,
      41.53230132077509,
      41.390258805717366,
      36.72733541058169,
      35.84590959549765,
      42.91552073599792,
      18.890711076055467,
      14.308201123056332,
      43.2028550060476,
      32.33336127994863,
      49.090633366971204,
      32.02464896148066,
      28.158464641687758,
      41.26240880822917,
      18.246189278765097,
      36.303417811478944,
      14.21484424425908,
      26.20897439119953,
      35.17218534730905,
      32.96635912294576,
      43.19616797304271,
      27.871352900245473,
      23.87929755595035,
      37.23612679898735,
      35.24827272270425,
      35.04660070485238,
      24.72669585058865,
      28.181816082992206,
      13.638007331825609,
      41.25523491807281,
      37.3639691692313,
      18.047898057424568,
      15.831088928663828,
      30.822959414849347,
      36.54065282499378,
      41.84298776348662,
      21.3989852839379,
      43.34563080399536,
      29.41908778896248,
      41.67756486490329,
      17.897667682092,
      41.015935232520675,
      12.326892041026973,
      50.470459182808554,
      38.31816326499869,
      30.278078986799464,
      31.300093265854155,
      15.18302388854073,
      37.841282152276825,
      30.98607165446691,
      51.960959258385806,
      22.63584260776068,
      40.68643590196415,
      32.3703900299051,
      17.555481864851924,
      47.847743148133404,
      42.28226245666389,
      30.202200618732135,
      26.369176189490346,
      21.53543805773129,
      15.788393169366268,
      42.28392377401977,
      40.185736455275354,
      24.39709703881648,
      33.29479030270464,
      20.006206301710932,
      26.683088296503268,
      33.620563624673,
      37.789426110182674,
      32.64921479541191,
      45.46897186220393,
      25.544561536750408,
      16.56565175685446,
      11.015857750989586,
      25.230794278889803,
      17.546322746884513,
      13.621609318546149,
      13.633479055788836,
      48.30487527816055,
      19.326921439992464,
      13.867373621654604,
      44.63464048263467,
      16.53638392137526,
      41.75974239931456,
      33.252630044326665,
      14.071341588757633,
      51.909267522975355,
      35.168551762988635,
      47.173175909892585,
      39.885513683449815,
      19.589827962209966,
      42.7950077727966,
      37.920482511088174,
      40.284655980815316,
      43.955019201470364,
      44.01844491855209,
      42.37955695634489,
      21.517937664900114,
      43.80006404951618,
      25.000604863087034,
      20.53841789502607,
      44.568005497903194,
      14.175494156200052,
      32.92639751275641,
      14.853507719725142,
      17.345803954039322,
      24.234425198679826,
      16.139066630287243,
      25.976732062506493,
      47.99102389185981,
      23.361958542549257,
      45.06035721262305,
      17.292804393708654,
      45.972761496537714,
      45.38075968316935,
      19.93587821122125,
      41.58489091255873,
      27.766707840361413,
      38.09433481891381,
      39.981450988314464,
      38.44921211094625,
      40.501289379199115,
      22.140563013143474,
      51.352459644708574,
      37.338120773721855,
      36.4787821527929,
      49.51422315021852,
      29.777934130837593,
      33.23096831314448,
      13.262269308079478,
      16.10100068498851,
      44.10247580475705,
      33.90797330257765,
      38.41548206352255,
      41.42380857366068,
      30.296725244889103,
      19.191600391207803,
      13.15593055681675,
      25.763177102630397,
      27.523040549670213,
      24.85682080345885,
      15.406854774119651,
      16.937729279797487,
      32.17844086871656,
      16.78834050803273,
      48.28536601462243,
      15.078258096985843,
      14.749242733854881,
      28.732934959515124,
      43.482208344857824,
      20.49785058050794,
      29.445788274292877,
      44.88381002999458,
      39.82785137178092,
      48.72375111580395,
      23.775910502879285,
      44.33642955817225,
      28.942715777273218,
      31.822368184769374,
      45.93428580479188,
      35.92612705536322,
      22.676054000148362,
      40.25679687273341,
      38.06998875539046,
      14.738515547976935,
      30.114289445352284,
      16.01948061410291
    ]
  },
  "results_with_spin": [
    16.558734898586497,
    32.93151678394089,
    50.464129654515936,
    39.51538504750066,
    22.350147373808817,
    41.27499692740157,
    37.787892836188334,
    47.35596599330987,
    44.366890255084215,
    36.48171385223766,
    45.86492026443116,
    33.023321615796654,
    43.204503713791915,
    34.56772633534406,
    25.222869971567068,
    49.616685079380765,
    19.124645829217673,
    47.155517510921634,
    22.935761413921625,
    46.41908531441845,
    28.3396071861832,
    45.037973574530014,
    48.28357423097238,
    29.383643904314933,
    45.98408214977136,
    15.23684084260526,
    48.484657218784704,
    19.56358446376261,
    19.57114226968641,
    19.898373962741804,
    30.336144713266318,
    23.046350686826997,
    24.249002146296892,
    37.316510851845095,
    41.53230132077509,
    42.692071938840556,
    36.72733541058169,
    35.940443577868486,
    43.85614846811471,
    19.95765206693196,
    14.308201123056332,
    43.925193238666765,
    32.33336127994863,
    52.25152674662763,
    32.279858349995855,
    28.158464641687758,
    41.26240880822917,
    19.80324826815489,
    36.303417811478944,
    15.999321707464329,
    27.192579976284904,
    35.41823313714453,
    33.517397542326044,
    43.19616797304271,
    28.07664334101838,
    23.87929755595035,
    37.23612679898735,
    35.24827272270425,
    35.419051874440555,
    25.556951117165074,
    28.181816082992206,
    15.02646542756886,
    42.728703441880036,
    37.3639691692313,
    18.047898057424568,
    15.831088928663828,
    31.469548373131182,
    36.54065282499378,
    41.84298776348662,
    21.3989852839379,
    44.50574094712623,
    30.005017728349806,
    41.67756486490329,
    17.897667682092,
    41.015935232520675,
    13.993286306543965,
    50.470459182808554,
    38.717658103731694,
    30.416622317416152,
    31.300093265854155,
    16.877439421714026,
    37.841282152276825,
    31.931869718847775,
    51.960959258385806,
    22.63584260776068,
    40.68643590196415,
    32.3703900299051,
    17.555481864851924,
    47.847743148133404,
    42.28226245666389,
    31.538852167991603,
    26.369176189490346,
    23.363162420412063,
    15.788393169366268,
    42.28392377401977,
    40.185736455275354,
    25.397502494454983,
    33.58870903668911,
    21.565466383899217,
    27.084456166545692,
    33.620563624673,
    37.789426110182674,
    32.64921479541191,
    46.292256073467755,
    25.544561536750408,
    17.835455777854037,
    12.642179083187248,
    26.490745323599313,
    18.79452780239019,
    14.818614082914715,
    15.243285623190953,
    48.30487527816055,
    20.318272745815413,
    15.162633653360523,
    44.849399627245624,
    16.53638392137526,
    41.75974239931456,
    33.437853621115394,
    15.464850891114354,
    51.909267522975355,
    35.168551762988635,
    49.55356889874664,
    39.885513683449815,
    19.589827962209966,
    42.7950077727966,
    38.266332314719016,
    40.284655980815316,
    45.3183512216766,
    44.38275687697567,
    42.37955695634489,
    21.517937664900114,
    43.80006404951618,
    25.905393077651325,
    21.178299737340016,
    44.568005497903194,
    14.175494156200052,
    32.92639751275641,
    14.853507719725142,
    19.04586833846449,
    24.234425198679826,
    16.932099279304325,
    26.72608611917024,
    47.99102389185981,
    23.361958542549257,
    45.06035721262305,
    18.760104297039792,
    45.972761496537714,
    45.38075968316935,
    21.690487813922402,
    41.94599281612939,
    28.077265955233685,
    38.09433481891381,
    39.981450988314464,
    38.95754070280644,
    40.501289379199115,
    23.67810950906242,
    53.71499940949743,
    37.425458414983915,
    36.55480854102642,
    49.51422315021852,
    30.493595811342253,
    33.59215729430736,
    14.615539405662396,
    16.10100068498851,
    44.10247580475705,
    34.385673344337015,
    38.41548206352255,
    41.42380857366068,
    30.296725244889103,
    19.191600391207803,
    14.572934580513095,
    26.30757764525064,
    27.523040549670213,
    25.47743387822388,
    15.406854774119651,
    18.521963626168212,
    33.22695322846294,
    16.78834050803273,
    48.28536601462243,
    16.78642566432534,
    16.47833959007238,
    29.559240214506378,
    45.05187571009501,
    21.589355035773295,
    29.769293832969105,
    46.357928719744464,
    39.82785137178092,
    48.72375111580395,
    23.775910502879285,
    44.33642955817225,
    30.27876315644523,
    31.822368184769374,
    46.956475589667434,
    36.208185490477824,
    22.676054000148362,
    40.25679687273341,
    38.07214675305911,
    16.453749443818197,
    30.284499464930697,
    17.162692198248774
  ],
  "results_without_spin": [
    16.558734898586497,
    32.93151678394089,
    50.464129654515936,
    39.51538504750066,
    20.544563059115838,
    41.04628121652855,
    36.83039561508307,
    45.96349402099954,
    43.12490481395385,
    36.210269298900606,
    44.10759288571864,
    32.869055000370366,
    41.942009129224225,
    33.79430652862516,
    23.90283713177588,
    49.616685079380765,
    18.431293408805093,
    47.155517510921634,
    22.935761413921625,
    46.41908531441845,
    28.169322327343068,
    45.037973574530014,
    47.192301810638085,
    29.383643904314933,
    44.91541600662117,
    14.124052017819608,
    47.87359131586618,
    18.693757810210595,
    19.57114226968641,
    18.318391043130482,
    30.336144713266318,
    23.046350686826997,
    24.249002146296892,
    37.316510851845095,
    41.53230132077509,
    41.390258805717366,
    36.72733541058169,
    35.84590959549765,
    42.91552073599792,
    18.890711076055467,
    14.308201123056332,
    43.2028550060476,
    32.33336127994863,
    49.090633366971204,
    32.02464896148066,
    28.158464641687758,
    41.26240880822917,
    18.246189278765097,
    36.303417811478944,
    14.21484424425908,
    26.20897439119953,
    35.17218534730905,
    32.96635912294576,
    43.19616797304271,
    27.871352900245473,
    23.87929755595035,
    37.23612679898735,
    35.24827272270425,
    35.04660070485238,
    24.72669585058865,
    28.181816082992206,
    13.638007331825609,
    41.25523491807281,
    37.3639691692313,
    18.047898057424568,
    15.831088928663828,
    30.822959414849347,
    36.54065282499378,
    41.84298776348662,
    21.3989852839379,
    43.34563080399536,
    29.41908778896248,
    41.67756486490329,
    17.897667682092,
    41.015935232520675,
    12.326892041026973,
    50.470459182808554,
    38.31816326499869,
    30.278078986799464,
    31.300093265854155,
    15.18302388854073,
    37.841282152276825,
    30.98607165446691,
    51.960959258385806,
    22.63584260776068,
    40.68643590196415,
    32.3703900299051,
    17.555481864851924,
    47.847743148133404,
    42.28226245666389,
    30.202200618732135,
    26.369176189490346,
    21.53543805773129,
    15.788393169366268,
    42.28392377401977,
    40.185736455275354,
    24.39709703881648,
    33.29479030270464,
    20.006206301710932,
    26.683088296503268,
    33.620563624673,
    37.789426110182674,
    32.64921479541191,
    45.46897186220393,
    25.544561536750408,
    16.56565175685446,
    11.015857750989586,
    25.230794278889803,
    17.546322746884513,
    13.621609318546149,
    13.633479055788836,
    48.30487527816055,
    19.326921439992464,
    13.867373621654604,
    44.63464048263467,
    16.53638392137526,
    41.75974239931456,
    33.252630044326665,
    14.071341588757633,
    51.909267522975355,
    35.168551762988635,
    47.173175909892585,
    39.885513683449815,
    19.589827962209966,
    42.7950077727966,
    37.920482511088174,
    40.284655980815316,
    43.955019201470364,
    44.01844491855209,
    42.37955695634489,
    21.517937664900114,
    43.80006404951618,
    25.000604863087034,
    20.53841789502607,
    44.568005497903194,
    14.175494156200052,
    32.92639751275641,
    14.853507719725142,
    17.345803954039322,
    24.234425198679826,
    16.139066630287243,
    25.976732062506493,
    47.99102389185981,
    23.361958542549257,
    45.06035721262305,
    17.292804393708654,
    45.972761496537714,
    45.38075968316935,
    19.93587821122125,
    41.58489091255873,
    27.766707840361413,
    38.09433481891381,
    39.981450988314464,
    38.44921211094625,
    40.501289379199115,
    22.140563013143474,
    51.352459644708574,
    37.338120773721855,
    36.4787821527929,
    49.51422315021852,
    29.777934130837593,
    33.23096831314448,
    13.262269308079478,
    16.10100068498851,
    44.10247580475705,
    33.90797330257765,
    38.41548206352255,
    41.42380857366068,
    30.296725244889103,
    19.191600391207803,
    13.15593055681675,
    25.763177102630397,
    27.523040549670213,
    24.85682080345885,
    15.406854774119651,
    16.937729279797487,
    32.17844086871656,
    16.78834050803273,
    48.28536601462243,
    15.078258096985843,
    14.749242733854881,
    28.732934959515124,
    43.482208344857824,
    20.49785058050794,
    29.445788274292877,
    44.88381002999458,
    39.82785137178092,
    48.72375111580395,
    23.775910502879285,
    44.33642955817225,
    28.942715777273218,
    31.822368184769374,
    45.93428580479188,
    35.92612705536322,
    22.676054000148362,
    40.25679687273341,
    38.06998875539046,
    14.738515547976935,
    30.114289445352284,
    16.01948061410291
  ]
}


==> DataFinal/J_01_K_030/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15491940086747624,
        0.589538450618379,
        0.7927448482818059
      ],
      "t_hat0": [
        -0.18460321781883776,
        -0.8055736300426095,
        0.5630033557190434
      ],
      "name": "SAT-1",
      "azimuth_deg": 261.6692381149742,
      "elevation_deg": 56.09150324654162,
      "heading_deg": 26.312809710296644
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2129326870465226,
        0.5538119889794054,
        0.8049546270752301
      ],
      "t_hat0": [
        -0.9769628653263196,
        -0.13270004102017696,
        -0.16713545071776664
      ],
      "name": "SAT-1",
      "azimuth_deg": 58.037225471280564,
      "elevation_deg": 72.90697108775879,
      "heading_deg": 105.11101436814843
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11918586464664324,
        0.5787049838550733,
        0.8067808074872205
      ],
      "t_hat0": [
        0.35032198526575964,
        0.7848231734596594,
        -0.5112016168207673
      ],
      "name": "SAT-1",
      "azimuth_deg": 283.8277449298161,
      "elevation_deg": 41.00826967208578,
      "heading_deg": 216.43337231804088
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12997423701821828,
        0.5286956083981644,
        0.8388013181749459
      ],
      "t_hat0": [
        -0.8011583999630474,
        0.44242155990820836,
        -0.4029992326258669
      ],
      "name": "SAT-1",
      "azimuth_deg": 325.1786900552709,
      "elevation_deg": 37.6810835813585,
      "heading_deg": 142.49720312229599
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2455843215440987,
        0.6221866004725528,
        0.743351986076672
      ],
      "t_hat0": [
        0.3879860065884432,
        0.7658244579317303,
        -0.5128155207529548
      ],
      "name": "SAT-1",
      "azimuth_deg": 162.51927010517386,
      "elevation_deg": 37.53444519690895,
      "heading_deg": 218.42892317882038
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13860874047276753,
        0.6079575458258181,
        0.7817769755742371
      ],
      "t_hat0": [
        -0.9001055611227538,
        0.2518900608272508,
        -0.3554734534284333
      ],
      "name": "SAT-1",
      "azimuth_deg": 251.53404134671865,
      "elevation_deg": 43.8879436426197,
      "heading_deg": 129.9571360063739
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.27553392481531336,
        0.5583559517452814,
        0.782508586167903
      ],
      "t_hat0": [
        -0.8693815267327067,
        -0.49208779470952213,
        0.045004036194848336
      ],
      "name": "SAT-1",
      "azimuth_deg": 105.91186541918404,
      "elevation_deg": 41.240180848430654,
      "heading_deg": 80.54028345626736
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19405517005444442,
        0.5204143693269144,
        0.8315716897376982
      ],
      "t_hat0": [
        -0.2619172386956559,
        -0.8443993072631721,
        0.4673212706131811
      ],
      "name": "SAT-1",
      "azimuth_deg": 11.94745806132608,
      "elevation_deg": 50.166611012976176,
      "heading_deg": 31.89767780673683
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17914826465141895,
        0.5940667316959466,
        0.784213375022692
      ],
      "t_hat0": [
        -0.7297168358816372,
        -0.6148679204089562,
        0.29908323236660644
      ],
      "name": "SAT-1",
      "azimuth_deg": 230.15837538809998,
      "elevation_deg": 64.60234837115564,
      "heading_deg": 63.30439696410036
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22986833406438964,
        0.6018137485923547,
        0.7648403500075557
      ],
      "t_hat0": [
        0.44724737360077454,
        -0.6326609543335504,
        0.6322261491499467
      ],
      "name": "SAT-1",
      "azimuth_deg": 160.37413018828246,
      "elevation_deg": 51.713960034676646,
      "heading_deg": 347.84630462875117
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11930554004334494,
        0.6387684626089344,
        0.7600927833437076
      ],
      "t_hat0": [
        0.979052416934419,
        -0.05153092435612953,
        0.19697951347760895
      ],
      "name": "SAT-1",
      "azimuth_deg": 240.96732312672054,
      "elevation_deg": 30.792854962876827,
      "heading_deg": 294.44369849531165
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20285506874447096,
        0.5483681572039437,
        0.811259628756064
      ],
      "t_hat0": [
        -0.4654239207805044,
        -0.7829132723578038,
        0.4128285139513721
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.67817189793152,
      "elevation_deg": 70.93686926777619,
      "heading_deg": 44.41518484768572
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.217738826822818,
        0.550037868820309,
        0.8062556332562493
      ],
      "t_hat0": [
        0.25221773319761864,
        -0.7663063328888262,
        0.5908983154783354
      ],
      "name": "SAT-1",
      "azimuth_deg": 60.20069404842827,
      "elevation_deg": 68.52554794897365,
      "heading_deg": 1.0165012741758295
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13844799363145774,
        0.589713567321608,
        0.7956569999542813
      ],
      "t_hat0": [
        -0.27516728702995585,
        -0.7946664670204888,
        0.541099039309578
      ],
      "name": "SAT-1",
      "azimuth_deg": 269.1179201809374,
      "elevation_deg": 48.229161041691825,
      "heading_deg": 31.707441310090196
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2116051855682495,
        0.5688490015083133,
        0.7947540870757581
      ],
      "t_hat0": [
        0.2964745115512975,
        0.81221251229994,
        -0.502407900877205
      ],
      "name": "SAT-1",
      "azimuth_deg": 112.66011317568083,
      "elevation_deg": 79.31017218161642,
      "heading_deg": 213.3949293899386
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1831862978930442,
        0.5914259200523234,
        0.7852758504847221
      ],
      "t_hat0": [
        0.1877324340641044,
        -0.7630473488329101,
        0.6184781941503145
      ],
      "name": "SAT-1",
      "azimuth_deg": 226.66914900068247,
      "elevation_deg": 67.65076315260012,
      "heading_deg": 4.448675370458481
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1350429458993163,
        0.6147727090188865,
        0.7770572173324265
      ],
      "t_hat0": [
        0.43527367609350287,
        -0.6677083227366443,
        0.6039059716944897
      ],
      "name": "SAT-1",
      "azimuth_deg": 248.06887986281237,
      "elevation_deg": 40.77834663590097,
      "heading_deg": 349.1543163448854
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2889679719734137,
        0.5363205945602944,
        0.7930055050402015
      ],
      "t_hat0": [
        -0.7300365148683768,
        -0.6593105528053539,
        0.17987851989143333
      ],
      "name": "SAT-1",
      "azimuth_deg": 91.4616218755671,
      "elevation_deg": 35.24771227053764,
      "heading_deg": 65.8003820759867
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1741756123739013,
        0.574741001892368,
        0.7995846651843278
      ],
      "t_hat0": [
        0.03328439420973207,
        -0.8080961510225396,
        0.5881094794378408
      ],
      "name": "SAT-1",
      "azimuth_deg": 277.30062592446296,
      "elevation_deg": 71.13629498595061,
      "heading_deg": 13.780014700268431
    }
  ]
}

==> DataFinal/J_01_K_030/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.185867033249383,
        0.4859327963813117,
        0.8540039597988475
      ],
      "t_hat0": [
        -0.18851699334648953,
        -0.8706380527362567,
        0.45436848960641923
      ],
      "name": "SAT-1",
      "azimuth_deg": 9.146917677725614,
      "elevation_deg": 33.864934093705855,
      "heading_deg": 27.895551916224775
    }
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 41.45616842407408,
      "bestSolution_spin0": 40.452292530591635,
      "bestSolution_spin1": 41.45616842407408,
      "bestSolution_randSpin": 41.45616842407408,
      "with_spin": 41.45616842407408,
      "without_spin": 41.45616842407408
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 40.812461196482936,
      "bestSolution_spin0": 39.74576320021916,
      "bestSolution_spin1": 40.812461196482936,
      "bestSolution_randSpin": 39.74576320021916,
      "with_spin": 40.812461196482936,
      "without_spin": 39.74576320021916
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 29.097872095628798,
      "bestSolution_spin0": 29.097872095628798,
      "bestSolution_spin1": 28.99590695724309,
      "bestSolution_randSpin": 28.99590695724309,
      "with_spin": 29.097872095628798,
      "without_spin": 28.99590695724309
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 55.60893740082754,
      "bestSolution_spin0": 52.320223667887745,
      "bestSolution_spin1": 55.60893740082754,
      "bestSolution_randSpin": 55.60893740082754,
      "with_spin": 55.60893740082754,
      "without_spin": 55.60893740082754
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 23.517239922611857,
      "bestSolution_spin0": 23.517239922611857,
      "bestSolution_spin1": 21.901393975785663,
      "bestSolution_randSpin": 21.901393975785663,
      "with_spin": 23.517239922611857,
      "without_spin": 21.901393975785663
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 36.69741471062058,
      "bestSolution_spin0": 36.69741471062058,
      "bestSolution_spin1": 36.47595251061011,
      "bestSolution_randSpin": 36.47595251061011,
      "with_spin": 36.69741471062058,
      "without_spin": 36.47595251061011
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 38.56083293728232,
      "bestSolution_spin0": 38.56083293728232,
      "bestSolution_spin1": 38.51841618372182,
      "bestSolution_randSpin": 38.56083293728232,
      "with_spin": 38.56083293728232,
      "without_spin": 38.56083293728232
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 33.98155087242964,
      "bestSolution_spin0": 33.59984076070294,
      "bestSolution_spin1": 33.98155087242964,
      "bestSolution_randSpin": 33.98155087242964,
      "with_spin": 33.98155087242964,
      "without_spin": 33.98155087242964
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 49.45487458770045,
      "bestSolution_spin0": 47.75958168591596,
      "bestSolution_spin1": 49.45487458770045,
      "bestSolution_randSpin": 47.75958168591596,
      "with_spin": 49.45487458770045,
      "without_spin": 47.75958168591596
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 14.310634362328091,
      "bestSolution_spin0": 14.310634362328091,
      "bestSolution_spin1": 12.58477480647328,
      "bestSolution_randSpin": 12.58477480647328,
      "with_spin": 14.310634362328091,
      "without_spin": 12.58477480647328
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      41.45616842407408,
      40.812461196482936,
      29.097872095628798,
      55.60893740082754,
      23.517239922611857,
      36.69741471062058,
      38.56083293728232,
      33.98155087242964,
      49.45487458770045,
      14.310634362328091
    ],
    "bestSolution_spin0": [
      40.452292530591635,
      39.74576320021916,
      29.097872095628798,
      52.320223667887745,
      23.517239922611857,
      36.69741471062058,
      38.56083293728232,
      33.59984076070294,
      47.75958168591596,
      14.310634362328091
    ],
    "bestSolution_spin1": [
      41.45616842407408,
      40.812461196482936,
      28.99590695724309,
      55.60893740082754,
      21.901393975785663,
      36.47595251061011,
      38.51841618372182,
      33.98155087242964,
      49.45487458770045,
      12.58477480647328
    ],
    "bestSolution_randSpin": [
      41.45616842407408,
      39.74576320021916,
      28.99590695724309,
      55.60893740082754,
      21.901393975785663,
      36.47595251061011,
      38.56083293728232,
      33.98155087242964,
      47.75958168591596,
      12.58477480647328
    ]
  },
  "results_with_spin": [
    41.45616842407408,
    40.812461196482936,
    29.097872095628798,
    55.60893740082754,
    23.517239922611857,
    36.69741471062058,
    38.56083293728232,
    33.98155087242964,
    49.45487458770045,
    14.310634362328091
  ],
  "results_without_spin": [
    41.45616842407408,
    39.74576320021916,
    28.99590695724309,
    55.60893740082754,
    21.901393975785663,
    36.47595251061011,
    38.56083293728232,
    33.98155087242964,
    47.75958168591596,
    12.58477480647328
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 34.90802035139666,
      "bestSolution_spin0": 34.51671501423452,
      "bestSolution_spin1": 34.90802035139666,
      "bestSolution_randSpin": 34.51671501423452,
      "with_spin": 34.90802035139666,
      "without_spin": 34.51671501423452
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 34.354390244523465,
      "bestSolution_spin0": 34.354390244523465,
      "bestSolution_spin1": 33.39909883694115,
      "bestSolution_randSpin": 33.39909883694115,
      "with_spin": 34.354390244523465,
      "without_spin": 33.39909883694115
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 34.22629730910728,
      "bestSolution_spin0": 34.22629730910728,
      "bestSolution_spin1": 33.99371695592668,
      "bestSolution_randSpin": 33.99371695592668,
      "with_spin": 34.22629730910728,
      "without_spin": 33.99371695592668
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 21.74864290252879,
      "bestSolution_spin0": 21.74864290252879,
      "bestSolution_spin1": 20.831633512272887,
      "bestSolution_randSpin": 21.74864290252879,
      "with_spin": 21.74864290252879,
      "without_spin": 21.74864290252879
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 16.680980172392356,
      "bestSolution_spin0": 16.680980172392356,
      "bestSolution_spin1": 14.86773965887669,
      "bestSolution_randSpin": 14.86773965887669,
      "with_spin": 16.680980172392356,
      "without_spin": 14.86773965887669
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 12.635825711317795,
      "bestSolution_spin0": 12.635825711317795,
      "bestSolution_spin1": 10.94447577805652,
      "bestSolution_randSpin": 10.94447577805652,
      "with_spin": 12.635825711317795,
      "without_spin": 10.94447577805652
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 15.404443984657366,
      "bestSolution_spin0": 15.404443984657366,
      "bestSolution_spin1": 13.746928207745631,
      "bestSolution_randSpin": 15.404443984657366,
      "with_spin": 15.404443984657366,
      "without_spin": 15.404443984657366
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 49.41320587343589,
      "bestSolution_spin0": 47.69629487690454,
      "bestSolution_spin1": 49.41320587343589,
      "bestSolution_randSpin": 47.69629487690454,
      "with_spin": 49.41320587343589,
      "without_spin": 47.69629487690454
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 37.98640796658518,
      "bestSolution_spin0": 37.98640796658518,
      "bestSolution_spin1": 37.027863789118484,
      "bestSolution_randSpin": 37.027863789118484,
      "with_spin": 37.98640796658518,
      "without_spin": 37.027863789118484
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 31.824355877508754,
      "bestSolution_spin0": 31.824355877508754,
      "bestSolution_spin1": 30.533338917280215,
      "bestSolution_randSpin": 30.533338917280215,
      "with_spin": 31.824355877508754,
      "without_spin": 30.533338917280215
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      34.90802035139666,
      34.354390244523465,
      34.22629730910728,
      21.74864290252879,
      16.680980172392356,
      12.635825711317795,
      15.404443984657366,
      49.41320587343589,
      37.98640796658518,
      31.824355877508754
    ],
    "bestSolution_spin0": [
      34.51671501423452,
      34.354390244523465,
      34.22629730910728,
      21.74864290252879,
      16.680980172392356,
      12.635825711317795,
      15.404443984657366,
      47.69629487690454,
      37.98640796658518,
      31.824355877508754
    ],
    "bestSolution_spin1": [
      34.90802035139666,
      33.39909883694115,
      33.99371695592668,
      20.831633512272887,
      14.86773965887669,
      10.94447577805652,
      13.746928207745631,
      49.41320587343589,
      37.027863789118484,
      30.533338917280215
    ],
    "bestSolution_randSpin": [
      34.51671501423452,
      33.39909883694115,
      33.99371695592668,
      21.74864290252879,
      14.86773965887669,
      10.94447577805652,
      15.404443984657366,
      47.69629487690454,
      37.027863789118484,
      30.533338917280215
    ]
  },
  "results_with_spin": [
    34.90802035139666,
    34.354390244523465,
    34.22629730910728,
    21.74864290252879,
    16.680980172392356,
    12.635825711317795,
    15.404443984657366,
    49.41320587343589,
    37.98640796658518,
    31.824355877508754
  ],
  "results_without_spin": [
    34.51671501423452,
    33.39909883694115,
    33.99371695592668,
    21.74864290252879,
    14.86773965887669,
    10.94447577805652,
    15.404443984657366,
    47.69629487690454,
    37.027863789118484,
    30.533338917280215
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 19.965184878553867,
      "bestSolution_spin0": 19.965184878553867,
      "bestSolution_spin1": 19.025528098080663,
      "bestSolution_randSpin": 19.025528098080663,
      "with_spin": 19.965184878553867,
      "without_spin": 19.025528098080663
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 15.616370387459398,
      "bestSolution_spin0": 15.616370387459398,
      "bestSolution_spin1": 14.326206788331087,
      "bestSolution_randSpin": 15.616370387459398,
      "with_spin": 15.616370387459398,
      "without_spin": 15.616370387459398
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.824251649505136,
      "bestSolution_spin0": 44.78242896512007,
      "bestSolution_spin1": 45.824251649505136,
      "bestSolution_randSpin": 45.824251649505136,
      "with_spin": 45.824251649505136,
      "without_spin": 45.824251649505136
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 23.906862568006556,
      "bestSolution_spin0": 23.906862568006556,
      "bestSolution_spin1": 22.516012392657824,
      "bestSolution_randSpin": 22.516012392657824,
      "with_spin": 23.906862568006556,
      "without_spin": 22.516012392657824
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 15.299045305829692,
      "bestSolution_spin0": 15.299045305829692,
      "bestSolution_spin1": 13.914248521303959,
      "bestSolution_randSpin": 15.299045305829692,
      "with_spin": 15.299045305829692,
      "without_spin": 15.299045305829692
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 32.021743855048065,
      "bestSolution_spin0": 32.021743855048065,
      "bestSolution_spin1": 31.16207741977302,
      "bestSolution_randSpin": 31.16207741977302,
      "with_spin": 32.021743855048065,
      "without_spin": 31.16207741977302
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 44.280615326856456,
      "bestSolution_spin0": 43.983243521226775,
      "bestSolution_spin1": 44.280615326856456,
      "bestSolution_randSpin": 44.280615326856456,
      "with_spin": 44.280615326856456,
      "without_spin": 44.280615326856456
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 30.93959385125595,
      "bestSolution_spin0": 30.93959385125595,
      "bestSolution_spin1": 30.23983482616572,
      "bestSolution_randSpin": 30.93959385125595,
      "with_spin": 30.93959385125595,
      "without_spin": 30.93959385125595
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 15.762327112013036,
      "bestSolution_spin0": 15.762327112013036,
      "bestSolution_spin1": 13.797005863581653,
      "bestSolution_randSpin": 13.797005863581653,
      "with_spin": 15.762327112013036,
      "without_spin": 13.797005863581653
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 40.96148416911247,
      "bestSolution_spin0": 39.53331911477498,
      "bestSolution_spin1": 40.96148416911247,
      "bestSolution_randSpin": 39.53331911477498,
      "with_spin": 40.96148416911247,
      "without_spin": 39.53331911477498
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      19.965184878553867,
      15.616370387459398,
      45.824251649505136,
      23.906862568006556,
      15.299045305829692,
      32.021743855048065,
      44.280615326856456,
      30.93959385125595,
      15.762327112013036,
      40.96148416911247
    ],
    "bestSolution_spin0": [
      19.965184878553867,
      15.616370387459398,
      44.78242896512007,
      23.906862568006556,
      15.299045305829692,
      32.021743855048065,
      43.983243521226775,
      30.93959385125595,
      15.762327112013036,
      39.53331911477498
    ],
    "bestSolution_spin1": [
      19.025528098080663,
      14.326206788331087,
      45.824251649505136,
      22.516012392657824,
      13.914248521303959,
      31.16207741977302,
      44.280615326856456,
      30.23983482616572,
      13.797005863581653,
      40.96148416911247
    ],
    "bestSolution_randSpin": [
      19.025528098080663,
      15.616370387459398,
      45.824251649505136,
      22.516012392657824,
      15.299045305829692,
      31.16207741977302,
      44.280615326856456,
      30.93959385125595,
      13.797005863581653,
      39.53331911477498
    ]
  },
  "results_with_spin": [
    19.965184878553867,
    15.616370387459398,
    45.824251649505136,
    23.906862568006556,
    15.299045305829692,
    32.021743855048065,
    44.280615326856456,
    30.93959385125595,
    15.762327112013036,
    40.96148416911247
  ],
  "results_without_spin": [
    19.025528098080663,
    15.616370387459398,
    45.824251649505136,
    22.516012392657824,
    15.299045305829692,
    31.16207741977302,
    44.280615326856456,
    30.93959385125595,
    13.797005863581653,
    39.53331911477498
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 48.46864992073318,
      "bestSolution_spin0": 47.12947964015818,
      "bestSolution_spin1": 48.46864992073318,
      "bestSolution_randSpin": 48.46864992073318,
      "with_spin": 48.46864992073318,
      "without_spin": 48.46864992073318
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 19.534710466270475,
      "bestSolution_spin0": 19.534710466270475,
      "bestSolution_spin1": 17.982656243801856,
      "bestSolution_randSpin": 17.982656243801856,
      "with_spin": 19.534710466270475,
      "without_spin": 17.982656243801856
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 25.62336708490483,
      "bestSolution_spin0": 25.62336708490483,
      "bestSolution_spin1": 24.213431528794118,
      "bestSolution_randSpin": 25.62336708490483,
      "with_spin": 25.62336708490483,
      "without_spin": 25.62336708490483
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 55.64593603340893,
      "bestSolution_spin0": 52.3601157419538,
      "bestSolution_spin1": 55.64593603340893,
      "bestSolution_randSpin": 55.64593603340893,
      "with_spin": 55.64593603340893,
      "without_spin": 55.64593603340893
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 28.90422704337941,
      "bestSolution_spin0": 28.90422704337941,
      "bestSolution_spin1": 28.645745228949952,
      "bestSolution_randSpin": 28.645745228949952,
      "with_spin": 28.90422704337941,
      "without_spin": 28.645745228949952
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.37520329886566,
      "bestSolution_spin0": 34.30751944388949,
      "bestSolution_spin1": 34.37520329886566,
      "bestSolution_randSpin": 34.30751944388949,
      "with_spin": 34.37520329886566,
      "without_spin": 34.30751944388949
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.59392786756947,
      "bestSolution_spin0": 27.59392786756947,
      "bestSolution_spin1": 25.9641894621921,
      "bestSolution_randSpin": 25.9641894621921,
      "with_spin": 27.59392786756947,
      "without_spin": 25.9641894621921
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.038844659270005,
      "bestSolution_spin0": 46.58877163593219,
      "bestSolution_spin1": 48.038844659270005,
      "bestSolution_randSpin": 46.58877163593219,
      "with_spin": 48.038844659270005,
      "without_spin": 46.58877163593219
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 18.709787920521954,
      "bestSolution_spin0": 18.709787920521954,
      "bestSolution_spin1": 17.302405171681322,
      "bestSolution_randSpin": 18.709787920521954,
      "with_spin": 18.709787920521954,
      "without_spin": 18.709787920521954
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 55.368199071820015,
      "bestSolution_spin0": 52.388425560588786,
      "bestSolution_spin1": 55.368199071820015,
      "bestSolution_randSpin": 52.388425560588786,
      "with_spin": 55.368199071820015,
      "without_spin": 52.388425560588786
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      48.46864992073318,
      19.534710466270475,
      25.62336708490483,
      55.64593603340893,
      28.90422704337941,
      34.37520329886566,
      27.59392786756947,
      48.038844659270005,
      18.709787920521954,
      55.368199071820015
    ],
    "bestSolution_spin0": [
      47.12947964015818,
      19.534710466270475,
      25.62336708490483,
      52.3601157419538,
      28.90422704337941,
      34.30751944388949,
      27.59392786756947,
      46.58877163593219,
      18.709787920521954,
      52.388425560588786
    ],
    "bestSolution_spin1": [
      48.46864992073318,
      17.982656243801856,
      24.213431528794118,
      55.64593603340893,
      28.645745228949952,
      34.37520329886566,
      25.9641894621921,
      48.038844659270005,
      17.302405171681322,
      55.368199071820015
    ],
    "bestSolution_randSpin": [
      48.46864992073318,
      17.982656243801856,
      25.62336708490483,
      55.64593603340893,
      28.645745228949952,
      34.30751944388949,
      25.9641894621921,
      46.58877163593219,
      18.709787920521954,
      52.388425560588786
    ]
  },
  "results_with_spin": [
    48.46864992073318,
    19.534710466270475,
    25.62336708490483,
    55.64593603340893,
    28.90422704337941,
    34.37520329886566,
    27.59392786756947,
    48.038844659270005,
    18.709787920521954,
    55.368199071820015
  ],
  "results_without_spin": [
    48.46864992073318,
    17.982656243801856,
    25.62336708490483,
    55.64593603340893,
    28.645745228949952,
    34.30751944388949,
    25.9641894621921,
    46.58877163593219,
    18.709787920521954,
    52.388425560588786
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 15.590156420945616,
      "bestSolution_spin0": 15.590156420945616,
      "bestSolution_spin1": 14.519967372202977,
      "bestSolution_randSpin": 14.519967372202977,
      "with_spin": 15.590156420945616,
      "without_spin": 14.519967372202977
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 30.853519586498756,
      "bestSolution_spin0": 30.853519586498756,
      "bestSolution_spin1": 29.462327542894684,
      "bestSolution_randSpin": 29.462327542894684,
      "with_spin": 30.853519586498756,
      "without_spin": 29.462327542894684
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 29.23226543118809,
      "bestSolution_spin0": 29.23226543118809,
      "bestSolution_spin1": 27.90891576415606,
      "bestSolution_randSpin": 27.90891576415606,
      "with_spin": 29.23226543118809,
      "without_spin": 27.90891576415606
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 41.656553094887336,
      "bestSolution_spin0": 41.656553094887336,
      "bestSolution_spin1": 40.827780741842936,
      "bestSolution_randSpin": 41.656553094887336,
      "with_spin": 41.656553094887336,
      "without_spin": 41.656553094887336
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 54.98139962509183,
      "bestSolution_spin0": 52.072125966740195,
      "bestSolution_spin1": 54.98139962509183,
      "bestSolution_randSpin": 52.072125966740195,
      "with_spin": 54.98139962509183,
      "without_spin": 52.072125966740195
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 53.02023438387652,
      "bestSolution_spin0": 51.07007152004557,
      "bestSolution_spin1": 53.02023438387652,
      "bestSolution_randSpin": 53.02023438387652,
      "with_spin": 53.02023438387652,
      "without_spin": 53.02023438387652
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 38.22131413556658,
      "bestSolution_spin0": 37.48265955640915,
      "bestSolution_spin1": 38.22131413556658,
      "bestSolution_randSpin": 38.22131413556658,
      "with_spin": 38.22131413556658,
      "without_spin": 38.22131413556658
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.93812387881765,
      "bestSolution_spin0": 40.93812387881765,
      "bestSolution_spin1": 40.6843246317718,
      "bestSolution_randSpin": 40.93812387881765,
      "with_spin": 40.93812387881765,
      "without_spin": 40.93812387881765
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 35.80324214084206,
      "bestSolution_spin0": 35.80324214084206,
      "bestSolution_spin1": 35.51215240008225,
      "bestSolution_randSpin": 35.80324214084206,
      "with_spin": 35.80324214084206,
      "without_spin": 35.80324214084206
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.88277033731541,
      "bestSolution_spin0": 37.88277033731541,
      "bestSolution_spin1": 36.92799458838717,
      "bestSolution_randSpin": 36.92799458838717,
      "with_spin": 37.88277033731541,
      "without_spin": 36.92799458838717
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      15.590156420945616,
      30.853519586498756,
      29.23226543118809,
      41.656553094887336,
      54.98139962509183,
      53.02023438387652,
      38.22131413556658,
      40.93812387881765,
      35.80324214084206,
      37.88277033731541
    ],
    "bestSolution_spin0": [
      15.590156420945616,
      30.853519586498756,
      29.23226543118809,
      41.656553094887336,
      52.072125966740195,
      51.07007152004557,
      37.48265955640915,
      40.93812387881765,
      35.80324214084206,
      37.88277033731541
    ],
    "bestSolution_spin1": [
      14.519967372202977,
      29.462327542894684,
      27.90891576415606,
      40.827780741842936,
      54.98139962509183,
      53.02023438387652,
      38.22131413556658,
      40.6843246317718,
      35.51215240008225,
      36.92799458838717
    ],
    "bestSolution_randSpin": [
      14.519967372202977,
      29.462327542894684,
      27.90891576415606,
      41.656553094887336,
      52.072125966740195,
      53.02023438387652,
      38.22131413556658,
      40.93812387881765,
      35.80324214084206,
      36.92799458838717
    ]
  },
  "results_with_spin": [
    15.590156420945616,
    30.853519586498756,
    29.23226543118809,
    41.656553094887336,
    54.98139962509183,
    53.02023438387652,
    38.22131413556658,
    40.93812387881765,
    35.80324214084206,
    37.88277033731541
  ],
  "results_without_spin": [
    14.519967372202977,
    29.462327542894684,
    27.90891576415606,
    41.656553094887336,
    52.072125966740195,
    53.02023438387652,
    38.22131413556658,
    40.93812387881765,
    35.80324214084206,
    36.92799458838717
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 23.278331525229135,
      "bestSolution_spin0": 23.278331525229135,
      "bestSolution_spin1": 22.46564282611023,
      "bestSolution_randSpin": 23.278331525229135,
      "with_spin": 23.278331525229135,
      "without_spin": 23.278331525229135
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 29.100588638225563,
      "bestSolution_spin0": 29.100588638225563,
      "bestSolution_spin1": 27.9077315181656,
      "bestSolution_randSpin": 29.100588638225563,
      "with_spin": 29.100588638225563,
      "without_spin": 29.100588638225563
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 40.688618737576974,
      "bestSolution_spin0": 39.76165948876543,
      "bestSolution_spin1": 40.688618737576974,
      "bestSolution_randSpin": 40.688618737576974,
      "with_spin": 40.688618737576974,
      "without_spin": 40.688618737576974
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 40.05525893181196,
      "bestSolution_spin0": 40.05525893181196,
      "bestSolution_spin1": 39.64531334116696,
      "bestSolution_randSpin": 40.05525893181196,
      "with_spin": 40.05525893181196,
      "without_spin": 40.05525893181196
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 24.587675662651254,
      "bestSolution_spin0": 24.587675662651254,
      "bestSolution_spin1": 23.52673733015084,
      "bestSolution_randSpin": 24.587675662651254,
      "with_spin": 24.587675662651254,
      "without_spin": 24.587675662651254
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 33.72642317014089,
      "bestSolution_spin0": 33.72642317014089,
      "bestSolution_spin1": 32.26221889018037,
      "bestSolution_randSpin": 32.26221889018037,
      "with_spin": 33.72642317014089,
      "without_spin": 32.26221889018037
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 17.380016806477247,
      "bestSolution_spin0": 17.380016806477247,
      "bestSolution_spin1": 16.21112129319144,
      "bestSolution_randSpin": 17.380016806477247,
      "with_spin": 17.380016806477247,
      "without_spin": 17.380016806477247
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 44.77408082608443,
      "bestSolution_spin0": 44.032281598248225,
      "bestSolution_spin1": 44.77408082608443,
      "bestSolution_randSpin": 44.032281598248225,
      "with_spin": 44.77408082608443,
      "without_spin": 44.032281598248225
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 16.088366373648114,
      "bestSolution_spin0": 16.088366373648114,
      "bestSolution_spin1": 14.726069587320852,
      "bestSolution_randSpin": 16.088366373648114,
      "with_spin": 16.088366373648114,
      "without_spin": 16.088366373648114
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 47.06453786794872,
      "bestSolution_spin0": 45.568360959399115,
      "bestSolution_spin1": 47.06453786794872,
      "bestSolution_randSpin": 45.568360959399115,
      "with_spin": 47.06453786794872,
      "without_spin": 45.568360959399115
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      23.278331525229135,
      29.100588638225563,
      40.688618737576974,
      40.05525893181196,
      24.587675662651254,
      33.72642317014089,
      17.380016806477247,
      44.77408082608443,
      16.088366373648114,
      47.06453786794872
    ],
    "bestSolution_spin0": [
      23.278331525229135,
      29.100588638225563,
      39.76165948876543,
      40.05525893181196,
      24.587675662651254,
      33.72642317014089,
      17.380016806477247,
      44.032281598248225,
      16.088366373648114,
      45.568360959399115
    ],
    "bestSolution_spin1": [
      22.46564282611023,
      27.9077315181656,
      40.688618737576974,
      39.64531334116696,
      23.52673733015084,
      32.26221889018037,
      16.21112129319144,
      44.77408082608443,
      14.726069587320852,
      47.06453786794872
    ],
    "bestSolution_randSpin": [
      23.278331525229135,
      29.100588638225563,
      40.688618737576974,
      40.05525893181196,
      24.587675662651254,
      32.26221889018037,
      17.380016806477247,
      44.032281598248225,
      16.088366373648114,
      45.568360959399115
    ]
  },
  "results_with_spin": [
    23.278331525229135,
    29.100588638225563,
    40.688618737576974,
    40.05525893181196,
    24.587675662651254,
    33.72642317014089,
    17.380016806477247,
    44.77408082608443,
    16.088366373648114,
    47.06453786794872
  ],
  "results_without_spin": [
    23.278331525229135,
    29.100588638225563,
    40.688618737576974,
    40.05525893181196,
    24.587675662651254,
    32.26221889018037,
    17.380016806477247,
    44.032281598248225,
    16.088366373648114,
    45.568360959399115
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 22.148294219105335,
      "bestSolution_spin0": 22.148294219105335,
      "bestSolution_spin1": 20.82479860176868,
      "bestSolution_randSpin": 22.148294219105335,
      "with_spin": 22.148294219105335,
      "without_spin": 22.148294219105335
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 48.17787782997066,
      "bestSolution_spin0": 47.13712649386584,
      "bestSolution_spin1": 48.17787782997066,
      "bestSolution_randSpin": 47.13712649386584,
      "with_spin": 48.17787782997066,
      "without_spin": 47.13712649386584
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 55.27539598615576,
      "bestSolution_spin0": 52.93373486529664,
      "bestSolution_spin1": 55.27539598615576,
      "bestSolution_randSpin": 55.27539598615576,
      "with_spin": 55.27539598615576,
      "without_spin": 55.27539598615576
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 35.73642424238814,
      "bestSolution_spin0": 35.47158786044669,
      "bestSolution_spin1": 35.73642424238814,
      "bestSolution_randSpin": 35.73642424238814,
      "with_spin": 35.73642424238814,
      "without_spin": 35.73642424238814
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 15.728574248551222,
      "bestSolution_spin0": 15.728574248551222,
      "bestSolution_spin1": 14.300757434227439,
      "bestSolution_randSpin": 15.728574248551222,
      "with_spin": 15.728574248551222,
      "without_spin": 15.728574248551222
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 49.81132954044909,
      "bestSolution_spin0": 48.586645781996246,
      "bestSolution_spin1": 49.81132954044909,
      "bestSolution_randSpin": 48.586645781996246,
      "with_spin": 49.81132954044909,
      "without_spin": 48.586645781996246
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 21.016406606503526,
      "bestSolution_spin0": 21.016406606503526,
      "bestSolution_spin1": 19.53893106005102,
      "bestSolution_randSpin": 21.016406606503526,
      "with_spin": 21.016406606503526,
      "without_spin": 21.016406606503526
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 38.53763127371156,
      "bestSolution_spin0": 38.200723618789,
      "bestSolution_spin1": 38.53763127371156,
      "bestSolution_randSpin": 38.200723618789,
      "with_spin": 38.53763127371156,
      "without_spin": 38.200723618789
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 18.550651661178247,
      "bestSolution_spin0": 18.550651661178247,
      "bestSolution_spin1": 17.31506133018761,
      "bestSolution_randSpin": 17.31506133018761,
      "with_spin": 18.550651661178247,
      "without_spin": 17.31506133018761
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 27.04842935695571,
      "bestSolution_spin0": 27.04842935695571,
      "bestSolution_spin1": 25.397273659617824,
      "bestSolution_randSpin": 25.397273659617824,
      "with_spin": 27.04842935695571,
      "without_spin": 25.397273659617824
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      22.148294219105335,
      48.17787782997066,
      55.27539598615576,
      35.73642424238814,
      15.728574248551222,
      49.81132954044909,
      21.016406606503526,
      38.53763127371156,
      18.550651661178247,
      27.04842935695571
    ],
    "bestSolution_spin0": [
      22.148294219105335,
      47.13712649386584,
      52.93373486529664,
      35.47158786044669,
      15.728574248551222,
      48.586645781996246,
      21.016406606503526,
      38.200723618789,
      18.550651661178247,
      27.04842935695571
    ],
    "bestSolution_spin1": [
      20.82479860176868,
      48.17787782997066,
      55.27539598615576,
      35.73642424238814,
      14.300757434227439,
      49.81132954044909,
      19.53893106005102,
      38.53763127371156,
      17.31506133018761,
      25.397273659617824
    ],
    "bestSolution_randSpin": [
      22.148294219105335,
      47.13712649386584,
      55.27539598615576,
      35.73642424238814,
      15.728574248551222,
      48.586645781996246,
      21.016406606503526,
      38.200723618789,
      17.31506133018761,
      25.397273659617824
    ]
  },
  "results_with_spin": [
    22.148294219105335,
    48.17787782997066,
    55.27539598615576,
    35.73642424238814,
    15.728574248551222,
    49.81132954044909,
    21.016406606503526,
    38.53763127371156,
    18.550651661178247,
    27.04842935695571
  ],
  "results_without_spin": [
    22.148294219105335,
    47.13712649386584,
    55.27539598615576,
    35.73642424238814,
    15.728574248551222,
    48.586645781996246,
    21.016406606503526,
    38.200723618789,
    17.31506133018761,
    25.397273659617824
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 38.928163516251054,
      "bestSolution_spin0": 38.571641389756785,
      "bestSolution_spin1": 38.928163516251054,
      "bestSolution_randSpin": 38.928163516251054,
      "with_spin": 38.928163516251054,
      "without_spin": 38.928163516251054
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 16.248252947844204,
      "bestSolution_spin0": 16.248252947844204,
      "bestSolution_spin1": 15.12116415361902,
      "bestSolution_randSpin": 15.12116415361902,
      "with_spin": 16.248252947844204,
      "without_spin": 15.12116415361902
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 14.393918096954412,
      "bestSolution_spin0": 14.393918096954412,
      "bestSolution_spin1": 12.65230238898236,
      "bestSolution_randSpin": 14.393918096954412,
      "with_spin": 14.393918096954412,
      "without_spin": 14.393918096954412
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 45.686893891898094,
      "bestSolution_spin0": 44.76367400727252,
      "bestSolution_spin1": 45.686893891898094,
      "bestSolution_randSpin": 45.686893891898094,
      "with_spin": 45.686893891898094,
      "without_spin": 45.686893891898094
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 19.200009960353242,
      "bestSolution_spin0": 19.200009960353242,
      "bestSolution_spin1": 18.188785552055673,
      "bestSolution_randSpin": 18.188785552055673,
      "with_spin": 19.200009960353242,
      "without_spin": 18.188785552055673
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 21.91340663536227,
      "bestSolution_spin0": 21.91340663536227,
      "bestSolution_spin1": 20.507981366153512,
      "bestSolution_randSpin": 21.91340663536227,
      "with_spin": 21.91340663536227,
      "without_spin": 21.91340663536227
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 16.602932904445574,
      "bestSolution_spin0": 16.602932904445574,
      "bestSolution_spin1": 15.396884431961256,
      "bestSolution_randSpin": 16.602932904445574,
      "with_spin": 16.602932904445574,
      "without_spin": 16.602932904445574
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 44.46888304184108,
      "bestSolution_spin0": 43.31447543724538,
      "bestSolution_spin1": 44.46888304184108,
      "bestSolution_randSpin": 44.46888304184108,
      "with_spin": 44.46888304184108,
      "without_spin": 44.46888304184108
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 58.26902258244032,
      "bestSolution_spin0": 55.46875454044722,
      "bestSolution_spin1": 58.26902258244032,
      "bestSolution_randSpin": 55.46875454044722,
      "with_spin": 58.26902258244032,
      "without_spin": 55.46875454044722
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 51.04091281992864,
      "bestSolution_spin0": 49.488425100387126,
      "bestSolution_spin1": 51.04091281992864,
      "bestSolution_randSpin": 49.488425100387126,
      "with_spin": 51.04091281992864,
      "without_spin": 49.488425100387126
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.928163516251054,
      16.248252947844204,
      14.393918096954412,
      45.686893891898094,
      19.200009960353242,
      21.91340663536227,
      16.602932904445574,
      44.46888304184108,
      58.26902258244032,
      51.04091281992864
    ],
    "bestSolution_spin0": [
      38.571641389756785,
      16.248252947844204,
      14.393918096954412,
      44.76367400727252,
      19.200009960353242,
      21.91340663536227,
      16.602932904445574,
      43.31447543724538,
      55.46875454044722,
      49.488425100387126
    ],
    "bestSolution_spin1": [
      38.928163516251054,
      15.12116415361902,
      12.65230238898236,
      45.686893891898094,
      18.188785552055673,
      20.507981366153512,
      15.396884431961256,
      44.46888304184108,
      58.26902258244032,
      51.04091281992864
    ],
    "bestSolution_randSpin": [
      38.928163516251054,
      15.12116415361902,
      14.393918096954412,
      45.686893891898094,
      18.188785552055673,
      21.91340663536227,
      16.602932904445574,
      44.46888304184108,
      55.46875454044722,
      49.488425100387126
    ]
  },
  "results_with_spin": [
    38.928163516251054,
    16.248252947844204,
    14.393918096954412,
    45.686893891898094,
    19.200009960353242,
    21.91340663536227,
    16.602932904445574,
    44.46888304184108,
    58.26902258244032,
    51.04091281992864
  ],
  "results_without_spin": [
    38.928163516251054,
    15.12116415361902,
    14.393918096954412,
    45.686893891898094,
    18.188785552055673,
    21.91340663536227,
    16.602932904445574,
    44.46888304184108,
    55.46875454044722,
    49.488425100387126
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 38.794508385989616,
      "bestSolution_spin0": 38.47762167966673,
      "bestSolution_spin1": 38.794508385989616,
      "bestSolution_randSpin": 38.794508385989616,
      "with_spin": 38.794508385989616,
      "without_spin": 38.794508385989616
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 44.26295751400969,
      "bestSolution_spin0": 43.639251170357916,
      "bestSolution_spin1": 44.26295751400969,
      "bestSolution_randSpin": 44.26295751400969,
      "with_spin": 44.26295751400969,
      "without_spin": 44.26295751400969
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 14.125862913675903,
      "bestSolution_spin0": 14.125862913675903,
      "bestSolution_spin1": 12.180458486986199,
      "bestSolution_randSpin": 14.125862913675903,
      "with_spin": 14.125862913675903,
      "without_spin": 14.125862913675903
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.23463600840835,
      "bestSolution_spin0": 32.23463600840835,
      "bestSolution_spin1": 32.15641799436768,
      "bestSolution_randSpin": 32.23463600840835,
      "with_spin": 32.23463600840835,
      "without_spin": 32.23463600840835
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 53.0193510921664,
      "bestSolution_spin0": 50.13202593622201,
      "bestSolution_spin1": 53.0193510921664,
      "bestSolution_randSpin": 53.0193510921664,
      "with_spin": 53.0193510921664,
      "without_spin": 53.0193510921664
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.322512546884248,
      "bestSolution_spin0": 28.322512546884248,
      "bestSolution_spin1": 27.758396069805364,
      "bestSolution_randSpin": 28.322512546884248,
      "with_spin": 28.322512546884248,
      "without_spin": 28.322512546884248
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 36.7708094116906,
      "bestSolution_spin0": 36.7708094116906,
      "bestSolution_spin1": 36.71496419605776,
      "bestSolution_randSpin": 36.71496419605776,
      "with_spin": 36.7708094116906,
      "without_spin": 36.71496419605776
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 46.762151501194715,
      "bestSolution_spin0": 46.572930116602436,
      "bestSolution_spin1": 46.762151501194715,
      "bestSolution_randSpin": 46.572930116602436,
      "with_spin": 46.762151501194715,
      "without_spin": 46.572930116602436
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 18.75111148750927,
      "bestSolution_spin0": 18.75111148750927,
      "bestSolution_spin1": 17.34857121689616,
      "bestSolution_randSpin": 17.34857121689616,
      "with_spin": 18.75111148750927,
      "without_spin": 17.34857121689616
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 59.898019961752055,
      "bestSolution_spin0": 56.450819483342165,
      "bestSolution_spin1": 59.898019961752055,
      "bestSolution_randSpin": 59.898019961752055,
      "with_spin": 59.898019961752055,
      "without_spin": 59.898019961752055
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.794508385989616,
      44.26295751400969,
      14.125862913675903,
      32.23463600840835,
      53.0193510921664,
      28.322512546884248,
      36.7708094116906,
      46.762151501194715,
      18.75111148750927,
      59.898019961752055
    ],
    "bestSolution_spin0": [
      38.47762167966673,
      43.639251170357916,
      14.125862913675903,
      32.23463600840835,
      50.13202593622201,
      28.322512546884248,
      36.7708094116906,
      46.572930116602436,
      18.75111148750927,
      56.450819483342165
    ],
    "bestSolution_spin1": [
      38.794508385989616,
      44.26295751400969,
      12.180458486986199,
      32.15641799436768,
      53.0193510921664,
      27.758396069805364,
      36.71496419605776,
      46.762151501194715,
      17.34857121689616,
      59.898019961752055
    ],
    "bestSolution_randSpin": [
      38.794508385989616,
      44.26295751400969,
      14.125862913675903,
      32.23463600840835,
      53.0193510921664,
      28.322512546884248,
      36.71496419605776,
      46.572930116602436,
      17.34857121689616,
      59.898019961752055
    ]
  },
  "results_with_spin": [
    38.794508385989616,
    44.26295751400969,
    14.125862913675903,
    32.23463600840835,
    53.0193510921664,
    28.322512546884248,
    36.7708094116906,
    46.762151501194715,
    18.75111148750927,
    59.898019961752055
  ],
  "results_without_spin": [
    38.794508385989616,
    44.26295751400969,
    14.125862913675903,
    32.23463600840835,
    53.0193510921664,
    28.322512546884248,
    36.71496419605776,
    46.572930116602436,
    17.34857121689616,
    59.898019961752055
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 12.337926419189197,
      "bestSolution_spin0": 12.337926419189197,
      "bestSolution_spin1": 10.635012428255592,
      "bestSolution_randSpin": 12.337926419189197,
      "with_spin": 12.337926419189197,
      "without_spin": 12.337926419189197
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 22.748422991030434,
      "bestSolution_spin0": 22.748422991030434,
      "bestSolution_spin1": 21.721062358755113,
      "bestSolution_randSpin": 21.721062358755113,
      "with_spin": 22.748422991030434,
      "without_spin": 21.721062358755113
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 52.03179711020757,
      "bestSolution_spin0": 50.982021670619716,
      "bestSolution_spin1": 52.03179711020757,
      "bestSolution_randSpin": 52.03179711020757,
      "with_spin": 52.03179711020757,
      "without_spin": 52.03179711020757
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 14.386911724404115,
      "bestSolution_spin0": 14.386911724404115,
      "bestSolution_spin1": 12.648010142036012,
      "bestSolution_randSpin": 14.386911724404115,
      "with_spin": 14.386911724404115,
      "without_spin": 14.386911724404115
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 30.364460653176724,
      "bestSolution_spin0": 30.08589857548692,
      "bestSolution_spin1": 30.364460653176724,
      "bestSolution_randSpin": 30.08589857548692,
      "with_spin": 30.364460653176724,
      "without_spin": 30.08589857548692
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 58.521983530812335,
      "bestSolution_spin0": 55.07475013453829,
      "bestSolution_spin1": 58.521983530812335,
      "bestSolution_randSpin": 55.07475013453829,
      "with_spin": 58.521983530812335,
      "without_spin": 55.07475013453829
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 42.22167470402341,
      "bestSolution_spin0": 40.28203067059442,
      "bestSolution_spin1": 42.22167470402341,
      "bestSolution_randSpin": 42.22167470402341,
      "with_spin": 42.22167470402341,
      "without_spin": 42.22167470402341
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.998238810188745,
      "bestSolution_spin0": 50.705199314773026,
      "bestSolution_spin1": 52.998238810188745,
      "bestSolution_randSpin": 50.705199314773026,
      "with_spin": 52.998238810188745,
      "without_spin": 50.705199314773026
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 26.871302158695798,
      "bestSolution_spin0": 26.86481354305204,
      "bestSolution_spin1": 26.871302158695798,
      "bestSolution_randSpin": 26.86481354305204,
      "with_spin": 26.871302158695798,
      "without_spin": 26.86481354305204
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 44.30533537655818,
      "bestSolution_spin0": 44.271788797853176,
      "bestSolution_spin1": 44.30533537655818,
      "bestSolution_randSpin": 44.30533537655818,
      "with_spin": 44.30533537655818,
      "without_spin": 44.30533537655818
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      12.337926419189197,
      22.748422991030434,
      52.03179711020757,
      14.386911724404115,
      30.364460653176724,
      58.521983530812335,
      42.22167470402341,
      52.998238810188745,
      26.871302158695798,
      44.30533537655818
    ],
    "bestSolution_spin0": [
      12.337926419189197,
      22.748422991030434,
      50.982021670619716,
      14.386911724404115,
      30.08589857548692,
      55.07475013453829,
      40.28203067059442,
      50.705199314773026,
      26.86481354305204,
      44.271788797853176
    ],
    "bestSolution_spin1": [
      10.635012428255592,
      21.721062358755113,
      52.03179711020757,
      12.648010142036012,
      30.364460653176724,
      58.521983530812335,
      42.22167470402341,
      52.998238810188745,
      26.871302158695798,
      44.30533537655818
    ],
    "bestSolution_randSpin": [
      12.337926419189197,
      21.721062358755113,
      52.03179711020757,
      14.386911724404115,
      30.08589857548692,
      55.07475013453829,
      42.22167470402341,
      50.705199314773026,
      26.86481354305204,
      44.30533537655818
    ]
  },
  "results_with_spin": [
    12.337926419189197,
    22.748422991030434,
    52.03179711020757,
    14.386911724404115,
    30.364460653176724,
    58.521983530812335,
    42.22167470402341,
    52.998238810188745,
    26.871302158695798,
    44.30533537655818
  ],
  "results_without_spin": [
    12.337926419189197,
    21.721062358755113,
    52.03179711020757,
    14.386911724404115,
    30.08589857548692,
    55.07475013453829,
    42.22167470402341,
    50.705199314773026,
    26.86481354305204,
    44.30533537655818
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 41.80651104176458,
      "bestSolution_spin0": 41.80651104176458,
      "bestSolution_spin1": 41.33839305770033,
      "bestSolution_randSpin": 41.33839305770033,
      "with_spin": 41.80651104176458,
      "without_spin": 41.33839305770033
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 27.776584832842296,
      "bestSolution_spin0": 27.776584832842296,
      "bestSolution_spin1": 27.22534751791437,
      "bestSolution_randSpin": 27.22534751791437,
      "with_spin": 27.776584832842296,
      "without_spin": 27.22534751791437
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 38.55430914527145,
      "bestSolution_spin0": 37.69779344745336,
      "bestSolution_spin1": 38.55430914527145,
      "bestSolution_randSpin": 38.55430914527145,
      "with_spin": 38.55430914527145,
      "without_spin": 38.55430914527145
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 46.63099246923746,
      "bestSolution_spin0": 45.06344251902482,
      "bestSolution_spin1": 46.63099246923746,
      "bestSolution_randSpin": 45.06344251902482,
      "with_spin": 46.63099246923746,
      "without_spin": 45.06344251902482
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 50.859998561238285,
      "bestSolution_spin0": 49.51118656420185,
      "bestSolution_spin1": 50.859998561238285,
      "bestSolution_randSpin": 49.51118656420185,
      "with_spin": 50.859998561238285,
      "without_spin": 49.51118656420185
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 46.813161801229406,
      "bestSolution_spin0": 45.83172277326373,
      "bestSolution_spin1": 46.813161801229406,
      "bestSolution_randSpin": 45.83172277326373,
      "with_spin": 46.813161801229406,
      "without_spin": 45.83172277326373
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 34.11054682925001,
      "bestSolution_spin0": 33.84986245926911,
      "bestSolution_spin1": 34.11054682925001,
      "bestSolution_randSpin": 34.11054682925001,
      "with_spin": 34.11054682925001,
      "without_spin": 34.11054682925001
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 12.96697129587857,
      "bestSolution_spin0": 12.96697129587857,
      "bestSolution_spin1": 11.407396375250768,
      "bestSolution_randSpin": 11.407396375250768,
      "with_spin": 12.96697129587857,
      "without_spin": 11.407396375250768
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 52.04218636790975,
      "bestSolution_spin0": 50.37313444145612,
      "bestSolution_spin1": 52.04218636790975,
      "bestSolution_randSpin": 52.04218636790975,
      "with_spin": 52.04218636790975,
      "without_spin": 52.04218636790975
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 15.628509978414517,
      "bestSolution_spin0": 15.628509978414517,
      "bestSolution_spin1": 13.990050652887184,
      "bestSolution_randSpin": 15.628509978414517,
      "with_spin": 15.628509978414517,
      "without_spin": 15.628509978414517
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      41.80651104176458,
      27.776584832842296,
      38.55430914527145,
      46.63099246923746,
      50.859998561238285,
      46.813161801229406,
      34.11054682925001,
      12.96697129587857,
      52.04218636790975,
      15.628509978414517
    ],
    "bestSolution_spin0": [
      41.80651104176458,
      27.776584832842296,
      37.69779344745336,
      45.06344251902482,
      49.51118656420185,
      45.83172277326373,
      33.84986245926911,
      12.96697129587857,
      50.37313444145612,
      15.628509978414517
    ],
    "bestSolution_spin1": [
      41.33839305770033,
      27.22534751791437,
      38.55430914527145,
      46.63099246923746,
      50.859998561238285,
      46.813161801229406,
      34.11054682925001,
      11.407396375250768,
      52.04218636790975,
      13.990050652887184
    ],
    "bestSolution_randSpin": [
      41.33839305770033,
      27.22534751791437,
      38.55430914527145,
      45.06344251902482,
      49.51118656420185,
      45.83172277326373,
      34.11054682925001,
      11.407396375250768,
      52.04218636790975,
      15.628509978414517
    ]
  },
  "results_with_spin": [
    41.80651104176458,
    27.776584832842296,
    38.55430914527145,
    46.63099246923746,
    50.859998561238285,
    46.813161801229406,
    34.11054682925001,
    12.96697129587857,
    52.04218636790975,
    15.628509978414517
  ],
  "results_without_spin": [
    41.33839305770033,
    27.22534751791437,
    38.55430914527145,
    45.06344251902482,
    49.51118656420185,
    45.83172277326373,
    34.11054682925001,
    11.407396375250768,
    52.04218636790975,
    15.628509978414517
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 52.56093349864168,
      "bestSolution_spin0": 50.583817856626254,
      "bestSolution_spin1": 52.56093349864168,
      "bestSolution_randSpin": 50.583817856626254,
      "with_spin": 52.56093349864168,
      "without_spin": 50.583817856626254
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 14.639073675991922,
      "bestSolution_spin0": 14.639073675991922,
      "bestSolution_spin1": 13.223258412334783,
      "bestSolution_randSpin": 13.223258412334783,
      "with_spin": 14.639073675991922,
      "without_spin": 13.223258412334783
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 17.78160239658622,
      "bestSolution_spin0": 17.78160239658622,
      "bestSolution_spin1": 16.920709231141863,
      "bestSolution_randSpin": 17.78160239658622,
      "with_spin": 17.78160239658622,
      "without_spin": 17.78160239658622
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 23.233982120836764,
      "bestSolution_spin0": 23.233982120836764,
      "bestSolution_spin1": 22.508262868211165,
      "bestSolution_randSpin": 23.233982120836764,
      "with_spin": 23.233982120836764,
      "without_spin": 23.233982120836764
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 16.857872784002897,
      "bestSolution_spin0": 16.857872784002897,
      "bestSolution_spin1": 15.671969969739912,
      "bestSolution_randSpin": 15.671969969739912,
      "with_spin": 16.857872784002897,
      "without_spin": 15.671969969739912
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 55.31145749142506,
      "bestSolution_spin0": 53.7425164549007,
      "bestSolution_spin1": 55.31145749142506,
      "bestSolution_randSpin": 53.7425164549007,
      "with_spin": 55.31145749142506,
      "without_spin": 53.7425164549007
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 14.477276298475715,
      "bestSolution_spin0": 14.477276298475715,
      "bestSolution_spin1": 12.86560796578754,
      "bestSolution_randSpin": 12.86560796578754,
      "with_spin": 14.477276298475715,
      "without_spin": 12.86560796578754
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 37.64544777532855,
      "bestSolution_spin0": 37.15655618082202,
      "bestSolution_spin1": 37.64544777532855,
      "bestSolution_randSpin": 37.15655618082202,
      "with_spin": 37.64544777532855,
      "without_spin": 37.15655618082202
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 21.675393790941378,
      "bestSolution_spin0": 21.675393790941378,
      "bestSolution_spin1": 20.75641762724648,
      "bestSolution_randSpin": 20.75641762724648,
      "with_spin": 21.675393790941378,
      "without_spin": 20.75641762724648
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.44840309401345,
      "bestSolution_spin0": 46.92109229760122,
      "bestSolution_spin1": 48.44840309401345,
      "bestSolution_randSpin": 48.44840309401345,
      "with_spin": 48.44840309401345,
      "without_spin": 48.44840309401345
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      52.56093349864168,
      14.639073675991922,
      17.78160239658622,
      23.233982120836764,
      16.857872784002897,
      55.31145749142506,
      14.477276298475715,
      37.64544777532855,
      21.675393790941378,
      48.44840309401345
    ],
    "bestSolution_spin0": [
      50.583817856626254,
      14.639073675991922,
      17.78160239658622,
      23.233982120836764,
      16.857872784002897,
      53.7425164549007,
      14.477276298475715,
      37.15655618082202,
      21.675393790941378,
      46.92109229760122
    ],
    "bestSolution_spin1": [
      52.56093349864168,
      13.223258412334783,
      16.920709231141863,
      22.508262868211165,
      15.671969969739912,
      55.31145749142506,
      12.86560796578754,
      37.64544777532855,
      20.75641762724648,
      48.44840309401345
    ],
    "bestSolution_randSpin": [
      50.583817856626254,
      13.223258412334783,
      17.78160239658622,
      23.233982120836764,
      15.671969969739912,
      53.7425164549007,
      12.86560796578754,
      37.15655618082202,
      20.75641762724648,
      48.44840309401345
    ]
  },
  "results_with_spin": [
    52.56093349864168,
    14.639073675991922,
    17.78160239658622,
    23.233982120836764,
    16.857872784002897,
    55.31145749142506,
    14.477276298475715,
    37.64544777532855,
    21.675393790941378,
    48.44840309401345
  ],
  "results_without_spin": [
    50.583817856626254,
    13.223258412334783,
    17.78160239658622,
    23.233982120836764,
    15.671969969739912,
    53.7425164549007,
    12.86560796578754,
    37.15655618082202,
    20.75641762724648,
    48.44840309401345
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 51.88562758883489,
      "bestSolution_spin0": 50.494839832810726,
      "bestSolution_spin1": 51.88562758883489,
      "bestSolution_randSpin": 50.494839832810726,
      "with_spin": 51.88562758883489,
      "without_spin": 50.494839832810726
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 33.25708025977326,
      "bestSolution_spin0": 33.25708025977326,
      "bestSolution_spin1": 31.698160074998707,
      "bestSolution_randSpin": 33.25708025977326,
      "with_spin": 33.25708025977326,
      "without_spin": 33.25708025977326
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 54.475550862566415,
      "bestSolution_spin0": 51.90166451270497,
      "bestSolution_spin1": 54.475550862566415,
      "bestSolution_randSpin": 54.475550862566415,
      "with_spin": 54.475550862566415,
      "without_spin": 54.475550862566415
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 33.58785691800819,
      "bestSolution_spin0": 33.58785691800819,
      "bestSolution_spin1": 33.28919682768216,
      "bestSolution_randSpin": 33.28919682768216,
      "with_spin": 33.58785691800819,
      "without_spin": 33.28919682768216
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 51.52276307985314,
      "bestSolution_spin0": 49.601019908735,
      "bestSolution_spin1": 51.52276307985314,
      "bestSolution_randSpin": 51.52276307985314,
      "with_spin": 51.52276307985314,
      "without_spin": 51.52276307985314
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 39.65524428913531,
      "bestSolution_spin0": 38.915835569304214,
      "bestSolution_spin1": 39.65524428913531,
      "bestSolution_randSpin": 39.65524428913531,
      "with_spin": 39.65524428913531,
      "without_spin": 39.65524428913531
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 41.07635441908566,
      "bestSolution_spin0": 39.83816494860756,
      "bestSolution_spin1": 41.07635441908566,
      "bestSolution_randSpin": 41.07635441908566,
      "with_spin": 41.07635441908566,
      "without_spin": 41.07635441908566
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 31.37906836116741,
      "bestSolution_spin0": 31.37906836116741,
      "bestSolution_spin1": 30.08001429718879,
      "bestSolution_randSpin": 30.08001429718879,
      "with_spin": 31.37906836116741,
      "without_spin": 30.08001429718879
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 33.23676548721902,
      "bestSolution_spin0": 33.09114055604858,
      "bestSolution_spin1": 33.23676548721902,
      "bestSolution_randSpin": 33.23676548721902,
      "with_spin": 33.23676548721902,
      "without_spin": 33.23676548721902
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 27.374693455219813,
      "bestSolution_spin0": 27.374693455219813,
      "bestSolution_spin1": 27.114056466305183,
      "bestSolution_randSpin": 27.114056466305183,
      "with_spin": 27.374693455219813,
      "without_spin": 27.114056466305183
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      51.88562758883489,
      33.25708025977326,
      54.475550862566415,
      33.58785691800819,
      51.52276307985314,
      39.65524428913531,
      41.07635441908566,
      31.37906836116741,
      33.23676548721902,
      27.374693455219813
    ],
    "bestSolution_spin0": [
      50.494839832810726,
      33.25708025977326,
      51.90166451270497,
      33.58785691800819,
      49.601019908735,
      38.915835569304214,
      39.83816494860756,
      31.37906836116741,
      33.09114055604858,
      27.374693455219813
    ],
    "bestSolution_spin1": [
      51.88562758883489,
      31.698160074998707,
      54.475550862566415,
      33.28919682768216,
      51.52276307985314,
      39.65524428913531,
      41.07635441908566,
      30.08001429718879,
      33.23676548721902,
      27.114056466305183
    ],
    "bestSolution_randSpin": [
      50.494839832810726,
      33.25708025977326,
      54.475550862566415,
      33.28919682768216,
      51.52276307985314,
      39.65524428913531,
      41.07635441908566,
      30.08001429718879,
      33.23676548721902,
      27.114056466305183
    ]
  },
  "results_with_spin": [
    51.88562758883489,
    33.25708025977326,
    54.475550862566415,
    33.58785691800819,
    51.52276307985314,
    39.65524428913531,
    41.07635441908566,
    31.37906836116741,
    33.23676548721902,
    27.374693455219813
  ],
  "results_without_spin": [
    50.494839832810726,
    33.25708025977326,
    54.475550862566415,
    33.28919682768216,
    51.52276307985314,
    39.65524428913531,
    41.07635441908566,
    30.08001429718879,
    33.23676548721902,
    27.114056466305183
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 24.393446274702853,
      "bestSolution_spin0": 24.393446274702853,
      "bestSolution_spin1": 23.33431388973214,
      "bestSolution_randSpin": 24.393446274702853,
      "with_spin": 24.393446274702853,
      "without_spin": 24.393446274702853
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 49.377524896938986,
      "bestSolution_spin0": 48.53168769578757,
      "bestSolution_spin1": 49.377524896938986,
      "bestSolution_randSpin": 48.53168769578757,
      "with_spin": 49.377524896938986,
      "without_spin": 48.53168769578757
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 51.19251651678199,
      "bestSolution_spin0": 49.72104699077587,
      "bestSolution_spin1": 51.19251651678199,
      "bestSolution_randSpin": 51.19251651678199,
      "with_spin": 51.19251651678199,
      "without_spin": 51.19251651678199
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 30.071213469431235,
      "bestSolution_spin0": 30.071213469431235,
      "bestSolution_spin1": 29.538958246929756,
      "bestSolution_randSpin": 29.538958246929756,
      "with_spin": 30.071213469431235,
      "without_spin": 29.538958246929756
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 50.72740482523385,
      "bestSolution_spin0": 48.473805723505194,
      "bestSolution_spin1": 50.72740482523385,
      "bestSolution_randSpin": 50.72740482523385,
      "with_spin": 50.72740482523385,
      "without_spin": 50.72740482523385
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 51.66017205248242,
      "bestSolution_spin0": 49.843174880738125,
      "bestSolution_spin1": 51.66017205248242,
      "bestSolution_randSpin": 51.66017205248242,
      "with_spin": 51.66017205248242,
      "without_spin": 51.66017205248242
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 30.888113241105405,
      "bestSolution_spin0": 30.888113241105405,
      "bestSolution_spin1": 30.400452025140826,
      "bestSolution_randSpin": 30.400452025140826,
      "with_spin": 30.888113241105405,
      "without_spin": 30.400452025140826
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 20.519492421003566,
      "bestSolution_spin0": 20.519492421003566,
      "bestSolution_spin1": 18.951083483890898,
      "bestSolution_randSpin": 18.951083483890898,
      "with_spin": 20.519492421003566,
      "without_spin": 18.951083483890898
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 45.052743774153555,
      "bestSolution_spin0": 45.052743774153555,
      "bestSolution_spin1": 44.98024274068799,
      "bestSolution_randSpin": 44.98024274068799,
      "with_spin": 45.052743774153555,
      "without_spin": 44.98024274068799
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 21.010742519221402,
      "bestSolution_spin0": 21.010742519221402,
      "bestSolution_spin1": 19.407799303882012,
      "bestSolution_randSpin": 21.010742519221402,
      "with_spin": 21.010742519221402,
      "without_spin": 21.010742519221402
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      24.393446274702853,
      49.377524896938986,
      51.19251651678199,
      30.071213469431235,
      50.72740482523385,
      51.66017205248242,
      30.888113241105405,
      20.519492421003566,
      45.052743774153555,
      21.010742519221402
    ],
    "bestSolution_spin0": [
      24.393446274702853,
      48.53168769578757,
      49.72104699077587,
      30.071213469431235,
      48.473805723505194,
      49.843174880738125,
      30.888113241105405,
      20.519492421003566,
      45.052743774153555,
      21.010742519221402
    ],
    "bestSolution_spin1": [
      23.33431388973214,
      49.377524896938986,
      51.19251651678199,
      29.538958246929756,
      50.72740482523385,
      51.66017205248242,
      30.400452025140826,
      18.951083483890898,
      44.98024274068799,
      19.407799303882012
    ],
    "bestSolution_randSpin": [
      24.393446274702853,
      48.53168769578757,
      51.19251651678199,
      29.538958246929756,
      50.72740482523385,
      51.66017205248242,
      30.400452025140826,
      18.951083483890898,
      44.98024274068799,
      21.010742519221402
    ]
  },
  "results_with_spin": [
    24.393446274702853,
    49.377524896938986,
    51.19251651678199,
    30.071213469431235,
    50.72740482523385,
    51.66017205248242,
    30.888113241105405,
    20.519492421003566,
    45.052743774153555,
    21.010742519221402
  ],
  "results_without_spin": [
    24.393446274702853,
    48.53168769578757,
    51.19251651678199,
    29.538958246929756,
    50.72740482523385,
    51.66017205248242,
    30.400452025140826,
    18.951083483890898,
    44.98024274068799,
    21.010742519221402
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 44.317353040483454,
      "bestSolution_spin0": 44.206508837254326,
      "bestSolution_spin1": 44.317353040483454,
      "bestSolution_randSpin": 44.317353040483454,
      "with_spin": 44.317353040483454,
      "without_spin": 44.317353040483454
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 22.99144149177331,
      "bestSolution_spin0": 22.99144149177331,
      "bestSolution_spin1": 21.258245216294007,
      "bestSolution_randSpin": 21.258245216294007,
      "with_spin": 22.99144149177331,
      "without_spin": 21.258245216294007
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 21.959609323443473,
      "bestSolution_spin0": 21.959609323443473,
      "bestSolution_spin1": 20.02442551520645,
      "bestSolution_randSpin": 21.959609323443473,
      "with_spin": 21.959609323443473,
      "without_spin": 21.959609323443473
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 16.47613385367055,
      "bestSolution_spin0": 16.47613385367055,
      "bestSolution_spin1": 15.241470103230375,
      "bestSolution_randSpin": 15.241470103230375,
      "with_spin": 16.47613385367055,
      "without_spin": 15.241470103230375
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 34.98473140780978,
      "bestSolution_spin0": 34.6319626134672,
      "bestSolution_spin1": 34.98473140780978,
      "bestSolution_randSpin": 34.98473140780978,
      "with_spin": 34.98473140780978,
      "without_spin": 34.98473140780978
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 35.65193925162734,
      "bestSolution_spin0": 35.46823528290301,
      "bestSolution_spin1": 35.65193925162734,
      "bestSolution_randSpin": 35.46823528290301,
      "with_spin": 35.65193925162734,
      "without_spin": 35.46823528290301
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 19.66591097008703,
      "bestSolution_spin0": 19.66591097008703,
      "bestSolution_spin1": 18.512534855018885,
      "bestSolution_randSpin": 18.512534855018885,
      "with_spin": 19.66591097008703,
      "without_spin": 18.512534855018885
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 46.2296431332674,
      "bestSolution_spin0": 44.62318619571753,
      "bestSolution_spin1": 46.2296431332674,
      "bestSolution_randSpin": 44.62318619571753,
      "with_spin": 46.2296431332674,
      "without_spin": 44.62318619571753
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 48.222910687514336,
      "bestSolution_spin0": 46.43090841906443,
      "bestSolution_spin1": 48.222910687514336,
      "bestSolution_randSpin": 46.43090841906443,
      "with_spin": 48.222910687514336,
      "without_spin": 46.43090841906443
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 25.71839059133763,
      "bestSolution_spin0": 25.71839059133763,
      "bestSolution_spin1": 24.588083588830155,
      "bestSolution_randSpin": 24.588083588830155,
      "with_spin": 25.71839059133763,
      "without_spin": 24.588083588830155
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      44.317353040483454,
      22.99144149177331,
      21.959609323443473,
      16.47613385367055,
      34.98473140780978,
      35.65193925162734,
      19.66591097008703,
      46.2296431332674,
      48.222910687514336,
      25.71839059133763
    ],
    "bestSolution_spin0": [
      44.206508837254326,
      22.99144149177331,
      21.959609323443473,
      16.47613385367055,
      34.6319626134672,
      35.46823528290301,
      19.66591097008703,
      44.62318619571753,
      46.43090841906443,
      25.71839059133763
    ],
    "bestSolution_spin1": [
      44.317353040483454,
      21.258245216294007,
      20.02442551520645,
      15.241470103230375,
      34.98473140780978,
      35.65193925162734,
      18.512534855018885,
      46.2296431332674,
      48.222910687514336,
      24.588083588830155
    ],
    "bestSolution_randSpin": [
      44.317353040483454,
      21.258245216294007,
      21.959609323443473,
      15.241470103230375,
      34.98473140780978,
      35.46823528290301,
      18.512534855018885,
      44.62318619571753,
      46.43090841906443,
      24.588083588830155
    ]
  },
  "results_with_spin": [
    44.317353040483454,
    22.99144149177331,
    21.959609323443473,
    16.47613385367055,
    34.98473140780978,
    35.65193925162734,
    19.66591097008703,
    46.2296431332674,
    48.222910687514336,
    25.71839059133763
  ],
  "results_without_spin": [
    44.317353040483454,
    21.258245216294007,
    21.959609323443473,
    15.241470103230375,
    34.98473140780978,
    35.46823528290301,
    18.512534855018885,
    44.62318619571753,
    46.43090841906443,
    24.588083588830155
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 47.43903625996691,
      "bestSolution_spin0": 46.59418781141876,
      "bestSolution_spin1": 47.43903625996691,
      "bestSolution_randSpin": 47.43903625996691,
      "with_spin": 47.43903625996691,
      "without_spin": 47.43903625996691
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 54.805601167307465,
      "bestSolution_spin0": 51.99263834978999,
      "bestSolution_spin1": 54.805601167307465,
      "bestSolution_randSpin": 51.99263834978999,
      "with_spin": 54.805601167307465,
      "without_spin": 51.99263834978999
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 55.4653856570997,
      "bestSolution_spin0": 53.04500385385823,
      "bestSolution_spin1": 55.4653856570997,
      "bestSolution_randSpin": 55.4653856570997,
      "with_spin": 55.4653856570997,
      "without_spin": 55.4653856570997
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 48.84204470416852,
      "bestSolution_spin0": 47.7997017438126,
      "bestSolution_spin1": 48.84204470416852,
      "bestSolution_randSpin": 48.84204470416852,
      "with_spin": 48.84204470416852,
      "without_spin": 48.84204470416852
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 14.86668801593833,
      "bestSolution_spin0": 14.86668801593833,
      "bestSolution_spin1": 13.693667517301227,
      "bestSolution_randSpin": 14.86668801593833,
      "with_spin": 14.86668801593833,
      "without_spin": 14.86668801593833
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 31.34876592837066,
      "bestSolution_spin0": 31.34876592837066,
      "bestSolution_spin1": 30.667706821998323,
      "bestSolution_randSpin": 31.34876592837066,
      "with_spin": 31.34876592837066,
      "without_spin": 31.34876592837066
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 50.66330643518978,
      "bestSolution_spin0": 48.65948978933931,
      "bestSolution_spin1": 50.66330643518978,
      "bestSolution_randSpin": 48.65948978933931,
      "with_spin": 50.66330643518978,
      "without_spin": 48.65948978933931
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 38.58923116104636,
      "bestSolution_spin0": 38.02282520716104,
      "bestSolution_spin1": 38.58923116104636,
      "bestSolution_randSpin": 38.02282520716104,
      "with_spin": 38.58923116104636,
      "without_spin": 38.02282520716104
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 14.684964323052661,
      "bestSolution_spin0": 14.684964323052661,
      "bestSolution_spin1": 13.149512880412859,
      "bestSolution_randSpin": 13.149512880412859,
      "with_spin": 14.684964323052661,
      "without_spin": 13.149512880412859
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 32.7151805530571,
      "bestSolution_spin0": 32.7151805530571,
      "bestSolution_spin1": 32.51392914788756,
      "bestSolution_randSpin": 32.51392914788756,
      "with_spin": 32.7151805530571,
      "without_spin": 32.51392914788756
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      47.43903625996691,
      54.805601167307465,
      55.4653856570997,
      48.84204470416852,
      14.86668801593833,
      31.34876592837066,
      50.66330643518978,
      38.58923116104636,
      14.684964323052661,
      32.7151805530571
    ],
    "bestSolution_spin0": [
      46.59418781141876,
      51.99263834978999,
      53.04500385385823,
      47.7997017438126,
      14.86668801593833,
      31.34876592837066,
      48.65948978933931,
      38.02282520716104,
      14.684964323052661,
      32.7151805530571
    ],
    "bestSolution_spin1": [
      47.43903625996691,
      54.805601167307465,
      55.4653856570997,
      48.84204470416852,
      13.693667517301227,
      30.667706821998323,
      50.66330643518978,
      38.58923116104636,
      13.149512880412859,
      32.51392914788756
    ],
    "bestSolution_randSpin": [
      47.43903625996691,
      51.99263834978999,
      55.4653856570997,
      48.84204470416852,
      14.86668801593833,
      31.34876592837066,
      48.65948978933931,
      38.02282520716104,
      13.149512880412859,
      32.51392914788756
    ]
  },
  "results_with_spin": [
    47.43903625996691,
    54.805601167307465,
    55.4653856570997,
    48.84204470416852,
    14.86668801593833,
    31.34876592837066,
    50.66330643518978,
    38.58923116104636,
    14.684964323052661,
    32.7151805530571
  ],
  "results_without_spin": [
    47.43903625996691,
    51.99263834978999,
    55.4653856570997,
    48.84204470416852,
    14.86668801593833,
    31.34876592837066,
    48.65948978933931,
    38.02282520716104,
    13.149512880412859,
    32.51392914788756
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 22.920616366203745,
      "bestSolution_spin0": 22.920616366203745,
      "bestSolution_spin1": 21.51193372041356,
      "bestSolution_randSpin": 22.920616366203745,
      "with_spin": 22.920616366203745,
      "without_spin": 22.920616366203745
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 39.68195585025149,
      "bestSolution_spin0": 38.638306609440136,
      "bestSolution_spin1": 39.68195585025149,
      "bestSolution_randSpin": 38.638306609440136,
      "with_spin": 39.68195585025149,
      "without_spin": 38.638306609440136
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 49.14345975743866,
      "bestSolution_spin0": 47.741096784333656,
      "bestSolution_spin1": 49.14345975743866,
      "bestSolution_randSpin": 47.741096784333656,
      "with_spin": 49.14345975743866,
      "without_spin": 47.741096784333656
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 49.34489804414863,
      "bestSolution_spin0": 47.55039396903177,
      "bestSolution_spin1": 49.34489804414863,
      "bestSolution_randSpin": 49.34489804414863,
      "with_spin": 49.34489804414863,
      "without_spin": 49.34489804414863
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 35.83298266307783,
      "bestSolution_spin0": 35.74541122053103,
      "bestSolution_spin1": 35.83298266307783,
      "bestSolution_randSpin": 35.83298266307783,
      "with_spin": 35.83298266307783,
      "without_spin": 35.83298266307783
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 37.972271417342654,
      "bestSolution_spin0": 37.972271417342654,
      "bestSolution_spin1": 37.59725078278059,
      "bestSolution_randSpin": 37.972271417342654,
      "with_spin": 37.972271417342654,
      "without_spin": 37.972271417342654
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 30.079663691146386,
      "bestSolution_spin0": 30.079663691146386,
      "bestSolution_spin1": 28.37966461970322,
      "bestSolution_randSpin": 28.37966461970322,
      "with_spin": 30.079663691146386,
      "without_spin": 28.37966461970322
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 20.041922722717242,
      "bestSolution_spin0": 20.041922722717242,
      "bestSolution_spin1": 18.40103740279198,
      "bestSolution_randSpin": 20.041922722717242,
      "with_spin": 20.041922722717242,
      "without_spin": 20.041922722717242
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 36.88129424784157,
      "bestSolution_spin0": 36.808674267923706,
      "bestSolution_spin1": 36.88129424784157,
      "bestSolution_randSpin": 36.88129424784157,
      "with_spin": 36.88129424784157,
      "without_spin": 36.88129424784157
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 51.43256572743679,
      "bestSolution_spin0": 49.60427879811448,
      "bestSolution_spin1": 51.43256572743679,
      "bestSolution_randSpin": 51.43256572743679,
      "with_spin": 51.43256572743679,
      "without_spin": 51.43256572743679
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      22.920616366203745,
      39.68195585025149,
      49.14345975743866,
      49.34489804414863,
      35.83298266307783,
      37.972271417342654,
      30.079663691146386,
      20.041922722717242,
      36.88129424784157,
      51.43256572743679
    ],
    "bestSolution_spin0": [
      22.920616366203745,
      38.638306609440136,
      47.741096784333656,
      47.55039396903177,
      35.74541122053103,
      37.972271417342654,
      30.079663691146386,
      20.041922722717242,
      36.808674267923706,
      49.60427879811448
    ],
    "bestSolution_spin1": [
      21.51193372041356,
      39.68195585025149,
      49.14345975743866,
      49.34489804414863,
      35.83298266307783,
      37.59725078278059,
      28.37966461970322,
      18.40103740279198,
      36.88129424784157,
      51.43256572743679
    ],
    "bestSolution_randSpin": [
      22.920616366203745,
      38.638306609440136,
      47.741096784333656,
      49.34489804414863,
      35.83298266307783,
      37.972271417342654,
      28.37966461970322,
      20.041922722717242,
      36.88129424784157,
      51.43256572743679
    ]
  },
  "results_with_spin": [
    22.920616366203745,
    39.68195585025149,
    49.14345975743866,
    49.34489804414863,
    35.83298266307783,
    37.972271417342654,
    30.079663691146386,
    20.041922722717242,
    36.88129424784157,
    51.43256572743679
  ],
  "results_without_spin": [
    22.920616366203745,
    38.638306609440136,
    47.741096784333656,
    49.34489804414863,
    35.83298266307783,
    37.972271417342654,
    28.37966461970322,
    20.041922722717242,
    36.88129424784157,
    51.43256572743679
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 54.4138343847305,
      "bestSolution_spin0": 52.837691718311724,
      "bestSolution_spin1": 54.4138343847305,
      "bestSolution_randSpin": 54.4138343847305,
      "with_spin": 54.4138343847305,
      "without_spin": 54.4138343847305
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 52.51712305474194,
      "bestSolution_spin0": 51.016313239225134,
      "bestSolution_spin1": 52.51712305474194,
      "bestSolution_randSpin": 51.016313239225134,
      "with_spin": 52.51712305474194,
      "without_spin": 51.016313239225134
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 51.87449000089767,
      "bestSolution_spin0": 50.29344483453602,
      "bestSolution_spin1": 51.87449000089767,
      "bestSolution_randSpin": 50.29344483453602,
      "with_spin": 51.87449000089767,
      "without_spin": 50.29344483453602
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 16.259335226944554,
      "bestSolution_spin0": 16.259335226944554,
      "bestSolution_spin1": 14.905633287573446,
      "bestSolution_randSpin": 16.259335226944554,
      "with_spin": 16.259335226944554,
      "without_spin": 16.259335226944554
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 35.40319922325606,
      "bestSolution_spin0": 35.40319922325606,
      "bestSolution_spin1": 34.8104775189086,
      "bestSolution_randSpin": 35.40319922325606,
      "with_spin": 35.40319922325606,
      "without_spin": 35.40319922325606
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 31.410973364258922,
      "bestSolution_spin0": 31.410973364258922,
      "bestSolution_spin1": 30.67724330095458,
      "bestSolution_randSpin": 30.67724330095458,
      "with_spin": 31.410973364258922,
      "without_spin": 30.67724330095458
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 16.09760254428833,
      "bestSolution_spin0": 16.09760254428833,
      "bestSolution_spin1": 14.837519585703795,
      "bestSolution_randSpin": 16.09760254428833,
      "with_spin": 16.09760254428833,
      "without_spin": 16.09760254428833
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.988742144519385,
      "bestSolution_spin0": 40.988742144519385,
      "bestSolution_spin1": 40.64537522017143,
      "bestSolution_randSpin": 40.988742144519385,
      "with_spin": 40.988742144519385,
      "without_spin": 40.988742144519385
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 17.334633789310416,
      "bestSolution_spin0": 17.334633789310416,
      "bestSolution_spin1": 15.849835601999498,
      "bestSolution_randSpin": 15.849835601999498,
      "with_spin": 17.334633789310416,
      "without_spin": 15.849835601999498
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 40.38284423923143,
      "bestSolution_spin0": 39.511532024882015,
      "bestSolution_spin1": 40.38284423923143,
      "bestSolution_randSpin": 39.511532024882015,
      "with_spin": 40.38284423923143,
      "without_spin": 39.511532024882015
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      54.4138343847305,
      52.51712305474194,
      51.87449000089767,
      16.259335226944554,
      35.40319922325606,
      31.410973364258922,
      16.09760254428833,
      40.988742144519385,
      17.334633789310416,
      40.38284423923143
    ],
    "bestSolution_spin0": [
      52.837691718311724,
      51.016313239225134,
      50.29344483453602,
      16.259335226944554,
      35.40319922325606,
      31.410973364258922,
      16.09760254428833,
      40.988742144519385,
      17.334633789310416,
      39.511532024882015
    ],
    "bestSolution_spin1": [
      54.4138343847305,
      52.51712305474194,
      51.87449000089767,
      14.905633287573446,
      34.8104775189086,
      30.67724330095458,
      14.837519585703795,
      40.64537522017143,
      15.849835601999498,
      40.38284423923143
    ],
    "bestSolution_randSpin": [
      54.4138343847305,
      51.016313239225134,
      50.29344483453602,
      16.259335226944554,
      35.40319922325606,
      30.67724330095458,
      16.09760254428833,
      40.988742144519385,
      15.849835601999498,
      39.511532024882015
    ]
  },
  "results_with_spin": [
    54.4138343847305,
    52.51712305474194,
    51.87449000089767,
    16.259335226944554,
    35.40319922325606,
    31.410973364258922,
    16.09760254428833,
    40.988742144519385,
    17.334633789310416,
    40.38284423923143
  ],
  "results_without_spin": [
    54.4138343847305,
    51.016313239225134,
    50.29344483453602,
    16.259335226944554,
    35.40319922325606,
    30.67724330095458,
    16.09760254428833,
    40.988742144519385,
    15.849835601999498,
    39.511532024882015
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 30.240089225894387,
      "bestSolution_spin0": 30.240089225894387,
      "bestSolution_spin1": 30.15237019944157,
      "bestSolution_randSpin": 30.15237019944157,
      "with_spin": 30.240089225894387,
      "without_spin": 30.15237019944157
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 46.4723896511992,
      "bestSolution_spin0": 45.90836607132247,
      "bestSolution_spin1": 46.4723896511992,
      "bestSolution_randSpin": 46.4723896511992,
      "with_spin": 46.4723896511992,
      "without_spin": 46.4723896511992
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 29.57938289791986,
      "bestSolution_spin0": 29.57938289791986,
      "bestSolution_spin1": 29.057686459706154,
      "bestSolution_randSpin": 29.057686459706154,
      "with_spin": 29.57938289791986,
      "without_spin": 29.057686459706154
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 33.49827451833745,
      "bestSolution_spin0": 33.49827451833745,
      "bestSolution_spin1": 33.25091156164788,
      "bestSolution_randSpin": 33.25091156164788,
      "with_spin": 33.49827451833745,
      "without_spin": 33.25091156164788
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 47.273562325122434,
      "bestSolution_spin0": 46.05151773603603,
      "bestSolution_spin1": 47.273562325122434,
      "bestSolution_randSpin": 47.273562325122434,
      "with_spin": 47.273562325122434,
      "without_spin": 47.273562325122434
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 47.997938743302804,
      "bestSolution_spin0": 47.26920063576462,
      "bestSolution_spin1": 47.997938743302804,
      "bestSolution_randSpin": 47.997938743302804,
      "with_spin": 47.997938743302804,
      "without_spin": 47.997938743302804
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 17.523679432565178,
      "bestSolution_spin0": 17.523679432565178,
      "bestSolution_spin1": 15.74697055793512,
      "bestSolution_randSpin": 15.74697055793512,
      "with_spin": 17.523679432565178,
      "without_spin": 15.74697055793512
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 17.748953456712893,
      "bestSolution_spin0": 17.748953456712893,
      "bestSolution_spin1": 16.212932615701675,
      "bestSolution_randSpin": 16.212932615701675,
      "with_spin": 17.748953456712893,
      "without_spin": 16.212932615701675
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 54.01925315626538,
      "bestSolution_spin0": 51.72067665067095,
      "bestSolution_spin1": 54.01925315626538,
      "bestSolution_randSpin": 51.72067665067095,
      "with_spin": 54.01925315626538,
      "without_spin": 51.72067665067095
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 15.732788704497803,
      "bestSolution_spin0": 15.732788704497803,
      "bestSolution_spin1": 14.404854181793898,
      "bestSolution_randSpin": 14.404854181793898,
      "with_spin": 15.732788704497803,
      "without_spin": 14.404854181793898
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      30.240089225894387,
      46.4723896511992,
      29.57938289791986,
      33.49827451833745,
      47.273562325122434,
      47.997938743302804,
      17.523679432565178,
      17.748953456712893,
      54.01925315626538,
      15.732788704497803
    ],
    "bestSolution_spin0": [
      30.240089225894387,
      45.90836607132247,
      29.57938289791986,
      33.49827451833745,
      46.05151773603603,
      47.26920063576462,
      17.523679432565178,
      17.748953456712893,
      51.72067665067095,
      15.732788704497803
    ],
    "bestSolution_spin1": [
      30.15237019944157,
      46.4723896511992,
      29.057686459706154,
      33.25091156164788,
      47.273562325122434,
      47.997938743302804,
      15.74697055793512,
      16.212932615701675,
      54.01925315626538,
      14.404854181793898
    ],
    "bestSolution_randSpin": [
      30.15237019944157,
      46.4723896511992,
      29.057686459706154,
      33.25091156164788,
      47.273562325122434,
      47.997938743302804,
      15.74697055793512,
      16.212932615701675,
      51.72067665067095,
      14.404854181793898
    ]
  },
  "results_with_spin": [
    30.240089225894387,
    46.4723896511992,
    29.57938289791986,
    33.49827451833745,
    47.273562325122434,
    47.997938743302804,
    17.523679432565178,
    17.748953456712893,
    54.01925315626538,
    15.732788704497803
  ],
  "results_without_spin": [
    30.15237019944157,
    46.4723896511992,
    29.057686459706154,
    33.25091156164788,
    47.273562325122434,
    47.997938743302804,
    15.74697055793512,
    16.212932615701675,
    51.72067665067095,
    14.404854181793898
  ]
}

==> DataFinal/J_01_K_035/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 15.719940294491453,
      "bestSolution_spin0": 15.719940294491453,
      "bestSolution_spin1": 14.323418453315014,
      "bestSolution_randSpin": 14.323418453315014,
      "with_spin": 15.719940294491453,
      "without_spin": 14.323418453315014
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 26.829907224188265,
      "bestSolution_spin0": 26.829907224188265,
      "bestSolution_spin1": 26.065316733503813,
      "bestSolution_randSpin": 26.829907224188265,
      "with_spin": 26.829907224188265,
      "without_spin": 26.829907224188265
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 19.084738577390038,
      "bestSolution_spin0": 19.084738577390038,
      "bestSolution_spin1": 18.26347374712818,
      "bestSolution_randSpin": 19.084738577390038,
      "with_spin": 19.084738577390038,
      "without_spin": 19.084738577390038
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 21.189801546354527,
      "bestSolution_spin0": 21.189801546354527,
      "bestSolution_spin1": 20.110288146186605,
      "bestSolution_randSpin": 20.110288146186605,
      "with_spin": 21.189801546354527,
      "without_spin": 20.110288146186605
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 56.22910613597036,
      "bestSolution_spin0": 53.8650057250585,
      "bestSolution_spin1": 56.22910613597036,
      "bestSolution_randSpin": 53.8650057250585,
      "with_spin": 56.22910613597036,
      "without_spin": 53.8650057250585
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 53.522292314913486,
      "bestSolution_spin0": 51.932547726525314,
      "bestSolution_spin1": 53.522292314913486,
      "bestSolution_randSpin": 51.932547726525314,
      "with_spin": 53.522292314913486,
      "without_spin": 51.932547726525314
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 51.40674600585727,
      "bestSolution_spin0": 49.74254224329235,
      "bestSolution_spin1": 51.40674600585727,
      "bestSolution_randSpin": 49.74254224329235,
      "with_spin": 51.40674600585727,
      "without_spin": 49.74254224329235
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 46.199775859360116,
      "bestSolution_spin0": 45.24323553578711,
      "bestSolution_spin1": 46.199775859360116,
      "bestSolution_randSpin": 46.199775859360116,
      "with_spin": 46.199775859360116,
      "without_spin": 46.199775859360116
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 16.223537114426815,
      "bestSolution_spin0": 16.223537114426815,
      "bestSolution_spin1": 14.094812186044143,
      "bestSolution_randSpin": 14.094812186044143,
      "with_spin": 16.223537114426815,
      "without_spin": 14.094812186044143
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 35.77896661983303,
      "bestSolution_spin0": 35.71964043720605,
      "bestSolution_spin1": 35.77896661983303,
      "bestSolution_randSpin": 35.77896661983303,
      "with_spin": 35.77896661983303,
      "without_spin": 35.77896661983303
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      15.719940294491453,
      26.829907224188265,
      19.084738577390038,
      21.189801546354527,
      56.22910613597036,
      53.522292314913486,
      51.40674600585727,
      46.199775859360116,
      16.223537114426815,
      35.77896661983303
    ],
    "bestSolution_spin0": [
      15.719940294491453,
      26.829907224188265,
      19.084738577390038,
      21.189801546354527,
      53.8650057250585,
      51.932547726525314,
      49.74254224329235,
      45.24323553578711,
      16.223537114426815,
      35.71964043720605
    ],
    "bestSolution_spin1": [
      14.323418453315014,
      26.065316733503813,
      18.26347374712818,
      20.110288146186605,
      56.22910613597036,
      53.522292314913486,
      51.40674600585727,
      46.199775859360116,
      14.094812186044143,
      35.77896661983303
    ],
    "bestSolution_randSpin": [
      14.323418453315014,
      26.829907224188265,
      19.084738577390038,
      20.110288146186605,
      53.8650057250585,
      51.932547726525314,
      49.74254224329235,
      46.199775859360116,
      14.094812186044143,
      35.77896661983303
    ]
  },
  "results_with_spin": [
    15.719940294491453,
    26.829907224188265,
    19.084738577390038,
    21.189801546354527,
    56.22910613597036,
    53.522292314913486,
    51.40674600585727,
    46.199775859360116,
    16.223537114426815,
    35.77896661983303
  ],
  "results_without_spin": [
    14.323418453315014,
    26.829907224188265,
    19.084738577390038,
    20.110288146186605,
    53.8650057250585,
    51.932547726525314,
    49.74254224329235,
    46.199775859360116,
    14.094812186044143,
    35.77896661983303
  ]
}

==> DataFinal/J_01_K_035/merged/results.json <==
{
  "config": {
    "numSat": 1,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_01_K_035/chunks/chunk_001.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_002.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_003.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_004.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_005.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_006.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_007.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_008.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_009.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_010.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_011.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_012.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_013.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_014.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_015.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_016.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_017.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_018.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_019.json",
    "Data1/experiments/J_01_K_035/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      41.45616842407408,
      40.812461196482936,
      29.097872095628798,
      55.60893740082754,
      23.517239922611857,
      36.69741471062058,
      38.56083293728232,
      33.98155087242964,
      49.45487458770045,
      14.310634362328091,
      34.90802035139666,
      34.354390244523465,
      34.22629730910728,
      21.74864290252879,
      16.680980172392356,
      12.635825711317795,
      15.404443984657366,
      49.41320587343589,
      37.98640796658518,
      31.824355877508754,
      19.965184878553867,
      15.616370387459398,
      45.824251649505136,
      23.906862568006556,
      15.299045305829692,
      32.021743855048065,
      44.280615326856456,
      30.93959385125595,
      15.762327112013036,
      40.96148416911247,
      48.46864992073318,
      19.534710466270475,
      25.62336708490483,
      55.64593603340893,
      28.90422704337941,
      34.37520329886566,
      27.59392786756947,
      48.038844659270005,
      18.709787920521954,
      55.368199071820015,
      15.590156420945616,
      30.853519586498756,
      29.23226543118809,
      41.656553094887336,
      54.98139962509183,
      53.02023438387652,
      38.22131413556658,
      40.93812387881765,
      35.80324214084206,
      37.88277033731541,
      23.278331525229135,
      29.100588638225563,
      40.688618737576974,
      40.05525893181196,
      24.587675662651254,
      33.72642317014089,
      17.380016806477247,
      44.77408082608443,
      16.088366373648114,
      47.06453786794872,
      22.148294219105335,
      48.17787782997066,
      55.27539598615576,
      35.73642424238814,
      15.728574248551222,
      49.81132954044909,
      21.016406606503526,
      38.53763127371156,
      18.550651661178247,
      27.04842935695571,
      38.928163516251054,
      16.248252947844204,
      14.393918096954412,
      45.686893891898094,
      19.200009960353242,
      21.91340663536227,
      16.602932904445574,
      44.46888304184108,
      58.26902258244032,
      51.04091281992864,
      38.794508385989616,
      44.26295751400969,
      14.125862913675903,
      32.23463600840835,
      53.0193510921664,
      28.322512546884248,
      36.7708094116906,
      46.762151501194715,
      18.75111148750927,
      59.898019961752055,
      12.337926419189197,
      22.748422991030434,
      52.03179711020757,
      14.386911724404115,
      30.364460653176724,
      58.521983530812335,
      42.22167470402341,
      52.998238810188745,
      26.871302158695798,
      44.30533537655818,
      41.80651104176458,
      27.776584832842296,
      38.55430914527145,
      46.63099246923746,
      50.859998561238285,
      46.813161801229406,
      34.11054682925001,
      12.96697129587857,
      52.04218636790975,
      15.628509978414517,
      52.56093349864168,
      14.639073675991922,
      17.78160239658622,
      23.233982120836764,
      16.857872784002897,
      55.31145749142506,
      14.477276298475715,
      37.64544777532855,
      21.675393790941378,
      48.44840309401345,
      51.88562758883489,
      33.25708025977326,
      54.475550862566415,
      33.58785691800819,
      51.52276307985314,
      39.65524428913531,
      41.07635441908566,
      31.37906836116741,
      33.23676548721902,
      27.374693455219813,
      24.393446274702853,
      49.377524896938986,
      51.19251651678199,
      30.071213469431235,
      50.72740482523385,
      51.66017205248242,
      30.888113241105405,
      20.519492421003566,
      45.052743774153555,
      21.010742519221402,
      44.317353040483454,
      22.99144149177331,
      21.959609323443473,
      16.47613385367055,
      34.98473140780978,
      35.65193925162734,
      19.66591097008703,
      46.2296431332674,
      48.222910687514336,
      25.71839059133763,
      47.43903625996691,
      54.805601167307465,
      55.4653856570997,
      48.84204470416852,
      14.86668801593833,
      31.34876592837066,
      50.66330643518978,
      38.58923116104636,
      14.684964323052661,
      32.7151805530571,
      22.920616366203745,
      39.68195585025149,
      49.14345975743866,
      49.34489804414863,
      35.83298266307783,
      37.972271417342654,
      30.079663691146386,
      20.041922722717242,
      36.88129424784157,
      51.43256572743679,
      54.4138343847305,
      52.51712305474194,
      51.87449000089767,
      16.259335226944554,
      35.40319922325606,
      31.410973364258922,
      16.09760254428833,
      40.988742144519385,
      17.334633789310416,
      40.38284423923143,
      30.240089225894387,
      46.4723896511992,
      29.57938289791986,
      33.49827451833745,
      47.273562325122434,
      47.997938743302804,
      17.523679432565178,
      17.748953456712893,
      54.01925315626538,
      15.732788704497803,
      15.719940294491453,
      26.829907224188265,
      19.084738577390038,
      21.189801546354527,
      56.22910613597036,
      53.522292314913486,
      51.40674600585727,
      46.199775859360116,
      16.223537114426815,
      35.77896661983303
    ],
    "bestSolution_spin0": [
      40.452292530591635,
      39.74576320021916,
      29.097872095628798,
      52.320223667887745,
      23.517239922611857,
      36.69741471062058,
      38.56083293728232,
      33.59984076070294,
      47.75958168591596,
      14.310634362328091,
      34.51671501423452,
      34.354390244523465,
      34.22629730910728,
      21.74864290252879,
      16.680980172392356,
      12.635825711317795,
      15.404443984657366,
      47.69629487690454,
      37.98640796658518,
      31.824355877508754,
      19.965184878553867,
      15.616370387459398,
      44.78242896512007,
      23.906862568006556,
      15.299045305829692,
      32.021743855048065,
      43.983243521226775,
      30.93959385125595,
      15.762327112013036,
      39.53331911477498,
      47.12947964015818,
      19.534710466270475,
      25.62336708490483,
      52.3601157419538,
      28.90422704337941,
      34.30751944388949,
      27.59392786756947,
      46.58877163593219,
      18.709787920521954,
      52.388425560588786,
      15.590156420945616,
      30.853519586498756,
      29.23226543118809,
      41.656553094887336,
      52.072125966740195,
      51.07007152004557,
      37.48265955640915,
      40.93812387881765,
      35.80324214084206,
      37.88277033731541,
      23.278331525229135,
      29.100588638225563,
      39.76165948876543,
      40.05525893181196,
      24.587675662651254,
      33.72642317014089,
      17.380016806477247,
      44.032281598248225,
      16.088366373648114,
      45.568360959399115,
      22.148294219105335,
      47.13712649386584,
      52.93373486529664,
      35.47158786044669,
      15.728574248551222,
      48.586645781996246,
      21.016406606503526,
      38.200723618789,
      18.550651661178247,
      27.04842935695571,
      38.571641389756785,
      16.248252947844204,
      14.393918096954412,
      44.76367400727252,
      19.200009960353242,
      21.91340663536227,
      16.602932904445574,
      43.31447543724538,
      55.46875454044722,
      49.488425100387126,
      38.47762167966673,
      43.639251170357916,
      14.125862913675903,
      32.23463600840835,
      50.13202593622201,
      28.322512546884248,
      36.7708094116906,
      46.572930116602436,
      18.75111148750927,
      56.450819483342165,
      12.337926419189197,
      22.748422991030434,
      50.982021670619716,
      14.386911724404115,
      30.08589857548692,
      55.07475013453829,
      40.28203067059442,
      50.705199314773026,
      26.86481354305204,
      44.271788797853176,
      41.80651104176458,
      27.776584832842296,
      37.69779344745336,
      45.06344251902482,
      49.51118656420185,
      45.83172277326373,
      33.84986245926911,
      12.96697129587857,
      50.37313444145612,
      15.628509978414517,
      50.583817856626254,
      14.639073675991922,
      17.78160239658622,
      23.233982120836764,
      16.857872784002897,
      53.7425164549007,
      14.477276298475715,
      37.15655618082202,
      21.675393790941378,
      46.92109229760122,
      50.494839832810726,
      33.25708025977326,
      51.90166451270497,
      33.58785691800819,
      49.601019908735,
      38.915835569304214,
      39.83816494860756,
      31.37906836116741,
      33.09114055604858,
      27.374693455219813,
      24.393446274702853,
      48.53168769578757,
      49.72104699077587,
      30.071213469431235,
      48.473805723505194,
      49.843174880738125,
      30.888113241105405,
      20.519492421003566,
      45.052743774153555,
      21.010742519221402,
      44.206508837254326,
      22.99144149177331,
      21.959609323443473,
      16.47613385367055,
      34.6319626134672,
      35.46823528290301,
      19.66591097008703,
      44.62318619571753,
      46.43090841906443,
      25.71839059133763,
      46.59418781141876,
      51.99263834978999,
      53.04500385385823,
      47.7997017438126,
      14.86668801593833,
      31.34876592837066,
      48.65948978933931,
      38.02282520716104,
      14.684964323052661,
      32.7151805530571,
      22.920616366203745,
      38.638306609440136,
      47.741096784333656,
      47.55039396903177,
      35.74541122053103,
      37.972271417342654,
      30.079663691146386,
      20.041922722717242,
      36.808674267923706,
      49.60427879811448,
      52.837691718311724,
      51.016313239225134,
      50.29344483453602,
      16.259335226944554,
      35.40319922325606,
      31.410973364258922,
      16.09760254428833,
      40.988742144519385,
      17.334633789310416,
      39.511532024882015,
      30.240089225894387,
      45.90836607132247,
      29.57938289791986,
      33.49827451833745,
      46.05151773603603,
      47.26920063576462,
      17.523679432565178,
      17.748953456712893,
      51.72067665067095,
      15.732788704497803,
      15.719940294491453,
      26.829907224188265,
      19.084738577390038,
      21.189801546354527,
      53.8650057250585,
      51.932547726525314,
      49.74254224329235,
      45.24323553578711,
      16.223537114426815,
      35.71964043720605
    ],
    "bestSolution_spin1": [
      41.45616842407408,
      40.812461196482936,
      28.99590695724309,
      55.60893740082754,
      21.901393975785663,
      36.47595251061011,
      38.51841618372182,
      33.98155087242964,
      49.45487458770045,
      12.58477480647328,
      34.90802035139666,
      33.39909883694115,
      33.99371695592668,
      20.831633512272887,
      14.86773965887669,
      10.94447577805652,
      13.746928207745631,
      49.41320587343589,
      37.027863789118484,
      30.533338917280215,
      19.025528098080663,
      14.326206788331087,
      45.824251649505136,
      22.516012392657824,
      13.914248521303959,
      31.16207741977302,
      44.280615326856456,
      30.23983482616572,
      13.797005863581653,
      40.96148416911247,
      48.46864992073318,
      17.982656243801856,
      24.213431528794118,
      55.64593603340893,
      28.645745228949952,
      34.37520329886566,
      25.9641894621921,
      48.038844659270005,
      17.302405171681322,
      55.368199071820015,
      14.519967372202977,
      29.462327542894684,
      27.90891576415606,
      40.827780741842936,
      54.98139962509183,
      53.02023438387652,
      38.22131413556658,
      40.6843246317718,
      35.51215240008225,
      36.92799458838717,
      22.46564282611023,
      27.9077315181656,
      40.688618737576974,
      39.64531334116696,
      23.52673733015084,
      32.26221889018037,
      16.21112129319144,
      44.77408082608443,
      14.726069587320852,
      47.06453786794872,
      20.82479860176868,
      48.17787782997066,
      55.27539598615576,
      35.73642424238814,
      14.300757434227439,
      49.81132954044909,
      19.53893106005102,
      38.53763127371156,
      17.31506133018761,
      25.397273659617824,
      38.928163516251054,
      15.12116415361902,
      12.65230238898236,
      45.686893891898094,
      18.188785552055673,
      20.507981366153512,
      15.396884431961256,
      44.46888304184108,
      58.26902258244032,
      51.04091281992864,
      38.794508385989616,
      44.26295751400969,
      12.180458486986199,
      32.15641799436768,
      53.0193510921664,
      27.758396069805364,
      36.71496419605776,
      46.762151501194715,
      17.34857121689616,
      59.898019961752055,
      10.635012428255592,
      21.721062358755113,
      52.03179711020757,
      12.648010142036012,
      30.364460653176724,
      58.521983530812335,
      42.22167470402341,
      52.998238810188745,
      26.871302158695798,
      44.30533537655818,
      41.33839305770033,
      27.22534751791437,
      38.55430914527145,
      46.63099246923746,
      50.859998561238285,
      46.813161801229406,
      34.11054682925001,
      11.407396375250768,
      52.04218636790975,
      13.990050652887184,
      52.56093349864168,
      13.223258412334783,
      16.920709231141863,
      22.508262868211165,
      15.671969969739912,
      55.31145749142506,
      12.86560796578754,
      37.64544777532855,
      20.75641762724648,
      48.44840309401345,
      51.88562758883489,
      31.698160074998707,
      54.475550862566415,
      33.28919682768216,
      51.52276307985314,
      39.65524428913531,
      41.07635441908566,
      30.08001429718879,
      33.23676548721902,
      27.114056466305183,
      23.33431388973214,
      49.377524896938986,
      51.19251651678199,
      29.538958246929756,
      50.72740482523385,
      51.66017205248242,
      30.400452025140826,
      18.951083483890898,
      44.98024274068799,
      19.407799303882012,
      44.317353040483454,
      21.258245216294007,
      20.02442551520645,
      15.241470103230375,
      34.98473140780978,
      35.65193925162734,
      18.512534855018885,
      46.2296431332674,
      48.222910687514336,
      24.588083588830155,
      47.43903625996691,
      54.805601167307465,
      55.4653856570997,
      48.84204470416852,
      13.693667517301227,
      30.667706821998323,
      50.66330643518978,
      38.58923116104636,
      13.149512880412859,
      32.51392914788756,
      21.51193372041356,
      39.68195585025149,
      49.14345975743866,
      49.34489804414863,
      35.83298266307783,
      37.59725078278059,
      28.37966461970322,
      18.40103740279198,
      36.88129424784157,
      51.43256572743679,
      54.4138343847305,
      52.51712305474194,
      51.87449000089767,
      14.905633287573446,
      34.8104775189086,
      30.67724330095458,
      14.837519585703795,
      40.64537522017143,
      15.849835601999498,
      40.38284423923143,
      30.15237019944157,
      46.4723896511992,
      29.057686459706154,
      33.25091156164788,
      47.273562325122434,
      47.997938743302804,
      15.74697055793512,
      16.212932615701675,
      54.01925315626538,
      14.404854181793898,
      14.323418453315014,
      26.065316733503813,
      18.26347374712818,
      20.110288146186605,
      56.22910613597036,
      53.522292314913486,
      51.40674600585727,
      46.199775859360116,
      14.094812186044143,
      35.77896661983303
    ],
    "bestSolution_randSpin": [
      41.45616842407408,
      39.74576320021916,
      28.99590695724309,
      55.60893740082754,
      21.901393975785663,
      36.47595251061011,
      38.56083293728232,
      33.98155087242964,
      47.75958168591596,
      12.58477480647328,
      34.51671501423452,
      33.39909883694115,
      33.99371695592668,
      21.74864290252879,
      14.86773965887669,
      10.94447577805652,
      15.404443984657366,
      47.69629487690454,
      37.027863789118484,
      30.533338917280215,
      19.025528098080663,
      15.616370387459398,
      45.824251649505136,
      22.516012392657824,
      15.299045305829692,
      31.16207741977302,
      44.280615326856456,
      30.93959385125595,
      13.797005863581653,
      39.53331911477498,
      48.46864992073318,
      17.982656243801856,
      25.62336708490483,
      55.64593603340893,
      28.645745228949952,
      34.30751944388949,
      25.9641894621921,
      46.58877163593219,
      18.709787920521954,
      52.388425560588786,
      14.519967372202977,
      29.462327542894684,
      27.90891576415606,
      41.656553094887336,
      52.072125966740195,
      53.02023438387652,
      38.22131413556658,
      40.93812387881765,
      35.80324214084206,
      36.92799458838717,
      23.278331525229135,
      29.100588638225563,
      40.688618737576974,
      40.05525893181196,
      24.587675662651254,
      32.26221889018037,
      17.380016806477247,
      44.032281598248225,
      16.088366373648114,
      45.568360959399115,
      22.148294219105335,
      47.13712649386584,
      55.27539598615576,
      35.73642424238814,
      15.728574248551222,
      48.586645781996246,
      21.016406606503526,
      38.200723618789,
      17.31506133018761,
      25.397273659617824,
      38.928163516251054,
      15.12116415361902,
      14.393918096954412,
      45.686893891898094,
      18.188785552055673,
      21.91340663536227,
      16.602932904445574,
      44.46888304184108,
      55.46875454044722,
      49.488425100387126,
      38.794508385989616,
      44.26295751400969,
      14.125862913675903,
      32.23463600840835,
      53.0193510921664,
      28.322512546884248,
      36.71496419605776,
      46.572930116602436,
      17.34857121689616,
      59.898019961752055,
      12.337926419189197,
      21.721062358755113,
      52.03179711020757,
      14.386911724404115,
      30.08589857548692,
      55.07475013453829,
      42.22167470402341,
      50.705199314773026,
      26.86481354305204,
      44.30533537655818,
      41.33839305770033,
      27.22534751791437,
      38.55430914527145,
      45.06344251902482,
      49.51118656420185,
      45.83172277326373,
      34.11054682925001,
      11.407396375250768,
      52.04218636790975,
      15.628509978414517,
      50.583817856626254,
      13.223258412334783,
      17.78160239658622,
      23.233982120836764,
      15.671969969739912,
      53.7425164549007,
      12.86560796578754,
      37.15655618082202,
      20.75641762724648,
      48.44840309401345,
      50.494839832810726,
      33.25708025977326,
      54.475550862566415,
      33.28919682768216,
      51.52276307985314,
      39.65524428913531,
      41.07635441908566,
      30.08001429718879,
      33.23676548721902,
      27.114056466305183,
      24.393446274702853,
      48.53168769578757,
      51.19251651678199,
      29.538958246929756,
      50.72740482523385,
      51.66017205248242,
      30.400452025140826,
      18.951083483890898,
      44.98024274068799,
      21.010742519221402,
      44.317353040483454,
      21.258245216294007,
      21.959609323443473,
      15.241470103230375,
      34.98473140780978,
      35.46823528290301,
      18.512534855018885,
      44.62318619571753,
      46.43090841906443,
      24.588083588830155,
      47.43903625996691,
      51.99263834978999,
      55.4653856570997,
      48.84204470416852,
      14.86668801593833,
      31.34876592837066,
      48.65948978933931,
      38.02282520716104,
      13.149512880412859,
      32.51392914788756,
      22.920616366203745,
      38.638306609440136,
      47.741096784333656,
      49.34489804414863,
      35.83298266307783,
      37.972271417342654,
      28.37966461970322,
      20.041922722717242,
      36.88129424784157,
      51.43256572743679,
      54.4138343847305,
      51.016313239225134,
      50.29344483453602,
      16.259335226944554,
      35.40319922325606,
      30.67724330095458,
      16.09760254428833,
      40.988742144519385,
      15.849835601999498,
      39.511532024882015,
      30.15237019944157,
      46.4723896511992,
      29.057686459706154,
      33.25091156164788,
      47.273562325122434,
      47.997938743302804,
      15.74697055793512,
      16.212932615701675,
      51.72067665067095,
      14.404854181793898,
      14.323418453315014,
      26.829907224188265,
      19.084738577390038,
      20.110288146186605,
      53.8650057250585,
      51.932547726525314,
      49.74254224329235,
      46.199775859360116,
      14.094812186044143,
      35.77896661983303
    ]
  },
  "results_with_spin": [
    41.45616842407408,
    40.812461196482936,
    29.097872095628798,
    55.60893740082754,
    23.517239922611857,
    36.69741471062058,
    38.56083293728232,
    33.98155087242964,
    49.45487458770045,
    14.310634362328091,
    34.90802035139666,
    34.354390244523465,
    34.22629730910728,
    21.74864290252879,
    16.680980172392356,
    12.635825711317795,
    15.404443984657366,
    49.41320587343589,
    37.98640796658518,
    31.824355877508754,
    19.965184878553867,
    15.616370387459398,
    45.824251649505136,
    23.906862568006556,
    15.299045305829692,
    32.021743855048065,
    44.280615326856456,
    30.93959385125595,
    15.762327112013036,
    40.96148416911247,
    48.46864992073318,
    19.534710466270475,
    25.62336708490483,
    55.64593603340893,
    28.90422704337941,
    34.37520329886566,
    27.59392786756947,
    48.038844659270005,
    18.709787920521954,
    55.368199071820015,
    15.590156420945616,
    30.853519586498756,
    29.23226543118809,
    41.656553094887336,
    54.98139962509183,
    53.02023438387652,
    38.22131413556658,
    40.93812387881765,
    35.80324214084206,
    37.88277033731541,
    23.278331525229135,
    29.100588638225563,
    40.688618737576974,
    40.05525893181196,
    24.587675662651254,
    33.72642317014089,
    17.380016806477247,
    44.77408082608443,
    16.088366373648114,
    47.06453786794872,
    22.148294219105335,
    48.17787782997066,
    55.27539598615576,
    35.73642424238814,
    15.728574248551222,
    49.81132954044909,
    21.016406606503526,
    38.53763127371156,
    18.550651661178247,
    27.04842935695571,
    38.928163516251054,
    16.248252947844204,
    14.393918096954412,
    45.686893891898094,
    19.200009960353242,
    21.91340663536227,
    16.602932904445574,
    44.46888304184108,
    58.26902258244032,
    51.04091281992864,
    38.794508385989616,
    44.26295751400969,
    14.125862913675903,
    32.23463600840835,
    53.0193510921664,
    28.322512546884248,
    36.7708094116906,
    46.762151501194715,
    18.75111148750927,
    59.898019961752055,
    12.337926419189197,
    22.748422991030434,
    52.03179711020757,
    14.386911724404115,
    30.364460653176724,
    58.521983530812335,
    42.22167470402341,
    52.998238810188745,
    26.871302158695798,
    44.30533537655818,
    41.80651104176458,
    27.776584832842296,
    38.55430914527145,
    46.63099246923746,
    50.859998561238285,
    46.813161801229406,
    34.11054682925001,
    12.96697129587857,
    52.04218636790975,
    15.628509978414517,
    52.56093349864168,
    14.639073675991922,
    17.78160239658622,
    23.233982120836764,
    16.857872784002897,
    55.31145749142506,
    14.477276298475715,
    37.64544777532855,
    21.675393790941378,
    48.44840309401345,
    51.88562758883489,
    33.25708025977326,
    54.475550862566415,
    33.58785691800819,
    51.52276307985314,
    39.65524428913531,
    41.07635441908566,
    31.37906836116741,
    33.23676548721902,
    27.374693455219813,
    24.393446274702853,
    49.377524896938986,
    51.19251651678199,
    30.071213469431235,
    50.72740482523385,
    51.66017205248242,
    30.888113241105405,
    20.519492421003566,
    45.052743774153555,
    21.010742519221402,
    44.317353040483454,
    22.99144149177331,
    21.959609323443473,
    16.47613385367055,
    34.98473140780978,
    35.65193925162734,
    19.66591097008703,
    46.2296431332674,
    48.222910687514336,
    25.71839059133763,
    47.43903625996691,
    54.805601167307465,
    55.4653856570997,
    48.84204470416852,
    14.86668801593833,
    31.34876592837066,
    50.66330643518978,
    38.58923116104636,
    14.684964323052661,
    32.7151805530571,
    22.920616366203745,
    39.68195585025149,
    49.14345975743866,
    49.34489804414863,
    35.83298266307783,
    37.972271417342654,
    30.079663691146386,
    20.041922722717242,
    36.88129424784157,
    51.43256572743679,
    54.4138343847305,
    52.51712305474194,
    51.87449000089767,
    16.259335226944554,
    35.40319922325606,
    31.410973364258922,
    16.09760254428833,
    40.988742144519385,
    17.334633789310416,
    40.38284423923143,
    30.240089225894387,
    46.4723896511992,
    29.57938289791986,
    33.49827451833745,
    47.273562325122434,
    47.997938743302804,
    17.523679432565178,
    17.748953456712893,
    54.01925315626538,
    15.732788704497803,
    15.719940294491453,
    26.829907224188265,
    19.084738577390038,
    21.189801546354527,
    56.22910613597036,
    53.522292314913486,
    51.40674600585727,
    46.199775859360116,
    16.223537114426815,
    35.77896661983303
  ],
  "results_without_spin": [
    41.45616842407408,
    39.74576320021916,
    28.99590695724309,
    55.60893740082754,
    21.901393975785663,
    36.47595251061011,
    38.56083293728232,
    33.98155087242964,
    47.75958168591596,
    12.58477480647328,
    34.51671501423452,
    33.39909883694115,
    33.99371695592668,
    21.74864290252879,
    14.86773965887669,
    10.94447577805652,
    15.404443984657366,
    47.69629487690454,
    37.027863789118484,
    30.533338917280215,
    19.025528098080663,
    15.616370387459398,
    45.824251649505136,
    22.516012392657824,
    15.299045305829692,
    31.16207741977302,
    44.280615326856456,
    30.93959385125595,
    13.797005863581653,
    39.53331911477498,
    48.46864992073318,
    17.982656243801856,
    25.62336708490483,
    55.64593603340893,
    28.645745228949952,
    34.30751944388949,
    25.9641894621921,
    46.58877163593219,
    18.709787920521954,
    52.388425560588786,
    14.519967372202977,
    29.462327542894684,
    27.90891576415606,
    41.656553094887336,
    52.072125966740195,
    53.02023438387652,
    38.22131413556658,
    40.93812387881765,
    35.80324214084206,
    36.92799458838717,
    23.278331525229135,
    29.100588638225563,
    40.688618737576974,
    40.05525893181196,
    24.587675662651254,
    32.26221889018037,
    17.380016806477247,
    44.032281598248225,
    16.088366373648114,
    45.568360959399115,
    22.148294219105335,
    47.13712649386584,
    55.27539598615576,
    35.73642424238814,
    15.728574248551222,
    48.586645781996246,
    21.016406606503526,
    38.200723618789,
    17.31506133018761,
    25.397273659617824,
    38.928163516251054,
    15.12116415361902,
    14.393918096954412,
    45.686893891898094,
    18.188785552055673,
    21.91340663536227,
    16.602932904445574,
    44.46888304184108,
    55.46875454044722,
    49.488425100387126,
    38.794508385989616,
    44.26295751400969,
    14.125862913675903,
    32.23463600840835,
    53.0193510921664,
    28.322512546884248,
    36.71496419605776,
    46.572930116602436,
    17.34857121689616,
    59.898019961752055,
    12.337926419189197,
    21.721062358755113,
    52.03179711020757,
    14.386911724404115,
    30.08589857548692,
    55.07475013453829,
    42.22167470402341,
    50.705199314773026,
    26.86481354305204,
    44.30533537655818,
    41.33839305770033,
    27.22534751791437,
    38.55430914527145,
    45.06344251902482,
    49.51118656420185,
    45.83172277326373,
    34.11054682925001,
    11.407396375250768,
    52.04218636790975,
    15.628509978414517,
    50.583817856626254,
    13.223258412334783,
    17.78160239658622,
    23.233982120836764,
    15.671969969739912,
    53.7425164549007,
    12.86560796578754,
    37.15655618082202,
    20.75641762724648,
    48.44840309401345,
    50.494839832810726,
    33.25708025977326,
    54.475550862566415,
    33.28919682768216,
    51.52276307985314,
    39.65524428913531,
    41.07635441908566,
    30.08001429718879,
    33.23676548721902,
    27.114056466305183,
    24.393446274702853,
    48.53168769578757,
    51.19251651678199,
    29.538958246929756,
    50.72740482523385,
    51.66017205248242,
    30.400452025140826,
    18.951083483890898,
    44.98024274068799,
    21.010742519221402,
    44.317353040483454,
    21.258245216294007,
    21.959609323443473,
    15.241470103230375,
    34.98473140780978,
    35.46823528290301,
    18.512534855018885,
    44.62318619571753,
    46.43090841906443,
    24.588083588830155,
    47.43903625996691,
    51.99263834978999,
    55.4653856570997,
    48.84204470416852,
    14.86668801593833,
    31.34876592837066,
    48.65948978933931,
    38.02282520716104,
    13.149512880412859,
    32.51392914788756,
    22.920616366203745,
    38.638306609440136,
    47.741096784333656,
    49.34489804414863,
    35.83298266307783,
    37.972271417342654,
    28.37966461970322,
    20.041922722717242,
    36.88129424784157,
    51.43256572743679,
    54.4138343847305,
    51.016313239225134,
    50.29344483453602,
    16.259335226944554,
    35.40319922325606,
    30.67724330095458,
    16.09760254428833,
    40.988742144519385,
    15.849835601999498,
    39.511532024882015,
    30.15237019944157,
    46.4723896511992,
    29.057686459706154,
    33.25091156164788,
    47.273562325122434,
    47.997938743302804,
    15.74697055793512,
    16.212932615701675,
    51.72067665067095,
    14.404854181793898,
    14.323418453315014,
    26.829907224188265,
    19.084738577390038,
    20.110288146186605,
    53.8650057250585,
    51.932547726525314,
    49.74254224329235,
    46.199775859360116,
    14.094812186044143,
    35.77896661983303
  ]
}


==> DataFinal/J_01_K_035/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    }
  ]
}

==> DataFinal/J_01_K_035/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    }
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 1,
    "seed": 700100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 38.92580194415052,
      "bestSolution_spin0": 38.79230310932614,
      "bestSolution_spin1": 38.92580194415052,
      "bestSolution_randSpin": 38.79230310932614,
      "with_spin": 38.92580194415052,
      "without_spin": 38.79230310932614
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 24.917376617800418,
      "bestSolution_spin0": 24.917376617800418,
      "bestSolution_spin1": 23.532956504952814,
      "bestSolution_randSpin": 24.917376617800418,
      "with_spin": 24.917376617800418,
      "without_spin": 24.917376617800418
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 17.13433827719878,
      "bestSolution_spin0": 17.13433827719878,
      "bestSolution_spin1": 15.849758368211063,
      "bestSolution_randSpin": 17.13433827719878,
      "with_spin": 17.13433827719878,
      "without_spin": 17.13433827719878
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 18.0278746238086,
      "bestSolution_spin0": 18.0278746238086,
      "bestSolution_spin1": 16.40687323799421,
      "bestSolution_randSpin": 18.0278746238086,
      "with_spin": 18.0278746238086,
      "without_spin": 18.0278746238086
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 50.65289472389024,
      "bestSolution_spin0": 49.36306765148343,
      "bestSolution_spin1": 50.65289472389024,
      "bestSolution_randSpin": 50.65289472389024,
      "with_spin": 50.65289472389024,
      "without_spin": 50.65289472389024
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 48.551191898474706,
      "bestSolution_spin0": 46.79449679177553,
      "bestSolution_spin1": 48.551191898474706,
      "bestSolution_randSpin": 46.79449679177553,
      "with_spin": 48.551191898474706,
      "without_spin": 46.79449679177553
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 49.697593573914034,
      "bestSolution_spin0": 48.57076003353821,
      "bestSolution_spin1": 49.697593573914034,
      "bestSolution_randSpin": 49.697593573914034,
      "with_spin": 49.697593573914034,
      "without_spin": 49.697593573914034
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 36.517469948312836,
      "bestSolution_spin0": 36.517469948312836,
      "bestSolution_spin1": 36.258777311547576,
      "bestSolution_randSpin": 36.517469948312836,
      "with_spin": 36.517469948312836,
      "without_spin": 36.517469948312836
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 51.10003567271012,
      "bestSolution_spin0": 50.11811930883455,
      "bestSolution_spin1": 51.10003567271012,
      "bestSolution_randSpin": 50.11811930883455,
      "with_spin": 51.10003567271012,
      "without_spin": 50.11811930883455
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 23.03666517233512,
      "bestSolution_spin0": 23.03666517233512,
      "bestSolution_spin1": 21.851302377258936,
      "bestSolution_randSpin": 21.851302377258936,
      "with_spin": 23.03666517233512,
      "without_spin": 21.851302377258936
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.92580194415052,
      24.917376617800418,
      17.13433827719878,
      18.0278746238086,
      50.65289472389024,
      48.551191898474706,
      49.697593573914034,
      36.517469948312836,
      51.10003567271012,
      23.03666517233512
    ],
    "bestSolution_spin0": [
      38.79230310932614,
      24.917376617800418,
      17.13433827719878,
      18.0278746238086,
      49.36306765148343,
      46.79449679177553,
      48.57076003353821,
      36.517469948312836,
      50.11811930883455,
      23.03666517233512
    ],
    "bestSolution_spin1": [
      38.92580194415052,
      23.532956504952814,
      15.849758368211063,
      16.40687323799421,
      50.65289472389024,
      48.551191898474706,
      49.697593573914034,
      36.258777311547576,
      51.10003567271012,
      21.851302377258936
    ],
    "bestSolution_randSpin": [
      38.79230310932614,
      24.917376617800418,
      17.13433827719878,
      18.0278746238086,
      50.65289472389024,
      46.79449679177553,
      49.697593573914034,
      36.517469948312836,
      50.11811930883455,
      21.851302377258936
    ]
  },
  "results_with_spin": [
    38.92580194415052,
    24.917376617800418,
    17.13433827719878,
    18.0278746238086,
    50.65289472389024,
    48.551191898474706,
    49.697593573914034,
    36.517469948312836,
    51.10003567271012,
    23.03666517233512
  ],
  "results_without_spin": [
    38.79230310932614,
    24.917376617800418,
    17.13433827719878,
    18.0278746238086,
    50.65289472389024,
    46.79449679177553,
    49.697593573914034,
    36.517469948312836,
    50.11811930883455,
    21.851302377258936
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 2,
    "seed": 700200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 19.308734990501456,
      "bestSolution_spin0": 19.308734990501456,
      "bestSolution_spin1": 17.447923805852795,
      "bestSolution_randSpin": 19.308734990501456,
      "with_spin": 19.308734990501456,
      "without_spin": 19.308734990501456
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 46.347593033685,
      "bestSolution_spin0": 44.95126248053553,
      "bestSolution_spin1": 46.347593033685,
      "bestSolution_randSpin": 44.95126248053553,
      "with_spin": 46.347593033685,
      "without_spin": 44.95126248053553
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 51.351127197150376,
      "bestSolution_spin0": 49.42150854175581,
      "bestSolution_spin1": 51.351127197150376,
      "bestSolution_randSpin": 51.351127197150376,
      "with_spin": 51.351127197150376,
      "without_spin": 51.351127197150376
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 28.27349227155422,
      "bestSolution_spin0": 28.27349227155422,
      "bestSolution_spin1": 26.482671843442635,
      "bestSolution_randSpin": 28.27349227155422,
      "with_spin": 28.27349227155422,
      "without_spin": 28.27349227155422
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 58.03511869705693,
      "bestSolution_spin0": 54.958207498598,
      "bestSolution_spin1": 58.03511869705693,
      "bestSolution_randSpin": 58.03511869705693,
      "with_spin": 58.03511869705693,
      "without_spin": 58.03511869705693
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 50.565534713579304,
      "bestSolution_spin0": 48.06747162294779,
      "bestSolution_spin1": 50.565534713579304,
      "bestSolution_randSpin": 50.565534713579304,
      "with_spin": 50.565534713579304,
      "without_spin": 50.565534713579304
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.666036384049065,
      "bestSolution_spin0": 27.666036384049065,
      "bestSolution_spin1": 25.665903132298148,
      "bestSolution_randSpin": 25.665903132298148,
      "with_spin": 27.666036384049065,
      "without_spin": 25.665903132298148
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 51.67545160307606,
      "bestSolution_spin0": 50.11215431225618,
      "bestSolution_spin1": 51.67545160307606,
      "bestSolution_randSpin": 50.11215431225618,
      "with_spin": 51.67545160307606,
      "without_spin": 50.11215431225618
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 60.43990607397461,
      "bestSolution_spin0": 58.22213228101334,
      "bestSolution_spin1": 60.43990607397461,
      "bestSolution_randSpin": 60.43990607397461,
      "with_spin": 60.43990607397461,
      "without_spin": 60.43990607397461
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 38.129167066249806,
      "bestSolution_spin0": 37.79730989364663,
      "bestSolution_spin1": 38.129167066249806,
      "bestSolution_randSpin": 38.129167066249806,
      "with_spin": 38.129167066249806,
      "without_spin": 38.129167066249806
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      19.308734990501456,
      46.347593033685,
      51.351127197150376,
      28.27349227155422,
      58.03511869705693,
      50.565534713579304,
      27.666036384049065,
      51.67545160307606,
      60.43990607397461,
      38.129167066249806
    ],
    "bestSolution_spin0": [
      19.308734990501456,
      44.95126248053553,
      49.42150854175581,
      28.27349227155422,
      54.958207498598,
      48.06747162294779,
      27.666036384049065,
      50.11215431225618,
      58.22213228101334,
      37.79730989364663
    ],
    "bestSolution_spin1": [
      17.447923805852795,
      46.347593033685,
      51.351127197150376,
      26.482671843442635,
      58.03511869705693,
      50.565534713579304,
      25.665903132298148,
      51.67545160307606,
      60.43990607397461,
      38.129167066249806
    ],
    "bestSolution_randSpin": [
      19.308734990501456,
      44.95126248053553,
      51.351127197150376,
      28.27349227155422,
      58.03511869705693,
      50.565534713579304,
      25.665903132298148,
      50.11215431225618,
      60.43990607397461,
      38.129167066249806
    ]
  },
  "results_with_spin": [
    19.308734990501456,
    46.347593033685,
    51.351127197150376,
    28.27349227155422,
    58.03511869705693,
    50.565534713579304,
    27.666036384049065,
    51.67545160307606,
    60.43990607397461,
    38.129167066249806
  ],
  "results_without_spin": [
    19.308734990501456,
    44.95126248053553,
    51.351127197150376,
    28.27349227155422,
    58.03511869705693,
    50.565534713579304,
    25.665903132298148,
    50.11215431225618,
    60.43990607397461,
    38.129167066249806
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 3,
    "seed": 700300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 47.28439882862954,
      "bestSolution_spin0": 45.28649728308607,
      "bestSolution_spin1": 47.28439882862954,
      "bestSolution_randSpin": 47.28439882862954,
      "with_spin": 47.28439882862954,
      "without_spin": 47.28439882862954
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 24.86528381064797,
      "bestSolution_spin0": 24.86528381064797,
      "bestSolution_spin1": 23.294452173031765,
      "bestSolution_randSpin": 24.86528381064797,
      "with_spin": 24.86528381064797,
      "without_spin": 24.86528381064797
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 59.39948222204909,
      "bestSolution_spin0": 56.048152817978945,
      "bestSolution_spin1": 59.39948222204909,
      "bestSolution_randSpin": 56.048152817978945,
      "with_spin": 59.39948222204909,
      "without_spin": 56.048152817978945
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 26.819815308164436,
      "bestSolution_spin0": 26.819815308164436,
      "bestSolution_spin1": 25.70689462469837,
      "bestSolution_randSpin": 25.70689462469837,
      "with_spin": 26.819815308164436,
      "without_spin": 25.70689462469837
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 45.53208054429774,
      "bestSolution_spin0": 44.833915033252296,
      "bestSolution_spin1": 45.53208054429774,
      "bestSolution_randSpin": 44.833915033252296,
      "with_spin": 45.53208054429774,
      "without_spin": 44.833915033252296
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 47.39788251836977,
      "bestSolution_spin0": 46.71615733151971,
      "bestSolution_spin1": 47.39788251836977,
      "bestSolution_randSpin": 47.39788251836977,
      "with_spin": 47.39788251836977,
      "without_spin": 47.39788251836977
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 20.128833943137465,
      "bestSolution_spin0": 20.128833943137465,
      "bestSolution_spin1": 18.10510235605627,
      "bestSolution_randSpin": 18.10510235605627,
      "with_spin": 20.128833943137465,
      "without_spin": 18.10510235605627
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 17.659187306321236,
      "bestSolution_spin0": 17.659187306321236,
      "bestSolution_spin1": 15.930925264571492,
      "bestSolution_randSpin": 15.930925264571492,
      "with_spin": 17.659187306321236,
      "without_spin": 15.930925264571492
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 52.001308830420285,
      "bestSolution_spin0": 51.30185597447267,
      "bestSolution_spin1": 52.001308830420285,
      "bestSolution_randSpin": 52.001308830420285,
      "with_spin": 52.001308830420285,
      "without_spin": 52.001308830420285
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 32.55177599699182,
      "bestSolution_spin0": 32.55177599699182,
      "bestSolution_spin1": 32.15216470278734,
      "bestSolution_randSpin": 32.55177599699182,
      "with_spin": 32.55177599699182,
      "without_spin": 32.55177599699182
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      47.28439882862954,
      24.86528381064797,
      59.39948222204909,
      26.819815308164436,
      45.53208054429774,
      47.39788251836977,
      20.128833943137465,
      17.659187306321236,
      52.001308830420285,
      32.55177599699182
    ],
    "bestSolution_spin0": [
      45.28649728308607,
      24.86528381064797,
      56.048152817978945,
      26.819815308164436,
      44.833915033252296,
      46.71615733151971,
      20.128833943137465,
      17.659187306321236,
      51.30185597447267,
      32.55177599699182
    ],
    "bestSolution_spin1": [
      47.28439882862954,
      23.294452173031765,
      59.39948222204909,
      25.70689462469837,
      45.53208054429774,
      47.39788251836977,
      18.10510235605627,
      15.930925264571492,
      52.001308830420285,
      32.15216470278734
    ],
    "bestSolution_randSpin": [
      47.28439882862954,
      24.86528381064797,
      56.048152817978945,
      25.70689462469837,
      44.833915033252296,
      47.39788251836977,
      18.10510235605627,
      15.930925264571492,
      52.001308830420285,
      32.55177599699182
    ]
  },
  "results_with_spin": [
    47.28439882862954,
    24.86528381064797,
    59.39948222204909,
    26.819815308164436,
    45.53208054429774,
    47.39788251836977,
    20.128833943137465,
    17.659187306321236,
    52.001308830420285,
    32.55177599699182
  ],
  "results_without_spin": [
    47.28439882862954,
    24.86528381064797,
    56.048152817978945,
    25.70689462469837,
    44.833915033252296,
    47.39788251836977,
    18.10510235605627,
    15.930925264571492,
    52.001308830420285,
    32.55177599699182
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 4,
    "seed": 700400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 39.64495221212847,
      "bestSolution_spin0": 39.448140783201865,
      "bestSolution_spin1": 39.64495221212847,
      "bestSolution_randSpin": 39.448140783201865,
      "with_spin": 39.64495221212847,
      "without_spin": 39.448140783201865
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 29.036522497986052,
      "bestSolution_spin0": 29.036522497986052,
      "bestSolution_spin1": 28.323377760241748,
      "bestSolution_randSpin": 29.036522497986052,
      "with_spin": 29.036522497986052,
      "without_spin": 29.036522497986052
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 35.18380621513664,
      "bestSolution_spin0": 35.18380621513664,
      "bestSolution_spin1": 35.03960114277373,
      "bestSolution_randSpin": 35.18380621513664,
      "with_spin": 35.18380621513664,
      "without_spin": 35.18380621513664
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 18.239535617609427,
      "bestSolution_spin0": 18.239535617609427,
      "bestSolution_spin1": 16.400615507019744,
      "bestSolution_randSpin": 18.239535617609427,
      "with_spin": 18.239535617609427,
      "without_spin": 18.239535617609427
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 43.529040428870225,
      "bestSolution_spin0": 42.4794996414243,
      "bestSolution_spin1": 43.529040428870225,
      "bestSolution_randSpin": 42.4794996414243,
      "with_spin": 43.529040428870225,
      "without_spin": 42.4794996414243
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 36.98475827962157,
      "bestSolution_spin0": 36.694570400851674,
      "bestSolution_spin1": 36.98475827962157,
      "bestSolution_randSpin": 36.98475827962157,
      "with_spin": 36.98475827962157,
      "without_spin": 36.98475827962157
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 20.50190844531258,
      "bestSolution_spin0": 20.50190844531258,
      "bestSolution_spin1": 18.849912852865188,
      "bestSolution_randSpin": 20.50190844531258,
      "with_spin": 20.50190844531258,
      "without_spin": 20.50190844531258
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.67198370203767,
      "bestSolution_spin0": 50.864301599938514,
      "bestSolution_spin1": 52.67198370203767,
      "bestSolution_randSpin": 50.864301599938514,
      "with_spin": 52.67198370203767,
      "without_spin": 50.864301599938514
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 27.762888155723005,
      "bestSolution_spin0": 27.762888155723005,
      "bestSolution_spin1": 26.168185122934183,
      "bestSolution_randSpin": 27.762888155723005,
      "with_spin": 27.762888155723005,
      "without_spin": 27.762888155723005
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 47.88281375508725,
      "bestSolution_spin0": 47.04529404915226,
      "bestSolution_spin1": 47.88281375508725,
      "bestSolution_randSpin": 47.88281375508725,
      "with_spin": 47.88281375508725,
      "without_spin": 47.88281375508725
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      39.64495221212847,
      29.036522497986052,
      35.18380621513664,
      18.239535617609427,
      43.529040428870225,
      36.98475827962157,
      20.50190844531258,
      52.67198370203767,
      27.762888155723005,
      47.88281375508725
    ],
    "bestSolution_spin0": [
      39.448140783201865,
      29.036522497986052,
      35.18380621513664,
      18.239535617609427,
      42.4794996414243,
      36.694570400851674,
      20.50190844531258,
      50.864301599938514,
      27.762888155723005,
      47.04529404915226
    ],
    "bestSolution_spin1": [
      39.64495221212847,
      28.323377760241748,
      35.03960114277373,
      16.400615507019744,
      43.529040428870225,
      36.98475827962157,
      18.849912852865188,
      52.67198370203767,
      26.168185122934183,
      47.88281375508725
    ],
    "bestSolution_randSpin": [
      39.448140783201865,
      29.036522497986052,
      35.18380621513664,
      18.239535617609427,
      42.4794996414243,
      36.98475827962157,
      20.50190844531258,
      50.864301599938514,
      27.762888155723005,
      47.88281375508725
    ]
  },
  "results_with_spin": [
    39.64495221212847,
    29.036522497986052,
    35.18380621513664,
    18.239535617609427,
    43.529040428870225,
    36.98475827962157,
    20.50190844531258,
    52.67198370203767,
    27.762888155723005,
    47.88281375508725
  ],
  "results_without_spin": [
    39.448140783201865,
    29.036522497986052,
    35.18380621513664,
    18.239535617609427,
    42.4794996414243,
    36.98475827962157,
    20.50190844531258,
    50.864301599938514,
    27.762888155723005,
    47.88281375508725
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 5,
    "seed": 700500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 42.29133908586351,
      "bestSolution_spin0": 41.18981536843058,
      "bestSolution_spin1": 42.29133908586351,
      "bestSolution_randSpin": 42.29133908586351,
      "with_spin": 42.29133908586351,
      "without_spin": 42.29133908586351
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 51.21525100205682,
      "bestSolution_spin0": 50.10956832261792,
      "bestSolution_spin1": 51.21525100205682,
      "bestSolution_randSpin": 50.10956832261792,
      "with_spin": 51.21525100205682,
      "without_spin": 50.10956832261792
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 42.73480522768557,
      "bestSolution_spin0": 41.57979403180215,
      "bestSolution_spin1": 42.73480522768557,
      "bestSolution_randSpin": 41.57979403180215,
      "with_spin": 42.73480522768557,
      "without_spin": 41.57979403180215
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 54.782803558254315,
      "bestSolution_spin0": 51.61672957501075,
      "bestSolution_spin1": 54.782803558254315,
      "bestSolution_randSpin": 51.61672957501075,
      "with_spin": 54.782803558254315,
      "without_spin": 51.61672957501075
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 19.81993059987323,
      "bestSolution_spin0": 19.81993059987323,
      "bestSolution_spin1": 18.394728487198332,
      "bestSolution_randSpin": 18.394728487198332,
      "with_spin": 19.81993059987323,
      "without_spin": 18.394728487198332
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.563642845629907,
      "bestSolution_spin0": 28.563642845629907,
      "bestSolution_spin1": 28.083856956656028,
      "bestSolution_randSpin": 28.083856956656028,
      "with_spin": 28.563642845629907,
      "without_spin": 28.083856956656028
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 42.91425450700302,
      "bestSolution_spin0": 41.820403100476064,
      "bestSolution_spin1": 42.91425450700302,
      "bestSolution_randSpin": 42.91425450700302,
      "with_spin": 42.91425450700302,
      "without_spin": 42.91425450700302
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 55.37605794600276,
      "bestSolution_spin0": 53.613648409700396,
      "bestSolution_spin1": 55.37605794600276,
      "bestSolution_randSpin": 53.613648409700396,
      "with_spin": 55.37605794600276,
      "without_spin": 53.613648409700396
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 23.735326719701305,
      "bestSolution_spin0": 23.735326719701305,
      "bestSolution_spin1": 21.87981395312267,
      "bestSolution_randSpin": 21.87981395312267,
      "with_spin": 23.735326719701305,
      "without_spin": 21.87981395312267
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 42.57660683388715,
      "bestSolution_spin0": 41.637519484538004,
      "bestSolution_spin1": 42.57660683388715,
      "bestSolution_randSpin": 41.637519484538004,
      "with_spin": 42.57660683388715,
      "without_spin": 41.637519484538004
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      42.29133908586351,
      51.21525100205682,
      42.73480522768557,
      54.782803558254315,
      19.81993059987323,
      28.563642845629907,
      42.91425450700302,
      55.37605794600276,
      23.735326719701305,
      42.57660683388715
    ],
    "bestSolution_spin0": [
      41.18981536843058,
      50.10956832261792,
      41.57979403180215,
      51.61672957501075,
      19.81993059987323,
      28.563642845629907,
      41.820403100476064,
      53.613648409700396,
      23.735326719701305,
      41.637519484538004
    ],
    "bestSolution_spin1": [
      42.29133908586351,
      51.21525100205682,
      42.73480522768557,
      54.782803558254315,
      18.394728487198332,
      28.083856956656028,
      42.91425450700302,
      55.37605794600276,
      21.87981395312267,
      42.57660683388715
    ],
    "bestSolution_randSpin": [
      42.29133908586351,
      50.10956832261792,
      41.57979403180215,
      51.61672957501075,
      18.394728487198332,
      28.083856956656028,
      42.91425450700302,
      53.613648409700396,
      21.87981395312267,
      41.637519484538004
    ]
  },
  "results_with_spin": [
    42.29133908586351,
    51.21525100205682,
    42.73480522768557,
    54.782803558254315,
    19.81993059987323,
    28.563642845629907,
    42.91425450700302,
    55.37605794600276,
    23.735326719701305,
    42.57660683388715
  ],
  "results_without_spin": [
    42.29133908586351,
    50.10956832261792,
    41.57979403180215,
    51.61672957501075,
    18.394728487198332,
    28.083856956656028,
    42.91425450700302,
    53.613648409700396,
    21.87981395312267,
    41.637519484538004
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 6,
    "seed": 700600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 42.572192127188536,
      "bestSolution_spin0": 42.48351784588414,
      "bestSolution_spin1": 42.572192127188536,
      "bestSolution_randSpin": 42.572192127188536,
      "with_spin": 42.572192127188536,
      "without_spin": 42.572192127188536
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 46.33212397049428,
      "bestSolution_spin0": 46.18653118279316,
      "bestSolution_spin1": 46.33212397049428,
      "bestSolution_randSpin": 46.33212397049428,
      "with_spin": 46.33212397049428,
      "without_spin": 46.33212397049428
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 52.97448623332244,
      "bestSolution_spin0": 50.82913268534652,
      "bestSolution_spin1": 52.97448623332244,
      "bestSolution_randSpin": 52.97448623332244,
      "with_spin": 52.97448623332244,
      "without_spin": 52.97448623332244
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 48.03917168300446,
      "bestSolution_spin0": 47.75058410963147,
      "bestSolution_spin1": 48.03917168300446,
      "bestSolution_randSpin": 47.75058410963147,
      "with_spin": 48.03917168300446,
      "without_spin": 47.75058410963147
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 17.22254418473219,
      "bestSolution_spin0": 17.22254418473219,
      "bestSolution_spin1": 16.146299199154953,
      "bestSolution_randSpin": 16.146299199154953,
      "with_spin": 17.22254418473219,
      "without_spin": 16.146299199154953
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 43.855555848985205,
      "bestSolution_spin0": 42.02307403002344,
      "bestSolution_spin1": 43.855555848985205,
      "bestSolution_randSpin": 42.02307403002344,
      "with_spin": 43.855555848985205,
      "without_spin": 42.02307403002344
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 37.951668680343815,
      "bestSolution_spin0": 37.869672300422764,
      "bestSolution_spin1": 37.951668680343815,
      "bestSolution_randSpin": 37.869672300422764,
      "with_spin": 37.951668680343815,
      "without_spin": 37.869672300422764
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 38.32327223775209,
      "bestSolution_spin0": 38.32327223775209,
      "bestSolution_spin1": 37.35305552422618,
      "bestSolution_randSpin": 37.35305552422618,
      "with_spin": 38.32327223775209,
      "without_spin": 37.35305552422618
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 15.42536776513907,
      "bestSolution_spin0": 15.42536776513907,
      "bestSolution_spin1": 13.600673781011665,
      "bestSolution_randSpin": 15.42536776513907,
      "with_spin": 15.42536776513907,
      "without_spin": 15.42536776513907
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 49.18550256715419,
      "bestSolution_spin0": 49.07543953258704,
      "bestSolution_spin1": 49.18550256715419,
      "bestSolution_randSpin": 49.18550256715419,
      "with_spin": 49.18550256715419,
      "without_spin": 49.18550256715419
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      42.572192127188536,
      46.33212397049428,
      52.97448623332244,
      48.03917168300446,
      17.22254418473219,
      43.855555848985205,
      37.951668680343815,
      38.32327223775209,
      15.42536776513907,
      49.18550256715419
    ],
    "bestSolution_spin0": [
      42.48351784588414,
      46.18653118279316,
      50.82913268534652,
      47.75058410963147,
      17.22254418473219,
      42.02307403002344,
      37.869672300422764,
      38.32327223775209,
      15.42536776513907,
      49.07543953258704
    ],
    "bestSolution_spin1": [
      42.572192127188536,
      46.33212397049428,
      52.97448623332244,
      48.03917168300446,
      16.146299199154953,
      43.855555848985205,
      37.951668680343815,
      37.35305552422618,
      13.600673781011665,
      49.18550256715419
    ],
    "bestSolution_randSpin": [
      42.572192127188536,
      46.33212397049428,
      52.97448623332244,
      47.75058410963147,
      16.146299199154953,
      42.02307403002344,
      37.869672300422764,
      37.35305552422618,
      15.42536776513907,
      49.18550256715419
    ]
  },
  "results_with_spin": [
    42.572192127188536,
    46.33212397049428,
    52.97448623332244,
    48.03917168300446,
    17.22254418473219,
    43.855555848985205,
    37.951668680343815,
    38.32327223775209,
    15.42536776513907,
    49.18550256715419
  ],
  "results_without_spin": [
    42.572192127188536,
    46.33212397049428,
    52.97448623332244,
    47.75058410963147,
    16.146299199154953,
    42.02307403002344,
    37.869672300422764,
    37.35305552422618,
    15.42536776513907,
    49.18550256715419
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 7,
    "seed": 700700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 35.55135465995604,
      "bestSolution_spin0": 35.31070913518756,
      "bestSolution_spin1": 35.55135465995604,
      "bestSolution_randSpin": 35.31070913518756,
      "with_spin": 35.55135465995604,
      "without_spin": 35.31070913518756
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 27.707559268002726,
      "bestSolution_spin0": 27.707559268002726,
      "bestSolution_spin1": 26.990969450443856,
      "bestSolution_randSpin": 26.990969450443856,
      "with_spin": 27.707559268002726,
      "without_spin": 26.990969450443856
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 54.44554245246389,
      "bestSolution_spin0": 52.10433703556142,
      "bestSolution_spin1": 54.44554245246389,
      "bestSolution_randSpin": 52.10433703556142,
      "with_spin": 54.44554245246389,
      "without_spin": 52.10433703556142
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 22.225228891502645,
      "bestSolution_spin0": 22.225228891502645,
      "bestSolution_spin1": 20.648347357555316,
      "bestSolution_randSpin": 20.648347357555316,
      "with_spin": 22.225228891502645,
      "without_spin": 20.648347357555316
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 42.246402054781505,
      "bestSolution_spin0": 41.93939204118896,
      "bestSolution_spin1": 42.246402054781505,
      "bestSolution_randSpin": 42.246402054781505,
      "with_spin": 42.246402054781505,
      "without_spin": 42.246402054781505
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 38.72426409563333,
      "bestSolution_spin0": 38.72426409563333,
      "bestSolution_spin1": 38.09846371682259,
      "bestSolution_randSpin": 38.09846371682259,
      "with_spin": 38.72426409563333,
      "without_spin": 38.09846371682259
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 24.422267239103185,
      "bestSolution_spin0": 24.422267239103185,
      "bestSolution_spin1": 22.731959214924547,
      "bestSolution_randSpin": 24.422267239103185,
      "with_spin": 24.422267239103185,
      "without_spin": 24.422267239103185
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 46.97712336166782,
      "bestSolution_spin0": 46.039910944894,
      "bestSolution_spin1": 46.97712336166782,
      "bestSolution_randSpin": 46.039910944894,
      "with_spin": 46.97712336166782,
      "without_spin": 46.039910944894
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 49.13975522965794,
      "bestSolution_spin0": 47.18227818483177,
      "bestSolution_spin1": 49.13975522965794,
      "bestSolution_randSpin": 47.18227818483177,
      "with_spin": 49.13975522965794,
      "without_spin": 47.18227818483177
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 27.27331211160746,
      "bestSolution_spin0": 27.27331211160746,
      "bestSolution_spin1": 25.70508519843638,
      "bestSolution_randSpin": 27.27331211160746,
      "with_spin": 27.27331211160746,
      "without_spin": 27.27331211160746
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      35.55135465995604,
      27.707559268002726,
      54.44554245246389,
      22.225228891502645,
      42.246402054781505,
      38.72426409563333,
      24.422267239103185,
      46.97712336166782,
      49.13975522965794,
      27.27331211160746
    ],
    "bestSolution_spin0": [
      35.31070913518756,
      27.707559268002726,
      52.10433703556142,
      22.225228891502645,
      41.93939204118896,
      38.72426409563333,
      24.422267239103185,
      46.039910944894,
      47.18227818483177,
      27.27331211160746
    ],
    "bestSolution_spin1": [
      35.55135465995604,
      26.990969450443856,
      54.44554245246389,
      20.648347357555316,
      42.246402054781505,
      38.09846371682259,
      22.731959214924547,
      46.97712336166782,
      49.13975522965794,
      25.70508519843638
    ],
    "bestSolution_randSpin": [
      35.31070913518756,
      26.990969450443856,
      52.10433703556142,
      20.648347357555316,
      42.246402054781505,
      38.09846371682259,
      24.422267239103185,
      46.039910944894,
      47.18227818483177,
      27.27331211160746
    ]
  },
  "results_with_spin": [
    35.55135465995604,
    27.707559268002726,
    54.44554245246389,
    22.225228891502645,
    42.246402054781505,
    38.72426409563333,
    24.422267239103185,
    46.97712336166782,
    49.13975522965794,
    27.27331211160746
  ],
  "results_without_spin": [
    35.31070913518756,
    26.990969450443856,
    52.10433703556142,
    20.648347357555316,
    42.246402054781505,
    38.09846371682259,
    24.422267239103185,
    46.039910944894,
    47.18227818483177,
    27.27331211160746
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 8,
    "seed": 700800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 14.671854752103798,
      "bestSolution_spin0": 14.671854752103798,
      "bestSolution_spin1": 12.986999904235793,
      "bestSolution_randSpin": 12.986999904235793,
      "with_spin": 14.671854752103798,
      "without_spin": 12.986999904235793
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 56.67896151756198,
      "bestSolution_spin0": 53.558338716580565,
      "bestSolution_spin1": 56.67896151756198,
      "bestSolution_randSpin": 53.558338716580565,
      "with_spin": 56.67896151756198,
      "without_spin": 53.558338716580565
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 43.60050040648928,
      "bestSolution_spin0": 43.28703432540203,
      "bestSolution_spin1": 43.60050040648928,
      "bestSolution_randSpin": 43.60050040648928,
      "with_spin": 43.60050040648928,
      "without_spin": 43.60050040648928
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 48.9016393814062,
      "bestSolution_spin0": 47.370714081226296,
      "bestSolution_spin1": 48.9016393814062,
      "bestSolution_randSpin": 47.370714081226296,
      "with_spin": 48.9016393814062,
      "without_spin": 47.370714081226296
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 40.648622396979356,
      "bestSolution_spin0": 40.648622396979356,
      "bestSolution_spin1": 39.95723576546277,
      "bestSolution_randSpin": 40.648622396979356,
      "with_spin": 40.648622396979356,
      "without_spin": 40.648622396979356
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 14.370880199402134,
      "bestSolution_spin0": 14.370880199402134,
      "bestSolution_spin1": 12.573659963172409,
      "bestSolution_randSpin": 14.370880199402134,
      "with_spin": 14.370880199402134,
      "without_spin": 14.370880199402134
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.976235422756623,
      "bestSolution_spin0": 27.976235422756623,
      "bestSolution_spin1": 26.496342606382104,
      "bestSolution_randSpin": 27.976235422756623,
      "with_spin": 27.976235422756623,
      "without_spin": 27.976235422756623
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.979129435504255,
      "bestSolution_spin0": 48.979129435504255,
      "bestSolution_spin1": 48.76761572142168,
      "bestSolution_randSpin": 48.76761572142168,
      "with_spin": 48.979129435504255,
      "without_spin": 48.76761572142168
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 23.116024510427195,
      "bestSolution_spin0": 23.116024510427195,
      "bestSolution_spin1": 21.759697766410675,
      "bestSolution_randSpin": 23.116024510427195,
      "with_spin": 23.116024510427195,
      "without_spin": 23.116024510427195
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 52.176958093599566,
      "bestSolution_spin0": 50.2537910636462,
      "bestSolution_spin1": 52.176958093599566,
      "bestSolution_randSpin": 52.176958093599566,
      "with_spin": 52.176958093599566,
      "without_spin": 52.176958093599566
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      14.671854752103798,
      56.67896151756198,
      43.60050040648928,
      48.9016393814062,
      40.648622396979356,
      14.370880199402134,
      27.976235422756623,
      48.979129435504255,
      23.116024510427195,
      52.176958093599566
    ],
    "bestSolution_spin0": [
      14.671854752103798,
      53.558338716580565,
      43.28703432540203,
      47.370714081226296,
      40.648622396979356,
      14.370880199402134,
      27.976235422756623,
      48.979129435504255,
      23.116024510427195,
      50.2537910636462
    ],
    "bestSolution_spin1": [
      12.986999904235793,
      56.67896151756198,
      43.60050040648928,
      48.9016393814062,
      39.95723576546277,
      12.573659963172409,
      26.496342606382104,
      48.76761572142168,
      21.759697766410675,
      52.176958093599566
    ],
    "bestSolution_randSpin": [
      12.986999904235793,
      53.558338716580565,
      43.60050040648928,
      47.370714081226296,
      40.648622396979356,
      14.370880199402134,
      27.976235422756623,
      48.76761572142168,
      23.116024510427195,
      52.176958093599566
    ]
  },
  "results_with_spin": [
    14.671854752103798,
    56.67896151756198,
    43.60050040648928,
    48.9016393814062,
    40.648622396979356,
    14.370880199402134,
    27.976235422756623,
    48.979129435504255,
    23.116024510427195,
    52.176958093599566
  ],
  "results_without_spin": [
    12.986999904235793,
    53.558338716580565,
    43.60050040648928,
    47.370714081226296,
    40.648622396979356,
    14.370880199402134,
    27.976235422756623,
    48.76761572142168,
    23.116024510427195,
    52.176958093599566
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 9,
    "seed": 700900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 52.225351632788815,
      "bestSolution_spin0": 50.11723475701667,
      "bestSolution_spin1": 52.225351632788815,
      "bestSolution_randSpin": 50.11723475701667,
      "with_spin": 52.225351632788815,
      "without_spin": 50.11723475701667
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 34.32470344956468,
      "bestSolution_spin0": 34.32470344956468,
      "bestSolution_spin1": 33.99686161768135,
      "bestSolution_randSpin": 33.99686161768135,
      "with_spin": 34.32470344956468,
      "without_spin": 33.99686161768135
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 37.79953771924467,
      "bestSolution_spin0": 37.79953771924467,
      "bestSolution_spin1": 37.32102246877129,
      "bestSolution_randSpin": 37.79953771924467,
      "with_spin": 37.79953771924467,
      "without_spin": 37.79953771924467
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 15.663341922667131,
      "bestSolution_spin0": 15.663341922667131,
      "bestSolution_spin1": 13.864389761118927,
      "bestSolution_randSpin": 15.663341922667131,
      "with_spin": 15.663341922667131,
      "without_spin": 15.663341922667131
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 53.73427373735855,
      "bestSolution_spin0": 51.66150423807164,
      "bestSolution_spin1": 53.73427373735855,
      "bestSolution_randSpin": 53.73427373735855,
      "with_spin": 53.73427373735855,
      "without_spin": 53.73427373735855
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 54.45141207740255,
      "bestSolution_spin0": 53.027760883027725,
      "bestSolution_spin1": 54.45141207740255,
      "bestSolution_randSpin": 53.027760883027725,
      "with_spin": 54.45141207740255,
      "without_spin": 53.027760883027725
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 42.426003021093806,
      "bestSolution_spin0": 41.80638997448784,
      "bestSolution_spin1": 42.426003021093806,
      "bestSolution_randSpin": 41.80638997448784,
      "with_spin": 42.426003021093806,
      "without_spin": 41.80638997448784
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 53.70234883197432,
      "bestSolution_spin0": 51.843462625594626,
      "bestSolution_spin1": 53.70234883197432,
      "bestSolution_randSpin": 53.70234883197432,
      "with_spin": 53.70234883197432,
      "without_spin": 53.70234883197432
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 27.421058227841087,
      "bestSolution_spin0": 27.421058227841087,
      "bestSolution_spin1": 26.97232213004626,
      "bestSolution_randSpin": 27.421058227841087,
      "with_spin": 27.421058227841087,
      "without_spin": 27.421058227841087
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 35.0034446025108,
      "bestSolution_spin0": 34.11354151718941,
      "bestSolution_spin1": 35.0034446025108,
      "bestSolution_randSpin": 34.11354151718941,
      "with_spin": 35.0034446025108,
      "without_spin": 34.11354151718941
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      52.225351632788815,
      34.32470344956468,
      37.79953771924467,
      15.663341922667131,
      53.73427373735855,
      54.45141207740255,
      42.426003021093806,
      53.70234883197432,
      27.421058227841087,
      35.0034446025108
    ],
    "bestSolution_spin0": [
      50.11723475701667,
      34.32470344956468,
      37.79953771924467,
      15.663341922667131,
      51.66150423807164,
      53.027760883027725,
      41.80638997448784,
      51.843462625594626,
      27.421058227841087,
      34.11354151718941
    ],
    "bestSolution_spin1": [
      52.225351632788815,
      33.99686161768135,
      37.32102246877129,
      13.864389761118927,
      53.73427373735855,
      54.45141207740255,
      42.426003021093806,
      53.70234883197432,
      26.97232213004626,
      35.0034446025108
    ],
    "bestSolution_randSpin": [
      50.11723475701667,
      33.99686161768135,
      37.79953771924467,
      15.663341922667131,
      53.73427373735855,
      53.027760883027725,
      41.80638997448784,
      53.70234883197432,
      27.421058227841087,
      34.11354151718941
    ]
  },
  "results_with_spin": [
    52.225351632788815,
    34.32470344956468,
    37.79953771924467,
    15.663341922667131,
    53.73427373735855,
    54.45141207740255,
    42.426003021093806,
    53.70234883197432,
    27.421058227841087,
    35.0034446025108
  ],
  "results_without_spin": [
    50.11723475701667,
    33.99686161768135,
    37.79953771924467,
    15.663341922667131,
    53.73427373735855,
    53.027760883027725,
    41.80638997448784,
    53.70234883197432,
    27.421058227841087,
    34.11354151718941
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 10,
    "seed": 701000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 31.05063697639485,
      "bestSolution_spin0": 31.05063697639485,
      "bestSolution_spin1": 30.125115062105124,
      "bestSolution_randSpin": 31.05063697639485,
      "with_spin": 31.05063697639485,
      "without_spin": 31.05063697639485
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 31.563578123223845,
      "bestSolution_spin0": 31.563578123223845,
      "bestSolution_spin1": 30.157447987306785,
      "bestSolution_randSpin": 31.563578123223845,
      "with_spin": 31.563578123223845,
      "without_spin": 31.563578123223845
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 33.42670870842218,
      "bestSolution_spin0": 33.42670870842218,
      "bestSolution_spin1": 32.48413242189617,
      "bestSolution_randSpin": 32.48413242189617,
      "with_spin": 33.42670870842218,
      "without_spin": 32.48413242189617
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 55.466754986487615,
      "bestSolution_spin0": 54.779117031001036,
      "bestSolution_spin1": 55.466754986487615,
      "bestSolution_randSpin": 55.466754986487615,
      "with_spin": 55.466754986487615,
      "without_spin": 55.466754986487615
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.402122967470476,
      "bestSolution_spin0": 26.402122967470476,
      "bestSolution_spin1": 24.12677927565887,
      "bestSolution_randSpin": 24.12677927565887,
      "with_spin": 26.402122967470476,
      "without_spin": 24.12677927565887
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 38.530428295348656,
      "bestSolution_spin0": 38.22960022637365,
      "bestSolution_spin1": 38.530428295348656,
      "bestSolution_randSpin": 38.530428295348656,
      "with_spin": 38.530428295348656,
      "without_spin": 38.530428295348656
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 29.9387224896261,
      "bestSolution_spin0": 29.9387224896261,
      "bestSolution_spin1": 28.810959175825317,
      "bestSolution_randSpin": 29.9387224896261,
      "with_spin": 29.9387224896261,
      "without_spin": 29.9387224896261
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 26.340953246862014,
      "bestSolution_spin0": 26.340953246862014,
      "bestSolution_spin1": 24.45131740619939,
      "bestSolution_randSpin": 24.45131740619939,
      "with_spin": 26.340953246862014,
      "without_spin": 24.45131740619939
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 31.760592257913125,
      "bestSolution_spin0": 31.579819645904042,
      "bestSolution_spin1": 31.760592257913125,
      "bestSolution_randSpin": 31.760592257913125,
      "with_spin": 31.760592257913125,
      "without_spin": 31.760592257913125
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 57.10890758095803,
      "bestSolution_spin0": 53.848707080338414,
      "bestSolution_spin1": 57.10890758095803,
      "bestSolution_randSpin": 53.848707080338414,
      "with_spin": 57.10890758095803,
      "without_spin": 53.848707080338414
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      31.05063697639485,
      31.563578123223845,
      33.42670870842218,
      55.466754986487615,
      26.402122967470476,
      38.530428295348656,
      29.9387224896261,
      26.340953246862014,
      31.760592257913125,
      57.10890758095803
    ],
    "bestSolution_spin0": [
      31.05063697639485,
      31.563578123223845,
      33.42670870842218,
      54.779117031001036,
      26.402122967470476,
      38.22960022637365,
      29.9387224896261,
      26.340953246862014,
      31.579819645904042,
      53.848707080338414
    ],
    "bestSolution_spin1": [
      30.125115062105124,
      30.157447987306785,
      32.48413242189617,
      55.466754986487615,
      24.12677927565887,
      38.530428295348656,
      28.810959175825317,
      24.45131740619939,
      31.760592257913125,
      57.10890758095803
    ],
    "bestSolution_randSpin": [
      31.05063697639485,
      31.563578123223845,
      32.48413242189617,
      55.466754986487615,
      24.12677927565887,
      38.530428295348656,
      29.9387224896261,
      24.45131740619939,
      31.760592257913125,
      53.848707080338414
    ]
  },
  "results_with_spin": [
    31.05063697639485,
    31.563578123223845,
    33.42670870842218,
    55.466754986487615,
    26.402122967470476,
    38.530428295348656,
    29.9387224896261,
    26.340953246862014,
    31.760592257913125,
    57.10890758095803
  ],
  "results_without_spin": [
    31.05063697639485,
    31.563578123223845,
    32.48413242189617,
    55.466754986487615,
    24.12677927565887,
    38.530428295348656,
    29.9387224896261,
    24.45131740619939,
    31.760592257913125,
    53.848707080338414
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 11,
    "seed": 701100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 47.81708168897183,
      "bestSolution_spin0": 46.06688521959347,
      "bestSolution_spin1": 47.81708168897183,
      "bestSolution_randSpin": 47.81708168897183,
      "with_spin": 47.81708168897183,
      "without_spin": 47.81708168897183
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 49.12647483855717,
      "bestSolution_spin0": 47.56693646431897,
      "bestSolution_spin1": 49.12647483855717,
      "bestSolution_randSpin": 47.56693646431897,
      "with_spin": 49.12647483855717,
      "without_spin": 47.56693646431897
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 19.08445032419114,
      "bestSolution_spin0": 19.08445032419114,
      "bestSolution_spin1": 17.697311519158056,
      "bestSolution_randSpin": 19.08445032419114,
      "with_spin": 19.08445032419114,
      "without_spin": 19.08445032419114
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 16.37661388040402,
      "bestSolution_spin0": 16.37661388040402,
      "bestSolution_spin1": 14.898218894833082,
      "bestSolution_randSpin": 14.898218894833082,
      "with_spin": 16.37661388040402,
      "without_spin": 14.898218894833082
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 37.40223527027709,
      "bestSolution_spin0": 37.05445294285007,
      "bestSolution_spin1": 37.40223527027709,
      "bestSolution_randSpin": 37.40223527027709,
      "with_spin": 37.40223527027709,
      "without_spin": 37.40223527027709
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 47.708907032427206,
      "bestSolution_spin0": 46.91503945218392,
      "bestSolution_spin1": 47.708907032427206,
      "bestSolution_randSpin": 46.91503945218392,
      "with_spin": 47.708907032427206,
      "without_spin": 46.91503945218392
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 31.85229182313772,
      "bestSolution_spin0": 31.85229182313772,
      "bestSolution_spin1": 31.401796701584793,
      "bestSolution_randSpin": 31.401796701584793,
      "with_spin": 31.85229182313772,
      "without_spin": 31.401796701584793
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 46.59995841793535,
      "bestSolution_spin0": 45.71771564454932,
      "bestSolution_spin1": 46.59995841793535,
      "bestSolution_randSpin": 45.71771564454932,
      "with_spin": 46.59995841793535,
      "without_spin": 45.71771564454932
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.38530881282773,
      "bestSolution_spin0": 46.63571596841105,
      "bestSolution_spin1": 47.38530881282773,
      "bestSolution_randSpin": 47.38530881282773,
      "with_spin": 47.38530881282773,
      "without_spin": 47.38530881282773
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 45.389255204510725,
      "bestSolution_spin0": 45.389255204510725,
      "bestSolution_spin1": 44.59100534060021,
      "bestSolution_randSpin": 44.59100534060021,
      "with_spin": 45.389255204510725,
      "without_spin": 44.59100534060021
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      47.81708168897183,
      49.12647483855717,
      19.08445032419114,
      16.37661388040402,
      37.40223527027709,
      47.708907032427206,
      31.85229182313772,
      46.59995841793535,
      47.38530881282773,
      45.389255204510725
    ],
    "bestSolution_spin0": [
      46.06688521959347,
      47.56693646431897,
      19.08445032419114,
      16.37661388040402,
      37.05445294285007,
      46.91503945218392,
      31.85229182313772,
      45.71771564454932,
      46.63571596841105,
      45.389255204510725
    ],
    "bestSolution_spin1": [
      47.81708168897183,
      49.12647483855717,
      17.697311519158056,
      14.898218894833082,
      37.40223527027709,
      47.708907032427206,
      31.401796701584793,
      46.59995841793535,
      47.38530881282773,
      44.59100534060021
    ],
    "bestSolution_randSpin": [
      47.81708168897183,
      47.56693646431897,
      19.08445032419114,
      14.898218894833082,
      37.40223527027709,
      46.91503945218392,
      31.401796701584793,
      45.71771564454932,
      47.38530881282773,
      44.59100534060021
    ]
  },
  "results_with_spin": [
    47.81708168897183,
    49.12647483855717,
    19.08445032419114,
    16.37661388040402,
    37.40223527027709,
    47.708907032427206,
    31.85229182313772,
    46.59995841793535,
    47.38530881282773,
    45.389255204510725
  ],
  "results_without_spin": [
    47.81708168897183,
    47.56693646431897,
    19.08445032419114,
    14.898218894833082,
    37.40223527027709,
    46.91503945218392,
    31.401796701584793,
    45.71771564454932,
    47.38530881282773,
    44.59100534060021
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 12,
    "seed": 701200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 38.86033879524436,
      "bestSolution_spin0": 38.59191040450757,
      "bestSolution_spin1": 38.86033879524436,
      "bestSolution_randSpin": 38.59191040450757,
      "with_spin": 38.86033879524436,
      "without_spin": 38.59191040450757
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 56.1888438424192,
      "bestSolution_spin0": 53.416503627779846,
      "bestSolution_spin1": 56.1888438424192,
      "bestSolution_randSpin": 56.1888438424192,
      "with_spin": 56.1888438424192,
      "without_spin": 56.1888438424192
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 38.86491421004252,
      "bestSolution_spin0": 38.86491421004252,
      "bestSolution_spin1": 38.70818868764866,
      "bestSolution_randSpin": 38.70818868764866,
      "with_spin": 38.86491421004252,
      "without_spin": 38.70818868764866
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 17.222907741208566,
      "bestSolution_spin0": 17.222907741208566,
      "bestSolution_spin1": 15.88822206209067,
      "bestSolution_randSpin": 15.88822206209067,
      "with_spin": 17.222907741208566,
      "without_spin": 15.88822206209067
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 54.82778840717617,
      "bestSolution_spin0": 53.48987479831902,
      "bestSolution_spin1": 54.82778840717617,
      "bestSolution_randSpin": 53.48987479831902,
      "with_spin": 54.82778840717617,
      "without_spin": 53.48987479831902
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 54.75927530773218,
      "bestSolution_spin0": 52.43562381245984,
      "bestSolution_spin1": 54.75927530773218,
      "bestSolution_randSpin": 52.43562381245984,
      "with_spin": 54.75927530773218,
      "without_spin": 52.43562381245984
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 30.51592987028086,
      "bestSolution_spin0": 30.51592987028086,
      "bestSolution_spin1": 29.157326407545597,
      "bestSolution_randSpin": 29.157326407545597,
      "with_spin": 30.51592987028086,
      "without_spin": 29.157326407545597
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 36.97100612884839,
      "bestSolution_spin0": 36.97100612884839,
      "bestSolution_spin1": 36.90006042219972,
      "bestSolution_randSpin": 36.90006042219972,
      "with_spin": 36.97100612884839,
      "without_spin": 36.90006042219972
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 56.209455392860235,
      "bestSolution_spin0": 53.5432391774885,
      "bestSolution_spin1": 56.209455392860235,
      "bestSolution_randSpin": 56.209455392860235,
      "with_spin": 56.209455392860235,
      "without_spin": 56.209455392860235
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 39.892859188191025,
      "bestSolution_spin0": 38.88282012801473,
      "bestSolution_spin1": 39.892859188191025,
      "bestSolution_randSpin": 38.88282012801473,
      "with_spin": 39.892859188191025,
      "without_spin": 38.88282012801473
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.86033879524436,
      56.1888438424192,
      38.86491421004252,
      17.222907741208566,
      54.82778840717617,
      54.75927530773218,
      30.51592987028086,
      36.97100612884839,
      56.209455392860235,
      39.892859188191025
    ],
    "bestSolution_spin0": [
      38.59191040450757,
      53.416503627779846,
      38.86491421004252,
      17.222907741208566,
      53.48987479831902,
      52.43562381245984,
      30.51592987028086,
      36.97100612884839,
      53.5432391774885,
      38.88282012801473
    ],
    "bestSolution_spin1": [
      38.86033879524436,
      56.1888438424192,
      38.70818868764866,
      15.88822206209067,
      54.82778840717617,
      54.75927530773218,
      29.157326407545597,
      36.90006042219972,
      56.209455392860235,
      39.892859188191025
    ],
    "bestSolution_randSpin": [
      38.59191040450757,
      56.1888438424192,
      38.70818868764866,
      15.88822206209067,
      53.48987479831902,
      52.43562381245984,
      29.157326407545597,
      36.90006042219972,
      56.209455392860235,
      38.88282012801473
    ]
  },
  "results_with_spin": [
    38.86033879524436,
    56.1888438424192,
    38.86491421004252,
    17.222907741208566,
    54.82778840717617,
    54.75927530773218,
    30.51592987028086,
    36.97100612884839,
    56.209455392860235,
    39.892859188191025
  ],
  "results_without_spin": [
    38.59191040450757,
    56.1888438424192,
    38.70818868764866,
    15.88822206209067,
    53.48987479831902,
    52.43562381245984,
    29.157326407545597,
    36.90006042219972,
    56.209455392860235,
    38.88282012801473
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 13,
    "seed": 701300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 53.31624625215668,
      "bestSolution_spin0": 51.24966578809225,
      "bestSolution_spin1": 53.31624625215668,
      "bestSolution_randSpin": 51.24966578809225,
      "with_spin": 53.31624625215668,
      "without_spin": 51.24966578809225
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 19.64950352585219,
      "bestSolution_spin0": 19.64950352585219,
      "bestSolution_spin1": 17.40772780394014,
      "bestSolution_randSpin": 17.40772780394014,
      "with_spin": 19.64950352585219,
      "without_spin": 17.40772780394014
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 37.683291863384774,
      "bestSolution_spin0": 37.06331307993122,
      "bestSolution_spin1": 37.683291863384774,
      "bestSolution_randSpin": 37.06331307993122,
      "with_spin": 37.683291863384774,
      "without_spin": 37.06331307993122
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 26.619964476281652,
      "bestSolution_spin0": 26.619964476281652,
      "bestSolution_spin1": 25.98408360011636,
      "bestSolution_randSpin": 26.619964476281652,
      "with_spin": 26.619964476281652,
      "without_spin": 26.619964476281652
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 37.41612001250699,
      "bestSolution_spin0": 37.27174167350511,
      "bestSolution_spin1": 37.41612001250699,
      "bestSolution_randSpin": 37.27174167350511,
      "with_spin": 37.41612001250699,
      "without_spin": 37.27174167350511
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 45.53260005890989,
      "bestSolution_spin0": 44.551507100346015,
      "bestSolution_spin1": 45.53260005890989,
      "bestSolution_randSpin": 44.551507100346015,
      "with_spin": 45.53260005890989,
      "without_spin": 44.551507100346015
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 43.07625677789545,
      "bestSolution_spin0": 42.2083161755223,
      "bestSolution_spin1": 43.07625677789545,
      "bestSolution_randSpin": 42.2083161755223,
      "with_spin": 43.07625677789545,
      "without_spin": 42.2083161755223
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.13497189747059,
      "bestSolution_spin0": 40.13497189747059,
      "bestSolution_spin1": 39.03564294014131,
      "bestSolution_randSpin": 40.13497189747059,
      "with_spin": 40.13497189747059,
      "without_spin": 40.13497189747059
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 27.634923743800783,
      "bestSolution_spin0": 27.634923743800783,
      "bestSolution_spin1": 26.423876661991677,
      "bestSolution_randSpin": 27.634923743800783,
      "with_spin": 27.634923743800783,
      "without_spin": 27.634923743800783
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 19.6894279840439,
      "bestSolution_spin0": 19.6894279840439,
      "bestSolution_spin1": 18.10375795540009,
      "bestSolution_randSpin": 18.10375795540009,
      "with_spin": 19.6894279840439,
      "without_spin": 18.10375795540009
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      53.31624625215668,
      19.64950352585219,
      37.683291863384774,
      26.619964476281652,
      37.41612001250699,
      45.53260005890989,
      43.07625677789545,
      40.13497189747059,
      27.634923743800783,
      19.6894279840439
    ],
    "bestSolution_spin0": [
      51.24966578809225,
      19.64950352585219,
      37.06331307993122,
      26.619964476281652,
      37.27174167350511,
      44.551507100346015,
      42.2083161755223,
      40.13497189747059,
      27.634923743800783,
      19.6894279840439
    ],
    "bestSolution_spin1": [
      53.31624625215668,
      17.40772780394014,
      37.683291863384774,
      25.98408360011636,
      37.41612001250699,
      45.53260005890989,
      43.07625677789545,
      39.03564294014131,
      26.423876661991677,
      18.10375795540009
    ],
    "bestSolution_randSpin": [
      51.24966578809225,
      17.40772780394014,
      37.06331307993122,
      26.619964476281652,
      37.27174167350511,
      44.551507100346015,
      42.2083161755223,
      40.13497189747059,
      27.634923743800783,
      18.10375795540009
    ]
  },
  "results_with_spin": [
    53.31624625215668,
    19.64950352585219,
    37.683291863384774,
    26.619964476281652,
    37.41612001250699,
    45.53260005890989,
    43.07625677789545,
    40.13497189747059,
    27.634923743800783,
    19.6894279840439
  ],
  "results_without_spin": [
    51.24966578809225,
    17.40772780394014,
    37.06331307993122,
    26.619964476281652,
    37.27174167350511,
    44.551507100346015,
    42.2083161755223,
    40.13497189747059,
    27.634923743800783,
    18.10375795540009
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 14,
    "seed": 701400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 16.280870098822987,
      "bestSolution_spin0": 16.280870098822987,
      "bestSolution_spin1": 14.648830970517484,
      "bestSolution_randSpin": 16.280870098822987,
      "with_spin": 16.280870098822987,
      "without_spin": 16.280870098822987
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 16.466409598017375,
      "bestSolution_spin0": 16.466409598017375,
      "bestSolution_spin1": 15.156439348262783,
      "bestSolution_randSpin": 16.466409598017375,
      "with_spin": 16.466409598017375,
      "without_spin": 16.466409598017375
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 25.395957693412104,
      "bestSolution_spin0": 25.395957693412104,
      "bestSolution_spin1": 23.652306481706532,
      "bestSolution_randSpin": 25.395957693412104,
      "with_spin": 25.395957693412104,
      "without_spin": 25.395957693412104
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 47.8321081268558,
      "bestSolution_spin0": 47.211535751150656,
      "bestSolution_spin1": 47.8321081268558,
      "bestSolution_randSpin": 47.8321081268558,
      "with_spin": 47.8321081268558,
      "without_spin": 47.8321081268558
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 21.05251786695733,
      "bestSolution_spin0": 21.05251786695733,
      "bestSolution_spin1": 19.950264862660354,
      "bestSolution_randSpin": 19.950264862660354,
      "with_spin": 21.05251786695733,
      "without_spin": 19.950264862660354
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 48.549785000884874,
      "bestSolution_spin0": 47.11873213667116,
      "bestSolution_spin1": 48.549785000884874,
      "bestSolution_randSpin": 48.549785000884874,
      "with_spin": 48.549785000884874,
      "without_spin": 48.549785000884874
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 20.415463886269045,
      "bestSolution_spin0": 20.415463886269045,
      "bestSolution_spin1": 19.125872441905763,
      "bestSolution_randSpin": 20.415463886269045,
      "with_spin": 20.415463886269045,
      "without_spin": 20.415463886269045
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 35.24451249178162,
      "bestSolution_spin0": 35.24451249178162,
      "bestSolution_spin1": 34.50331232962762,
      "bestSolution_randSpin": 35.24451249178162,
      "with_spin": 35.24451249178162,
      "without_spin": 35.24451249178162
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 41.27689746548754,
      "bestSolution_spin0": 40.1789034383621,
      "bestSolution_spin1": 41.27689746548754,
      "bestSolution_randSpin": 41.27689746548754,
      "with_spin": 41.27689746548754,
      "without_spin": 41.27689746548754
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 50.50814193393613,
      "bestSolution_spin0": 48.72117587704134,
      "bestSolution_spin1": 50.50814193393613,
      "bestSolution_randSpin": 48.72117587704134,
      "with_spin": 50.50814193393613,
      "without_spin": 48.72117587704134
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      16.280870098822987,
      16.466409598017375,
      25.395957693412104,
      47.8321081268558,
      21.05251786695733,
      48.549785000884874,
      20.415463886269045,
      35.24451249178162,
      41.27689746548754,
      50.50814193393613
    ],
    "bestSolution_spin0": [
      16.280870098822987,
      16.466409598017375,
      25.395957693412104,
      47.211535751150656,
      21.05251786695733,
      47.11873213667116,
      20.415463886269045,
      35.24451249178162,
      40.1789034383621,
      48.72117587704134
    ],
    "bestSolution_spin1": [
      14.648830970517484,
      15.156439348262783,
      23.652306481706532,
      47.8321081268558,
      19.950264862660354,
      48.549785000884874,
      19.125872441905763,
      34.50331232962762,
      41.27689746548754,
      50.50814193393613
    ],
    "bestSolution_randSpin": [
      16.280870098822987,
      16.466409598017375,
      25.395957693412104,
      47.8321081268558,
      19.950264862660354,
      48.549785000884874,
      20.415463886269045,
      35.24451249178162,
      41.27689746548754,
      48.72117587704134
    ]
  },
  "results_with_spin": [
    16.280870098822987,
    16.466409598017375,
    25.395957693412104,
    47.8321081268558,
    21.05251786695733,
    48.549785000884874,
    20.415463886269045,
    35.24451249178162,
    41.27689746548754,
    50.50814193393613
  ],
  "results_without_spin": [
    16.280870098822987,
    16.466409598017375,
    25.395957693412104,
    47.8321081268558,
    19.950264862660354,
    48.549785000884874,
    20.415463886269045,
    35.24451249178162,
    41.27689746548754,
    48.72117587704134
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 15,
    "seed": 701500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 29.28352070587723,
      "bestSolution_spin0": 29.28352070587723,
      "bestSolution_spin1": 28.02906187069383,
      "bestSolution_randSpin": 29.28352070587723,
      "with_spin": 29.28352070587723,
      "without_spin": 29.28352070587723
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 56.336356674979356,
      "bestSolution_spin0": 53.63607475151217,
      "bestSolution_spin1": 56.336356674979356,
      "bestSolution_randSpin": 53.63607475151217,
      "with_spin": 56.336356674979356,
      "without_spin": 53.63607475151217
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 52.592335062526466,
      "bestSolution_spin0": 51.06377786090056,
      "bestSolution_spin1": 52.592335062526466,
      "bestSolution_randSpin": 51.06377786090056,
      "with_spin": 52.592335062526466,
      "without_spin": 51.06377786090056
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 52.39465775510566,
      "bestSolution_spin0": 49.77598024102146,
      "bestSolution_spin1": 52.39465775510566,
      "bestSolution_randSpin": 52.39465775510566,
      "with_spin": 52.39465775510566,
      "without_spin": 52.39465775510566
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 57.28966787831716,
      "bestSolution_spin0": 53.87496264932389,
      "bestSolution_spin1": 57.28966787831716,
      "bestSolution_randSpin": 53.87496264932389,
      "with_spin": 57.28966787831716,
      "without_spin": 53.87496264932389
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 35.57017354012986,
      "bestSolution_spin0": 35.57017354012986,
      "bestSolution_spin1": 34.924754045159716,
      "bestSolution_randSpin": 35.57017354012986,
      "with_spin": 35.57017354012986,
      "without_spin": 35.57017354012986
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 58.58384320560282,
      "bestSolution_spin0": 55.60387459213757,
      "bestSolution_spin1": 58.58384320560282,
      "bestSolution_randSpin": 55.60387459213757,
      "with_spin": 58.58384320560282,
      "without_spin": 55.60387459213757
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 22.09869955220165,
      "bestSolution_spin0": 22.09869955220165,
      "bestSolution_spin1": 21.180857350828596,
      "bestSolution_randSpin": 22.09869955220165,
      "with_spin": 22.09869955220165,
      "without_spin": 22.09869955220165
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 25.58840109676664,
      "bestSolution_spin0": 25.58840109676664,
      "bestSolution_spin1": 23.96868405686549,
      "bestSolution_randSpin": 23.96868405686549,
      "with_spin": 25.58840109676664,
      "without_spin": 23.96868405686549
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 46.70815920282703,
      "bestSolution_spin0": 45.05501937010065,
      "bestSolution_spin1": 46.70815920282703,
      "bestSolution_randSpin": 45.05501937010065,
      "with_spin": 46.70815920282703,
      "without_spin": 45.05501937010065
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      29.28352070587723,
      56.336356674979356,
      52.592335062526466,
      52.39465775510566,
      57.28966787831716,
      35.57017354012986,
      58.58384320560282,
      22.09869955220165,
      25.58840109676664,
      46.70815920282703
    ],
    "bestSolution_spin0": [
      29.28352070587723,
      53.63607475151217,
      51.06377786090056,
      49.77598024102146,
      53.87496264932389,
      35.57017354012986,
      55.60387459213757,
      22.09869955220165,
      25.58840109676664,
      45.05501937010065
    ],
    "bestSolution_spin1": [
      28.02906187069383,
      56.336356674979356,
      52.592335062526466,
      52.39465775510566,
      57.28966787831716,
      34.924754045159716,
      58.58384320560282,
      21.180857350828596,
      23.96868405686549,
      46.70815920282703
    ],
    "bestSolution_randSpin": [
      29.28352070587723,
      53.63607475151217,
      51.06377786090056,
      52.39465775510566,
      53.87496264932389,
      35.57017354012986,
      55.60387459213757,
      22.09869955220165,
      23.96868405686549,
      45.05501937010065
    ]
  },
  "results_with_spin": [
    29.28352070587723,
    56.336356674979356,
    52.592335062526466,
    52.39465775510566,
    57.28966787831716,
    35.57017354012986,
    58.58384320560282,
    22.09869955220165,
    25.58840109676664,
    46.70815920282703
  ],
  "results_without_spin": [
    29.28352070587723,
    53.63607475151217,
    51.06377786090056,
    52.39465775510566,
    53.87496264932389,
    35.57017354012986,
    55.60387459213757,
    22.09869955220165,
    23.96868405686549,
    45.05501937010065
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 16,
    "seed": 701600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 20.02597044266053,
      "bestSolution_spin0": 20.02597044266053,
      "bestSolution_spin1": 18.15484478840644,
      "bestSolution_randSpin": 18.15484478840644,
      "with_spin": 20.02597044266053,
      "without_spin": 18.15484478840644
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 52.73840611416723,
      "bestSolution_spin0": 50.2470069081842,
      "bestSolution_spin1": 52.73840611416723,
      "bestSolution_randSpin": 50.2470069081842,
      "with_spin": 52.73840611416723,
      "without_spin": 50.2470069081842
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 23.52638056665359,
      "bestSolution_spin0": 23.52638056665359,
      "bestSolution_spin1": 21.809283793955032,
      "bestSolution_randSpin": 23.52638056665359,
      "with_spin": 23.52638056665359,
      "without_spin": 23.52638056665359
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 39.908493034760845,
      "bestSolution_spin0": 39.67589761058596,
      "bestSolution_spin1": 39.908493034760845,
      "bestSolution_randSpin": 39.908493034760845,
      "with_spin": 39.908493034760845,
      "without_spin": 39.908493034760845
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 15.617773847529167,
      "bestSolution_spin0": 15.617773847529167,
      "bestSolution_spin1": 13.789705268878514,
      "bestSolution_randSpin": 15.617773847529167,
      "with_spin": 15.617773847529167,
      "without_spin": 15.617773847529167
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 54.96445643083329,
      "bestSolution_spin0": 51.81256376148259,
      "bestSolution_spin1": 54.96445643083329,
      "bestSolution_randSpin": 54.96445643083329,
      "with_spin": 54.96445643083329,
      "without_spin": 54.96445643083329
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 47.30612444532448,
      "bestSolution_spin0": 45.71861795917482,
      "bestSolution_spin1": 47.30612444532448,
      "bestSolution_randSpin": 47.30612444532448,
      "with_spin": 47.30612444532448,
      "without_spin": 47.30612444532448
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 41.72280630504835,
      "bestSolution_spin0": 41.32086213895714,
      "bestSolution_spin1": 41.72280630504835,
      "bestSolution_randSpin": 41.72280630504835,
      "with_spin": 41.72280630504835,
      "without_spin": 41.72280630504835
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 60.422628195362435,
      "bestSolution_spin0": 57.5986981986277,
      "bestSolution_spin1": 60.422628195362435,
      "bestSolution_randSpin": 60.422628195362435,
      "with_spin": 60.422628195362435,
      "without_spin": 60.422628195362435
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 18.7895112634387,
      "bestSolution_spin0": 18.7895112634387,
      "bestSolution_spin1": 17.070598862395187,
      "bestSolution_randSpin": 18.7895112634387,
      "with_spin": 18.7895112634387,
      "without_spin": 18.7895112634387
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      20.02597044266053,
      52.73840611416723,
      23.52638056665359,
      39.908493034760845,
      15.617773847529167,
      54.96445643083329,
      47.30612444532448,
      41.72280630504835,
      60.422628195362435,
      18.7895112634387
    ],
    "bestSolution_spin0": [
      20.02597044266053,
      50.2470069081842,
      23.52638056665359,
      39.67589761058596,
      15.617773847529167,
      51.81256376148259,
      45.71861795917482,
      41.32086213895714,
      57.5986981986277,
      18.7895112634387
    ],
    "bestSolution_spin1": [
      18.15484478840644,
      52.73840611416723,
      21.809283793955032,
      39.908493034760845,
      13.789705268878514,
      54.96445643083329,
      47.30612444532448,
      41.72280630504835,
      60.422628195362435,
      17.070598862395187
    ],
    "bestSolution_randSpin": [
      18.15484478840644,
      50.2470069081842,
      23.52638056665359,
      39.908493034760845,
      15.617773847529167,
      54.96445643083329,
      47.30612444532448,
      41.72280630504835,
      60.422628195362435,
      18.7895112634387
    ]
  },
  "results_with_spin": [
    20.02597044266053,
    52.73840611416723,
    23.52638056665359,
    39.908493034760845,
    15.617773847529167,
    54.96445643083329,
    47.30612444532448,
    41.72280630504835,
    60.422628195362435,
    18.7895112634387
  ],
  "results_without_spin": [
    18.15484478840644,
    50.2470069081842,
    23.52638056665359,
    39.908493034760845,
    15.617773847529167,
    54.96445643083329,
    47.30612444532448,
    41.72280630504835,
    60.422628195362435,
    18.7895112634387
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 17,
    "seed": 701700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 54.40117593148761,
      "bestSolution_spin0": 51.38787292214628,
      "bestSolution_spin1": 54.40117593148761,
      "bestSolution_randSpin": 51.38787292214628,
      "with_spin": 54.40117593148761,
      "without_spin": 51.38787292214628
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 21.31495827631808,
      "bestSolution_spin0": 21.31495827631808,
      "bestSolution_spin1": 19.6987614437259,
      "bestSolution_randSpin": 21.31495827631808,
      "with_spin": 21.31495827631808,
      "without_spin": 21.31495827631808
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.767884022178,
      "bestSolution_spin0": 44.88974466116663,
      "bestSolution_spin1": 45.767884022178,
      "bestSolution_randSpin": 44.88974466116663,
      "with_spin": 45.767884022178,
      "without_spin": 44.88974466116663
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 12.82201946611454,
      "bestSolution_spin0": 12.82201946611454,
      "bestSolution_spin1": 11.100392615878153,
      "bestSolution_randSpin": 11.100392615878153,
      "with_spin": 12.82201946611454,
      "without_spin": 11.100392615878153
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 27.749293751722156,
      "bestSolution_spin0": 27.749293751722156,
      "bestSolution_spin1": 25.874898729418536,
      "bestSolution_randSpin": 27.749293751722156,
      "with_spin": 27.749293751722156,
      "without_spin": 27.749293751722156
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 48.59772107976072,
      "bestSolution_spin0": 46.9330964920144,
      "bestSolution_spin1": 48.59772107976072,
      "bestSolution_randSpin": 46.9330964920144,
      "with_spin": 48.59772107976072,
      "without_spin": 46.9330964920144
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 30.354282945974084,
      "bestSolution_spin0": 30.354282945974084,
      "bestSolution_spin1": 29.585598449108335,
      "bestSolution_randSpin": 30.354282945974084,
      "with_spin": 30.354282945974084,
      "without_spin": 30.354282945974084
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 33.54746986422515,
      "bestSolution_spin0": 33.54746986422515,
      "bestSolution_spin1": 33.18588107965475,
      "bestSolution_randSpin": 33.18588107965475,
      "with_spin": 33.54746986422515,
      "without_spin": 33.18588107965475
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 32.79755656356751,
      "bestSolution_spin0": 32.79755656356751,
      "bestSolution_spin1": 32.361251521297945,
      "bestSolution_randSpin": 32.361251521297945,
      "with_spin": 32.79755656356751,
      "without_spin": 32.361251521297945
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 38.1076236789314,
      "bestSolution_spin0": 37.660076806346815,
      "bestSolution_spin1": 38.1076236789314,
      "bestSolution_randSpin": 38.1076236789314,
      "with_spin": 38.1076236789314,
      "without_spin": 38.1076236789314
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      54.40117593148761,
      21.31495827631808,
      45.767884022178,
      12.82201946611454,
      27.749293751722156,
      48.59772107976072,
      30.354282945974084,
      33.54746986422515,
      32.79755656356751,
      38.1076236789314
    ],
    "bestSolution_spin0": [
      51.38787292214628,
      21.31495827631808,
      44.88974466116663,
      12.82201946611454,
      27.749293751722156,
      46.9330964920144,
      30.354282945974084,
      33.54746986422515,
      32.79755656356751,
      37.660076806346815
    ],
    "bestSolution_spin1": [
      54.40117593148761,
      19.6987614437259,
      45.767884022178,
      11.100392615878153,
      25.874898729418536,
      48.59772107976072,
      29.585598449108335,
      33.18588107965475,
      32.361251521297945,
      38.1076236789314
    ],
    "bestSolution_randSpin": [
      51.38787292214628,
      21.31495827631808,
      44.88974466116663,
      11.100392615878153,
      27.749293751722156,
      46.9330964920144,
      30.354282945974084,
      33.18588107965475,
      32.361251521297945,
      38.1076236789314
    ]
  },
  "results_with_spin": [
    54.40117593148761,
    21.31495827631808,
    45.767884022178,
    12.82201946611454,
    27.749293751722156,
    48.59772107976072,
    30.354282945974084,
    33.54746986422515,
    32.79755656356751,
    38.1076236789314
  ],
  "results_without_spin": [
    51.38787292214628,
    21.31495827631808,
    44.88974466116663,
    11.100392615878153,
    27.749293751722156,
    46.9330964920144,
    30.354282945974084,
    33.18588107965475,
    32.361251521297945,
    38.1076236789314
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 18,
    "seed": 701800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 25.934993772865965,
      "bestSolution_spin0": 25.934993772865965,
      "bestSolution_spin1": 24.78938854155396,
      "bestSolution_randSpin": 24.78938854155396,
      "with_spin": 25.934993772865965,
      "without_spin": 24.78938854155396
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 50.126809927705494,
      "bestSolution_spin0": 49.362166014444455,
      "bestSolution_spin1": 50.126809927705494,
      "bestSolution_randSpin": 49.362166014444455,
      "with_spin": 50.126809927705494,
      "without_spin": 49.362166014444455
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 46.31300645241578,
      "bestSolution_spin0": 46.31300645241578,
      "bestSolution_spin1": 46.266931031222924,
      "bestSolution_randSpin": 46.266931031222924,
      "with_spin": 46.31300645241578,
      "without_spin": 46.266931031222924
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 57.256813889726274,
      "bestSolution_spin0": 54.31635628096203,
      "bestSolution_spin1": 57.256813889726274,
      "bestSolution_randSpin": 57.256813889726274,
      "with_spin": 57.256813889726274,
      "without_spin": 57.256813889726274
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 28.876793240516363,
      "bestSolution_spin0": 28.876793240516363,
      "bestSolution_spin1": 28.249992468650298,
      "bestSolution_randSpin": 28.249992468650298,
      "with_spin": 28.876793240516363,
      "without_spin": 28.249992468650298
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.02143073409351,
      "bestSolution_spin0": 34.02143073409351,
      "bestSolution_spin1": 32.934050014639105,
      "bestSolution_randSpin": 34.02143073409351,
      "with_spin": 34.02143073409351,
      "without_spin": 34.02143073409351
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 43.46357819870046,
      "bestSolution_spin0": 43.250278431719636,
      "bestSolution_spin1": 43.46357819870046,
      "bestSolution_randSpin": 43.46357819870046,
      "with_spin": 43.46357819870046,
      "without_spin": 43.46357819870046
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 18.519749290246082,
      "bestSolution_spin0": 18.519749290246082,
      "bestSolution_spin1": 17.268314055725416,
      "bestSolution_randSpin": 18.519749290246082,
      "with_spin": 18.519749290246082,
      "without_spin": 18.519749290246082
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 33.11944935073805,
      "bestSolution_spin0": 33.11944935073805,
      "bestSolution_spin1": 32.94923841891024,
      "bestSolution_randSpin": 33.11944935073805,
      "with_spin": 33.11944935073805,
      "without_spin": 33.11944935073805
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 22.17920649786045,
      "bestSolution_spin0": 22.17920649786045,
      "bestSolution_spin1": 20.92586675411991,
      "bestSolution_randSpin": 22.17920649786045,
      "with_spin": 22.17920649786045,
      "without_spin": 22.17920649786045
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      25.934993772865965,
      50.126809927705494,
      46.31300645241578,
      57.256813889726274,
      28.876793240516363,
      34.02143073409351,
      43.46357819870046,
      18.519749290246082,
      33.11944935073805,
      22.17920649786045
    ],
    "bestSolution_spin0": [
      25.934993772865965,
      49.362166014444455,
      46.31300645241578,
      54.31635628096203,
      28.876793240516363,
      34.02143073409351,
      43.250278431719636,
      18.519749290246082,
      33.11944935073805,
      22.17920649786045
    ],
    "bestSolution_spin1": [
      24.78938854155396,
      50.126809927705494,
      46.266931031222924,
      57.256813889726274,
      28.249992468650298,
      32.934050014639105,
      43.46357819870046,
      17.268314055725416,
      32.94923841891024,
      20.92586675411991
    ],
    "bestSolution_randSpin": [
      24.78938854155396,
      49.362166014444455,
      46.266931031222924,
      57.256813889726274,
      28.249992468650298,
      34.02143073409351,
      43.46357819870046,
      18.519749290246082,
      33.11944935073805,
      22.17920649786045
    ]
  },
  "results_with_spin": [
    25.934993772865965,
    50.126809927705494,
    46.31300645241578,
    57.256813889726274,
    28.876793240516363,
    34.02143073409351,
    43.46357819870046,
    18.519749290246082,
    33.11944935073805,
    22.17920649786045
  ],
  "results_without_spin": [
    24.78938854155396,
    49.362166014444455,
    46.266931031222924,
    57.256813889726274,
    28.249992468650298,
    34.02143073409351,
    43.46357819870046,
    18.519749290246082,
    33.11944935073805,
    22.17920649786045
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 19,
    "seed": 701900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 49.37696652105081,
      "bestSolution_spin0": 49.10270700057467,
      "bestSolution_spin1": 49.37696652105081,
      "bestSolution_randSpin": 49.37696652105081,
      "with_spin": 49.37696652105081,
      "without_spin": 49.37696652105081
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 50.70774325397856,
      "bestSolution_spin0": 47.89601766140237,
      "bestSolution_spin1": 50.70774325397856,
      "bestSolution_randSpin": 47.89601766140237,
      "with_spin": 50.70774325397856,
      "without_spin": 47.89601766140237
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 36.496891544036735,
      "bestSolution_spin0": 36.496891544036735,
      "bestSolution_spin1": 36.47044288309,
      "bestSolution_randSpin": 36.47044288309,
      "with_spin": 36.496891544036735,
      "without_spin": 36.47044288309
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 52.30371985860608,
      "bestSolution_spin0": 51.43640875521116,
      "bestSolution_spin1": 52.30371985860608,
      "bestSolution_randSpin": 51.43640875521116,
      "with_spin": 52.30371985860608,
      "without_spin": 51.43640875521116
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 53.759513033344724,
      "bestSolution_spin0": 52.05372078074373,
      "bestSolution_spin1": 53.759513033344724,
      "bestSolution_randSpin": 53.759513033344724,
      "with_spin": 53.759513033344724,
      "without_spin": 53.759513033344724
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 20.437826888844018,
      "bestSolution_spin0": 20.437826888844018,
      "bestSolution_spin1": 19.208221070890573,
      "bestSolution_randSpin": 20.437826888844018,
      "with_spin": 20.437826888844018,
      "without_spin": 20.437826888844018
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 26.18399684846709,
      "bestSolution_spin0": 26.18399684846709,
      "bestSolution_spin1": 24.080448563922282,
      "bestSolution_randSpin": 24.080448563922282,
      "with_spin": 26.18399684846709,
      "without_spin": 24.080448563922282
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 21.195122448485186,
      "bestSolution_spin0": 21.195122448485186,
      "bestSolution_spin1": 19.308713992213804,
      "bestSolution_randSpin": 21.195122448485186,
      "with_spin": 21.195122448485186,
      "without_spin": 21.195122448485186
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 51.2864245524485,
      "bestSolution_spin0": 49.339650091349775,
      "bestSolution_spin1": 51.2864245524485,
      "bestSolution_randSpin": 51.2864245524485,
      "with_spin": 51.2864245524485,
      "without_spin": 51.2864245524485
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.497157670018595,
      "bestSolution_spin0": 47.270198219796306,
      "bestSolution_spin1": 48.497157670018595,
      "bestSolution_randSpin": 48.497157670018595,
      "with_spin": 48.497157670018595,
      "without_spin": 48.497157670018595
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.37696652105081,
      50.70774325397856,
      36.496891544036735,
      52.30371985860608,
      53.759513033344724,
      20.437826888844018,
      26.18399684846709,
      21.195122448485186,
      51.2864245524485,
      48.497157670018595
    ],
    "bestSolution_spin0": [
      49.10270700057467,
      47.89601766140237,
      36.496891544036735,
      51.43640875521116,
      52.05372078074373,
      20.437826888844018,
      26.18399684846709,
      21.195122448485186,
      49.339650091349775,
      47.270198219796306
    ],
    "bestSolution_spin1": [
      49.37696652105081,
      50.70774325397856,
      36.47044288309,
      52.30371985860608,
      53.759513033344724,
      19.208221070890573,
      24.080448563922282,
      19.308713992213804,
      51.2864245524485,
      48.497157670018595
    ],
    "bestSolution_randSpin": [
      49.37696652105081,
      47.89601766140237,
      36.47044288309,
      51.43640875521116,
      53.759513033344724,
      20.437826888844018,
      24.080448563922282,
      21.195122448485186,
      51.2864245524485,
      48.497157670018595
    ]
  },
  "results_with_spin": [
    49.37696652105081,
    50.70774325397856,
    36.496891544036735,
    52.30371985860608,
    53.759513033344724,
    20.437826888844018,
    26.18399684846709,
    21.195122448485186,
    51.2864245524485,
    48.497157670018595
  ],
  "results_without_spin": [
    49.37696652105081,
    47.89601766140237,
    36.47044288309,
    51.43640875521116,
    53.759513033344724,
    20.437826888844018,
    24.080448563922282,
    21.195122448485186,
    51.2864245524485,
    48.497157670018595
  ]
}

==> DataFinal/J_01_K_040/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 20,
    "seed": 702000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 46.057886829373636,
      "bestSolution_spin0": 44.87384328372627,
      "bestSolution_spin1": 46.057886829373636,
      "bestSolution_randSpin": 44.87384328372627,
      "with_spin": 46.057886829373636,
      "without_spin": 44.87384328372627
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 56.74299380800071,
      "bestSolution_spin0": 54.91662710268204,
      "bestSolution_spin1": 56.74299380800071,
      "bestSolution_randSpin": 56.74299380800071,
      "with_spin": 56.74299380800071,
      "without_spin": 56.74299380800071
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 22.860908431340533,
      "bestSolution_spin0": 22.860908431340533,
      "bestSolution_spin1": 20.82448692244745,
      "bestSolution_randSpin": 22.860908431340533,
      "with_spin": 22.860908431340533,
      "without_spin": 22.860908431340533
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 49.26135671236693,
      "bestSolution_spin0": 48.36943778526684,
      "bestSolution_spin1": 49.26135671236693,
      "bestSolution_randSpin": 49.26135671236693,
      "with_spin": 49.26135671236693,
      "without_spin": 49.26135671236693
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 55.550957131316096,
      "bestSolution_spin0": 53.51130787360049,
      "bestSolution_spin1": 55.550957131316096,
      "bestSolution_randSpin": 53.51130787360049,
      "with_spin": 55.550957131316096,
      "without_spin": 53.51130787360049
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 41.52492563957266,
      "bestSolution_spin0": 40.531415758640165,
      "bestSolution_spin1": 41.52492563957266,
      "bestSolution_randSpin": 41.52492563957266,
      "with_spin": 41.52492563957266,
      "without_spin": 41.52492563957266
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 36.61767431874352,
      "bestSolution_spin0": 36.2270817732898,
      "bestSolution_spin1": 36.61767431874352,
      "bestSolution_randSpin": 36.61767431874352,
      "with_spin": 36.61767431874352,
      "without_spin": 36.61767431874352
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 57.971365532755385,
      "bestSolution_spin0": 55.36691178357111,
      "bestSolution_spin1": 57.971365532755385,
      "bestSolution_randSpin": 57.971365532755385,
      "with_spin": 57.971365532755385,
      "without_spin": 57.971365532755385
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 39.911508456180705,
      "bestSolution_spin0": 39.39077384073363,
      "bestSolution_spin1": 39.911508456180705,
      "bestSolution_randSpin": 39.911508456180705,
      "with_spin": 39.911508456180705,
      "without_spin": 39.911508456180705
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 56.3406063657148,
      "bestSolution_spin0": 54.98729394909209,
      "bestSolution_spin1": 56.3406063657148,
      "bestSolution_randSpin": 54.98729394909209,
      "with_spin": 56.3406063657148,
      "without_spin": 54.98729394909209
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      46.057886829373636,
      56.74299380800071,
      22.860908431340533,
      49.26135671236693,
      55.550957131316096,
      41.52492563957266,
      36.61767431874352,
      57.971365532755385,
      39.911508456180705,
      56.3406063657148
    ],
    "bestSolution_spin0": [
      44.87384328372627,
      54.91662710268204,
      22.860908431340533,
      48.36943778526684,
      53.51130787360049,
      40.531415758640165,
      36.2270817732898,
      55.36691178357111,
      39.39077384073363,
      54.98729394909209
    ],
    "bestSolution_spin1": [
      46.057886829373636,
      56.74299380800071,
      20.82448692244745,
      49.26135671236693,
      55.550957131316096,
      41.52492563957266,
      36.61767431874352,
      57.971365532755385,
      39.911508456180705,
      56.3406063657148
    ],
    "bestSolution_randSpin": [
      44.87384328372627,
      56.74299380800071,
      22.860908431340533,
      49.26135671236693,
      53.51130787360049,
      41.52492563957266,
      36.61767431874352,
      57.971365532755385,
      39.911508456180705,
      54.98729394909209
    ]
  },
  "results_with_spin": [
    46.057886829373636,
    56.74299380800071,
    22.860908431340533,
    49.26135671236693,
    55.550957131316096,
    41.52492563957266,
    36.61767431874352,
    57.971365532755385,
    39.911508456180705,
    56.3406063657148
  ],
  "results_without_spin": [
    44.87384328372627,
    56.74299380800071,
    22.860908431340533,
    49.26135671236693,
    53.51130787360049,
    41.52492563957266,
    36.61767431874352,
    57.971365532755385,
    39.911508456180705,
    54.98729394909209
  ]
}

==> DataFinal/J_01_K_040/merged/results.json <==
{
  "config": {
    "numSat": 1,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 1,
    "seed": 700100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_01_K_040/chunks/chunk_001.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_002.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_003.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_004.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_005.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_006.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_007.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_008.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_009.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_010.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_011.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_012.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_013.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_014.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_015.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_016.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_017.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_018.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_019.json",
    "Data1/experiments/J_01_K_040/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.92580194415052,
      24.917376617800418,
      17.13433827719878,
      18.0278746238086,
      50.65289472389024,
      48.551191898474706,
      49.697593573914034,
      36.517469948312836,
      51.10003567271012,
      23.03666517233512,
      19.308734990501456,
      46.347593033685,
      51.351127197150376,
      28.27349227155422,
      58.03511869705693,
      50.565534713579304,
      27.666036384049065,
      51.67545160307606,
      60.43990607397461,
      38.129167066249806,
      47.28439882862954,
      24.86528381064797,
      59.39948222204909,
      26.819815308164436,
      45.53208054429774,
      47.39788251836977,
      20.128833943137465,
      17.659187306321236,
      52.001308830420285,
      32.55177599699182,
      39.64495221212847,
      29.036522497986052,
      35.18380621513664,
      18.239535617609427,
      43.529040428870225,
      36.98475827962157,
      20.50190844531258,
      52.67198370203767,
      27.762888155723005,
      47.88281375508725,
      42.29133908586351,
      51.21525100205682,
      42.73480522768557,
      54.782803558254315,
      19.81993059987323,
      28.563642845629907,
      42.91425450700302,
      55.37605794600276,
      23.735326719701305,
      42.57660683388715,
      42.572192127188536,
      46.33212397049428,
      52.97448623332244,
      48.03917168300446,
      17.22254418473219,
      43.855555848985205,
      37.951668680343815,
      38.32327223775209,
      15.42536776513907,
      49.18550256715419,
      35.55135465995604,
      27.707559268002726,
      54.44554245246389,
      22.225228891502645,
      42.246402054781505,
      38.72426409563333,
      24.422267239103185,
      46.97712336166782,
      49.13975522965794,
      27.27331211160746,
      14.671854752103798,
      56.67896151756198,
      43.60050040648928,
      48.9016393814062,
      40.648622396979356,
      14.370880199402134,
      27.976235422756623,
      48.979129435504255,
      23.116024510427195,
      52.176958093599566,
      52.225351632788815,
      34.32470344956468,
      37.79953771924467,
      15.663341922667131,
      53.73427373735855,
      54.45141207740255,
      42.426003021093806,
      53.70234883197432,
      27.421058227841087,
      35.0034446025108,
      31.05063697639485,
      31.563578123223845,
      33.42670870842218,
      55.466754986487615,
      26.402122967470476,
      38.530428295348656,
      29.9387224896261,
      26.340953246862014,
      31.760592257913125,
      57.10890758095803,
      47.81708168897183,
      49.12647483855717,
      19.08445032419114,
      16.37661388040402,
      37.40223527027709,
      47.708907032427206,
      31.85229182313772,
      46.59995841793535,
      47.38530881282773,
      45.389255204510725,
      38.86033879524436,
      56.1888438424192,
      38.86491421004252,
      17.222907741208566,
      54.82778840717617,
      54.75927530773218,
      30.51592987028086,
      36.97100612884839,
      56.209455392860235,
      39.892859188191025,
      53.31624625215668,
      19.64950352585219,
      37.683291863384774,
      26.619964476281652,
      37.41612001250699,
      45.53260005890989,
      43.07625677789545,
      40.13497189747059,
      27.634923743800783,
      19.6894279840439,
      16.280870098822987,
      16.466409598017375,
      25.395957693412104,
      47.8321081268558,
      21.05251786695733,
      48.549785000884874,
      20.415463886269045,
      35.24451249178162,
      41.27689746548754,
      50.50814193393613,
      29.28352070587723,
      56.336356674979356,
      52.592335062526466,
      52.39465775510566,
      57.28966787831716,
      35.57017354012986,
      58.58384320560282,
      22.09869955220165,
      25.58840109676664,
      46.70815920282703,
      20.02597044266053,
      52.73840611416723,
      23.52638056665359,
      39.908493034760845,
      15.617773847529167,
      54.96445643083329,
      47.30612444532448,
      41.72280630504835,
      60.422628195362435,
      18.7895112634387,
      54.40117593148761,
      21.31495827631808,
      45.767884022178,
      12.82201946611454,
      27.749293751722156,
      48.59772107976072,
      30.354282945974084,
      33.54746986422515,
      32.79755656356751,
      38.1076236789314,
      25.934993772865965,
      50.126809927705494,
      46.31300645241578,
      57.256813889726274,
      28.876793240516363,
      34.02143073409351,
      43.46357819870046,
      18.519749290246082,
      33.11944935073805,
      22.17920649786045,
      49.37696652105081,
      50.70774325397856,
      36.496891544036735,
      52.30371985860608,
      53.759513033344724,
      20.437826888844018,
      26.18399684846709,
      21.195122448485186,
      51.2864245524485,
      48.497157670018595,
      46.057886829373636,
      56.74299380800071,
      22.860908431340533,
      49.26135671236693,
      55.550957131316096,
      41.52492563957266,
      36.61767431874352,
      57.971365532755385,
      39.911508456180705,
      56.3406063657148
    ],
    "bestSolution_spin0": [
      38.79230310932614,
      24.917376617800418,
      17.13433827719878,
      18.0278746238086,
      49.36306765148343,
      46.79449679177553,
      48.57076003353821,
      36.517469948312836,
      50.11811930883455,
      23.03666517233512,
      19.308734990501456,
      44.95126248053553,
      49.42150854175581,
      28.27349227155422,
      54.958207498598,
      48.06747162294779,
      27.666036384049065,
      50.11215431225618,
      58.22213228101334,
      37.79730989364663,
      45.28649728308607,
      24.86528381064797,
      56.048152817978945,
      26.819815308164436,
      44.833915033252296,
      46.71615733151971,
      20.128833943137465,
      17.659187306321236,
      51.30185597447267,
      32.55177599699182,
      39.448140783201865,
      29.036522497986052,
      35.18380621513664,
      18.239535617609427,
      42.4794996414243,
      36.694570400851674,
      20.50190844531258,
      50.864301599938514,
      27.762888155723005,
      47.04529404915226,
      41.18981536843058,
      50.10956832261792,
      41.57979403180215,
      51.61672957501075,
      19.81993059987323,
      28.563642845629907,
      41.820403100476064,
      53.613648409700396,
      23.735326719701305,
      41.637519484538004,
      42.48351784588414,
      46.18653118279316,
      50.82913268534652,
      47.75058410963147,
      17.22254418473219,
      42.02307403002344,
      37.869672300422764,
      38.32327223775209,
      15.42536776513907,
      49.07543953258704,
      35.31070913518756,
      27.707559268002726,
      52.10433703556142,
      22.225228891502645,
      41.93939204118896,
      38.72426409563333,
      24.422267239103185,
      46.039910944894,
      47.18227818483177,
      27.27331211160746,
      14.671854752103798,
      53.558338716580565,
      43.28703432540203,
      47.370714081226296,
      40.648622396979356,
      14.370880199402134,
      27.976235422756623,
      48.979129435504255,
      23.116024510427195,
      50.2537910636462,
      50.11723475701667,
      34.32470344956468,
      37.79953771924467,
      15.663341922667131,
      51.66150423807164,
      53.027760883027725,
      41.80638997448784,
      51.843462625594626,
      27.421058227841087,
      34.11354151718941,
      31.05063697639485,
      31.563578123223845,
      33.42670870842218,
      54.779117031001036,
      26.402122967470476,
      38.22960022637365,
      29.9387224896261,
      26.340953246862014,
      31.579819645904042,
      53.848707080338414,
      46.06688521959347,
      47.56693646431897,
      19.08445032419114,
      16.37661388040402,
      37.05445294285007,
      46.91503945218392,
      31.85229182313772,
      45.71771564454932,
      46.63571596841105,
      45.389255204510725,
      38.59191040450757,
      53.416503627779846,
      38.86491421004252,
      17.222907741208566,
      53.48987479831902,
      52.43562381245984,
      30.51592987028086,
      36.97100612884839,
      53.5432391774885,
      38.88282012801473,
      51.24966578809225,
      19.64950352585219,
      37.06331307993122,
      26.619964476281652,
      37.27174167350511,
      44.551507100346015,
      42.2083161755223,
      40.13497189747059,
      27.634923743800783,
      19.6894279840439,
      16.280870098822987,
      16.466409598017375,
      25.395957693412104,
      47.211535751150656,
      21.05251786695733,
      47.11873213667116,
      20.415463886269045,
      35.24451249178162,
      40.1789034383621,
      48.72117587704134,
      29.28352070587723,
      53.63607475151217,
      51.06377786090056,
      49.77598024102146,
      53.87496264932389,
      35.57017354012986,
      55.60387459213757,
      22.09869955220165,
      25.58840109676664,
      45.05501937010065,
      20.02597044266053,
      50.2470069081842,
      23.52638056665359,
      39.67589761058596,
      15.617773847529167,
      51.81256376148259,
      45.71861795917482,
      41.32086213895714,
      57.5986981986277,
      18.7895112634387,
      51.38787292214628,
      21.31495827631808,
      44.88974466116663,
      12.82201946611454,
      27.749293751722156,
      46.9330964920144,
      30.354282945974084,
      33.54746986422515,
      32.79755656356751,
      37.660076806346815,
      25.934993772865965,
      49.362166014444455,
      46.31300645241578,
      54.31635628096203,
      28.876793240516363,
      34.02143073409351,
      43.250278431719636,
      18.519749290246082,
      33.11944935073805,
      22.17920649786045,
      49.10270700057467,
      47.89601766140237,
      36.496891544036735,
      51.43640875521116,
      52.05372078074373,
      20.437826888844018,
      26.18399684846709,
      21.195122448485186,
      49.339650091349775,
      47.270198219796306,
      44.87384328372627,
      54.91662710268204,
      22.860908431340533,
      48.36943778526684,
      53.51130787360049,
      40.531415758640165,
      36.2270817732898,
      55.36691178357111,
      39.39077384073363,
      54.98729394909209
    ],
    "bestSolution_spin1": [
      38.92580194415052,
      23.532956504952814,
      15.849758368211063,
      16.40687323799421,
      50.65289472389024,
      48.551191898474706,
      49.697593573914034,
      36.258777311547576,
      51.10003567271012,
      21.851302377258936,
      17.447923805852795,
      46.347593033685,
      51.351127197150376,
      26.482671843442635,
      58.03511869705693,
      50.565534713579304,
      25.665903132298148,
      51.67545160307606,
      60.43990607397461,
      38.129167066249806,
      47.28439882862954,
      23.294452173031765,
      59.39948222204909,
      25.70689462469837,
      45.53208054429774,
      47.39788251836977,
      18.10510235605627,
      15.930925264571492,
      52.001308830420285,
      32.15216470278734,
      39.64495221212847,
      28.323377760241748,
      35.03960114277373,
      16.400615507019744,
      43.529040428870225,
      36.98475827962157,
      18.849912852865188,
      52.67198370203767,
      26.168185122934183,
      47.88281375508725,
      42.29133908586351,
      51.21525100205682,
      42.73480522768557,
      54.782803558254315,
      18.394728487198332,
      28.083856956656028,
      42.91425450700302,
      55.37605794600276,
      21.87981395312267,
      42.57660683388715,
      42.572192127188536,
      46.33212397049428,
      52.97448623332244,
      48.03917168300446,
      16.146299199154953,
      43.855555848985205,
      37.951668680343815,
      37.35305552422618,
      13.600673781011665,
      49.18550256715419,
      35.55135465995604,
      26.990969450443856,
      54.44554245246389,
      20.648347357555316,
      42.246402054781505,
      38.09846371682259,
      22.731959214924547,
      46.97712336166782,
      49.13975522965794,
      25.70508519843638,
      12.986999904235793,
      56.67896151756198,
      43.60050040648928,
      48.9016393814062,
      39.95723576546277,
      12.573659963172409,
      26.496342606382104,
      48.76761572142168,
      21.759697766410675,
      52.176958093599566,
      52.225351632788815,
      33.99686161768135,
      37.32102246877129,
      13.864389761118927,
      53.73427373735855,
      54.45141207740255,
      42.426003021093806,
      53.70234883197432,
      26.97232213004626,
      35.0034446025108,
      30.125115062105124,
      30.157447987306785,
      32.48413242189617,
      55.466754986487615,
      24.12677927565887,
      38.530428295348656,
      28.810959175825317,
      24.45131740619939,
      31.760592257913125,
      57.10890758095803,
      47.81708168897183,
      49.12647483855717,
      17.697311519158056,
      14.898218894833082,
      37.40223527027709,
      47.708907032427206,
      31.401796701584793,
      46.59995841793535,
      47.38530881282773,
      44.59100534060021,
      38.86033879524436,
      56.1888438424192,
      38.70818868764866,
      15.88822206209067,
      54.82778840717617,
      54.75927530773218,
      29.157326407545597,
      36.90006042219972,
      56.209455392860235,
      39.892859188191025,
      53.31624625215668,
      17.40772780394014,
      37.683291863384774,
      25.98408360011636,
      37.41612001250699,
      45.53260005890989,
      43.07625677789545,
      39.03564294014131,
      26.423876661991677,
      18.10375795540009,
      14.648830970517484,
      15.156439348262783,
      23.652306481706532,
      47.8321081268558,
      19.950264862660354,
      48.549785000884874,
      19.125872441905763,
      34.50331232962762,
      41.27689746548754,
      50.50814193393613,
      28.02906187069383,
      56.336356674979356,
      52.592335062526466,
      52.39465775510566,
      57.28966787831716,
      34.924754045159716,
      58.58384320560282,
      21.180857350828596,
      23.96868405686549,
      46.70815920282703,
      18.15484478840644,
      52.73840611416723,
      21.809283793955032,
      39.908493034760845,
      13.789705268878514,
      54.96445643083329,
      47.30612444532448,
      41.72280630504835,
      60.422628195362435,
      17.070598862395187,
      54.40117593148761,
      19.6987614437259,
      45.767884022178,
      11.100392615878153,
      25.874898729418536,
      48.59772107976072,
      29.585598449108335,
      33.18588107965475,
      32.361251521297945,
      38.1076236789314,
      24.78938854155396,
      50.126809927705494,
      46.266931031222924,
      57.256813889726274,
      28.249992468650298,
      32.934050014639105,
      43.46357819870046,
      17.268314055725416,
      32.94923841891024,
      20.92586675411991,
      49.37696652105081,
      50.70774325397856,
      36.47044288309,
      52.30371985860608,
      53.759513033344724,
      19.208221070890573,
      24.080448563922282,
      19.308713992213804,
      51.2864245524485,
      48.497157670018595,
      46.057886829373636,
      56.74299380800071,
      20.82448692244745,
      49.26135671236693,
      55.550957131316096,
      41.52492563957266,
      36.61767431874352,
      57.971365532755385,
      39.911508456180705,
      56.3406063657148
    ],
    "bestSolution_randSpin": [
      38.79230310932614,
      24.917376617800418,
      17.13433827719878,
      18.0278746238086,
      50.65289472389024,
      46.79449679177553,
      49.697593573914034,
      36.517469948312836,
      50.11811930883455,
      21.851302377258936,
      19.308734990501456,
      44.95126248053553,
      51.351127197150376,
      28.27349227155422,
      58.03511869705693,
      50.565534713579304,
      25.665903132298148,
      50.11215431225618,
      60.43990607397461,
      38.129167066249806,
      47.28439882862954,
      24.86528381064797,
      56.048152817978945,
      25.70689462469837,
      44.833915033252296,
      47.39788251836977,
      18.10510235605627,
      15.930925264571492,
      52.001308830420285,
      32.55177599699182,
      39.448140783201865,
      29.036522497986052,
      35.18380621513664,
      18.239535617609427,
      42.4794996414243,
      36.98475827962157,
      20.50190844531258,
      50.864301599938514,
      27.762888155723005,
      47.88281375508725,
      42.29133908586351,
      50.10956832261792,
      41.57979403180215,
      51.61672957501075,
      18.394728487198332,
      28.083856956656028,
      42.91425450700302,
      53.613648409700396,
      21.87981395312267,
      41.637519484538004,
      42.572192127188536,
      46.33212397049428,
      52.97448623332244,
      47.75058410963147,
      16.146299199154953,
      42.02307403002344,
      37.869672300422764,
      37.35305552422618,
      15.42536776513907,
      49.18550256715419,
      35.31070913518756,
      26.990969450443856,
      52.10433703556142,
      20.648347357555316,
      42.246402054781505,
      38.09846371682259,
      24.422267239103185,
      46.039910944894,
      47.18227818483177,
      27.27331211160746,
      12.986999904235793,
      53.558338716580565,
      43.60050040648928,
      47.370714081226296,
      40.648622396979356,
      14.370880199402134,
      27.976235422756623,
      48.76761572142168,
      23.116024510427195,
      52.176958093599566,
      50.11723475701667,
      33.99686161768135,
      37.79953771924467,
      15.663341922667131,
      53.73427373735855,
      53.027760883027725,
      41.80638997448784,
      53.70234883197432,
      27.421058227841087,
      34.11354151718941,
      31.05063697639485,
      31.563578123223845,
      32.48413242189617,
      55.466754986487615,
      24.12677927565887,
      38.530428295348656,
      29.9387224896261,
      24.45131740619939,
      31.760592257913125,
      53.848707080338414,
      47.81708168897183,
      47.56693646431897,
      19.08445032419114,
      14.898218894833082,
      37.40223527027709,
      46.91503945218392,
      31.401796701584793,
      45.71771564454932,
      47.38530881282773,
      44.59100534060021,
      38.59191040450757,
      56.1888438424192,
      38.70818868764866,
      15.88822206209067,
      53.48987479831902,
      52.43562381245984,
      29.157326407545597,
      36.90006042219972,
      56.209455392860235,
      38.88282012801473,
      51.24966578809225,
      17.40772780394014,
      37.06331307993122,
      26.619964476281652,
      37.27174167350511,
      44.551507100346015,
      42.2083161755223,
      40.13497189747059,
      27.634923743800783,
      18.10375795540009,
      16.280870098822987,
      16.466409598017375,
      25.395957693412104,
      47.8321081268558,
      19.950264862660354,
      48.549785000884874,
      20.415463886269045,
      35.24451249178162,
      41.27689746548754,
      48.72117587704134,
      29.28352070587723,
      53.63607475151217,
      51.06377786090056,
      52.39465775510566,
      53.87496264932389,
      35.57017354012986,
      55.60387459213757,
      22.09869955220165,
      23.96868405686549,
      45.05501937010065,
      18.15484478840644,
      50.2470069081842,
      23.52638056665359,
      39.908493034760845,
      15.617773847529167,
      54.96445643083329,
      47.30612444532448,
      41.72280630504835,
      60.422628195362435,
      18.7895112634387,
      51.38787292214628,
      21.31495827631808,
      44.88974466116663,
      11.100392615878153,
      27.749293751722156,
      46.9330964920144,
      30.354282945974084,
      33.18588107965475,
      32.361251521297945,
      38.1076236789314,
      24.78938854155396,
      49.362166014444455,
      46.266931031222924,
      57.256813889726274,
      28.249992468650298,
      34.02143073409351,
      43.46357819870046,
      18.519749290246082,
      33.11944935073805,
      22.17920649786045,
      49.37696652105081,
      47.89601766140237,
      36.47044288309,
      51.43640875521116,
      53.759513033344724,
      20.437826888844018,
      24.080448563922282,
      21.195122448485186,
      51.2864245524485,
      48.497157670018595,
      44.87384328372627,
      56.74299380800071,
      22.860908431340533,
      49.26135671236693,
      53.51130787360049,
      41.52492563957266,
      36.61767431874352,
      57.971365532755385,
      39.911508456180705,
      54.98729394909209
    ]
  },
  "results_with_spin": [
    38.92580194415052,
    24.917376617800418,
    17.13433827719878,
    18.0278746238086,
    50.65289472389024,
    48.551191898474706,
    49.697593573914034,
    36.517469948312836,
    51.10003567271012,
    23.03666517233512,
    19.308734990501456,
    46.347593033685,
    51.351127197150376,
    28.27349227155422,
    58.03511869705693,
    50.565534713579304,
    27.666036384049065,
    51.67545160307606,
    60.43990607397461,
    38.129167066249806,
    47.28439882862954,
    24.86528381064797,
    59.39948222204909,
    26.819815308164436,
    45.53208054429774,
    47.39788251836977,
    20.128833943137465,
    17.659187306321236,
    52.001308830420285,
    32.55177599699182,
    39.64495221212847,
    29.036522497986052,
    35.18380621513664,
    18.239535617609427,
    43.529040428870225,
    36.98475827962157,
    20.50190844531258,
    52.67198370203767,
    27.762888155723005,
    47.88281375508725,
    42.29133908586351,
    51.21525100205682,
    42.73480522768557,
    54.782803558254315,
    19.81993059987323,
    28.563642845629907,
    42.91425450700302,
    55.37605794600276,
    23.735326719701305,
    42.57660683388715,
    42.572192127188536,
    46.33212397049428,
    52.97448623332244,
    48.03917168300446,
    17.22254418473219,
    43.855555848985205,
    37.951668680343815,
    38.32327223775209,
    15.42536776513907,
    49.18550256715419,
    35.55135465995604,
    27.707559268002726,
    54.44554245246389,
    22.225228891502645,
    42.246402054781505,
    38.72426409563333,
    24.422267239103185,
    46.97712336166782,
    49.13975522965794,
    27.27331211160746,
    14.671854752103798,
    56.67896151756198,
    43.60050040648928,
    48.9016393814062,
    40.648622396979356,
    14.370880199402134,
    27.976235422756623,
    48.979129435504255,
    23.116024510427195,
    52.176958093599566,
    52.225351632788815,
    34.32470344956468,
    37.79953771924467,
    15.663341922667131,
    53.73427373735855,
    54.45141207740255,
    42.426003021093806,
    53.70234883197432,
    27.421058227841087,
    35.0034446025108,
    31.05063697639485,
    31.563578123223845,
    33.42670870842218,
    55.466754986487615,
    26.402122967470476,
    38.530428295348656,
    29.9387224896261,
    26.340953246862014,
    31.760592257913125,
    57.10890758095803,
    47.81708168897183,
    49.12647483855717,
    19.08445032419114,
    16.37661388040402,
    37.40223527027709,
    47.708907032427206,
    31.85229182313772,
    46.59995841793535,
    47.38530881282773,
    45.389255204510725,
    38.86033879524436,
    56.1888438424192,
    38.86491421004252,
    17.222907741208566,
    54.82778840717617,
    54.75927530773218,
    30.51592987028086,
    36.97100612884839,
    56.209455392860235,
    39.892859188191025,
    53.31624625215668,
    19.64950352585219,
    37.683291863384774,
    26.619964476281652,
    37.41612001250699,
    45.53260005890989,
    43.07625677789545,
    40.13497189747059,
    27.634923743800783,
    19.6894279840439,
    16.280870098822987,
    16.466409598017375,
    25.395957693412104,
    47.8321081268558,
    21.05251786695733,
    48.549785000884874,
    20.415463886269045,
    35.24451249178162,
    41.27689746548754,
    50.50814193393613,
    29.28352070587723,
    56.336356674979356,
    52.592335062526466,
    52.39465775510566,
    57.28966787831716,
    35.57017354012986,
    58.58384320560282,
    22.09869955220165,
    25.58840109676664,
    46.70815920282703,
    20.02597044266053,
    52.73840611416723,
    23.52638056665359,
    39.908493034760845,
    15.617773847529167,
    54.96445643083329,
    47.30612444532448,
    41.72280630504835,
    60.422628195362435,
    18.7895112634387,
    54.40117593148761,
    21.31495827631808,
    45.767884022178,
    12.82201946611454,
    27.749293751722156,
    48.59772107976072,
    30.354282945974084,
    33.54746986422515,
    32.79755656356751,
    38.1076236789314,
    25.934993772865965,
    50.126809927705494,
    46.31300645241578,
    57.256813889726274,
    28.876793240516363,
    34.02143073409351,
    43.46357819870046,
    18.519749290246082,
    33.11944935073805,
    22.17920649786045,
    49.37696652105081,
    50.70774325397856,
    36.496891544036735,
    52.30371985860608,
    53.759513033344724,
    20.437826888844018,
    26.18399684846709,
    21.195122448485186,
    51.2864245524485,
    48.497157670018595,
    46.057886829373636,
    56.74299380800071,
    22.860908431340533,
    49.26135671236693,
    55.550957131316096,
    41.52492563957266,
    36.61767431874352,
    57.971365532755385,
    39.911508456180705,
    56.3406063657148
  ],
  "results_without_spin": [
    38.79230310932614,
    24.917376617800418,
    17.13433827719878,
    18.0278746238086,
    50.65289472389024,
    46.79449679177553,
    49.697593573914034,
    36.517469948312836,
    50.11811930883455,
    21.851302377258936,
    19.308734990501456,
    44.95126248053553,
    51.351127197150376,
    28.27349227155422,
    58.03511869705693,
    50.565534713579304,
    25.665903132298148,
    50.11215431225618,
    60.43990607397461,
    38.129167066249806,
    47.28439882862954,
    24.86528381064797,
    56.048152817978945,
    25.70689462469837,
    44.833915033252296,
    47.39788251836977,
    18.10510235605627,
    15.930925264571492,
    52.001308830420285,
    32.55177599699182,
    39.448140783201865,
    29.036522497986052,
    35.18380621513664,
    18.239535617609427,
    42.4794996414243,
    36.98475827962157,
    20.50190844531258,
    50.864301599938514,
    27.762888155723005,
    47.88281375508725,
    42.29133908586351,
    50.10956832261792,
    41.57979403180215,
    51.61672957501075,
    18.394728487198332,
    28.083856956656028,
    42.91425450700302,
    53.613648409700396,
    21.87981395312267,
    41.637519484538004,
    42.572192127188536,
    46.33212397049428,
    52.97448623332244,
    47.75058410963147,
    16.146299199154953,
    42.02307403002344,
    37.869672300422764,
    37.35305552422618,
    15.42536776513907,
    49.18550256715419,
    35.31070913518756,
    26.990969450443856,
    52.10433703556142,
    20.648347357555316,
    42.246402054781505,
    38.09846371682259,
    24.422267239103185,
    46.039910944894,
    47.18227818483177,
    27.27331211160746,
    12.986999904235793,
    53.558338716580565,
    43.60050040648928,
    47.370714081226296,
    40.648622396979356,
    14.370880199402134,
    27.976235422756623,
    48.76761572142168,
    23.116024510427195,
    52.176958093599566,
    50.11723475701667,
    33.99686161768135,
    37.79953771924467,
    15.663341922667131,
    53.73427373735855,
    53.027760883027725,
    41.80638997448784,
    53.70234883197432,
    27.421058227841087,
    34.11354151718941,
    31.05063697639485,
    31.563578123223845,
    32.48413242189617,
    55.466754986487615,
    24.12677927565887,
    38.530428295348656,
    29.9387224896261,
    24.45131740619939,
    31.760592257913125,
    53.848707080338414,
    47.81708168897183,
    47.56693646431897,
    19.08445032419114,
    14.898218894833082,
    37.40223527027709,
    46.91503945218392,
    31.401796701584793,
    45.71771564454932,
    47.38530881282773,
    44.59100534060021,
    38.59191040450757,
    56.1888438424192,
    38.70818868764866,
    15.88822206209067,
    53.48987479831902,
    52.43562381245984,
    29.157326407545597,
    36.90006042219972,
    56.209455392860235,
    38.88282012801473,
    51.24966578809225,
    17.40772780394014,
    37.06331307993122,
    26.619964476281652,
    37.27174167350511,
    44.551507100346015,
    42.2083161755223,
    40.13497189747059,
    27.634923743800783,
    18.10375795540009,
    16.280870098822987,
    16.466409598017375,
    25.395957693412104,
    47.8321081268558,
    19.950264862660354,
    48.549785000884874,
    20.415463886269045,
    35.24451249178162,
    41.27689746548754,
    48.72117587704134,
    29.28352070587723,
    53.63607475151217,
    51.06377786090056,
    52.39465775510566,
    53.87496264932389,
    35.57017354012986,
    55.60387459213757,
    22.09869955220165,
    23.96868405686549,
    45.05501937010065,
    18.15484478840644,
    50.2470069081842,
    23.52638056665359,
    39.908493034760845,
    15.617773847529167,
    54.96445643083329,
    47.30612444532448,
    41.72280630504835,
    60.422628195362435,
    18.7895112634387,
    51.38787292214628,
    21.31495827631808,
    44.88974466116663,
    11.100392615878153,
    27.749293751722156,
    46.9330964920144,
    30.354282945974084,
    33.18588107965475,
    32.361251521297945,
    38.1076236789314,
    24.78938854155396,
    49.362166014444455,
    46.266931031222924,
    57.256813889726274,
    28.249992468650298,
    34.02143073409351,
    43.46357819870046,
    18.519749290246082,
    33.11944935073805,
    22.17920649786045,
    49.37696652105081,
    47.89601766140237,
    36.47044288309,
    51.43640875521116,
    53.759513033344724,
    20.437826888844018,
    24.080448563922282,
    21.195122448485186,
    51.2864245524485,
    48.497157670018595,
    44.87384328372627,
    56.74299380800071,
    22.860908431340533,
    49.26135671236693,
    53.51130787360049,
    41.52492563957266,
    36.61767431874352,
    57.971365532755385,
    39.911508456180705,
    54.98729394909209
  ]
}


==> DataFinal/J_01_K_040/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17211621996669288,
        0.5016165979580842,
        0.8477952556350706
      ],
      "t_hat0": [
        0.018905972875922994,
        0.8621624520972627,
        -0.506279043989824
      ],
      "name": "SAT-1",
      "azimuth_deg": 358.59920475806473,
      "elevation_deg": 38.15683240003052,
      "heading_deg": 197.7647541959903
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23352815820143522,
        0.5726717516660284,
        0.785819103974196
      ],
      "t_hat0": [
        -0.8098493659378139,
        0.33273132114130616,
        -0.48314994817518286
      ],
      "name": "SAT-1",
      "azimuth_deg": 121.15699059503643,
      "elevation_deg": 62.552474187495655,
      "heading_deg": 139.24991391297706
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13963855990982552,
        0.5515899539740683,
        0.8223439640814514
      ],
      "t_hat0": [
        -0.9041182706086592,
        -0.40970652853842454,
        0.12128772907677199
      ],
      "name": "SAT-1",
      "azimuth_deg": 311.3339534508328,
      "elevation_deg": 47.03315948075064,
      "heading_deg": 82.02640620728157
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2000927115957464,
        0.5968116562926954,
        0.7770320158651324
      ],
      "t_hat0": [
        -0.7639603472384467,
        -0.5915903834334009,
        0.25765365527473844
      ],
      "name": "SAT-1",
      "azimuth_deg": 192.47322777103582,
      "elevation_deg": 64.29973748027321,
      "heading_deg": 66.57837196674276
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22419414292987253,
        0.5334115908553841,
        0.8156034949760013
      ],
      "t_hat0": [
        -0.9607789798634859,
        0.019189866631215396,
        -0.27665050311025213
      ],
      "name": "SAT-1",
      "azimuth_deg": 49.92704379590245,
      "elevation_deg": 56.474524505023396,
      "heading_deg": 115.85234882634028
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1920821845437305,
        0.560476904888248,
        0.8055867882902489
      ],
      "t_hat0": [
        -0.4922353504407413,
        -0.7651711954874663,
        0.4149908449264422
      ],
      "name": "SAT-1",
      "azimuth_deg": 346.99062595732715,
      "elevation_deg": 79.81742086288875,
      "heading_deg": 45.99018329927413
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.26438782844418934,
        0.5470232046642545,
        0.7942699098728437
      ],
      "t_hat0": [
        0.6004173393556361,
        0.7378625859081475,
        -0.30831448703886843
      ],
      "name": "SAT-1",
      "azimuth_deg": 92.63591587475747,
      "elevation_deg": 45.25427374311449,
      "heading_deg": 234.48275054513965
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22017225524898373,
        0.5701759059485699,
        0.7914692756477058
      ],
      "t_hat0": [
        -0.926585547059863,
        0.13136555511752354,
        -0.35239511192472484
      ],
      "name": "SAT-1",
      "azimuth_deg": 117.450689976295,
      "elevation_deg": 72.50112649196642,
      "heading_deg": 123.91755628938209
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1976699748810086,
        0.5178449440049272,
        0.8323239723803918
      ],
      "t_hat0": [
        0.31577811357877905,
        0.8374546704658744,
        -0.4460424395722019
      ],
      "name": "SAT-1",
      "azimuth_deg": 15.550800976440087,
      "elevation_deg": 48.987312209891584,
      "heading_deg": 215.23265834894585
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21350200823635357,
        0.5626783330860514,
        0.7986300682760115
      ],
      "t_hat0": [
        0.5863572903699386,
        -0.5800577436653317,
        0.5654362404762434
      ],
      "name": "SAT-1",
      "azimuth_deg": 85.90332887460777,
      "elevation_deg": 77.16797248934675,
      "heading_deg": 338.93769438183995
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21121993654804413,
        0.5778241120858579,
        0.7883561592940276
      ],
      "t_hat0": [
        0.7815244179151105,
        0.5842383227243835,
        -0.21882679557733992
      ],
      "name": "SAT-1",
      "azimuth_deg": 149.47082239807295,
      "elevation_deg": 75.83743567850868,
      "heading_deg": 248.69486985700115
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14523856727097187,
        0.5670076119340309,
        0.8108070834581693
      ],
      "t_hat0": [
        0.8469178121769517,
        0.4949154895351954,
        -0.19439361521290674
      ],
      "name": "SAT-1",
      "azimuth_deg": 295.4271644842413,
      "elevation_deg": 52.588732292879186,
      "heading_deg": 254.74846274473748
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2042480976225345,
        0.48785446648092534,
        0.8486935454875261
      ],
      "t_hat0": [
        0.09738016836505235,
        0.8727953961139424,
        -0.4782732475599076
      ],
      "name": "SAT-1",
      "azimuth_deg": 19.964718517483483,
      "elevation_deg": 35.4402296566563,
      "heading_deg": 202.50754175583677
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22114597585433693,
        0.5492874582983667,
        0.8058397765806508
      ],
      "t_hat0": [
        -0.16747881754824231,
        0.7926325735562705,
        -0.5862460652407027
      ],
      "name": "SAT-1",
      "azimuth_deg": 64.2974385730968,
      "elevation_deg": 66.61597521592883,
      "heading_deg": 186.11011399182917
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20044169427790876,
        0.5985000539174586,
        0.7756421937051906
      ],
      "t_hat0": [
        0.7541374594615122,
        0.5996318681937249,
        -0.2678027536890526
      ],
      "name": "SAT-1",
      "azimuth_deg": 192.09106761801297,
      "elevation_deg": 62.87430653694676,
      "heading_deg": 245.64833116694956
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11720965550953721,
        0.53161392622617,
        0.8388376065113748
      ],
      "t_hat0": [
        0.8732579849381048,
        0.45742597361773524,
        -0.1678748653065964
      ],
      "name": "SAT-1",
      "azimuth_deg": 319.3384285968277,
      "elevation_deg": 34.736661948545326,
      "heading_deg": 257.9464765751251
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16877363663772876,
        0.5306489280556104,
        0.830618549473528
      ],
      "t_hat0": [
        -0.9856163930895671,
        -0.08341651425234334,
        -0.1469762253668965
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.1472314227111,
      "elevation_deg": 50.60729451751676,
      "heading_deg": 106.82138331488775
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.28818483330808553,
        0.5531709718539229,
        0.7816337874921845
      ],
      "t_hat0": [
        -0.2770657534932243,
        -0.8295181526312808,
        0.48490638549767434
      ],
      "name": "SAT-1",
      "azimuth_deg": 103.59324982413865,
      "elevation_deg": 36.48184698509881,
      "heading_deg": 32.68035238164513
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16572518140721898,
        0.5859385223283611,
        0.7932283481439637
      ],
      "t_hat0": [
        0.553355681200494,
        -0.6105408974174493,
        0.5666015378233921
      ],
      "name": "SAT-1",
      "azimuth_deg": 259.29842093440635,
      "elevation_deg": 62.899524501743024,
      "heading_deg": 341.4402395653352
    }
  ]
}

==> DataFinal/J_01_K_040/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 1,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17717123343283125,
        0.5727181281754659,
        0.8003775982016738
      ],
      "t_hat0": [
        0.824377934302027,
        0.5305850492795463,
        -0.19718145682833454
      ],
      "name": "SAT-1",
      "azimuth_deg": 281.6630152480228,
      "elevation_deg": 73.48609087643706,
      "heading_deg": 252.63075523190062
    }
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 26.461156177205567,
      "bestSolution_spin0": 26.461156177205567,
      "bestSolution_spin1": 22.379839848414537,
      "bestSolution_randSpin": 22.379839848414537,
      "with_spin": 26.461156177205567,
      "without_spin": 22.379839848414537
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 21.359559055327175,
      "bestSolution_spin0": 20.76471948046639,
      "bestSolution_spin1": 19.762969887060358,
      "bestSolution_randSpin": 20.76471948046639,
      "with_spin": 21.359559055327175,
      "without_spin": 20.76471948046639
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 24.306427454340817,
      "bestSolution_spin0": 24.306427454340817,
      "bestSolution_spin1": 21.019833651230382,
      "bestSolution_randSpin": 21.019833651230382,
      "with_spin": 24.306427454340817,
      "without_spin": 21.019833651230382
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 31.79792426053041,
      "bestSolution_spin0": 31.79792426053041,
      "bestSolution_spin1": 28.845519599908815,
      "bestSolution_randSpin": 28.845519599908815,
      "with_spin": 31.79792426053041,
      "without_spin": 28.845519599908815
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 27.179745707093034,
      "bestSolution_spin0": 24.75988754435724,
      "bestSolution_spin1": 27.179745707093034,
      "bestSolution_randSpin": 27.179745707093034,
      "with_spin": 27.179745707093034,
      "without_spin": 27.179745707093034
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 29.998789258122628,
      "bestSolution_spin0": 29.998789258122628,
      "bestSolution_spin1": 27.493143735876885,
      "bestSolution_randSpin": 27.493143735876885,
      "with_spin": 29.998789258122628,
      "without_spin": 27.493143735876885
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 21.998221035906237,
      "bestSolution_spin0": 19.404204331664147,
      "bestSolution_spin1": 15.838906734604075,
      "bestSolution_randSpin": 19.404204331664147,
      "with_spin": 21.998221035906237,
      "without_spin": 19.404204331664147
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 29.849480840977677,
      "bestSolution_spin0": 29.849480840977677,
      "bestSolution_spin1": 26.160645163667123,
      "bestSolution_randSpin": 26.160645163667123,
      "with_spin": 29.849480840977677,
      "without_spin": 26.160645163667123
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 30.20576671080409,
      "bestSolution_spin0": 29.994473490401163,
      "bestSolution_spin1": 27.624343788846687,
      "bestSolution_randSpin": 29.994473490401163,
      "with_spin": 30.20576671080409,
      "without_spin": 29.994473490401163
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 21.049702329810913,
      "bestSolution_spin0": 18.348910143310327,
      "bestSolution_spin1": 17.46806330295011,
      "bestSolution_randSpin": 17.46806330295011,
      "with_spin": 21.049702329810913,
      "without_spin": 17.46806330295011
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      26.461156177205567,
      21.359559055327175,
      24.306427454340817,
      31.79792426053041,
      27.179745707093034,
      29.998789258122628,
      21.998221035906237,
      29.849480840977677,
      30.20576671080409,
      21.049702329810913
    ],
    "bestSolution_spin0": [
      26.461156177205567,
      20.76471948046639,
      24.306427454340817,
      31.79792426053041,
      24.75988754435724,
      29.998789258122628,
      19.404204331664147,
      29.849480840977677,
      29.994473490401163,
      18.348910143310327
    ],
    "bestSolution_spin1": [
      22.379839848414537,
      19.762969887060358,
      21.019833651230382,
      28.845519599908815,
      27.179745707093034,
      27.493143735876885,
      15.838906734604075,
      26.160645163667123,
      27.624343788846687,
      17.46806330295011
    ],
    "bestSolution_randSpin": [
      22.379839848414537,
      20.76471948046639,
      21.019833651230382,
      28.845519599908815,
      27.179745707093034,
      27.493143735876885,
      19.404204331664147,
      26.160645163667123,
      29.994473490401163,
      17.46806330295011
    ]
  },
  "results_with_spin": [
    26.461156177205567,
    21.359559055327175,
    24.306427454340817,
    31.79792426053041,
    27.179745707093034,
    29.998789258122628,
    21.998221035906237,
    29.849480840977677,
    30.20576671080409,
    21.049702329810913
  ],
  "results_without_spin": [
    22.379839848414537,
    20.76471948046639,
    21.019833651230382,
    28.845519599908815,
    27.179745707093034,
    27.493143735876885,
    19.404204331664147,
    26.160645163667123,
    29.994473490401163,
    17.46806330295011
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 26.472351547807357,
      "bestSolution_spin0": 26.472351547807357,
      "bestSolution_spin1": 25.578981040530483,
      "bestSolution_randSpin": 26.472351547807357,
      "with_spin": 26.472351547807357,
      "without_spin": 26.472351547807357
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 28.56450486132936,
      "bestSolution_spin0": 28.56450486132936,
      "bestSolution_spin1": 28.206392119295806,
      "bestSolution_randSpin": 28.206392119295806,
      "with_spin": 28.56450486132936,
      "without_spin": 28.206392119295806
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 22.4249152930551,
      "bestSolution_spin0": 19.249227591346152,
      "bestSolution_spin1": 17.91402730333232,
      "bestSolution_randSpin": 17.91402730333232,
      "with_spin": 22.4249152930551,
      "without_spin": 17.91402730333232
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 29.45749549721386,
      "bestSolution_spin0": 26.159002086481003,
      "bestSolution_spin1": 21.95743609183412,
      "bestSolution_randSpin": 26.159002086481003,
      "with_spin": 29.45749549721386,
      "without_spin": 26.159002086481003
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 25.15958539745295,
      "bestSolution_spin0": 21.204048901543583,
      "bestSolution_spin1": 21.85911212357592,
      "bestSolution_randSpin": 21.85911212357592,
      "with_spin": 25.15958539745295,
      "without_spin": 21.85911212357592
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 14.41687455115641,
      "bestSolution_spin0": 12.526832369833734,
      "bestSolution_spin1": 12.20818295424949,
      "bestSolution_randSpin": 12.20818295424949,
      "with_spin": 14.41687455115641,
      "without_spin": 12.20818295424949
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 18.169701007659967,
      "bestSolution_spin0": 14.210900194466822,
      "bestSolution_spin1": 13.63038009319987,
      "bestSolution_randSpin": 14.210900194466822,
      "with_spin": 18.169701007659967,
      "without_spin": 14.210900194466822
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 26.888665232560705,
      "bestSolution_spin0": 26.888665232560705,
      "bestSolution_spin1": 25.85372704895726,
      "bestSolution_randSpin": 26.888665232560705,
      "with_spin": 26.888665232560705,
      "without_spin": 26.888665232560705
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 26.912504961753264,
      "bestSolution_spin0": 26.876093559585627,
      "bestSolution_spin1": 25.720392956566798,
      "bestSolution_randSpin": 25.720392956566798,
      "with_spin": 26.912504961753264,
      "without_spin": 25.720392956566798
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 27.37739072514922,
      "bestSolution_spin0": 27.37739072514922,
      "bestSolution_spin1": 23.835338726713236,
      "bestSolution_randSpin": 23.835338726713236,
      "with_spin": 27.37739072514922,
      "without_spin": 23.835338726713236
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      26.472351547807357,
      28.56450486132936,
      22.4249152930551,
      29.45749549721386,
      25.15958539745295,
      14.41687455115641,
      18.169701007659967,
      26.888665232560705,
      26.912504961753264,
      27.37739072514922
    ],
    "bestSolution_spin0": [
      26.472351547807357,
      28.56450486132936,
      19.249227591346152,
      26.159002086481003,
      21.204048901543583,
      12.526832369833734,
      14.210900194466822,
      26.888665232560705,
      26.876093559585627,
      27.37739072514922
    ],
    "bestSolution_spin1": [
      25.578981040530483,
      28.206392119295806,
      17.91402730333232,
      21.95743609183412,
      21.85911212357592,
      12.20818295424949,
      13.63038009319987,
      25.85372704895726,
      25.720392956566798,
      23.835338726713236
    ],
    "bestSolution_randSpin": [
      26.472351547807357,
      28.206392119295806,
      17.91402730333232,
      26.159002086481003,
      21.85911212357592,
      12.20818295424949,
      14.210900194466822,
      26.888665232560705,
      25.720392956566798,
      23.835338726713236
    ]
  },
  "results_with_spin": [
    26.472351547807357,
    28.56450486132936,
    22.4249152930551,
    29.45749549721386,
    25.15958539745295,
    14.41687455115641,
    18.169701007659967,
    26.888665232560705,
    26.912504961753264,
    27.37739072514922
  ],
  "results_without_spin": [
    26.472351547807357,
    28.206392119295806,
    17.91402730333232,
    26.159002086481003,
    21.85911212357592,
    12.20818295424949,
    14.210900194466822,
    26.888665232560705,
    25.720392956566798,
    23.835338726713236
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 29.43366749811855,
      "bestSolution_spin0": 24.033217311298543,
      "bestSolution_spin1": 21.939883459308714,
      "bestSolution_randSpin": 21.939883459308714,
      "with_spin": 29.43366749811855,
      "without_spin": 21.939883459308714
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 24.312901331116873,
      "bestSolution_spin0": 17.91661995574784,
      "bestSolution_spin1": 18.31224551971893,
      "bestSolution_randSpin": 17.91661995574784,
      "with_spin": 24.312901331116873,
      "without_spin": 17.91661995574784
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 31.111830934904006,
      "bestSolution_spin0": 30.72387624718421,
      "bestSolution_spin1": 31.111830934904006,
      "bestSolution_randSpin": 31.111830934904006,
      "with_spin": 31.111830934904006,
      "without_spin": 31.111830934904006
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 21.926529224856445,
      "bestSolution_spin0": 18.29848431824253,
      "bestSolution_spin1": 20.003584908454556,
      "bestSolution_randSpin": 20.003584908454556,
      "with_spin": 21.926529224856445,
      "without_spin": 20.003584908454556
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 21.20493420234229,
      "bestSolution_spin0": 19.47120561114259,
      "bestSolution_spin1": 18.682649949446457,
      "bestSolution_randSpin": 19.47120561114259,
      "with_spin": 21.20493420234229,
      "without_spin": 19.47120561114259
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 22.415204278006975,
      "bestSolution_spin0": 22.415204278006975,
      "bestSolution_spin1": 19.87529966953844,
      "bestSolution_randSpin": 19.87529966953844,
      "with_spin": 22.415204278006975,
      "without_spin": 19.87529966953844
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 29.748140737330086,
      "bestSolution_spin0": 29.748140737330086,
      "bestSolution_spin1": 29.23595490832242,
      "bestSolution_randSpin": 29.23595490832242,
      "with_spin": 29.748140737330086,
      "without_spin": 29.23595490832242
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 29.22825184239655,
      "bestSolution_spin0": 28.57955658907814,
      "bestSolution_spin1": 27.035091344095715,
      "bestSolution_randSpin": 28.57955658907814,
      "with_spin": 29.22825184239655,
      "without_spin": 28.57955658907814
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 16.384819576740664,
      "bestSolution_spin0": 14.817275176204317,
      "bestSolution_spin1": 13.387222749094683,
      "bestSolution_randSpin": 13.387222749094683,
      "with_spin": 16.384819576740664,
      "without_spin": 13.387222749094683
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 26.425655667629474,
      "bestSolution_spin0": 25.97984819981179,
      "bestSolution_spin1": 25.357993076631743,
      "bestSolution_randSpin": 25.97984819981179,
      "with_spin": 26.425655667629474,
      "without_spin": 25.97984819981179
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      29.43366749811855,
      24.312901331116873,
      31.111830934904006,
      21.926529224856445,
      21.20493420234229,
      22.415204278006975,
      29.748140737330086,
      29.22825184239655,
      16.384819576740664,
      26.425655667629474
    ],
    "bestSolution_spin0": [
      24.033217311298543,
      17.91661995574784,
      30.72387624718421,
      18.29848431824253,
      19.47120561114259,
      22.415204278006975,
      29.748140737330086,
      28.57955658907814,
      14.817275176204317,
      25.97984819981179
    ],
    "bestSolution_spin1": [
      21.939883459308714,
      18.31224551971893,
      31.111830934904006,
      20.003584908454556,
      18.682649949446457,
      19.87529966953844,
      29.23595490832242,
      27.035091344095715,
      13.387222749094683,
      25.357993076631743
    ],
    "bestSolution_randSpin": [
      21.939883459308714,
      17.91661995574784,
      31.111830934904006,
      20.003584908454556,
      19.47120561114259,
      19.87529966953844,
      29.23595490832242,
      28.57955658907814,
      13.387222749094683,
      25.97984819981179
    ]
  },
  "results_with_spin": [
    29.43366749811855,
    24.312901331116873,
    31.111830934904006,
    21.926529224856445,
    21.20493420234229,
    22.415204278006975,
    29.748140737330086,
    29.22825184239655,
    16.384819576740664,
    26.425655667629474
  ],
  "results_without_spin": [
    21.939883459308714,
    17.91661995574784,
    31.111830934904006,
    20.003584908454556,
    19.47120561114259,
    19.87529966953844,
    29.23595490832242,
    28.57955658907814,
    13.387222749094683,
    25.97984819981179
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 31.027719455018108,
      "bestSolution_spin0": 31.027719455018108,
      "bestSolution_spin1": 30.835637218039146,
      "bestSolution_randSpin": 30.835637218039146,
      "with_spin": 31.027719455018108,
      "without_spin": 30.835637218039146
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 25.35247070462558,
      "bestSolution_spin0": 25.077789711015704,
      "bestSolution_spin1": 24.471343969358717,
      "bestSolution_randSpin": 24.471343969358717,
      "with_spin": 25.35247070462558,
      "without_spin": 24.471343969358717
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 24.271452643828912,
      "bestSolution_spin0": 23.738395222154978,
      "bestSolution_spin1": 19.024962605112343,
      "bestSolution_randSpin": 23.738395222154978,
      "with_spin": 24.271452643828912,
      "without_spin": 23.738395222154978
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.36566698298881,
      "bestSolution_spin0": 32.36566698298881,
      "bestSolution_spin1": 31.65629940365424,
      "bestSolution_randSpin": 31.65629940365424,
      "with_spin": 32.36566698298881,
      "without_spin": 31.65629940365424
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 20.04977756917285,
      "bestSolution_spin0": 19.956555133647157,
      "bestSolution_spin1": 17.9738696719029,
      "bestSolution_randSpin": 17.9738696719029,
      "with_spin": 20.04977756917285,
      "without_spin": 17.9738696719029
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 24.522517603666508,
      "bestSolution_spin0": 24.522517603666508,
      "bestSolution_spin1": 20.716265036344556,
      "bestSolution_randSpin": 24.522517603666508,
      "with_spin": 24.522517603666508,
      "without_spin": 24.522517603666508
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 26.30994436601268,
      "bestSolution_spin0": 23.532207525939107,
      "bestSolution_spin1": 22.347525267120602,
      "bestSolution_randSpin": 22.347525267120602,
      "with_spin": 26.30994436601268,
      "without_spin": 22.347525267120602
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 26.104158749345693,
      "bestSolution_spin0": 23.945982955294287,
      "bestSolution_spin1": 24.29134941190871,
      "bestSolution_randSpin": 23.945982955294287,
      "with_spin": 26.104158749345693,
      "without_spin": 23.945982955294287
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 26.21696545611001,
      "bestSolution_spin0": 20.786878225258434,
      "bestSolution_spin1": 19.442403297679558,
      "bestSolution_randSpin": 20.786878225258434,
      "with_spin": 26.21696545611001,
      "without_spin": 20.786878225258434
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 27.959186969147712,
      "bestSolution_spin0": 27.761027723557177,
      "bestSolution_spin1": 27.953799354059033,
      "bestSolution_randSpin": 27.761027723557177,
      "with_spin": 27.959186969147712,
      "without_spin": 27.761027723557177
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      31.027719455018108,
      25.35247070462558,
      24.271452643828912,
      32.36566698298881,
      20.04977756917285,
      24.522517603666508,
      26.30994436601268,
      26.104158749345693,
      26.21696545611001,
      27.959186969147712
    ],
    "bestSolution_spin0": [
      31.027719455018108,
      25.077789711015704,
      23.738395222154978,
      32.36566698298881,
      19.956555133647157,
      24.522517603666508,
      23.532207525939107,
      23.945982955294287,
      20.786878225258434,
      27.761027723557177
    ],
    "bestSolution_spin1": [
      30.835637218039146,
      24.471343969358717,
      19.024962605112343,
      31.65629940365424,
      17.9738696719029,
      20.716265036344556,
      22.347525267120602,
      24.29134941190871,
      19.442403297679558,
      27.953799354059033
    ],
    "bestSolution_randSpin": [
      30.835637218039146,
      24.471343969358717,
      23.738395222154978,
      31.65629940365424,
      17.9738696719029,
      24.522517603666508,
      22.347525267120602,
      23.945982955294287,
      20.786878225258434,
      27.761027723557177
    ]
  },
  "results_with_spin": [
    31.027719455018108,
    25.35247070462558,
    24.271452643828912,
    32.36566698298881,
    20.04977756917285,
    24.522517603666508,
    26.30994436601268,
    26.104158749345693,
    26.21696545611001,
    27.959186969147712
  ],
  "results_without_spin": [
    30.835637218039146,
    24.471343969358717,
    23.738395222154978,
    31.65629940365424,
    17.9738696719029,
    24.522517603666508,
    22.347525267120602,
    23.945982955294287,
    20.786878225258434,
    27.761027723557177
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 20.649583284313525,
      "bestSolution_spin0": 18.008389059801697,
      "bestSolution_spin1": 17.850783524112693,
      "bestSolution_randSpin": 17.850783524112693,
      "with_spin": 20.649583284313525,
      "without_spin": 17.850783524112693
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 21.735287385144403,
      "bestSolution_spin0": 20.712304336496015,
      "bestSolution_spin1": 18.932945721281985,
      "bestSolution_randSpin": 18.932945721281985,
      "with_spin": 21.735287385144403,
      "without_spin": 18.932945721281985
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 26.982429512919964,
      "bestSolution_spin0": 24.475773408555035,
      "bestSolution_spin1": 21.873892556161188,
      "bestSolution_randSpin": 21.873892556161188,
      "with_spin": 26.982429512919964,
      "without_spin": 21.873892556161188
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 22.549402043827175,
      "bestSolution_spin0": 22.549402043827175,
      "bestSolution_spin1": 19.672830104412807,
      "bestSolution_randSpin": 22.549402043827175,
      "with_spin": 22.549402043827175,
      "without_spin": 22.549402043827175
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 29.99159148955122,
      "bestSolution_spin0": 29.99159148955122,
      "bestSolution_spin1": 29.432917385276678,
      "bestSolution_randSpin": 29.99159148955122,
      "with_spin": 29.99159148955122,
      "without_spin": 29.99159148955122
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 24.736711263120878,
      "bestSolution_spin0": 24.736711263120878,
      "bestSolution_spin1": 22.32945012348927,
      "bestSolution_randSpin": 22.32945012348927,
      "with_spin": 24.736711263120878,
      "without_spin": 22.32945012348927
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 26.693185942238863,
      "bestSolution_spin0": 26.693185942238863,
      "bestSolution_spin1": 25.454258371701485,
      "bestSolution_randSpin": 25.454258371701485,
      "with_spin": 26.693185942238863,
      "without_spin": 25.454258371701485
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 30.47886285661577,
      "bestSolution_spin0": 30.47886285661577,
      "bestSolution_spin1": 29.089786682016253,
      "bestSolution_randSpin": 30.47886285661577,
      "with_spin": 30.47886285661577,
      "without_spin": 30.47886285661577
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 22.813615249326364,
      "bestSolution_spin0": 22.813615249326364,
      "bestSolution_spin1": 21.94001680545221,
      "bestSolution_randSpin": 22.813615249326364,
      "with_spin": 22.813615249326364,
      "without_spin": 22.813615249326364
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 29.323403354879023,
      "bestSolution_spin0": 29.323403354879023,
      "bestSolution_spin1": 27.322960465502845,
      "bestSolution_randSpin": 27.322960465502845,
      "with_spin": 29.323403354879023,
      "without_spin": 27.322960465502845
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      20.649583284313525,
      21.735287385144403,
      26.982429512919964,
      22.549402043827175,
      29.99159148955122,
      24.736711263120878,
      26.693185942238863,
      30.47886285661577,
      22.813615249326364,
      29.323403354879023
    ],
    "bestSolution_spin0": [
      18.008389059801697,
      20.712304336496015,
      24.475773408555035,
      22.549402043827175,
      29.99159148955122,
      24.736711263120878,
      26.693185942238863,
      30.47886285661577,
      22.813615249326364,
      29.323403354879023
    ],
    "bestSolution_spin1": [
      17.850783524112693,
      18.932945721281985,
      21.873892556161188,
      19.672830104412807,
      29.432917385276678,
      22.32945012348927,
      25.454258371701485,
      29.089786682016253,
      21.94001680545221,
      27.322960465502845
    ],
    "bestSolution_randSpin": [
      17.850783524112693,
      18.932945721281985,
      21.873892556161188,
      22.549402043827175,
      29.99159148955122,
      22.32945012348927,
      25.454258371701485,
      30.47886285661577,
      22.813615249326364,
      27.322960465502845
    ]
  },
  "results_with_spin": [
    20.649583284313525,
    21.735287385144403,
    26.982429512919964,
    22.549402043827175,
    29.99159148955122,
    24.736711263120878,
    26.693185942238863,
    30.47886285661577,
    22.813615249326364,
    29.323403354879023
  ],
  "results_without_spin": [
    17.850783524112693,
    18.932945721281985,
    21.873892556161188,
    22.549402043827175,
    29.99159148955122,
    22.32945012348927,
    25.454258371701485,
    30.47886285661577,
    22.813615249326364,
    27.322960465502845
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 25.46713298779555,
      "bestSolution_spin0": 25.46713298779555,
      "bestSolution_spin1": 23.295652659189773,
      "bestSolution_randSpin": 25.46713298779555,
      "with_spin": 25.46713298779555,
      "without_spin": 25.46713298779555
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 23.52364764070468,
      "bestSolution_spin0": 19.384525751433628,
      "bestSolution_spin1": 19.721904511218362,
      "bestSolution_randSpin": 19.384525751433628,
      "with_spin": 23.52364764070468,
      "without_spin": 19.384525751433628
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 22.28736922887165,
      "bestSolution_spin0": 21.181309712351148,
      "bestSolution_spin1": 21.652060172664783,
      "bestSolution_randSpin": 21.652060172664783,
      "with_spin": 22.28736922887165,
      "without_spin": 21.652060172664783
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 31.27467324510173,
      "bestSolution_spin0": 31.27467324510173,
      "bestSolution_spin1": 30.342470719693015,
      "bestSolution_randSpin": 31.27467324510173,
      "with_spin": 31.27467324510173,
      "without_spin": 31.27467324510173
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 16.125666099395453,
      "bestSolution_spin0": 16.125666099395453,
      "bestSolution_spin1": 14.262623579262328,
      "bestSolution_randSpin": 16.125666099395453,
      "with_spin": 16.125666099395453,
      "without_spin": 16.125666099395453
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 27.753939129690735,
      "bestSolution_spin0": 27.753939129690735,
      "bestSolution_spin1": 27.454762148643788,
      "bestSolution_randSpin": 27.454762148643788,
      "with_spin": 27.753939129690735,
      "without_spin": 27.454762148643788
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 15.82158062672177,
      "bestSolution_spin0": 15.82158062672177,
      "bestSolution_spin1": 14.566581034460443,
      "bestSolution_randSpin": 15.82158062672177,
      "with_spin": 15.82158062672177,
      "without_spin": 15.82158062672177
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 24.565169230596595,
      "bestSolution_spin0": 24.565169230596595,
      "bestSolution_spin1": 23.352213581440562,
      "bestSolution_randSpin": 24.565169230596595,
      "with_spin": 24.565169230596595,
      "without_spin": 24.565169230596595
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 28.070552111319834,
      "bestSolution_spin0": 26.913626962853616,
      "bestSolution_spin1": 25.73891678431297,
      "bestSolution_randSpin": 26.913626962853616,
      "with_spin": 28.070552111319834,
      "without_spin": 26.913626962853616
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 25.708183316197477,
      "bestSolution_spin0": 22.273477891477857,
      "bestSolution_spin1": 24.671388131859004,
      "bestSolution_randSpin": 22.273477891477857,
      "with_spin": 25.708183316197477,
      "without_spin": 22.273477891477857
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      25.46713298779555,
      23.52364764070468,
      22.28736922887165,
      31.27467324510173,
      16.125666099395453,
      27.753939129690735,
      15.82158062672177,
      24.565169230596595,
      28.070552111319834,
      25.708183316197477
    ],
    "bestSolution_spin0": [
      25.46713298779555,
      19.384525751433628,
      21.181309712351148,
      31.27467324510173,
      16.125666099395453,
      27.753939129690735,
      15.82158062672177,
      24.565169230596595,
      26.913626962853616,
      22.273477891477857
    ],
    "bestSolution_spin1": [
      23.295652659189773,
      19.721904511218362,
      21.652060172664783,
      30.342470719693015,
      14.262623579262328,
      27.454762148643788,
      14.566581034460443,
      23.352213581440562,
      25.73891678431297,
      24.671388131859004
    ],
    "bestSolution_randSpin": [
      25.46713298779555,
      19.384525751433628,
      21.652060172664783,
      31.27467324510173,
      16.125666099395453,
      27.454762148643788,
      15.82158062672177,
      24.565169230596595,
      26.913626962853616,
      22.273477891477857
    ]
  },
  "results_with_spin": [
    25.46713298779555,
    23.52364764070468,
    22.28736922887165,
    31.27467324510173,
    16.125666099395453,
    27.753939129690735,
    15.82158062672177,
    24.565169230596595,
    28.070552111319834,
    25.708183316197477
  ],
  "results_without_spin": [
    25.46713298779555,
    19.384525751433628,
    21.652060172664783,
    31.27467324510173,
    16.125666099395453,
    27.454762148643788,
    15.82158062672177,
    24.565169230596595,
    26.913626962853616,
    22.273477891477857
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 24.161179617189326,
      "bestSolution_spin0": 20.66457149911639,
      "bestSolution_spin1": 24.161179617189326,
      "bestSolution_randSpin": 20.66457149911639,
      "with_spin": 24.161179617189326,
      "without_spin": 20.66457149911639
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 25.753615930206866,
      "bestSolution_spin0": 25.753615930206866,
      "bestSolution_spin1": 22.156393892396448,
      "bestSolution_randSpin": 25.753615930206866,
      "with_spin": 25.753615930206866,
      "without_spin": 25.753615930206866
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 27.376564060865213,
      "bestSolution_spin0": 25.915174643189953,
      "bestSolution_spin1": 22.811834195305487,
      "bestSolution_randSpin": 22.811834195305487,
      "with_spin": 27.376564060865213,
      "without_spin": 22.811834195305487
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 21.351249055075538,
      "bestSolution_spin0": 21.351249055075538,
      "bestSolution_spin1": 20.97491703223391,
      "bestSolution_randSpin": 20.97491703223391,
      "with_spin": 21.351249055075538,
      "without_spin": 20.97491703223391
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 25.41120233067754,
      "bestSolution_spin0": 20.530390645233606,
      "bestSolution_spin1": 17.610422501941756,
      "bestSolution_randSpin": 20.530390645233606,
      "with_spin": 25.41120233067754,
      "without_spin": 20.530390645233606
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 32.036381578607774,
      "bestSolution_spin0": 32.036381578607774,
      "bestSolution_spin1": 30.680282046907877,
      "bestSolution_randSpin": 32.036381578607774,
      "with_spin": 32.036381578607774,
      "without_spin": 32.036381578607774
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 29.04917897131065,
      "bestSolution_spin0": 26.463123580435532,
      "bestSolution_spin1": 26.0987704344932,
      "bestSolution_randSpin": 26.463123580435532,
      "with_spin": 29.04917897131065,
      "without_spin": 26.463123580435532
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 28.42704714144618,
      "bestSolution_spin0": 28.42704714144618,
      "bestSolution_spin1": 25.753330118926456,
      "bestSolution_randSpin": 28.42704714144618,
      "with_spin": 28.42704714144618,
      "without_spin": 28.42704714144618
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 13.141293409403279,
      "bestSolution_spin0": 12.715470591726001,
      "bestSolution_spin1": 13.141293409403279,
      "bestSolution_randSpin": 13.141293409403279,
      "with_spin": 13.141293409403279,
      "without_spin": 13.141293409403279
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 29.304341603786106,
      "bestSolution_spin0": 24.580677121247636,
      "bestSolution_spin1": 23.85800757622729,
      "bestSolution_randSpin": 23.85800757622729,
      "with_spin": 29.304341603786106,
      "without_spin": 23.85800757622729
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      24.161179617189326,
      25.753615930206866,
      27.376564060865213,
      21.351249055075538,
      25.41120233067754,
      32.036381578607774,
      29.04917897131065,
      28.42704714144618,
      13.141293409403279,
      29.304341603786106
    ],
    "bestSolution_spin0": [
      20.66457149911639,
      25.753615930206866,
      25.915174643189953,
      21.351249055075538,
      20.530390645233606,
      32.036381578607774,
      26.463123580435532,
      28.42704714144618,
      12.715470591726001,
      24.580677121247636
    ],
    "bestSolution_spin1": [
      24.161179617189326,
      22.156393892396448,
      22.811834195305487,
      20.97491703223391,
      17.610422501941756,
      30.680282046907877,
      26.0987704344932,
      25.753330118926456,
      13.141293409403279,
      23.85800757622729
    ],
    "bestSolution_randSpin": [
      20.66457149911639,
      25.753615930206866,
      22.811834195305487,
      20.97491703223391,
      20.530390645233606,
      32.036381578607774,
      26.463123580435532,
      28.42704714144618,
      13.141293409403279,
      23.85800757622729
    ]
  },
  "results_with_spin": [
    24.161179617189326,
    25.753615930206866,
    27.376564060865213,
    21.351249055075538,
    25.41120233067754,
    32.036381578607774,
    29.04917897131065,
    28.42704714144618,
    13.141293409403279,
    29.304341603786106
  ],
  "results_without_spin": [
    20.66457149911639,
    25.753615930206866,
    22.811834195305487,
    20.97491703223391,
    20.530390645233606,
    32.036381578607774,
    26.463123580435532,
    28.42704714144618,
    13.141293409403279,
    23.85800757622729
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 22.610118572263634,
      "bestSolution_spin0": 20.211909039747994,
      "bestSolution_spin1": 18.9736428070098,
      "bestSolution_randSpin": 18.9736428070098,
      "with_spin": 22.610118572263634,
      "without_spin": 18.9736428070098
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 12.28261654585938,
      "bestSolution_spin0": 12.28261654585938,
      "bestSolution_spin1": 10.801575195867196,
      "bestSolution_randSpin": 10.801575195867196,
      "with_spin": 12.28261654585938,
      "without_spin": 10.801575195867196
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 23.29919052271455,
      "bestSolution_spin0": 15.520951021531227,
      "bestSolution_spin1": 16.914246059172946,
      "bestSolution_randSpin": 15.520951021531227,
      "with_spin": 23.29919052271455,
      "without_spin": 15.520951021531227
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 30.291072657189915,
      "bestSolution_spin0": 30.291072657189915,
      "bestSolution_spin1": 29.929020644427013,
      "bestSolution_randSpin": 29.929020644427013,
      "with_spin": 30.291072657189915,
      "without_spin": 29.929020644427013
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 13.335388155109317,
      "bestSolution_spin0": 13.335388155109317,
      "bestSolution_spin1": 12.86629230381401,
      "bestSolution_randSpin": 12.86629230381401,
      "with_spin": 13.335388155109317,
      "without_spin": 12.86629230381401
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 16.00838409314836,
      "bestSolution_spin0": 16.00838409314836,
      "bestSolution_spin1": 14.61517311763328,
      "bestSolution_randSpin": 16.00838409314836,
      "with_spin": 16.00838409314836,
      "without_spin": 16.00838409314836
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 17.395884982898252,
      "bestSolution_spin0": 15.916026258339137,
      "bestSolution_spin1": 13.871327339640294,
      "bestSolution_randSpin": 15.916026258339137,
      "with_spin": 17.395884982898252,
      "without_spin": 15.916026258339137
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 32.74707601435082,
      "bestSolution_spin0": 32.74707601435082,
      "bestSolution_spin1": 31.860342453502504,
      "bestSolution_randSpin": 31.860342453502504,
      "with_spin": 32.74707601435082,
      "without_spin": 31.860342453502504
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 29.39884022427695,
      "bestSolution_spin0": 20.564151246703638,
      "bestSolution_spin1": 20.46281762700887,
      "bestSolution_randSpin": 20.564151246703638,
      "with_spin": 29.39884022427695,
      "without_spin": 20.564151246703638
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 27.0294298038988,
      "bestSolution_spin0": 27.0294298038988,
      "bestSolution_spin1": 25.23152812794473,
      "bestSolution_randSpin": 27.0294298038988,
      "with_spin": 27.0294298038988,
      "without_spin": 27.0294298038988
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      22.610118572263634,
      12.28261654585938,
      23.29919052271455,
      30.291072657189915,
      13.335388155109317,
      16.00838409314836,
      17.395884982898252,
      32.74707601435082,
      29.39884022427695,
      27.0294298038988
    ],
    "bestSolution_spin0": [
      20.211909039747994,
      12.28261654585938,
      15.520951021531227,
      30.291072657189915,
      13.335388155109317,
      16.00838409314836,
      15.916026258339137,
      32.74707601435082,
      20.564151246703638,
      27.0294298038988
    ],
    "bestSolution_spin1": [
      18.9736428070098,
      10.801575195867196,
      16.914246059172946,
      29.929020644427013,
      12.86629230381401,
      14.61517311763328,
      13.871327339640294,
      31.860342453502504,
      20.46281762700887,
      25.23152812794473
    ],
    "bestSolution_randSpin": [
      18.9736428070098,
      10.801575195867196,
      15.520951021531227,
      29.929020644427013,
      12.86629230381401,
      16.00838409314836,
      15.916026258339137,
      31.860342453502504,
      20.564151246703638,
      27.0294298038988
    ]
  },
  "results_with_spin": [
    22.610118572263634,
    12.28261654585938,
    23.29919052271455,
    30.291072657189915,
    13.335388155109317,
    16.00838409314836,
    17.395884982898252,
    32.74707601435082,
    29.39884022427695,
    27.0294298038988
  ],
  "results_without_spin": [
    18.9736428070098,
    10.801575195867196,
    15.520951021531227,
    29.929020644427013,
    12.86629230381401,
    16.00838409314836,
    15.916026258339137,
    31.860342453502504,
    20.564151246703638,
    27.0294298038988
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 23.22905411934989,
      "bestSolution_spin0": 19.955733557306477,
      "bestSolution_spin1": 17.880525341432495,
      "bestSolution_randSpin": 17.880525341432495,
      "with_spin": 23.22905411934989,
      "without_spin": 17.880525341432495
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 30.020616615133513,
      "bestSolution_spin0": 30.020616615133513,
      "bestSolution_spin1": 27.616287135195847,
      "bestSolution_randSpin": 27.616287135195847,
      "with_spin": 30.020616615133513,
      "without_spin": 27.616287135195847
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 12.678874089689204,
      "bestSolution_spin0": 12.544370965370389,
      "bestSolution_spin1": 12.678874089689204,
      "bestSolution_randSpin": 12.544370965370389,
      "with_spin": 12.678874089689204,
      "without_spin": 12.544370965370389
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 20.978602354332725,
      "bestSolution_spin0": 20.06565004916233,
      "bestSolution_spin1": 20.978602354332725,
      "bestSolution_randSpin": 20.06565004916233,
      "with_spin": 20.978602354332725,
      "without_spin": 20.06565004916233
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.49571919440809,
      "bestSolution_spin0": 21.601295188977485,
      "bestSolution_spin1": 25.05514445510116,
      "bestSolution_randSpin": 25.05514445510116,
      "with_spin": 26.49571919440809,
      "without_spin": 25.05514445510116
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 21.26825425730894,
      "bestSolution_spin0": 21.26825425730894,
      "bestSolution_spin1": 20.206817303269908,
      "bestSolution_randSpin": 21.26825425730894,
      "with_spin": 21.26825425730894,
      "without_spin": 21.26825425730894
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 24.829342102032953,
      "bestSolution_spin0": 24.829342102032953,
      "bestSolution_spin1": 24.20250124193043,
      "bestSolution_randSpin": 24.20250124193043,
      "with_spin": 24.829342102032953,
      "without_spin": 24.20250124193043
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 27.28439599832014,
      "bestSolution_spin0": 25.563632387619847,
      "bestSolution_spin1": 25.76366526237156,
      "bestSolution_randSpin": 25.563632387619847,
      "with_spin": 27.28439599832014,
      "without_spin": 25.563632387619847
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 19.941803983543885,
      "bestSolution_spin0": 19.885873698090336,
      "bestSolution_spin1": 19.770818875794006,
      "bestSolution_randSpin": 19.770818875794006,
      "with_spin": 19.941803983543885,
      "without_spin": 19.770818875794006
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 33.57221512146842,
      "bestSolution_spin0": 32.386974961402224,
      "bestSolution_spin1": 33.57221512146842,
      "bestSolution_randSpin": 33.57221512146842,
      "with_spin": 33.57221512146842,
      "without_spin": 33.57221512146842
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      23.22905411934989,
      30.020616615133513,
      12.678874089689204,
      20.978602354332725,
      26.49571919440809,
      21.26825425730894,
      24.829342102032953,
      27.28439599832014,
      19.941803983543885,
      33.57221512146842
    ],
    "bestSolution_spin0": [
      19.955733557306477,
      30.020616615133513,
      12.544370965370389,
      20.06565004916233,
      21.601295188977485,
      21.26825425730894,
      24.829342102032953,
      25.563632387619847,
      19.885873698090336,
      32.386974961402224
    ],
    "bestSolution_spin1": [
      17.880525341432495,
      27.616287135195847,
      12.678874089689204,
      20.978602354332725,
      25.05514445510116,
      20.206817303269908,
      24.20250124193043,
      25.76366526237156,
      19.770818875794006,
      33.57221512146842
    ],
    "bestSolution_randSpin": [
      17.880525341432495,
      27.616287135195847,
      12.544370965370389,
      20.06565004916233,
      25.05514445510116,
      21.26825425730894,
      24.20250124193043,
      25.563632387619847,
      19.770818875794006,
      33.57221512146842
    ]
  },
  "results_with_spin": [
    23.22905411934989,
    30.020616615133513,
    12.678874089689204,
    20.978602354332725,
    26.49571919440809,
    21.26825425730894,
    24.829342102032953,
    27.28439599832014,
    19.941803983543885,
    33.57221512146842
  ],
  "results_without_spin": [
    17.880525341432495,
    27.616287135195847,
    12.544370965370389,
    20.06565004916233,
    25.05514445510116,
    21.26825425730894,
    24.20250124193043,
    25.563632387619847,
    19.770818875794006,
    33.57221512146842
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 12.448463178141248,
      "bestSolution_spin0": 12.322922596107801,
      "bestSolution_spin1": 12.448463178141248,
      "bestSolution_randSpin": 12.322922596107801,
      "with_spin": 12.448463178141248,
      "without_spin": 12.322922596107801
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 29.17229740882671,
      "bestSolution_spin0": 29.17229740882671,
      "bestSolution_spin1": 26.520482114257028,
      "bestSolution_randSpin": 26.520482114257028,
      "with_spin": 29.17229740882671,
      "without_spin": 26.520482114257028
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 28.581434712982585,
      "bestSolution_spin0": 25.830179493848473,
      "bestSolution_spin1": 28.581434712982585,
      "bestSolution_randSpin": 28.581434712982585,
      "with_spin": 28.581434712982585,
      "without_spin": 28.581434712982585
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 22.61040755952292,
      "bestSolution_spin0": 17.518125048580146,
      "bestSolution_spin1": 20.156620530284286,
      "bestSolution_randSpin": 17.518125048580146,
      "with_spin": 22.61040755952292,
      "without_spin": 17.518125048580146
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 29.16670823423768,
      "bestSolution_spin0": 29.16670823423768,
      "bestSolution_spin1": 27.84653977599662,
      "bestSolution_randSpin": 29.16670823423768,
      "with_spin": 29.16670823423768,
      "without_spin": 29.16670823423768
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 26.31039832880617,
      "bestSolution_spin0": 23.21080095431641,
      "bestSolution_spin1": 22.79457169952807,
      "bestSolution_randSpin": 23.21080095431641,
      "with_spin": 26.31039832880617,
      "without_spin": 23.21080095431641
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.34377627224316,
      "bestSolution_spin0": 27.34377627224316,
      "bestSolution_spin1": 25.750226203645635,
      "bestSolution_randSpin": 25.750226203645635,
      "with_spin": 27.34377627224316,
      "without_spin": 25.750226203645635
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 24.217892289660114,
      "bestSolution_spin0": 22.0435797396414,
      "bestSolution_spin1": 21.59082963890764,
      "bestSolution_randSpin": 22.0435797396414,
      "with_spin": 24.217892289660114,
      "without_spin": 22.0435797396414
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 28.619236262745485,
      "bestSolution_spin0": 28.619236262745485,
      "bestSolution_spin1": 27.719498413492172,
      "bestSolution_randSpin": 28.619236262745485,
      "with_spin": 28.619236262745485,
      "without_spin": 28.619236262745485
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 25.899590761512194,
      "bestSolution_spin0": 23.989963019852073,
      "bestSolution_spin1": 25.899590761512194,
      "bestSolution_randSpin": 25.899590761512194,
      "with_spin": 25.899590761512194,
      "without_spin": 25.899590761512194
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      12.448463178141248,
      29.17229740882671,
      28.581434712982585,
      22.61040755952292,
      29.16670823423768,
      26.31039832880617,
      27.34377627224316,
      24.217892289660114,
      28.619236262745485,
      25.899590761512194
    ],
    "bestSolution_spin0": [
      12.322922596107801,
      29.17229740882671,
      25.830179493848473,
      17.518125048580146,
      29.16670823423768,
      23.21080095431641,
      27.34377627224316,
      22.0435797396414,
      28.619236262745485,
      23.989963019852073
    ],
    "bestSolution_spin1": [
      12.448463178141248,
      26.520482114257028,
      28.581434712982585,
      20.156620530284286,
      27.84653977599662,
      22.79457169952807,
      25.750226203645635,
      21.59082963890764,
      27.719498413492172,
      25.899590761512194
    ],
    "bestSolution_randSpin": [
      12.322922596107801,
      26.520482114257028,
      28.581434712982585,
      17.518125048580146,
      29.16670823423768,
      23.21080095431641,
      25.750226203645635,
      22.0435797396414,
      28.619236262745485,
      25.899590761512194
    ]
  },
  "results_with_spin": [
    12.448463178141248,
    29.17229740882671,
    28.581434712982585,
    22.61040755952292,
    29.16670823423768,
    26.31039832880617,
    27.34377627224316,
    24.217892289660114,
    28.619236262745485,
    25.899590761512194
  ],
  "results_without_spin": [
    12.322922596107801,
    26.520482114257028,
    28.581434712982585,
    17.518125048580146,
    29.16670823423768,
    23.21080095431641,
    25.750226203645635,
    22.0435797396414,
    28.619236262745485,
    25.899590761512194
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 34.124561648869225,
      "bestSolution_spin0": 34.124561648869225,
      "bestSolution_spin1": 32.41423830968655,
      "bestSolution_randSpin": 32.41423830968655,
      "with_spin": 34.124561648869225,
      "without_spin": 32.41423830968655
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 27.075731081549655,
      "bestSolution_spin0": 24.16083683648245,
      "bestSolution_spin1": 25.821989585093934,
      "bestSolution_randSpin": 25.821989585093934,
      "with_spin": 27.075731081549655,
      "without_spin": 25.821989585093934
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 26.789185276111613,
      "bestSolution_spin0": 24.685590018099425,
      "bestSolution_spin1": 22.673371389831534,
      "bestSolution_randSpin": 22.673371389831534,
      "with_spin": 26.789185276111613,
      "without_spin": 22.673371389831534
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 30.68289097882194,
      "bestSolution_spin0": 28.329512025119552,
      "bestSolution_spin1": 30.68289097882194,
      "bestSolution_randSpin": 28.329512025119552,
      "with_spin": 30.68289097882194,
      "without_spin": 28.329512025119552
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 29.088985501155122,
      "bestSolution_spin0": 28.711150286983425,
      "bestSolution_spin1": 29.088985501155122,
      "bestSolution_randSpin": 28.711150286983425,
      "with_spin": 29.088985501155122,
      "without_spin": 28.711150286983425
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.1423540437474,
      "bestSolution_spin0": 34.1423540437474,
      "bestSolution_spin1": 32.81909857030806,
      "bestSolution_randSpin": 34.1423540437474,
      "with_spin": 34.1423540437474,
      "without_spin": 34.1423540437474
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 26.48796392339485,
      "bestSolution_spin0": 26.48796392339485,
      "bestSolution_spin1": 26.014555572429636,
      "bestSolution_randSpin": 26.014555572429636,
      "with_spin": 26.48796392339485,
      "without_spin": 26.014555572429636
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 19.306707926910118,
      "bestSolution_spin0": 18.596380288788843,
      "bestSolution_spin1": 15.900403331834697,
      "bestSolution_randSpin": 15.900403331834697,
      "with_spin": 19.306707926910118,
      "without_spin": 15.900403331834697
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 30.237190097504968,
      "bestSolution_spin0": 29.203250083378624,
      "bestSolution_spin1": 30.237190097504968,
      "bestSolution_randSpin": 30.237190097504968,
      "with_spin": 30.237190097504968,
      "without_spin": 30.237190097504968
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 16.636536745575356,
      "bestSolution_spin0": 16.636536745575356,
      "bestSolution_spin1": 15.487541655800138,
      "bestSolution_randSpin": 16.636536745575356,
      "with_spin": 16.636536745575356,
      "without_spin": 16.636536745575356
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      34.124561648869225,
      27.075731081549655,
      26.789185276111613,
      30.68289097882194,
      29.088985501155122,
      34.1423540437474,
      26.48796392339485,
      19.306707926910118,
      30.237190097504968,
      16.636536745575356
    ],
    "bestSolution_spin0": [
      34.124561648869225,
      24.16083683648245,
      24.685590018099425,
      28.329512025119552,
      28.711150286983425,
      34.1423540437474,
      26.48796392339485,
      18.596380288788843,
      29.203250083378624,
      16.636536745575356
    ],
    "bestSolution_spin1": [
      32.41423830968655,
      25.821989585093934,
      22.673371389831534,
      30.68289097882194,
      29.088985501155122,
      32.81909857030806,
      26.014555572429636,
      15.900403331834697,
      30.237190097504968,
      15.487541655800138
    ],
    "bestSolution_randSpin": [
      32.41423830968655,
      25.821989585093934,
      22.673371389831534,
      28.329512025119552,
      28.711150286983425,
      34.1423540437474,
      26.014555572429636,
      15.900403331834697,
      30.237190097504968,
      16.636536745575356
    ]
  },
  "results_with_spin": [
    34.124561648869225,
    27.075731081549655,
    26.789185276111613,
    30.68289097882194,
    29.088985501155122,
    34.1423540437474,
    26.48796392339485,
    19.306707926910118,
    30.237190097504968,
    16.636536745575356
  ],
  "results_without_spin": [
    32.41423830968655,
    25.821989585093934,
    22.673371389831534,
    28.329512025119552,
    28.711150286983425,
    34.1423540437474,
    26.014555572429636,
    15.900403331834697,
    30.237190097504968,
    16.636536745575356
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 28.84793816124767,
      "bestSolution_spin0": 27.28885211624219,
      "bestSolution_spin1": 26.84560817834768,
      "bestSolution_randSpin": 27.28885211624219,
      "with_spin": 28.84793816124767,
      "without_spin": 27.28885211624219
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 19.6695595282952,
      "bestSolution_spin0": 18.69835878133883,
      "bestSolution_spin1": 17.042411025620613,
      "bestSolution_randSpin": 17.042411025620613,
      "with_spin": 19.6695595282952,
      "without_spin": 17.042411025620613
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 14.24973872245009,
      "bestSolution_spin0": 14.24973872245009,
      "bestSolution_spin1": 12.923546198901748,
      "bestSolution_randSpin": 14.24973872245009,
      "with_spin": 14.24973872245009,
      "without_spin": 14.24973872245009
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 21.998356587271452,
      "bestSolution_spin0": 21.998356587271452,
      "bestSolution_spin1": 19.53958389303709,
      "bestSolution_randSpin": 21.998356587271452,
      "with_spin": 21.998356587271452,
      "without_spin": 21.998356587271452
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.20895659341039,
      "bestSolution_spin0": 16.52550992410801,
      "bestSolution_spin1": 25.136993502111956,
      "bestSolution_randSpin": 25.136993502111956,
      "with_spin": 26.20895659341039,
      "without_spin": 25.136993502111956
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 26.377925380048843,
      "bestSolution_spin0": 26.377925380048843,
      "bestSolution_spin1": 24.960654679725113,
      "bestSolution_randSpin": 26.377925380048843,
      "with_spin": 26.377925380048843,
      "without_spin": 26.377925380048843
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 20.928629078894456,
      "bestSolution_spin0": 15.739295881797199,
      "bestSolution_spin1": 15.281396988239507,
      "bestSolution_randSpin": 15.281396988239507,
      "with_spin": 20.928629078894456,
      "without_spin": 15.281396988239507
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 25.56216003401987,
      "bestSolution_spin0": 25.56216003401987,
      "bestSolution_spin1": 21.253487594425366,
      "bestSolution_randSpin": 25.56216003401987,
      "with_spin": 25.56216003401987,
      "without_spin": 25.56216003401987
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 23.86917783873988,
      "bestSolution_spin0": 23.86917783873988,
      "bestSolution_spin1": 22.725567990035064,
      "bestSolution_randSpin": 22.725567990035064,
      "with_spin": 23.86917783873988,
      "without_spin": 22.725567990035064
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 29.2120756068487,
      "bestSolution_spin0": 29.2120756068487,
      "bestSolution_spin1": 26.60437755700502,
      "bestSolution_randSpin": 26.60437755700502,
      "with_spin": 29.2120756068487,
      "without_spin": 26.60437755700502
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      28.84793816124767,
      19.6695595282952,
      14.24973872245009,
      21.998356587271452,
      26.20895659341039,
      26.377925380048843,
      20.928629078894456,
      25.56216003401987,
      23.86917783873988,
      29.2120756068487
    ],
    "bestSolution_spin0": [
      27.28885211624219,
      18.69835878133883,
      14.24973872245009,
      21.998356587271452,
      16.52550992410801,
      26.377925380048843,
      15.739295881797199,
      25.56216003401987,
      23.86917783873988,
      29.2120756068487
    ],
    "bestSolution_spin1": [
      26.84560817834768,
      17.042411025620613,
      12.923546198901748,
      19.53958389303709,
      25.136993502111956,
      24.960654679725113,
      15.281396988239507,
      21.253487594425366,
      22.725567990035064,
      26.60437755700502
    ],
    "bestSolution_randSpin": [
      27.28885211624219,
      17.042411025620613,
      14.24973872245009,
      21.998356587271452,
      25.136993502111956,
      26.377925380048843,
      15.281396988239507,
      25.56216003401987,
      22.725567990035064,
      26.60437755700502
    ]
  },
  "results_with_spin": [
    28.84793816124767,
    19.6695595282952,
    14.24973872245009,
    21.998356587271452,
    26.20895659341039,
    26.377925380048843,
    20.928629078894456,
    25.56216003401987,
    23.86917783873988,
    29.2120756068487
  ],
  "results_without_spin": [
    27.28885211624219,
    17.042411025620613,
    14.24973872245009,
    21.998356587271452,
    25.136993502111956,
    26.377925380048843,
    15.281396988239507,
    25.56216003401987,
    22.725567990035064,
    26.60437755700502
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 30.53486721428824,
      "bestSolution_spin0": 30.53486721428824,
      "bestSolution_spin1": 28.449544000283257,
      "bestSolution_randSpin": 30.53486721428824,
      "with_spin": 30.53486721428824,
      "without_spin": 30.53486721428824
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 25.259604897182992,
      "bestSolution_spin0": 23.62347022007395,
      "bestSolution_spin1": 24.23621227316414,
      "bestSolution_randSpin": 23.62347022007395,
      "with_spin": 25.259604897182992,
      "without_spin": 23.62347022007395
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 31.276972538853677,
      "bestSolution_spin0": 31.276972538853677,
      "bestSolution_spin1": 30.918421020525507,
      "bestSolution_randSpin": 30.918421020525507,
      "with_spin": 31.276972538853677,
      "without_spin": 30.918421020525507
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 23.505757381324205,
      "bestSolution_spin0": 21.80804299737726,
      "bestSolution_spin1": 21.370554121329537,
      "bestSolution_randSpin": 21.370554121329537,
      "with_spin": 23.505757381324205,
      "without_spin": 21.370554121329537
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.347145802609177,
      "bestSolution_spin0": 26.347145802609177,
      "bestSolution_spin1": 20.41424754581427,
      "bestSolution_randSpin": 20.41424754581427,
      "with_spin": 26.347145802609177,
      "without_spin": 20.41424754581427
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 27.07946237887085,
      "bestSolution_spin0": 27.07946237887085,
      "bestSolution_spin1": 26.639805093236525,
      "bestSolution_randSpin": 26.639805093236525,
      "with_spin": 27.07946237887085,
      "without_spin": 26.639805093236525
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.314206548241163,
      "bestSolution_spin0": 27.314206548241163,
      "bestSolution_spin1": 25.393900193568484,
      "bestSolution_randSpin": 25.393900193568484,
      "with_spin": 27.314206548241163,
      "without_spin": 25.393900193568484
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 25.233000140479618,
      "bestSolution_spin0": 25.233000140479618,
      "bestSolution_spin1": 22.795174101096386,
      "bestSolution_randSpin": 22.795174101096386,
      "with_spin": 25.233000140479618,
      "without_spin": 22.795174101096386
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 25.04520330251284,
      "bestSolution_spin0": 25.04520330251284,
      "bestSolution_spin1": 22.394298890342764,
      "bestSolution_randSpin": 22.394298890342764,
      "with_spin": 25.04520330251284,
      "without_spin": 22.394298890342764
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 17.330157364622956,
      "bestSolution_spin0": 17.330157364622956,
      "bestSolution_spin1": 17.02293346002133,
      "bestSolution_randSpin": 17.02293346002133,
      "with_spin": 17.330157364622956,
      "without_spin": 17.02293346002133
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      30.53486721428824,
      25.259604897182992,
      31.276972538853677,
      23.505757381324205,
      26.347145802609177,
      27.07946237887085,
      27.314206548241163,
      25.233000140479618,
      25.04520330251284,
      17.330157364622956
    ],
    "bestSolution_spin0": [
      30.53486721428824,
      23.62347022007395,
      31.276972538853677,
      21.80804299737726,
      26.347145802609177,
      27.07946237887085,
      27.314206548241163,
      25.233000140479618,
      25.04520330251284,
      17.330157364622956
    ],
    "bestSolution_spin1": [
      28.449544000283257,
      24.23621227316414,
      30.918421020525507,
      21.370554121329537,
      20.41424754581427,
      26.639805093236525,
      25.393900193568484,
      22.795174101096386,
      22.394298890342764,
      17.02293346002133
    ],
    "bestSolution_randSpin": [
      30.53486721428824,
      23.62347022007395,
      30.918421020525507,
      21.370554121329537,
      20.41424754581427,
      26.639805093236525,
      25.393900193568484,
      22.795174101096386,
      22.394298890342764,
      17.02293346002133
    ]
  },
  "results_with_spin": [
    30.53486721428824,
    25.259604897182992,
    31.276972538853677,
    23.505757381324205,
    26.347145802609177,
    27.07946237887085,
    27.314206548241163,
    25.233000140479618,
    25.04520330251284,
    17.330157364622956
  ],
  "results_without_spin": [
    30.53486721428824,
    23.62347022007395,
    30.918421020525507,
    21.370554121329537,
    20.41424754581427,
    26.639805093236525,
    25.393900193568484,
    22.795174101096386,
    22.394298890342764,
    17.02293346002133
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 22.686439723780964,
      "bestSolution_spin0": 20.167754689453695,
      "bestSolution_spin1": 21.68963910451006,
      "bestSolution_randSpin": 20.167754689453695,
      "with_spin": 22.686439723780964,
      "without_spin": 20.167754689453695
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 31.426746521596208,
      "bestSolution_spin0": 31.426746521596208,
      "bestSolution_spin1": 23.160101133696102,
      "bestSolution_randSpin": 31.426746521596208,
      "with_spin": 31.426746521596208,
      "without_spin": 31.426746521596208
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 29.348241253458582,
      "bestSolution_spin0": 28.97456728681602,
      "bestSolution_spin1": 29.348241253458582,
      "bestSolution_randSpin": 29.348241253458582,
      "with_spin": 29.348241253458582,
      "without_spin": 29.348241253458582
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 28.95065639315129,
      "bestSolution_spin0": 28.95065639315129,
      "bestSolution_spin1": 26.594133775641133,
      "bestSolution_randSpin": 26.594133775641133,
      "with_spin": 28.95065639315129,
      "without_spin": 26.594133775641133
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 30.502894012390836,
      "bestSolution_spin0": 30.502894012390836,
      "bestSolution_spin1": 25.8091877611822,
      "bestSolution_randSpin": 25.8091877611822,
      "with_spin": 30.502894012390836,
      "without_spin": 25.8091877611822
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 30.501858026799933,
      "bestSolution_spin0": 30.501858026799933,
      "bestSolution_spin1": 29.90616458080205,
      "bestSolution_randSpin": 29.90616458080205,
      "with_spin": 30.501858026799933,
      "without_spin": 29.90616458080205
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 19.353177111628646,
      "bestSolution_spin0": 19.353177111628646,
      "bestSolution_spin1": 18.892314668350863,
      "bestSolution_randSpin": 18.892314668350863,
      "with_spin": 19.353177111628646,
      "without_spin": 18.892314668350863
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 18.173278674170497,
      "bestSolution_spin0": 18.173278674170497,
      "bestSolution_spin1": 16.728083736112524,
      "bestSolution_randSpin": 16.728083736112524,
      "with_spin": 18.173278674170497,
      "without_spin": 16.728083736112524
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 22.671439868485795,
      "bestSolution_spin0": 19.889852821310384,
      "bestSolution_spin1": 19.297598881665294,
      "bestSolution_randSpin": 19.297598881665294,
      "with_spin": 22.671439868485795,
      "without_spin": 19.297598881665294
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 17.662522832517787,
      "bestSolution_spin0": 17.662522832517787,
      "bestSolution_spin1": 16.426962203363455,
      "bestSolution_randSpin": 17.662522832517787,
      "with_spin": 17.662522832517787,
      "without_spin": 17.662522832517787
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      22.686439723780964,
      31.426746521596208,
      29.348241253458582,
      28.95065639315129,
      30.502894012390836,
      30.501858026799933,
      19.353177111628646,
      18.173278674170497,
      22.671439868485795,
      17.662522832517787
    ],
    "bestSolution_spin0": [
      20.167754689453695,
      31.426746521596208,
      28.97456728681602,
      28.95065639315129,
      30.502894012390836,
      30.501858026799933,
      19.353177111628646,
      18.173278674170497,
      19.889852821310384,
      17.662522832517787
    ],
    "bestSolution_spin1": [
      21.68963910451006,
      23.160101133696102,
      29.348241253458582,
      26.594133775641133,
      25.8091877611822,
      29.90616458080205,
      18.892314668350863,
      16.728083736112524,
      19.297598881665294,
      16.426962203363455
    ],
    "bestSolution_randSpin": [
      20.167754689453695,
      31.426746521596208,
      29.348241253458582,
      26.594133775641133,
      25.8091877611822,
      29.90616458080205,
      18.892314668350863,
      16.728083736112524,
      19.297598881665294,
      17.662522832517787
    ]
  },
  "results_with_spin": [
    22.686439723780964,
    31.426746521596208,
    29.348241253458582,
    28.95065639315129,
    30.502894012390836,
    30.501858026799933,
    19.353177111628646,
    18.173278674170497,
    22.671439868485795,
    17.662522832517787
  ],
  "results_without_spin": [
    20.167754689453695,
    31.426746521596208,
    29.348241253458582,
    26.594133775641133,
    25.8091877611822,
    29.90616458080205,
    18.892314668350863,
    16.728083736112524,
    19.297598881665294,
    17.662522832517787
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 29.281913132718547,
      "bestSolution_spin0": 28.6232891826589,
      "bestSolution_spin1": 29.281913132718547,
      "bestSolution_randSpin": 29.281913132718547,
      "with_spin": 29.281913132718547,
      "without_spin": 29.281913132718547
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 26.6741268026405,
      "bestSolution_spin0": 20.528034444559083,
      "bestSolution_spin1": 20.304414694055474,
      "bestSolution_randSpin": 20.304414694055474,
      "with_spin": 26.6741268026405,
      "without_spin": 20.304414694055474
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 23.915052214179035,
      "bestSolution_spin0": 23.603964452713974,
      "bestSolution_spin1": 23.370995725710443,
      "bestSolution_randSpin": 23.603964452713974,
      "with_spin": 23.915052214179035,
      "without_spin": 23.603964452713974
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 14.422284601072665,
      "bestSolution_spin0": 14.215716709998434,
      "bestSolution_spin1": 12.866037594626187,
      "bestSolution_randSpin": 12.866037594626187,
      "with_spin": 14.422284601072665,
      "without_spin": 12.866037594626187
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.98232445300478,
      "bestSolution_spin0": 26.98232445300478,
      "bestSolution_spin1": 26.12105173582328,
      "bestSolution_randSpin": 26.12105173582328,
      "with_spin": 26.98232445300478,
      "without_spin": 26.12105173582328
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 22.002705783723005,
      "bestSolution_spin0": 17.802698270762097,
      "bestSolution_spin1": 18.171751202931286,
      "bestSolution_randSpin": 17.802698270762097,
      "with_spin": 22.002705783723005,
      "without_spin": 17.802698270762097
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 16.843372145704844,
      "bestSolution_spin0": 16.843372145704844,
      "bestSolution_spin1": 14.019973383999943,
      "bestSolution_randSpin": 14.019973383999943,
      "with_spin": 16.843372145704844,
      "without_spin": 14.019973383999943
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 27.653378734822137,
      "bestSolution_spin0": 27.534173114503584,
      "bestSolution_spin1": 25.278196447308062,
      "bestSolution_randSpin": 27.534173114503584,
      "with_spin": 27.653378734822137,
      "without_spin": 27.534173114503584
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 25.954006076694874,
      "bestSolution_spin0": 24.408928812505014,
      "bestSolution_spin1": 24.773523126680807,
      "bestSolution_randSpin": 24.408928812505014,
      "with_spin": 25.954006076694874,
      "without_spin": 24.408928812505014
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 24.281444311108853,
      "bestSolution_spin0": 19.16205360706678,
      "bestSolution_spin1": 22.931505589281493,
      "bestSolution_randSpin": 22.931505589281493,
      "with_spin": 24.281444311108853,
      "without_spin": 22.931505589281493
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      29.281913132718547,
      26.6741268026405,
      23.915052214179035,
      14.422284601072665,
      26.98232445300478,
      22.002705783723005,
      16.843372145704844,
      27.653378734822137,
      25.954006076694874,
      24.281444311108853
    ],
    "bestSolution_spin0": [
      28.6232891826589,
      20.528034444559083,
      23.603964452713974,
      14.215716709998434,
      26.98232445300478,
      17.802698270762097,
      16.843372145704844,
      27.534173114503584,
      24.408928812505014,
      19.16205360706678
    ],
    "bestSolution_spin1": [
      29.281913132718547,
      20.304414694055474,
      23.370995725710443,
      12.866037594626187,
      26.12105173582328,
      18.171751202931286,
      14.019973383999943,
      25.278196447308062,
      24.773523126680807,
      22.931505589281493
    ],
    "bestSolution_randSpin": [
      29.281913132718547,
      20.304414694055474,
      23.603964452713974,
      12.866037594626187,
      26.12105173582328,
      17.802698270762097,
      14.019973383999943,
      27.534173114503584,
      24.408928812505014,
      22.931505589281493
    ]
  },
  "results_with_spin": [
    29.281913132718547,
    26.6741268026405,
    23.915052214179035,
    14.422284601072665,
    26.98232445300478,
    22.002705783723005,
    16.843372145704844,
    27.653378734822137,
    25.954006076694874,
    24.281444311108853
  ],
  "results_without_spin": [
    29.281913132718547,
    20.304414694055474,
    23.603964452713974,
    12.866037594626187,
    26.12105173582328,
    17.802698270762097,
    14.019973383999943,
    27.534173114503584,
    24.408928812505014,
    22.931505589281493
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 25.87775991814518,
      "bestSolution_spin0": 20.92354266668667,
      "bestSolution_spin1": 22.295224622252537,
      "bestSolution_randSpin": 22.295224622252537,
      "with_spin": 25.87775991814518,
      "without_spin": 22.295224622252537
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 30.578327749023373,
      "bestSolution_spin0": 27.828499821275113,
      "bestSolution_spin1": 27.372892013211768,
      "bestSolution_randSpin": 27.828499821275113,
      "with_spin": 30.578327749023373,
      "without_spin": 27.828499821275113
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 26.220370991122035,
      "bestSolution_spin0": 26.220370991122035,
      "bestSolution_spin1": 19.618726260576917,
      "bestSolution_randSpin": 19.618726260576917,
      "with_spin": 26.220370991122035,
      "without_spin": 19.618726260576917
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 26.304110663028233,
      "bestSolution_spin0": 23.9194296545277,
      "bestSolution_spin1": 24.65175104006714,
      "bestSolution_randSpin": 24.65175104006714,
      "with_spin": 26.304110663028233,
      "without_spin": 24.65175104006714
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 19.573818373036033,
      "bestSolution_spin0": 18.65438127255191,
      "bestSolution_spin1": 15.33150486375543,
      "bestSolution_randSpin": 18.65438127255191,
      "with_spin": 19.573818373036033,
      "without_spin": 18.65438127255191
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 25.911934498038256,
      "bestSolution_spin0": 25.911934498038256,
      "bestSolution_spin1": 22.063326001518018,
      "bestSolution_randSpin": 25.911934498038256,
      "with_spin": 25.911934498038256,
      "without_spin": 25.911934498038256
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 31.24368466774534,
      "bestSolution_spin0": 31.24368466774534,
      "bestSolution_spin1": 28.177679932827942,
      "bestSolution_randSpin": 31.24368466774534,
      "with_spin": 31.24368466774534,
      "without_spin": 31.24368466774534
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 25.074376507277186,
      "bestSolution_spin0": 25.074376507277186,
      "bestSolution_spin1": 23.77661748867471,
      "bestSolution_randSpin": 25.074376507277186,
      "with_spin": 25.074376507277186,
      "without_spin": 25.074376507277186
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 12.85213001129719,
      "bestSolution_spin0": 12.85213001129719,
      "bestSolution_spin1": 12.08884071052579,
      "bestSolution_randSpin": 12.08884071052579,
      "with_spin": 12.85213001129719,
      "without_spin": 12.08884071052579
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 26.209969593388916,
      "bestSolution_spin0": 26.209969593388916,
      "bestSolution_spin1": 25.410201254820112,
      "bestSolution_randSpin": 25.410201254820112,
      "with_spin": 26.209969593388916,
      "without_spin": 25.410201254820112
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      25.87775991814518,
      30.578327749023373,
      26.220370991122035,
      26.304110663028233,
      19.573818373036033,
      25.911934498038256,
      31.24368466774534,
      25.074376507277186,
      12.85213001129719,
      26.209969593388916
    ],
    "bestSolution_spin0": [
      20.92354266668667,
      27.828499821275113,
      26.220370991122035,
      23.9194296545277,
      18.65438127255191,
      25.911934498038256,
      31.24368466774534,
      25.074376507277186,
      12.85213001129719,
      26.209969593388916
    ],
    "bestSolution_spin1": [
      22.295224622252537,
      27.372892013211768,
      19.618726260576917,
      24.65175104006714,
      15.33150486375543,
      22.063326001518018,
      28.177679932827942,
      23.77661748867471,
      12.08884071052579,
      25.410201254820112
    ],
    "bestSolution_randSpin": [
      22.295224622252537,
      27.828499821275113,
      19.618726260576917,
      24.65175104006714,
      18.65438127255191,
      25.911934498038256,
      31.24368466774534,
      25.074376507277186,
      12.08884071052579,
      25.410201254820112
    ]
  },
  "results_with_spin": [
    25.87775991814518,
    30.578327749023373,
    26.220370991122035,
    26.304110663028233,
    19.573818373036033,
    25.911934498038256,
    31.24368466774534,
    25.074376507277186,
    12.85213001129719,
    26.209969593388916
  ],
  "results_without_spin": [
    22.295224622252537,
    27.828499821275113,
    19.618726260576917,
    24.65175104006714,
    18.65438127255191,
    25.911934498038256,
    31.24368466774534,
    25.074376507277186,
    12.08884071052579,
    25.410201254820112
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 27.52255832629853,
      "bestSolution_spin0": 27.52255832629853,
      "bestSolution_spin1": 24.32628365341878,
      "bestSolution_randSpin": 27.52255832629853,
      "with_spin": 27.52255832629853,
      "without_spin": 27.52255832629853
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 20.75613932759922,
      "bestSolution_spin0": 20.75613932759922,
      "bestSolution_spin1": 19.414570811564055,
      "bestSolution_randSpin": 20.75613932759922,
      "with_spin": 20.75613932759922,
      "without_spin": 20.75613932759922
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 28.146779706937657,
      "bestSolution_spin0": 19.68707543148408,
      "bestSolution_spin1": 25.18376855993223,
      "bestSolution_randSpin": 19.68707543148408,
      "with_spin": 28.146779706937657,
      "without_spin": 19.68707543148408
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 25.741128002338364,
      "bestSolution_spin0": 25.741128002338364,
      "bestSolution_spin1": 20.39114552511499,
      "bestSolution_randSpin": 20.39114552511499,
      "with_spin": 25.741128002338364,
      "without_spin": 20.39114552511499
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 25.778041423911546,
      "bestSolution_spin0": 25.778041423911546,
      "bestSolution_spin1": 24.732943900806845,
      "bestSolution_randSpin": 24.732943900806845,
      "with_spin": 25.778041423911546,
      "without_spin": 24.732943900806845
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.241880141519577,
      "bestSolution_spin0": 27.14003240657921,
      "bestSolution_spin1": 28.241880141519577,
      "bestSolution_randSpin": 27.14003240657921,
      "with_spin": 28.241880141519577,
      "without_spin": 27.14003240657921
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 21.862627969811374,
      "bestSolution_spin0": 21.862627969811374,
      "bestSolution_spin1": 20.94548190209506,
      "bestSolution_randSpin": 20.94548190209506,
      "with_spin": 21.862627969811374,
      "without_spin": 20.94548190209506
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 24.894333720546385,
      "bestSolution_spin0": 22.458121399613525,
      "bestSolution_spin1": 24.894333720546385,
      "bestSolution_randSpin": 22.458121399613525,
      "with_spin": 24.894333720546385,
      "without_spin": 22.458121399613525
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 19.17247613925177,
      "bestSolution_spin0": 17.64347727847475,
      "bestSolution_spin1": 18.328976009236857,
      "bestSolution_randSpin": 18.328976009236857,
      "with_spin": 19.17247613925177,
      "without_spin": 18.328976009236857
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 28.62269272426161,
      "bestSolution_spin0": 28.62269272426161,
      "bestSolution_spin1": 26.261868262816726,
      "bestSolution_randSpin": 26.261868262816726,
      "with_spin": 28.62269272426161,
      "without_spin": 26.261868262816726
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      27.52255832629853,
      20.75613932759922,
      28.146779706937657,
      25.741128002338364,
      25.778041423911546,
      28.241880141519577,
      21.862627969811374,
      24.894333720546385,
      19.17247613925177,
      28.62269272426161
    ],
    "bestSolution_spin0": [
      27.52255832629853,
      20.75613932759922,
      19.68707543148408,
      25.741128002338364,
      25.778041423911546,
      27.14003240657921,
      21.862627969811374,
      22.458121399613525,
      17.64347727847475,
      28.62269272426161
    ],
    "bestSolution_spin1": [
      24.32628365341878,
      19.414570811564055,
      25.18376855993223,
      20.39114552511499,
      24.732943900806845,
      28.241880141519577,
      20.94548190209506,
      24.894333720546385,
      18.328976009236857,
      26.261868262816726
    ],
    "bestSolution_randSpin": [
      27.52255832629853,
      20.75613932759922,
      19.68707543148408,
      20.39114552511499,
      24.732943900806845,
      27.14003240657921,
      20.94548190209506,
      22.458121399613525,
      18.328976009236857,
      26.261868262816726
    ]
  },
  "results_with_spin": [
    27.52255832629853,
    20.75613932759922,
    28.146779706937657,
    25.741128002338364,
    25.778041423911546,
    28.241880141519577,
    21.862627969811374,
    24.894333720546385,
    19.17247613925177,
    28.62269272426161
  ],
  "results_without_spin": [
    27.52255832629853,
    20.75613932759922,
    19.68707543148408,
    20.39114552511499,
    24.732943900806845,
    27.14003240657921,
    20.94548190209506,
    22.458121399613525,
    18.328976009236857,
    26.261868262816726
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 32.809632980483755,
      "bestSolution_spin0": 32.809632980483755,
      "bestSolution_spin1": 31.93584750931751,
      "bestSolution_randSpin": 31.93584750931751,
      "with_spin": 32.809632980483755,
      "without_spin": 31.93584750931751
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 25.00934695124822,
      "bestSolution_spin0": 22.51862000230404,
      "bestSolution_spin1": 21.187841592489388,
      "bestSolution_randSpin": 22.51862000230404,
      "with_spin": 25.00934695124822,
      "without_spin": 22.51862000230404
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 31.252955262103562,
      "bestSolution_spin0": 30.096391209128576,
      "bestSolution_spin1": 31.252955262103562,
      "bestSolution_randSpin": 30.096391209128576,
      "with_spin": 31.252955262103562,
      "without_spin": 30.096391209128576
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 14.79813334629272,
      "bestSolution_spin0": 13.331046883397876,
      "bestSolution_spin1": 12.395131973302206,
      "bestSolution_randSpin": 13.331046883397876,
      "with_spin": 14.79813334629272,
      "without_spin": 13.331046883397876
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 20.859096346593763,
      "bestSolution_spin0": 18.881950588599274,
      "bestSolution_spin1": 17.57399940654093,
      "bestSolution_randSpin": 18.881950588599274,
      "with_spin": 20.859096346593763,
      "without_spin": 18.881950588599274
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 17.73077459892162,
      "bestSolution_spin0": 17.73077459892162,
      "bestSolution_spin1": 17.41797667780172,
      "bestSolution_randSpin": 17.41797667780172,
      "with_spin": 17.73077459892162,
      "without_spin": 17.41797667780172
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 18.336133186141726,
      "bestSolution_spin0": 18.190106035602945,
      "bestSolution_spin1": 17.778121796237564,
      "bestSolution_randSpin": 18.190106035602945,
      "with_spin": 18.336133186141726,
      "without_spin": 18.190106035602945
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 25.85904703700044,
      "bestSolution_spin0": 25.85904703700044,
      "bestSolution_spin1": 25.13384228118504,
      "bestSolution_randSpin": 25.85904703700044,
      "with_spin": 25.85904703700044,
      "without_spin": 25.85904703700044
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 24.557748516292115,
      "bestSolution_spin0": 18.29359836179735,
      "bestSolution_spin1": 20.503423324732076,
      "bestSolution_randSpin": 20.503423324732076,
      "with_spin": 24.557748516292115,
      "without_spin": 20.503423324732076
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 22.488906660481547,
      "bestSolution_spin0": 21.941456743890534,
      "bestSolution_spin1": 22.488906660481547,
      "bestSolution_randSpin": 21.941456743890534,
      "with_spin": 22.488906660481547,
      "without_spin": 21.941456743890534
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      32.809632980483755,
      25.00934695124822,
      31.252955262103562,
      14.79813334629272,
      20.859096346593763,
      17.73077459892162,
      18.336133186141726,
      25.85904703700044,
      24.557748516292115,
      22.488906660481547
    ],
    "bestSolution_spin0": [
      32.809632980483755,
      22.51862000230404,
      30.096391209128576,
      13.331046883397876,
      18.881950588599274,
      17.73077459892162,
      18.190106035602945,
      25.85904703700044,
      18.29359836179735,
      21.941456743890534
    ],
    "bestSolution_spin1": [
      31.93584750931751,
      21.187841592489388,
      31.252955262103562,
      12.395131973302206,
      17.57399940654093,
      17.41797667780172,
      17.778121796237564,
      25.13384228118504,
      20.503423324732076,
      22.488906660481547
    ],
    "bestSolution_randSpin": [
      31.93584750931751,
      22.51862000230404,
      30.096391209128576,
      13.331046883397876,
      18.881950588599274,
      17.41797667780172,
      18.190106035602945,
      25.85904703700044,
      20.503423324732076,
      21.941456743890534
    ]
  },
  "results_with_spin": [
    32.809632980483755,
    25.00934695124822,
    31.252955262103562,
    14.79813334629272,
    20.859096346593763,
    17.73077459892162,
    18.336133186141726,
    25.85904703700044,
    24.557748516292115,
    22.488906660481547
  ],
  "results_without_spin": [
    31.93584750931751,
    22.51862000230404,
    30.096391209128576,
    13.331046883397876,
    18.881950588599274,
    17.41797667780172,
    18.190106035602945,
    25.85904703700044,
    20.503423324732076,
    21.941456743890534
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 19.76400903124878,
      "bestSolution_spin0": 19.63762356832298,
      "bestSolution_spin1": 17.68216548301759,
      "bestSolution_randSpin": 17.68216548301759,
      "with_spin": 19.76400903124878,
      "without_spin": 17.68216548301759
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 28.655344331041963,
      "bestSolution_spin0": 28.099992169979707,
      "bestSolution_spin1": 28.655344331041963,
      "bestSolution_randSpin": 28.655344331041963,
      "with_spin": 28.655344331041963,
      "without_spin": 28.655344331041963
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 27.221022298754825,
      "bestSolution_spin0": 26.365836004109266,
      "bestSolution_spin1": 25.043943627245543,
      "bestSolution_randSpin": 25.043943627245543,
      "with_spin": 27.221022298754825,
      "without_spin": 25.043943627245543
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 23.768426344851587,
      "bestSolution_spin0": 23.565224946372197,
      "bestSolution_spin1": 21.555251797422343,
      "bestSolution_randSpin": 21.555251797422343,
      "with_spin": 23.768426344851587,
      "without_spin": 21.555251797422343
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.76802898399119,
      "bestSolution_spin0": 30.58775034858445,
      "bestSolution_spin1": 32.76802898399119,
      "bestSolution_randSpin": 32.76802898399119,
      "with_spin": 32.76802898399119,
      "without_spin": 32.76802898399119
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 30.455884111562405,
      "bestSolution_spin0": 30.455884111562405,
      "bestSolution_spin1": 29.93724488218622,
      "bestSolution_randSpin": 29.93724488218622,
      "with_spin": 30.455884111562405,
      "without_spin": 29.93724488218622
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 24.227820051428665,
      "bestSolution_spin0": 23.341396625884045,
      "bestSolution_spin1": 21.506523690645018,
      "bestSolution_randSpin": 21.506523690645018,
      "with_spin": 24.227820051428665,
      "without_spin": 21.506523690645018
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 21.319255595203376,
      "bestSolution_spin0": 21.319255595203376,
      "bestSolution_spin1": 16.68796013584205,
      "bestSolution_randSpin": 16.68796013584205,
      "with_spin": 21.319255595203376,
      "without_spin": 16.68796013584205
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 33.1676850713247,
      "bestSolution_spin0": 33.1676850713247,
      "bestSolution_spin1": 32.637293395995265,
      "bestSolution_randSpin": 33.1676850713247,
      "with_spin": 33.1676850713247,
      "without_spin": 33.1676850713247
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 18.978421748751884,
      "bestSolution_spin0": 15.96873858688409,
      "bestSolution_spin1": 14.781936228097639,
      "bestSolution_randSpin": 14.781936228097639,
      "with_spin": 18.978421748751884,
      "without_spin": 14.781936228097639
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      19.76400903124878,
      28.655344331041963,
      27.221022298754825,
      23.768426344851587,
      32.76802898399119,
      30.455884111562405,
      24.227820051428665,
      21.319255595203376,
      33.1676850713247,
      18.978421748751884
    ],
    "bestSolution_spin0": [
      19.63762356832298,
      28.099992169979707,
      26.365836004109266,
      23.565224946372197,
      30.58775034858445,
      30.455884111562405,
      23.341396625884045,
      21.319255595203376,
      33.1676850713247,
      15.96873858688409
    ],
    "bestSolution_spin1": [
      17.68216548301759,
      28.655344331041963,
      25.043943627245543,
      21.555251797422343,
      32.76802898399119,
      29.93724488218622,
      21.506523690645018,
      16.68796013584205,
      32.637293395995265,
      14.781936228097639
    ],
    "bestSolution_randSpin": [
      17.68216548301759,
      28.655344331041963,
      25.043943627245543,
      21.555251797422343,
      32.76802898399119,
      29.93724488218622,
      21.506523690645018,
      16.68796013584205,
      33.1676850713247,
      14.781936228097639
    ]
  },
  "results_with_spin": [
    19.76400903124878,
    28.655344331041963,
    27.221022298754825,
    23.768426344851587,
    32.76802898399119,
    30.455884111562405,
    24.227820051428665,
    21.319255595203376,
    33.1676850713247,
    18.978421748751884
  ],
  "results_without_spin": [
    17.68216548301759,
    28.655344331041963,
    25.043943627245543,
    21.555251797422343,
    32.76802898399119,
    29.93724488218622,
    21.506523690645018,
    16.68796013584205,
    33.1676850713247,
    14.781936228097639
  ]
}

==> DataFinal/J_02_K_010/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 14.450725568936788,
      "bestSolution_spin0": 10.540711809747753,
      "bestSolution_spin1": 10.007508031499873,
      "bestSolution_randSpin": 10.007508031499873,
      "with_spin": 14.450725568936788,
      "without_spin": 10.007508031499873
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 20.709474514863853,
      "bestSolution_spin0": 20.709474514863853,
      "bestSolution_spin1": 20.588044792753234,
      "bestSolution_randSpin": 20.709474514863853,
      "with_spin": 20.709474514863853,
      "without_spin": 20.709474514863853
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 27.654998640844923,
      "bestSolution_spin0": 26.128282953888267,
      "bestSolution_spin1": 16.85149035963176,
      "bestSolution_randSpin": 26.128282953888267,
      "with_spin": 27.654998640844923,
      "without_spin": 26.128282953888267
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 23.93659063495396,
      "bestSolution_spin0": 19.62812587386152,
      "bestSolution_spin1": 21.721224405421587,
      "bestSolution_randSpin": 21.721224405421587,
      "with_spin": 23.93659063495396,
      "without_spin": 21.721224405421587
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 31.444353240173818,
      "bestSolution_spin0": 31.444353240173818,
      "bestSolution_spin1": 29.480953385105362,
      "bestSolution_randSpin": 31.444353240173818,
      "with_spin": 31.444353240173818,
      "without_spin": 31.444353240173818
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 27.813455473560385,
      "bestSolution_spin0": 27.082053545332148,
      "bestSolution_spin1": 24.31539628634962,
      "bestSolution_randSpin": 27.082053545332148,
      "with_spin": 27.813455473560385,
      "without_spin": 27.082053545332148
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 26.75686078266122,
      "bestSolution_spin0": 20.586271186684773,
      "bestSolution_spin1": 21.289173087840826,
      "bestSolution_randSpin": 20.586271186684773,
      "with_spin": 26.75686078266122,
      "without_spin": 20.586271186684773
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 30.82818167484768,
      "bestSolution_spin0": 30.82818167484768,
      "bestSolution_spin1": 30.40027135915149,
      "bestSolution_randSpin": 30.40027135915149,
      "with_spin": 30.82818167484768,
      "without_spin": 30.40027135915149
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 23.99035143271895,
      "bestSolution_spin0": 23.99035143271895,
      "bestSolution_spin1": 23.809773596713313,
      "bestSolution_randSpin": 23.809773596713313,
      "with_spin": 23.99035143271895,
      "without_spin": 23.809773596713313
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 28.776096622032206,
      "bestSolution_spin0": 28.073451183623902,
      "bestSolution_spin1": 26.829224562446885,
      "bestSolution_randSpin": 26.829224562446885,
      "with_spin": 28.776096622032206,
      "without_spin": 26.829224562446885
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      14.450725568936788,
      20.709474514863853,
      27.654998640844923,
      23.93659063495396,
      31.444353240173818,
      27.813455473560385,
      26.75686078266122,
      30.82818167484768,
      23.99035143271895,
      28.776096622032206
    ],
    "bestSolution_spin0": [
      10.540711809747753,
      20.709474514863853,
      26.128282953888267,
      19.62812587386152,
      31.444353240173818,
      27.082053545332148,
      20.586271186684773,
      30.82818167484768,
      23.99035143271895,
      28.073451183623902
    ],
    "bestSolution_spin1": [
      10.007508031499873,
      20.588044792753234,
      16.85149035963176,
      21.721224405421587,
      29.480953385105362,
      24.31539628634962,
      21.289173087840826,
      30.40027135915149,
      23.809773596713313,
      26.829224562446885
    ],
    "bestSolution_randSpin": [
      10.007508031499873,
      20.709474514863853,
      26.128282953888267,
      21.721224405421587,
      31.444353240173818,
      27.082053545332148,
      20.586271186684773,
      30.40027135915149,
      23.809773596713313,
      26.829224562446885
    ]
  },
  "results_with_spin": [
    14.450725568936788,
    20.709474514863853,
    27.654998640844923,
    23.93659063495396,
    31.444353240173818,
    27.813455473560385,
    26.75686078266122,
    30.82818167484768,
    23.99035143271895,
    28.776096622032206
  ],
  "results_without_spin": [
    10.007508031499873,
    20.709474514863853,
    26.128282953888267,
    21.721224405421587,
    31.444353240173818,
    27.082053545332148,
    20.586271186684773,
    30.40027135915149,
    23.809773596713313,
    26.829224562446885
  ]
}

==> DataFinal/J_02_K_010/merged/results.json <==
{
  "config": {
    "numSat": 2,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_02_K_010/chunks/chunk_001.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_002.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_003.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_004.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_005.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_006.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_007.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_008.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_009.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_010.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_011.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_012.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_013.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_014.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_015.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_016.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_017.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_018.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_019.json",
    "Data1/experiments/J_02_K_010/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      26.461156177205567,
      21.359559055327175,
      24.306427454340817,
      31.79792426053041,
      27.179745707093034,
      29.998789258122628,
      21.998221035906237,
      29.849480840977677,
      30.20576671080409,
      21.049702329810913,
      26.472351547807357,
      28.56450486132936,
      22.4249152930551,
      29.45749549721386,
      25.15958539745295,
      14.41687455115641,
      18.169701007659967,
      26.888665232560705,
      26.912504961753264,
      27.37739072514922,
      29.43366749811855,
      24.312901331116873,
      31.111830934904006,
      21.926529224856445,
      21.20493420234229,
      22.415204278006975,
      29.748140737330086,
      29.22825184239655,
      16.384819576740664,
      26.425655667629474,
      31.027719455018108,
      25.35247070462558,
      24.271452643828912,
      32.36566698298881,
      20.04977756917285,
      24.522517603666508,
      26.30994436601268,
      26.104158749345693,
      26.21696545611001,
      27.959186969147712,
      20.649583284313525,
      21.735287385144403,
      26.982429512919964,
      22.549402043827175,
      29.99159148955122,
      24.736711263120878,
      26.693185942238863,
      30.47886285661577,
      22.813615249326364,
      29.323403354879023,
      25.46713298779555,
      23.52364764070468,
      22.28736922887165,
      31.27467324510173,
      16.125666099395453,
      27.753939129690735,
      15.82158062672177,
      24.565169230596595,
      28.070552111319834,
      25.708183316197477,
      24.161179617189326,
      25.753615930206866,
      27.376564060865213,
      21.351249055075538,
      25.41120233067754,
      32.036381578607774,
      29.04917897131065,
      28.42704714144618,
      13.141293409403279,
      29.304341603786106,
      22.610118572263634,
      12.28261654585938,
      23.29919052271455,
      30.291072657189915,
      13.335388155109317,
      16.00838409314836,
      17.395884982898252,
      32.74707601435082,
      29.39884022427695,
      27.0294298038988,
      23.22905411934989,
      30.020616615133513,
      12.678874089689204,
      20.978602354332725,
      26.49571919440809,
      21.26825425730894,
      24.829342102032953,
      27.28439599832014,
      19.941803983543885,
      33.57221512146842,
      12.448463178141248,
      29.17229740882671,
      28.581434712982585,
      22.61040755952292,
      29.16670823423768,
      26.31039832880617,
      27.34377627224316,
      24.217892289660114,
      28.619236262745485,
      25.899590761512194,
      34.124561648869225,
      27.075731081549655,
      26.789185276111613,
      30.68289097882194,
      29.088985501155122,
      34.1423540437474,
      26.48796392339485,
      19.306707926910118,
      30.237190097504968,
      16.636536745575356,
      28.84793816124767,
      19.6695595282952,
      14.24973872245009,
      21.998356587271452,
      26.20895659341039,
      26.377925380048843,
      20.928629078894456,
      25.56216003401987,
      23.86917783873988,
      29.2120756068487,
      30.53486721428824,
      25.259604897182992,
      31.276972538853677,
      23.505757381324205,
      26.347145802609177,
      27.07946237887085,
      27.314206548241163,
      25.233000140479618,
      25.04520330251284,
      17.330157364622956,
      22.686439723780964,
      31.426746521596208,
      29.348241253458582,
      28.95065639315129,
      30.502894012390836,
      30.501858026799933,
      19.353177111628646,
      18.173278674170497,
      22.671439868485795,
      17.662522832517787,
      29.281913132718547,
      26.6741268026405,
      23.915052214179035,
      14.422284601072665,
      26.98232445300478,
      22.002705783723005,
      16.843372145704844,
      27.653378734822137,
      25.954006076694874,
      24.281444311108853,
      25.87775991814518,
      30.578327749023373,
      26.220370991122035,
      26.304110663028233,
      19.573818373036033,
      25.911934498038256,
      31.24368466774534,
      25.074376507277186,
      12.85213001129719,
      26.209969593388916,
      27.52255832629853,
      20.75613932759922,
      28.146779706937657,
      25.741128002338364,
      25.778041423911546,
      28.241880141519577,
      21.862627969811374,
      24.894333720546385,
      19.17247613925177,
      28.62269272426161,
      32.809632980483755,
      25.00934695124822,
      31.252955262103562,
      14.79813334629272,
      20.859096346593763,
      17.73077459892162,
      18.336133186141726,
      25.85904703700044,
      24.557748516292115,
      22.488906660481547,
      19.76400903124878,
      28.655344331041963,
      27.221022298754825,
      23.768426344851587,
      32.76802898399119,
      30.455884111562405,
      24.227820051428665,
      21.319255595203376,
      33.1676850713247,
      18.978421748751884,
      14.450725568936788,
      20.709474514863853,
      27.654998640844923,
      23.93659063495396,
      31.444353240173818,
      27.813455473560385,
      26.75686078266122,
      30.82818167484768,
      23.99035143271895,
      28.776096622032206
    ],
    "bestSolution_spin0": [
      26.461156177205567,
      20.76471948046639,
      24.306427454340817,
      31.79792426053041,
      24.75988754435724,
      29.998789258122628,
      19.404204331664147,
      29.849480840977677,
      29.994473490401163,
      18.348910143310327,
      26.472351547807357,
      28.56450486132936,
      19.249227591346152,
      26.159002086481003,
      21.204048901543583,
      12.526832369833734,
      14.210900194466822,
      26.888665232560705,
      26.876093559585627,
      27.37739072514922,
      24.033217311298543,
      17.91661995574784,
      30.72387624718421,
      18.29848431824253,
      19.47120561114259,
      22.415204278006975,
      29.748140737330086,
      28.57955658907814,
      14.817275176204317,
      25.97984819981179,
      31.027719455018108,
      25.077789711015704,
      23.738395222154978,
      32.36566698298881,
      19.956555133647157,
      24.522517603666508,
      23.532207525939107,
      23.945982955294287,
      20.786878225258434,
      27.761027723557177,
      18.008389059801697,
      20.712304336496015,
      24.475773408555035,
      22.549402043827175,
      29.99159148955122,
      24.736711263120878,
      26.693185942238863,
      30.47886285661577,
      22.813615249326364,
      29.323403354879023,
      25.46713298779555,
      19.384525751433628,
      21.181309712351148,
      31.27467324510173,
      16.125666099395453,
      27.753939129690735,
      15.82158062672177,
      24.565169230596595,
      26.913626962853616,
      22.273477891477857,
      20.66457149911639,
      25.753615930206866,
      25.915174643189953,
      21.351249055075538,
      20.530390645233606,
      32.036381578607774,
      26.463123580435532,
      28.42704714144618,
      12.715470591726001,
      24.580677121247636,
      20.211909039747994,
      12.28261654585938,
      15.520951021531227,
      30.291072657189915,
      13.335388155109317,
      16.00838409314836,
      15.916026258339137,
      32.74707601435082,
      20.564151246703638,
      27.0294298038988,
      19.955733557306477,
      30.020616615133513,
      12.544370965370389,
      20.06565004916233,
      21.601295188977485,
      21.26825425730894,
      24.829342102032953,
      25.563632387619847,
      19.885873698090336,
      32.386974961402224,
      12.322922596107801,
      29.17229740882671,
      25.830179493848473,
      17.518125048580146,
      29.16670823423768,
      23.21080095431641,
      27.34377627224316,
      22.0435797396414,
      28.619236262745485,
      23.989963019852073,
      34.124561648869225,
      24.16083683648245,
      24.685590018099425,
      28.329512025119552,
      28.711150286983425,
      34.1423540437474,
      26.48796392339485,
      18.596380288788843,
      29.203250083378624,
      16.636536745575356,
      27.28885211624219,
      18.69835878133883,
      14.24973872245009,
      21.998356587271452,
      16.52550992410801,
      26.377925380048843,
      15.739295881797199,
      25.56216003401987,
      23.86917783873988,
      29.2120756068487,
      30.53486721428824,
      23.62347022007395,
      31.276972538853677,
      21.80804299737726,
      26.347145802609177,
      27.07946237887085,
      27.314206548241163,
      25.233000140479618,
      25.04520330251284,
      17.330157364622956,
      20.167754689453695,
      31.426746521596208,
      28.97456728681602,
      28.95065639315129,
      30.502894012390836,
      30.501858026799933,
      19.353177111628646,
      18.173278674170497,
      19.889852821310384,
      17.662522832517787,
      28.6232891826589,
      20.528034444559083,
      23.603964452713974,
      14.215716709998434,
      26.98232445300478,
      17.802698270762097,
      16.843372145704844,
      27.534173114503584,
      24.408928812505014,
      19.16205360706678,
      20.92354266668667,
      27.828499821275113,
      26.220370991122035,
      23.9194296545277,
      18.65438127255191,
      25.911934498038256,
      31.24368466774534,
      25.074376507277186,
      12.85213001129719,
      26.209969593388916,
      27.52255832629853,
      20.75613932759922,
      19.68707543148408,
      25.741128002338364,
      25.778041423911546,
      27.14003240657921,
      21.862627969811374,
      22.458121399613525,
      17.64347727847475,
      28.62269272426161,
      32.809632980483755,
      22.51862000230404,
      30.096391209128576,
      13.331046883397876,
      18.881950588599274,
      17.73077459892162,
      18.190106035602945,
      25.85904703700044,
      18.29359836179735,
      21.941456743890534,
      19.63762356832298,
      28.099992169979707,
      26.365836004109266,
      23.565224946372197,
      30.58775034858445,
      30.455884111562405,
      23.341396625884045,
      21.319255595203376,
      33.1676850713247,
      15.96873858688409,
      10.540711809747753,
      20.709474514863853,
      26.128282953888267,
      19.62812587386152,
      31.444353240173818,
      27.082053545332148,
      20.586271186684773,
      30.82818167484768,
      23.99035143271895,
      28.073451183623902
    ],
    "bestSolution_spin1": [
      22.379839848414537,
      19.762969887060358,
      21.019833651230382,
      28.845519599908815,
      27.179745707093034,
      27.493143735876885,
      15.838906734604075,
      26.160645163667123,
      27.624343788846687,
      17.46806330295011,
      25.578981040530483,
      28.206392119295806,
      17.91402730333232,
      21.95743609183412,
      21.85911212357592,
      12.20818295424949,
      13.63038009319987,
      25.85372704895726,
      25.720392956566798,
      23.835338726713236,
      21.939883459308714,
      18.31224551971893,
      31.111830934904006,
      20.003584908454556,
      18.682649949446457,
      19.87529966953844,
      29.23595490832242,
      27.035091344095715,
      13.387222749094683,
      25.357993076631743,
      30.835637218039146,
      24.471343969358717,
      19.024962605112343,
      31.65629940365424,
      17.9738696719029,
      20.716265036344556,
      22.347525267120602,
      24.29134941190871,
      19.442403297679558,
      27.953799354059033,
      17.850783524112693,
      18.932945721281985,
      21.873892556161188,
      19.672830104412807,
      29.432917385276678,
      22.32945012348927,
      25.454258371701485,
      29.089786682016253,
      21.94001680545221,
      27.322960465502845,
      23.295652659189773,
      19.721904511218362,
      21.652060172664783,
      30.342470719693015,
      14.262623579262328,
      27.454762148643788,
      14.566581034460443,
      23.352213581440562,
      25.73891678431297,
      24.671388131859004,
      24.161179617189326,
      22.156393892396448,
      22.811834195305487,
      20.97491703223391,
      17.610422501941756,
      30.680282046907877,
      26.0987704344932,
      25.753330118926456,
      13.141293409403279,
      23.85800757622729,
      18.9736428070098,
      10.801575195867196,
      16.914246059172946,
      29.929020644427013,
      12.86629230381401,
      14.61517311763328,
      13.871327339640294,
      31.860342453502504,
      20.46281762700887,
      25.23152812794473,
      17.880525341432495,
      27.616287135195847,
      12.678874089689204,
      20.978602354332725,
      25.05514445510116,
      20.206817303269908,
      24.20250124193043,
      25.76366526237156,
      19.770818875794006,
      33.57221512146842,
      12.448463178141248,
      26.520482114257028,
      28.581434712982585,
      20.156620530284286,
      27.84653977599662,
      22.79457169952807,
      25.750226203645635,
      21.59082963890764,
      27.719498413492172,
      25.899590761512194,
      32.41423830968655,
      25.821989585093934,
      22.673371389831534,
      30.68289097882194,
      29.088985501155122,
      32.81909857030806,
      26.014555572429636,
      15.900403331834697,
      30.237190097504968,
      15.487541655800138,
      26.84560817834768,
      17.042411025620613,
      12.923546198901748,
      19.53958389303709,
      25.136993502111956,
      24.960654679725113,
      15.281396988239507,
      21.253487594425366,
      22.725567990035064,
      26.60437755700502,
      28.449544000283257,
      24.23621227316414,
      30.918421020525507,
      21.370554121329537,
      20.41424754581427,
      26.639805093236525,
      25.393900193568484,
      22.795174101096386,
      22.394298890342764,
      17.02293346002133,
      21.68963910451006,
      23.160101133696102,
      29.348241253458582,
      26.594133775641133,
      25.8091877611822,
      29.90616458080205,
      18.892314668350863,
      16.728083736112524,
      19.297598881665294,
      16.426962203363455,
      29.281913132718547,
      20.304414694055474,
      23.370995725710443,
      12.866037594626187,
      26.12105173582328,
      18.171751202931286,
      14.019973383999943,
      25.278196447308062,
      24.773523126680807,
      22.931505589281493,
      22.295224622252537,
      27.372892013211768,
      19.618726260576917,
      24.65175104006714,
      15.33150486375543,
      22.063326001518018,
      28.177679932827942,
      23.77661748867471,
      12.08884071052579,
      25.410201254820112,
      24.32628365341878,
      19.414570811564055,
      25.18376855993223,
      20.39114552511499,
      24.732943900806845,
      28.241880141519577,
      20.94548190209506,
      24.894333720546385,
      18.328976009236857,
      26.261868262816726,
      31.93584750931751,
      21.187841592489388,
      31.252955262103562,
      12.395131973302206,
      17.57399940654093,
      17.41797667780172,
      17.778121796237564,
      25.13384228118504,
      20.503423324732076,
      22.488906660481547,
      17.68216548301759,
      28.655344331041963,
      25.043943627245543,
      21.555251797422343,
      32.76802898399119,
      29.93724488218622,
      21.506523690645018,
      16.68796013584205,
      32.637293395995265,
      14.781936228097639,
      10.007508031499873,
      20.588044792753234,
      16.85149035963176,
      21.721224405421587,
      29.480953385105362,
      24.31539628634962,
      21.289173087840826,
      30.40027135915149,
      23.809773596713313,
      26.829224562446885
    ],
    "bestSolution_randSpin": [
      22.379839848414537,
      20.76471948046639,
      21.019833651230382,
      28.845519599908815,
      27.179745707093034,
      27.493143735876885,
      19.404204331664147,
      26.160645163667123,
      29.994473490401163,
      17.46806330295011,
      26.472351547807357,
      28.206392119295806,
      17.91402730333232,
      26.159002086481003,
      21.85911212357592,
      12.20818295424949,
      14.210900194466822,
      26.888665232560705,
      25.720392956566798,
      23.835338726713236,
      21.939883459308714,
      17.91661995574784,
      31.111830934904006,
      20.003584908454556,
      19.47120561114259,
      19.87529966953844,
      29.23595490832242,
      28.57955658907814,
      13.387222749094683,
      25.97984819981179,
      30.835637218039146,
      24.471343969358717,
      23.738395222154978,
      31.65629940365424,
      17.9738696719029,
      24.522517603666508,
      22.347525267120602,
      23.945982955294287,
      20.786878225258434,
      27.761027723557177,
      17.850783524112693,
      18.932945721281985,
      21.873892556161188,
      22.549402043827175,
      29.99159148955122,
      22.32945012348927,
      25.454258371701485,
      30.47886285661577,
      22.813615249326364,
      27.322960465502845,
      25.46713298779555,
      19.384525751433628,
      21.652060172664783,
      31.27467324510173,
      16.125666099395453,
      27.454762148643788,
      15.82158062672177,
      24.565169230596595,
      26.913626962853616,
      22.273477891477857,
      20.66457149911639,
      25.753615930206866,
      22.811834195305487,
      20.97491703223391,
      20.530390645233606,
      32.036381578607774,
      26.463123580435532,
      28.42704714144618,
      13.141293409403279,
      23.85800757622729,
      18.9736428070098,
      10.801575195867196,
      15.520951021531227,
      29.929020644427013,
      12.86629230381401,
      16.00838409314836,
      15.916026258339137,
      31.860342453502504,
      20.564151246703638,
      27.0294298038988,
      17.880525341432495,
      27.616287135195847,
      12.544370965370389,
      20.06565004916233,
      25.05514445510116,
      21.26825425730894,
      24.20250124193043,
      25.563632387619847,
      19.770818875794006,
      33.57221512146842,
      12.322922596107801,
      26.520482114257028,
      28.581434712982585,
      17.518125048580146,
      29.16670823423768,
      23.21080095431641,
      25.750226203645635,
      22.0435797396414,
      28.619236262745485,
      25.899590761512194,
      32.41423830968655,
      25.821989585093934,
      22.673371389831534,
      28.329512025119552,
      28.711150286983425,
      34.1423540437474,
      26.014555572429636,
      15.900403331834697,
      30.237190097504968,
      16.636536745575356,
      27.28885211624219,
      17.042411025620613,
      14.24973872245009,
      21.998356587271452,
      25.136993502111956,
      26.377925380048843,
      15.281396988239507,
      25.56216003401987,
      22.725567990035064,
      26.60437755700502,
      30.53486721428824,
      23.62347022007395,
      30.918421020525507,
      21.370554121329537,
      20.41424754581427,
      26.639805093236525,
      25.393900193568484,
      22.795174101096386,
      22.394298890342764,
      17.02293346002133,
      20.167754689453695,
      31.426746521596208,
      29.348241253458582,
      26.594133775641133,
      25.8091877611822,
      29.90616458080205,
      18.892314668350863,
      16.728083736112524,
      19.297598881665294,
      17.662522832517787,
      29.281913132718547,
      20.304414694055474,
      23.603964452713974,
      12.866037594626187,
      26.12105173582328,
      17.802698270762097,
      14.019973383999943,
      27.534173114503584,
      24.408928812505014,
      22.931505589281493,
      22.295224622252537,
      27.828499821275113,
      19.618726260576917,
      24.65175104006714,
      18.65438127255191,
      25.911934498038256,
      31.24368466774534,
      25.074376507277186,
      12.08884071052579,
      25.410201254820112,
      27.52255832629853,
      20.75613932759922,
      19.68707543148408,
      20.39114552511499,
      24.732943900806845,
      27.14003240657921,
      20.94548190209506,
      22.458121399613525,
      18.328976009236857,
      26.261868262816726,
      31.93584750931751,
      22.51862000230404,
      30.096391209128576,
      13.331046883397876,
      18.881950588599274,
      17.41797667780172,
      18.190106035602945,
      25.85904703700044,
      20.503423324732076,
      21.941456743890534,
      17.68216548301759,
      28.655344331041963,
      25.043943627245543,
      21.555251797422343,
      32.76802898399119,
      29.93724488218622,
      21.506523690645018,
      16.68796013584205,
      33.1676850713247,
      14.781936228097639,
      10.007508031499873,
      20.709474514863853,
      26.128282953888267,
      21.721224405421587,
      31.444353240173818,
      27.082053545332148,
      20.586271186684773,
      30.40027135915149,
      23.809773596713313,
      26.829224562446885
    ]
  },
  "results_with_spin": [
    26.461156177205567,
    21.359559055327175,
    24.306427454340817,
    31.79792426053041,
    27.179745707093034,
    29.998789258122628,
    21.998221035906237,
    29.849480840977677,
    30.20576671080409,
    21.049702329810913,
    26.472351547807357,
    28.56450486132936,
    22.4249152930551,
    29.45749549721386,
    25.15958539745295,
    14.41687455115641,
    18.169701007659967,
    26.888665232560705,
    26.912504961753264,
    27.37739072514922,
    29.43366749811855,
    24.312901331116873,
    31.111830934904006,
    21.926529224856445,
    21.20493420234229,
    22.415204278006975,
    29.748140737330086,
    29.22825184239655,
    16.384819576740664,
    26.425655667629474,
    31.027719455018108,
    25.35247070462558,
    24.271452643828912,
    32.36566698298881,
    20.04977756917285,
    24.522517603666508,
    26.30994436601268,
    26.104158749345693,
    26.21696545611001,
    27.959186969147712,
    20.649583284313525,
    21.735287385144403,
    26.982429512919964,
    22.549402043827175,
    29.99159148955122,
    24.736711263120878,
    26.693185942238863,
    30.47886285661577,
    22.813615249326364,
    29.323403354879023,
    25.46713298779555,
    23.52364764070468,
    22.28736922887165,
    31.27467324510173,
    16.125666099395453,
    27.753939129690735,
    15.82158062672177,
    24.565169230596595,
    28.070552111319834,
    25.708183316197477,
    24.161179617189326,
    25.753615930206866,
    27.376564060865213,
    21.351249055075538,
    25.41120233067754,
    32.036381578607774,
    29.04917897131065,
    28.42704714144618,
    13.141293409403279,
    29.304341603786106,
    22.610118572263634,
    12.28261654585938,
    23.29919052271455,
    30.291072657189915,
    13.335388155109317,
    16.00838409314836,
    17.395884982898252,
    32.74707601435082,
    29.39884022427695,
    27.0294298038988,
    23.22905411934989,
    30.020616615133513,
    12.678874089689204,
    20.978602354332725,
    26.49571919440809,
    21.26825425730894,
    24.829342102032953,
    27.28439599832014,
    19.941803983543885,
    33.57221512146842,
    12.448463178141248,
    29.17229740882671,
    28.581434712982585,
    22.61040755952292,
    29.16670823423768,
    26.31039832880617,
    27.34377627224316,
    24.217892289660114,
    28.619236262745485,
    25.899590761512194,
    34.124561648869225,
    27.075731081549655,
    26.789185276111613,
    30.68289097882194,
    29.088985501155122,
    34.1423540437474,
    26.48796392339485,
    19.306707926910118,
    30.237190097504968,
    16.636536745575356,
    28.84793816124767,
    19.6695595282952,
    14.24973872245009,
    21.998356587271452,
    26.20895659341039,
    26.377925380048843,
    20.928629078894456,
    25.56216003401987,
    23.86917783873988,
    29.2120756068487,
    30.53486721428824,
    25.259604897182992,
    31.276972538853677,
    23.505757381324205,
    26.347145802609177,
    27.07946237887085,
    27.314206548241163,
    25.233000140479618,
    25.04520330251284,
    17.330157364622956,
    22.686439723780964,
    31.426746521596208,
    29.348241253458582,
    28.95065639315129,
    30.502894012390836,
    30.501858026799933,
    19.353177111628646,
    18.173278674170497,
    22.671439868485795,
    17.662522832517787,
    29.281913132718547,
    26.6741268026405,
    23.915052214179035,
    14.422284601072665,
    26.98232445300478,
    22.002705783723005,
    16.843372145704844,
    27.653378734822137,
    25.954006076694874,
    24.281444311108853,
    25.87775991814518,
    30.578327749023373,
    26.220370991122035,
    26.304110663028233,
    19.573818373036033,
    25.911934498038256,
    31.24368466774534,
    25.074376507277186,
    12.85213001129719,
    26.209969593388916,
    27.52255832629853,
    20.75613932759922,
    28.146779706937657,
    25.741128002338364,
    25.778041423911546,
    28.241880141519577,
    21.862627969811374,
    24.894333720546385,
    19.17247613925177,
    28.62269272426161,
    32.809632980483755,
    25.00934695124822,
    31.252955262103562,
    14.79813334629272,
    20.859096346593763,
    17.73077459892162,
    18.336133186141726,
    25.85904703700044,
    24.557748516292115,
    22.488906660481547,
    19.76400903124878,
    28.655344331041963,
    27.221022298754825,
    23.768426344851587,
    32.76802898399119,
    30.455884111562405,
    24.227820051428665,
    21.319255595203376,
    33.1676850713247,
    18.978421748751884,
    14.450725568936788,
    20.709474514863853,
    27.654998640844923,
    23.93659063495396,
    31.444353240173818,
    27.813455473560385,
    26.75686078266122,
    30.82818167484768,
    23.99035143271895,
    28.776096622032206
  ],
  "results_without_spin": [
    22.379839848414537,
    20.76471948046639,
    21.019833651230382,
    28.845519599908815,
    27.179745707093034,
    27.493143735876885,
    19.404204331664147,
    26.160645163667123,
    29.994473490401163,
    17.46806330295011,
    26.472351547807357,
    28.206392119295806,
    17.91402730333232,
    26.159002086481003,
    21.85911212357592,
    12.20818295424949,
    14.210900194466822,
    26.888665232560705,
    25.720392956566798,
    23.835338726713236,
    21.939883459308714,
    17.91661995574784,
    31.111830934904006,
    20.003584908454556,
    19.47120561114259,
    19.87529966953844,
    29.23595490832242,
    28.57955658907814,
    13.387222749094683,
    25.97984819981179,
    30.835637218039146,
    24.471343969358717,
    23.738395222154978,
    31.65629940365424,
    17.9738696719029,
    24.522517603666508,
    22.347525267120602,
    23.945982955294287,
    20.786878225258434,
    27.761027723557177,
    17.850783524112693,
    18.932945721281985,
    21.873892556161188,
    22.549402043827175,
    29.99159148955122,
    22.32945012348927,
    25.454258371701485,
    30.47886285661577,
    22.813615249326364,
    27.322960465502845,
    25.46713298779555,
    19.384525751433628,
    21.652060172664783,
    31.27467324510173,
    16.125666099395453,
    27.454762148643788,
    15.82158062672177,
    24.565169230596595,
    26.913626962853616,
    22.273477891477857,
    20.66457149911639,
    25.753615930206866,
    22.811834195305487,
    20.97491703223391,
    20.530390645233606,
    32.036381578607774,
    26.463123580435532,
    28.42704714144618,
    13.141293409403279,
    23.85800757622729,
    18.9736428070098,
    10.801575195867196,
    15.520951021531227,
    29.929020644427013,
    12.86629230381401,
    16.00838409314836,
    15.916026258339137,
    31.860342453502504,
    20.564151246703638,
    27.0294298038988,
    17.880525341432495,
    27.616287135195847,
    12.544370965370389,
    20.06565004916233,
    25.05514445510116,
    21.26825425730894,
    24.20250124193043,
    25.563632387619847,
    19.770818875794006,
    33.57221512146842,
    12.322922596107801,
    26.520482114257028,
    28.581434712982585,
    17.518125048580146,
    29.16670823423768,
    23.21080095431641,
    25.750226203645635,
    22.0435797396414,
    28.619236262745485,
    25.899590761512194,
    32.41423830968655,
    25.821989585093934,
    22.673371389831534,
    28.329512025119552,
    28.711150286983425,
    34.1423540437474,
    26.014555572429636,
    15.900403331834697,
    30.237190097504968,
    16.636536745575356,
    27.28885211624219,
    17.042411025620613,
    14.24973872245009,
    21.998356587271452,
    25.136993502111956,
    26.377925380048843,
    15.281396988239507,
    25.56216003401987,
    22.725567990035064,
    26.60437755700502,
    30.53486721428824,
    23.62347022007395,
    30.918421020525507,
    21.370554121329537,
    20.41424754581427,
    26.639805093236525,
    25.393900193568484,
    22.795174101096386,
    22.394298890342764,
    17.02293346002133,
    20.167754689453695,
    31.426746521596208,
    29.348241253458582,
    26.594133775641133,
    25.8091877611822,
    29.90616458080205,
    18.892314668350863,
    16.728083736112524,
    19.297598881665294,
    17.662522832517787,
    29.281913132718547,
    20.304414694055474,
    23.603964452713974,
    12.866037594626187,
    26.12105173582328,
    17.802698270762097,
    14.019973383999943,
    27.534173114503584,
    24.408928812505014,
    22.931505589281493,
    22.295224622252537,
    27.828499821275113,
    19.618726260576917,
    24.65175104006714,
    18.65438127255191,
    25.911934498038256,
    31.24368466774534,
    25.074376507277186,
    12.08884071052579,
    25.410201254820112,
    27.52255832629853,
    20.75613932759922,
    19.68707543148408,
    20.39114552511499,
    24.732943900806845,
    27.14003240657921,
    20.94548190209506,
    22.458121399613525,
    18.328976009236857,
    26.261868262816726,
    31.93584750931751,
    22.51862000230404,
    30.096391209128576,
    13.331046883397876,
    18.881950588599274,
    17.41797667780172,
    18.190106035602945,
    25.85904703700044,
    20.503423324732076,
    21.941456743890534,
    17.68216548301759,
    28.655344331041963,
    25.043943627245543,
    21.555251797422343,
    32.76802898399119,
    29.93724488218622,
    21.506523690645018,
    16.68796013584205,
    33.1676850713247,
    14.781936228097639,
    10.007508031499873,
    20.709474514863853,
    26.128282953888267,
    21.721224405421587,
    31.444353240173818,
    27.082053545332148,
    20.586271186684773,
    30.40027135915149,
    23.809773596713313,
    26.829224562446885
  ]
}


==> DataFinal/J_02_K_010/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1781674038852052,
        0.6057428351271633,
        0.7754559909401129
      ],
      "t_hat0": [
        -0.9579522358718988,
        -0.28689965720432825,
        0.0040125408495005396
      ],
      "name": "SAT-2",
      "azimuth_deg": 221.05252673834258,
      "elevation_deg": 56.511985753653775,
      "heading_deg": 92.03934044400148
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2034687131986519,
        0.5963621820252486,
        0.7765002450736054
      ],
      "t_hat0": [
        -0.695389486939068,
        0.470274847323197,
        -0.543392150688399
      ],
      "name": "SAT-2",
      "azimuth_deg": 186.83782532017108,
      "elevation_deg": 64.09724006423399,
      "heading_deg": 150.08770665714417
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18980661268649418,
        0.6024561690763838,
        0.7752548059330474
      ],
      "t_hat0": [
        0.42043251789207425,
        0.7634237354112141,
        -0.49032713376858844
      ],
      "name": "SAT-2",
      "azimuth_deg": 207.59347436874427,
      "elevation_deg": 60.21021002492763,
      "heading_deg": 220.63185189216117
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09513072517107754,
        0.5969465331998915,
        0.7966209773970654
      ],
      "t_hat0": [
        0.841169975369129,
        0.4761486223452081,
        -0.2563504670880464
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.05936323785687,
      "elevation_deg": 32.18319494277965,
      "heading_deg": 253.2454999339906
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23370328429039688,
        0.5610528685312522,
        0.7941048127449772
      ],
      "t_hat0": [
        -0.6539694742741466,
        -0.6950850364576758,
        0.29863140961765533
      ],
      "name": "SAT-2",
      "azimuth_deg": 98.96774945684034,
      "elevation_deg": 63.14046635162307,
      "heading_deg": 58.08285681468893
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2633797962159143,
        0.5653568256220807,
        0.7816666442082506
      ],
      "t_hat0": [
        -0.7880385227865929,
        0.34128397042679065,
        -0.5123675810724662
      ],
      "name": "SAT-2",
      "azimuth_deg": 111.22552035460077,
      "elevation_deg": 46.40460297182655,
      "heading_deg": 140.93640664837326
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.178380297771581,
        0.5711056332749216,
        0.8012607721638275
      ],
      "t_hat0": [
        0.7942446777135745,
        0.5642583454694283,
        -0.225361734754957
      ],
      "name": "SAT-2",
      "azimuth_deg": 286.5745554684963,
      "elevation_deg": 74.42509521158777,
      "heading_deg": 249.58305025492245
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24383865647720263,
        0.5105700344956197,
        0.8245368090525338
      ],
      "t_hat0": [
        -0.1479965524755194,
        -0.8598313645325498,
        0.4886584134356579
      ],
      "name": "SAT-2",
      "azimuth_deg": 52.51353927326778,
      "elevation_deg": 41.52520816001746,
      "heading_deg": 25.271233913318284
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18021923285134128,
        0.588241293850814,
        0.7883484054142524
      ],
      "t_hat0": [
        0.20265456209272723,
        -0.7620715450354095,
        0.6149618595574435
      ],
      "name": "SAT-2",
      "azimuth_deg": 236.655755510389,
      "elevation_deg": 68.87309529769055,
      "heading_deg": 3.6210239917713904
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12004269059716213,
        0.5538227190901106,
        0.8239357670679375
      ],
      "t_hat0": [
        -0.99018135760928,
        -0.006911983598894457,
        -0.1396177049151424
      ],
      "name": "SAT-2",
      "azimuth_deg": 304.94387575661295,
      "elevation_deg": 39.61800488594895,
      "heading_deg": 110.23980913011884
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24904901057452972,
        0.6175179301091693,
        0.7460872578495995
      ],
      "t_hat0": [
        -0.6747454161016753,
        0.4419969673028546,
        -0.5910645517579755
      ],
      "name": "SAT-2",
      "azimuth_deg": 158.6555530713903,
      "elevation_deg": 38.37338436278549,
      "heading_deg": 150.7438096386681
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24328252801024952,
        0.5413117333626495,
        0.8048572661589546
      ],
      "t_hat0": [
        0.8331655494564718,
        -0.3082452229167094,
        0.4591514453292331
      ],
      "name": "SAT-2",
      "azimuth_deg": 75.80106673330674,
      "elevation_deg": 53.24105460988889,
      "heading_deg": 316.8810109197355
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11419504841853736,
        0.5450545154109846,
        0.8305871815449507
      ],
      "t_hat0": [
        -0.7770860722258252,
        0.4718760455172417,
        -0.41649757984849073
      ],
      "name": "SAT-2",
      "azimuth_deg": 310.16576382552347,
      "elevation_deg": 36.30178837259169,
      "heading_deg": 144.76277963947314
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13679236805556394,
        0.5357698758866883,
        0.8332097503834877
      ],
      "t_hat0": [
        0.6867441593314155,
        0.6574720865363468,
        -0.3100208300255482
      ],
      "name": "SAT-2",
      "azimuth_deg": 323.232671793035,
      "elevation_deg": 41.72357521499256,
      "heading_deg": 240.18946567046865
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17070005940091892,
        0.5822242348150176,
        0.7949065543286142
      ],
      "t_hat0": [
        -0.9503573042946966,
        0.11572177947260755,
        -0.2888415896809369
      ],
      "name": "SAT-2",
      "azimuth_deg": 261.79817556057054,
      "elevation_deg": 67.03441307984532,
      "heading_deg": 120.92643495978172
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17398207992009043,
        0.605470858356684,
        0.7766178439538328
      ],
      "t_hat0": [
        -0.13669741235297408,
        0.7661609317138831,
        -0.6279420707129884
      ],
      "name": "SAT-2",
      "azimuth_deg": 226.04531727381104,
      "elevation_deg": 55.832085864013024,
      "heading_deg": 187.28607331298358
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24012968385425992,
        0.5785221909994339,
        0.779518960291068
      ],
      "t_hat0": [
        -0.5119817489684588,
        0.6067713214755975,
        -0.6080322788783135
      ],
      "name": "SAT-2",
      "azimuth_deg": 128.9209881645151,
      "elevation_deg": 56.93904170065607,
      "heading_deg": 163.71619367827003
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10223085979242752,
        0.5608566442472912,
        0.821576944606997
      ],
      "t_hat0": [
        -0.9864573266867921,
        0.04933119667139092,
        -0.15642370555934323
      ],
      "name": "SAT-2",
      "azimuth_deg": 297.65074813249385,
      "elevation_deg": 34.42104417390796,
      "heading_deg": 113.45607849464261
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23404550895767906,
        0.5921436960425015,
        0.7710956769259354
      ],
      "t_hat0": [
        -0.36991566954091837,
        0.6792345095344019,
        -0.633879230205293
      ],
      "name": "SAT-2",
      "azimuth_deg": 148.81320449195732,
      "elevation_deg": 54.891751260997495,
      "heading_deg": 172.98494131387386
    }
  ]
}

==> DataFinal/J_02_K_010/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16926216119292603,
        0.5597261544000176,
        0.8112070961652564
      ],
      "t_hat0": [
        0.9468691846476648,
        0.320741554214585,
        -0.02374031517648817
      ],
      "name": "SAT-2",
      "azimuth_deg": 313.23234807815675,
      "elevation_deg": 65.31575599721319,
      "heading_deg": 269.82406725649395
    }
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 33.43108657340317,
      "bestSolution_spin0": 31.42456730777042,
      "bestSolution_spin1": 29.235467850715764,
      "bestSolution_randSpin": 29.235467850715764,
      "with_spin": 33.43108657340317,
      "without_spin": 29.235467850715764
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 27.86604866082335,
      "bestSolution_spin0": 27.018932782819405,
      "bestSolution_spin1": 22.43076921632629,
      "bestSolution_randSpin": 27.018932782819405,
      "with_spin": 27.86604866082335,
      "without_spin": 27.018932782819405
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 27.72811754544371,
      "bestSolution_spin0": 27.72811754544371,
      "bestSolution_spin1": 26.760708788596983,
      "bestSolution_randSpin": 26.760708788596983,
      "with_spin": 27.72811754544371,
      "without_spin": 26.760708788596983
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 39.07897730541986,
      "bestSolution_spin0": 32.424135614653956,
      "bestSolution_spin1": 32.88125822049903,
      "bestSolution_randSpin": 32.88125822049903,
      "with_spin": 39.07897730541986,
      "without_spin": 32.88125822049903
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 33.531476215727466,
      "bestSolution_spin0": 31.269062740399477,
      "bestSolution_spin1": 28.526113117715504,
      "bestSolution_randSpin": 28.526113117715504,
      "with_spin": 33.531476215727466,
      "without_spin": 28.526113117715504
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 35.93319409647417,
      "bestSolution_spin0": 35.93319409647417,
      "bestSolution_spin1": 34.262846333556794,
      "bestSolution_randSpin": 34.262846333556794,
      "with_spin": 35.93319409647417,
      "without_spin": 34.262846333556794
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.267621502140532,
      "bestSolution_spin0": 20.757396529052485,
      "bestSolution_spin1": 22.918244665160167,
      "bestSolution_randSpin": 20.757396529052485,
      "with_spin": 27.267621502140532,
      "without_spin": 20.757396529052485
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 35.886958183841664,
      "bestSolution_spin0": 33.302949341824714,
      "bestSolution_spin1": 31.756287500586403,
      "bestSolution_randSpin": 31.756287500586403,
      "with_spin": 35.886958183841664,
      "without_spin": 31.756287500586403
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 37.5776049307213,
      "bestSolution_spin0": 37.5776049307213,
      "bestSolution_spin1": 35.30331424553537,
      "bestSolution_randSpin": 37.5776049307213,
      "with_spin": 37.5776049307213,
      "without_spin": 37.5776049307213
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 26.278734500795682,
      "bestSolution_spin0": 22.871460994139007,
      "bestSolution_spin1": 20.997135845507934,
      "bestSolution_randSpin": 20.997135845507934,
      "with_spin": 26.278734500795682,
      "without_spin": 20.997135845507934
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      33.43108657340317,
      27.86604866082335,
      27.72811754544371,
      39.07897730541986,
      33.531476215727466,
      35.93319409647417,
      27.267621502140532,
      35.886958183841664,
      37.5776049307213,
      26.278734500795682
    ],
    "bestSolution_spin0": [
      31.42456730777042,
      27.018932782819405,
      27.72811754544371,
      32.424135614653956,
      31.269062740399477,
      35.93319409647417,
      20.757396529052485,
      33.302949341824714,
      37.5776049307213,
      22.871460994139007
    ],
    "bestSolution_spin1": [
      29.235467850715764,
      22.43076921632629,
      26.760708788596983,
      32.88125822049903,
      28.526113117715504,
      34.262846333556794,
      22.918244665160167,
      31.756287500586403,
      35.30331424553537,
      20.997135845507934
    ],
    "bestSolution_randSpin": [
      29.235467850715764,
      27.018932782819405,
      26.760708788596983,
      32.88125822049903,
      28.526113117715504,
      34.262846333556794,
      20.757396529052485,
      31.756287500586403,
      37.5776049307213,
      20.997135845507934
    ]
  },
  "results_with_spin": [
    33.43108657340317,
    27.86604866082335,
    27.72811754544371,
    39.07897730541986,
    33.531476215727466,
    35.93319409647417,
    27.267621502140532,
    35.886958183841664,
    37.5776049307213,
    26.278734500795682
  ],
  "results_without_spin": [
    29.235467850715764,
    27.018932782819405,
    26.760708788596983,
    32.88125822049903,
    28.526113117715504,
    34.262846333556794,
    20.757396529052485,
    31.756287500586403,
    37.5776049307213,
    20.997135845507934
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 33.08725248407312,
      "bestSolution_spin0": 32.30898012350842,
      "bestSolution_spin1": 31.85212232048215,
      "bestSolution_randSpin": 32.30898012350842,
      "with_spin": 33.08725248407312,
      "without_spin": 32.30898012350842
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 39.86133046351481,
      "bestSolution_spin0": 33.713515187480816,
      "bestSolution_spin1": 36.22541287152144,
      "bestSolution_randSpin": 36.22541287152144,
      "with_spin": 39.86133046351481,
      "without_spin": 36.22541287152144
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 26.752689056649654,
      "bestSolution_spin0": 23.117872788825213,
      "bestSolution_spin1": 22.549727487822505,
      "bestSolution_randSpin": 22.549727487822505,
      "with_spin": 26.752689056649654,
      "without_spin": 22.549727487822505
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 37.785499324342815,
      "bestSolution_spin0": 36.65328657756301,
      "bestSolution_spin1": 32.47165641998913,
      "bestSolution_randSpin": 36.65328657756301,
      "with_spin": 37.785499324342815,
      "without_spin": 36.65328657756301
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 34.89966005912959,
      "bestSolution_spin0": 29.154715028069088,
      "bestSolution_spin1": 26.233901223736556,
      "bestSolution_randSpin": 26.233901223736556,
      "with_spin": 34.89966005912959,
      "without_spin": 26.233901223736556
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 16.673529268929126,
      "bestSolution_spin0": 13.883304429972691,
      "bestSolution_spin1": 12.760768863609588,
      "bestSolution_randSpin": 12.760768863609588,
      "with_spin": 16.673529268929126,
      "without_spin": 12.760768863609588
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 23.034835174613445,
      "bestSolution_spin0": 20.625951866213768,
      "bestSolution_spin1": 18.285106530235222,
      "bestSolution_randSpin": 20.625951866213768,
      "with_spin": 23.034835174613445,
      "without_spin": 20.625951866213768
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 37.773158563511195,
      "bestSolution_spin0": 31.444861482893867,
      "bestSolution_spin1": 29.580810238549173,
      "bestSolution_randSpin": 31.444861482893867,
      "with_spin": 37.773158563511195,
      "without_spin": 31.444861482893867
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 34.026599449488714,
      "bestSolution_spin0": 34.026599449488714,
      "bestSolution_spin1": 32.21907769740112,
      "bestSolution_randSpin": 32.21907769740112,
      "with_spin": 34.026599449488714,
      "without_spin": 32.21907769740112
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 33.658211698375794,
      "bestSolution_spin0": 33.21614095735059,
      "bestSolution_spin1": 33.658211698375794,
      "bestSolution_randSpin": 33.658211698375794,
      "with_spin": 33.658211698375794,
      "without_spin": 33.658211698375794
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      33.08725248407312,
      39.86133046351481,
      26.752689056649654,
      37.785499324342815,
      34.89966005912959,
      16.673529268929126,
      23.034835174613445,
      37.773158563511195,
      34.026599449488714,
      33.658211698375794
    ],
    "bestSolution_spin0": [
      32.30898012350842,
      33.713515187480816,
      23.117872788825213,
      36.65328657756301,
      29.154715028069088,
      13.883304429972691,
      20.625951866213768,
      31.444861482893867,
      34.026599449488714,
      33.21614095735059
    ],
    "bestSolution_spin1": [
      31.85212232048215,
      36.22541287152144,
      22.549727487822505,
      32.47165641998913,
      26.233901223736556,
      12.760768863609588,
      18.285106530235222,
      29.580810238549173,
      32.21907769740112,
      33.658211698375794
    ],
    "bestSolution_randSpin": [
      32.30898012350842,
      36.22541287152144,
      22.549727487822505,
      36.65328657756301,
      26.233901223736556,
      12.760768863609588,
      20.625951866213768,
      31.444861482893867,
      32.21907769740112,
      33.658211698375794
    ]
  },
  "results_with_spin": [
    33.08725248407312,
    39.86133046351481,
    26.752689056649654,
    37.785499324342815,
    34.89966005912959,
    16.673529268929126,
    23.034835174613445,
    37.773158563511195,
    34.026599449488714,
    33.658211698375794
  ],
  "results_without_spin": [
    32.30898012350842,
    36.22541287152144,
    22.549727487822505,
    36.65328657756301,
    26.233901223736556,
    12.760768863609588,
    20.625951866213768,
    31.444861482893867,
    32.21907769740112,
    33.658211698375794
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 38.22367641681422,
      "bestSolution_spin0": 33.36782787878855,
      "bestSolution_spin1": 27.756573248486124,
      "bestSolution_randSpin": 27.756573248486124,
      "with_spin": 38.22367641681422,
      "without_spin": 27.756573248486124
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 31.56291241372992,
      "bestSolution_spin0": 21.5828579376885,
      "bestSolution_spin1": 20.04207380354553,
      "bestSolution_randSpin": 21.5828579376885,
      "with_spin": 31.56291241372992,
      "without_spin": 21.5828579376885
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 41.20157617801487,
      "bestSolution_spin0": 36.917078808736484,
      "bestSolution_spin1": 38.19040243954959,
      "bestSolution_randSpin": 38.19040243954959,
      "with_spin": 41.20157617801487,
      "without_spin": 38.19040243954959
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 24.849024803722436,
      "bestSolution_spin0": 24.35196923751516,
      "bestSolution_spin1": 23.419787232694933,
      "bestSolution_randSpin": 23.419787232694933,
      "with_spin": 24.849024803722436,
      "without_spin": 23.419787232694933
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 34.97891781112119,
      "bestSolution_spin0": 23.0719259671074,
      "bestSolution_spin1": 23.511990702193213,
      "bestSolution_randSpin": 23.0719259671074,
      "with_spin": 34.97891781112119,
      "without_spin": 23.0719259671074
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.058922541067798,
      "bestSolution_spin0": 26.682469542685094,
      "bestSolution_spin1": 24.049653417188807,
      "bestSolution_randSpin": 24.049653417188807,
      "with_spin": 28.058922541067798,
      "without_spin": 24.049653417188807
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 37.804491306019706,
      "bestSolution_spin0": 35.793520685727955,
      "bestSolution_spin1": 35.341031192508375,
      "bestSolution_randSpin": 35.341031192508375,
      "with_spin": 37.804491306019706,
      "without_spin": 35.341031192508375
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 36.44975182103071,
      "bestSolution_spin0": 33.0705645314369,
      "bestSolution_spin1": 33.406477817538516,
      "bestSolution_randSpin": 33.0705645314369,
      "with_spin": 36.44975182103071,
      "without_spin": 33.0705645314369
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 16.902047973861333,
      "bestSolution_spin0": 15.67648850708691,
      "bestSolution_spin1": 14.920984264427052,
      "bestSolution_randSpin": 14.920984264427052,
      "with_spin": 16.902047973861333,
      "without_spin": 14.920984264427052
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 35.67895736352758,
      "bestSolution_spin0": 35.270476100085126,
      "bestSolution_spin1": 35.185139114031514,
      "bestSolution_randSpin": 35.270476100085126,
      "with_spin": 35.67895736352758,
      "without_spin": 35.270476100085126
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.22367641681422,
      31.56291241372992,
      41.20157617801487,
      24.849024803722436,
      34.97891781112119,
      28.058922541067798,
      37.804491306019706,
      36.44975182103071,
      16.902047973861333,
      35.67895736352758
    ],
    "bestSolution_spin0": [
      33.36782787878855,
      21.5828579376885,
      36.917078808736484,
      24.35196923751516,
      23.0719259671074,
      26.682469542685094,
      35.793520685727955,
      33.0705645314369,
      15.67648850708691,
      35.270476100085126
    ],
    "bestSolution_spin1": [
      27.756573248486124,
      20.04207380354553,
      38.19040243954959,
      23.419787232694933,
      23.511990702193213,
      24.049653417188807,
      35.341031192508375,
      33.406477817538516,
      14.920984264427052,
      35.185139114031514
    ],
    "bestSolution_randSpin": [
      27.756573248486124,
      21.5828579376885,
      38.19040243954959,
      23.419787232694933,
      23.0719259671074,
      24.049653417188807,
      35.341031192508375,
      33.0705645314369,
      14.920984264427052,
      35.270476100085126
    ]
  },
  "results_with_spin": [
    38.22367641681422,
    31.56291241372992,
    41.20157617801487,
    24.849024803722436,
    34.97891781112119,
    28.058922541067798,
    37.804491306019706,
    36.44975182103071,
    16.902047973861333,
    35.67895736352758
  ],
  "results_without_spin": [
    27.756573248486124,
    21.5828579376885,
    38.19040243954959,
    23.419787232694933,
    23.0719259671074,
    24.049653417188807,
    35.341031192508375,
    33.0705645314369,
    14.920984264427052,
    35.270476100085126
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 42.08620609571235,
      "bestSolution_spin0": 42.08620609571235,
      "bestSolution_spin1": 40.46846149709843,
      "bestSolution_randSpin": 40.46846149709843,
      "with_spin": 42.08620609571235,
      "without_spin": 40.46846149709843
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 37.13442008624909,
      "bestSolution_spin0": 31.903539819182473,
      "bestSolution_spin1": 28.287497733756958,
      "bestSolution_randSpin": 28.287497733756958,
      "with_spin": 37.13442008624909,
      "without_spin": 28.287497733756958
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 31.51565997663253,
      "bestSolution_spin0": 24.8372164115961,
      "bestSolution_spin1": 25.78247291446524,
      "bestSolution_randSpin": 24.8372164115961,
      "with_spin": 31.51565997663253,
      "without_spin": 24.8372164115961
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 41.02608140588683,
      "bestSolution_spin0": 41.02608140588683,
      "bestSolution_spin1": 40.832484172932354,
      "bestSolution_randSpin": 40.832484172932354,
      "with_spin": 41.02608140588683,
      "without_spin": 40.832484172932354
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 25.97937637265156,
      "bestSolution_spin0": 25.97937637265156,
      "bestSolution_spin1": 23.8505219137773,
      "bestSolution_randSpin": 23.8505219137773,
      "with_spin": 25.97937637265156,
      "without_spin": 23.8505219137773
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 26.122940828395027,
      "bestSolution_spin0": 24.00146473352429,
      "bestSolution_spin1": 23.89002224812452,
      "bestSolution_randSpin": 24.00146473352429,
      "with_spin": 26.122940828395027,
      "without_spin": 24.00146473352429
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 35.43872696667482,
      "bestSolution_spin0": 30.355204273169623,
      "bestSolution_spin1": 26.59286182908105,
      "bestSolution_randSpin": 26.59286182908105,
      "with_spin": 35.43872696667482,
      "without_spin": 26.59286182908105
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 32.83326834434459,
      "bestSolution_spin0": 31.65474881224415,
      "bestSolution_spin1": 28.757365883000748,
      "bestSolution_randSpin": 31.65474881224415,
      "with_spin": 32.83326834434459,
      "without_spin": 31.65474881224415
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 32.71283990888755,
      "bestSolution_spin0": 24.059451021942692,
      "bestSolution_spin1": 22.03199224206103,
      "bestSolution_randSpin": 24.059451021942692,
      "with_spin": 32.71283990888755,
      "without_spin": 24.059451021942692
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.3495409049443,
      "bestSolution_spin0": 25.115226821552337,
      "bestSolution_spin1": 29.133241378556814,
      "bestSolution_randSpin": 25.115226821552337,
      "with_spin": 37.3495409049443,
      "without_spin": 25.115226821552337
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      42.08620609571235,
      37.13442008624909,
      31.51565997663253,
      41.02608140588683,
      25.97937637265156,
      26.122940828395027,
      35.43872696667482,
      32.83326834434459,
      32.71283990888755,
      37.3495409049443
    ],
    "bestSolution_spin0": [
      42.08620609571235,
      31.903539819182473,
      24.8372164115961,
      41.02608140588683,
      25.97937637265156,
      24.00146473352429,
      30.355204273169623,
      31.65474881224415,
      24.059451021942692,
      25.115226821552337
    ],
    "bestSolution_spin1": [
      40.46846149709843,
      28.287497733756958,
      25.78247291446524,
      40.832484172932354,
      23.8505219137773,
      23.89002224812452,
      26.59286182908105,
      28.757365883000748,
      22.03199224206103,
      29.133241378556814
    ],
    "bestSolution_randSpin": [
      40.46846149709843,
      28.287497733756958,
      24.8372164115961,
      40.832484172932354,
      23.8505219137773,
      24.00146473352429,
      26.59286182908105,
      31.65474881224415,
      24.059451021942692,
      25.115226821552337
    ]
  },
  "results_with_spin": [
    42.08620609571235,
    37.13442008624909,
    31.51565997663253,
    41.02608140588683,
    25.97937637265156,
    26.122940828395027,
    35.43872696667482,
    32.83326834434459,
    32.71283990888755,
    37.3495409049443
  ],
  "results_without_spin": [
    40.46846149709843,
    28.287497733756958,
    24.8372164115961,
    40.832484172932354,
    23.8505219137773,
    24.00146473352429,
    26.59286182908105,
    31.65474881224415,
    24.059451021942692,
    25.115226821552337
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 28.644581736264684,
      "bestSolution_spin0": 23.51536825258792,
      "bestSolution_spin1": 21.334282587938205,
      "bestSolution_randSpin": 21.334282587938205,
      "with_spin": 28.644581736264684,
      "without_spin": 21.334282587938205
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 26.084571696298422,
      "bestSolution_spin0": 25.95400344663455,
      "bestSolution_spin1": 23.96857236634339,
      "bestSolution_randSpin": 23.96857236634339,
      "with_spin": 26.084571696298422,
      "without_spin": 23.96857236634339
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 35.64572579889758,
      "bestSolution_spin0": 30.975202254080724,
      "bestSolution_spin1": 27.51115362415632,
      "bestSolution_randSpin": 27.51115362415632,
      "with_spin": 35.64572579889758,
      "without_spin": 27.51115362415632
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 33.077944213639825,
      "bestSolution_spin0": 24.988818972574908,
      "bestSolution_spin1": 25.676704213007426,
      "bestSolution_randSpin": 24.988818972574908,
      "with_spin": 33.077944213639825,
      "without_spin": 24.988818972574908
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 37.98241868768614,
      "bestSolution_spin0": 37.98241868768614,
      "bestSolution_spin1": 32.542445532610735,
      "bestSolution_randSpin": 37.98241868768614,
      "with_spin": 37.98241868768614,
      "without_spin": 37.98241868768614
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 38.50973681929319,
      "bestSolution_spin0": 37.4464405245146,
      "bestSolution_spin1": 38.44877068745521,
      "bestSolution_randSpin": 38.44877068745521,
      "with_spin": 38.50973681929319,
      "without_spin": 38.44877068745521
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 33.87528602593394,
      "bestSolution_spin0": 33.87528602593394,
      "bestSolution_spin1": 32.138524033925925,
      "bestSolution_randSpin": 32.138524033925925,
      "with_spin": 33.87528602593394,
      "without_spin": 32.138524033925925
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 36.85806298347165,
      "bestSolution_spin0": 36.85806298347165,
      "bestSolution_spin1": 34.799784640262786,
      "bestSolution_randSpin": 36.85806298347165,
      "with_spin": 36.85806298347165,
      "without_spin": 36.85806298347165
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 31.943985456673175,
      "bestSolution_spin0": 30.925696820673522,
      "bestSolution_spin1": 28.38669061708683,
      "bestSolution_randSpin": 30.925696820673522,
      "with_spin": 31.943985456673175,
      "without_spin": 30.925696820673522
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 33.99123539088058,
      "bestSolution_spin0": 33.99123539088058,
      "bestSolution_spin1": 33.25592329067088,
      "bestSolution_randSpin": 33.25592329067088,
      "with_spin": 33.99123539088058,
      "without_spin": 33.25592329067088
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      28.644581736264684,
      26.084571696298422,
      35.64572579889758,
      33.077944213639825,
      37.98241868768614,
      38.50973681929319,
      33.87528602593394,
      36.85806298347165,
      31.943985456673175,
      33.99123539088058
    ],
    "bestSolution_spin0": [
      23.51536825258792,
      25.95400344663455,
      30.975202254080724,
      24.988818972574908,
      37.98241868768614,
      37.4464405245146,
      33.87528602593394,
      36.85806298347165,
      30.925696820673522,
      33.99123539088058
    ],
    "bestSolution_spin1": [
      21.334282587938205,
      23.96857236634339,
      27.51115362415632,
      25.676704213007426,
      32.542445532610735,
      38.44877068745521,
      32.138524033925925,
      34.799784640262786,
      28.38669061708683,
      33.25592329067088
    ],
    "bestSolution_randSpin": [
      21.334282587938205,
      23.96857236634339,
      27.51115362415632,
      24.988818972574908,
      37.98241868768614,
      38.44877068745521,
      32.138524033925925,
      36.85806298347165,
      30.925696820673522,
      33.25592329067088
    ]
  },
  "results_with_spin": [
    28.644581736264684,
    26.084571696298422,
    35.64572579889758,
    33.077944213639825,
    37.98241868768614,
    38.50973681929319,
    33.87528602593394,
    36.85806298347165,
    31.943985456673175,
    33.99123539088058
  ],
  "results_without_spin": [
    21.334282587938205,
    23.96857236634339,
    27.51115362415632,
    24.988818972574908,
    37.98241868768614,
    38.44877068745521,
    32.138524033925925,
    36.85806298347165,
    30.925696820673522,
    33.25592329067088
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 34.61527045235846,
      "bestSolution_spin0": 27.20285656862103,
      "bestSolution_spin1": 28.98198961037308,
      "bestSolution_randSpin": 27.20285656862103,
      "with_spin": 34.61527045235846,
      "without_spin": 27.20285656862103
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 29.708757379999003,
      "bestSolution_spin0": 27.89378850119812,
      "bestSolution_spin1": 26.857196453788195,
      "bestSolution_randSpin": 27.89378850119812,
      "with_spin": 29.708757379999003,
      "without_spin": 27.89378850119812
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 27.78040288401528,
      "bestSolution_spin0": 25.99608310365471,
      "bestSolution_spin1": 25.490562067613688,
      "bestSolution_randSpin": 25.490562067613688,
      "with_spin": 27.78040288401528,
      "without_spin": 25.490562067613688
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 37.34310917020601,
      "bestSolution_spin0": 36.53593060467132,
      "bestSolution_spin1": 37.34310917020601,
      "bestSolution_randSpin": 36.53593060467132,
      "with_spin": 37.34310917020601,
      "without_spin": 36.53593060467132
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 17.647194116591482,
      "bestSolution_spin0": 17.507445871284936,
      "bestSolution_spin1": 17.647194116591482,
      "bestSolution_randSpin": 17.507445871284936,
      "with_spin": 17.647194116591482,
      "without_spin": 17.507445871284936
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 38.02238417136334,
      "bestSolution_spin0": 35.3565166084747,
      "bestSolution_spin1": 34.495272808545366,
      "bestSolution_randSpin": 34.495272808545366,
      "with_spin": 38.02238417136334,
      "without_spin": 34.495272808545366
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 17.101601217194315,
      "bestSolution_spin0": 16.95408044447148,
      "bestSolution_spin1": 16.22503371601626,
      "bestSolution_randSpin": 16.95408044447148,
      "with_spin": 17.101601217194315,
      "without_spin": 16.95408044447148
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 33.79261630610819,
      "bestSolution_spin0": 31.349439704329615,
      "bestSolution_spin1": 27.489431155209033,
      "bestSolution_randSpin": 31.349439704329615,
      "with_spin": 33.79261630610819,
      "without_spin": 31.349439704329615
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 36.711285100954555,
      "bestSolution_spin0": 28.028604310071742,
      "bestSolution_spin1": 27.111251188945523,
      "bestSolution_randSpin": 28.028604310071742,
      "with_spin": 36.711285100954555,
      "without_spin": 28.028604310071742
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 34.62689719462377,
      "bestSolution_spin0": 29.42631321718533,
      "bestSolution_spin1": 27.959689752301085,
      "bestSolution_randSpin": 29.42631321718533,
      "with_spin": 34.62689719462377,
      "without_spin": 29.42631321718533
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      34.61527045235846,
      29.708757379999003,
      27.78040288401528,
      37.34310917020601,
      17.647194116591482,
      38.02238417136334,
      17.101601217194315,
      33.79261630610819,
      36.711285100954555,
      34.62689719462377
    ],
    "bestSolution_spin0": [
      27.20285656862103,
      27.89378850119812,
      25.99608310365471,
      36.53593060467132,
      17.507445871284936,
      35.3565166084747,
      16.95408044447148,
      31.349439704329615,
      28.028604310071742,
      29.42631321718533
    ],
    "bestSolution_spin1": [
      28.98198961037308,
      26.857196453788195,
      25.490562067613688,
      37.34310917020601,
      17.647194116591482,
      34.495272808545366,
      16.22503371601626,
      27.489431155209033,
      27.111251188945523,
      27.959689752301085
    ],
    "bestSolution_randSpin": [
      27.20285656862103,
      27.89378850119812,
      25.490562067613688,
      36.53593060467132,
      17.507445871284936,
      34.495272808545366,
      16.95408044447148,
      31.349439704329615,
      28.028604310071742,
      29.42631321718533
    ]
  },
  "results_with_spin": [
    34.61527045235846,
    29.708757379999003,
    27.78040288401528,
    37.34310917020601,
    17.647194116591482,
    38.02238417136334,
    17.101601217194315,
    33.79261630610819,
    36.711285100954555,
    34.62689719462377
  ],
  "results_without_spin": [
    27.20285656862103,
    27.89378850119812,
    25.490562067613688,
    36.53593060467132,
    17.507445871284936,
    34.495272808545366,
    16.95408044447148,
    31.349439704329615,
    28.028604310071742,
    29.42631321718533
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 31.77945121463068,
      "bestSolution_spin0": 30.748200555240206,
      "bestSolution_spin1": 30.30336981742707,
      "bestSolution_randSpin": 30.748200555240206,
      "with_spin": 31.77945121463068,
      "without_spin": 30.748200555240206
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 32.55187439156731,
      "bestSolution_spin0": 30.65420550384396,
      "bestSolution_spin1": 30.362734676101656,
      "bestSolution_randSpin": 30.65420550384396,
      "with_spin": 32.55187439156731,
      "without_spin": 30.65420550384396
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 35.16328770004142,
      "bestSolution_spin0": 29.517729127515324,
      "bestSolution_spin1": 31.98111240500903,
      "bestSolution_randSpin": 31.98111240500903,
      "with_spin": 35.16328770004142,
      "without_spin": 31.98111240500903
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 28.656035533898617,
      "bestSolution_spin0": 26.552341869773368,
      "bestSolution_spin1": 25.192323279213767,
      "bestSolution_randSpin": 25.192323279213767,
      "with_spin": 28.656035533898617,
      "without_spin": 25.192323279213767
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 33.84604048155819,
      "bestSolution_spin0": 22.80530689215034,
      "bestSolution_spin1": 22.70420700913206,
      "bestSolution_randSpin": 22.80530689215034,
      "with_spin": 33.84604048155819,
      "without_spin": 22.80530689215034
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 37.22070226066863,
      "bestSolution_spin0": 37.22070226066863,
      "bestSolution_spin1": 35.08499952565505,
      "bestSolution_randSpin": 37.22070226066863,
      "with_spin": 37.22070226066863,
      "without_spin": 37.22070226066863
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 37.48910725391985,
      "bestSolution_spin0": 34.89271819947869,
      "bestSolution_spin1": 28.596243073087585,
      "bestSolution_randSpin": 34.89271819947869,
      "with_spin": 37.48910725391985,
      "without_spin": 34.89271819947869
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 34.310869080677634,
      "bestSolution_spin0": 34.310869080677634,
      "bestSolution_spin1": 33.86863232889202,
      "bestSolution_randSpin": 34.310869080677634,
      "with_spin": 34.310869080677634,
      "without_spin": 34.310869080677634
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 16.426110243312074,
      "bestSolution_spin0": 16.426110243312074,
      "bestSolution_spin1": 16.050673555417262,
      "bestSolution_randSpin": 16.050673555417262,
      "with_spin": 16.426110243312074,
      "without_spin": 16.050673555417262
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 38.75321781063248,
      "bestSolution_spin0": 33.71399250152483,
      "bestSolution_spin1": 27.450598191603376,
      "bestSolution_randSpin": 27.450598191603376,
      "with_spin": 38.75321781063248,
      "without_spin": 27.450598191603376
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      31.77945121463068,
      32.55187439156731,
      35.16328770004142,
      28.656035533898617,
      33.84604048155819,
      37.22070226066863,
      37.48910725391985,
      34.310869080677634,
      16.426110243312074,
      38.75321781063248
    ],
    "bestSolution_spin0": [
      30.748200555240206,
      30.65420550384396,
      29.517729127515324,
      26.552341869773368,
      22.80530689215034,
      37.22070226066863,
      34.89271819947869,
      34.310869080677634,
      16.426110243312074,
      33.71399250152483
    ],
    "bestSolution_spin1": [
      30.30336981742707,
      30.362734676101656,
      31.98111240500903,
      25.192323279213767,
      22.70420700913206,
      35.08499952565505,
      28.596243073087585,
      33.86863232889202,
      16.050673555417262,
      27.450598191603376
    ],
    "bestSolution_randSpin": [
      30.748200555240206,
      30.65420550384396,
      31.98111240500903,
      25.192323279213767,
      22.80530689215034,
      37.22070226066863,
      34.89271819947869,
      34.310869080677634,
      16.050673555417262,
      27.450598191603376
    ]
  },
  "results_with_spin": [
    31.77945121463068,
    32.55187439156731,
    35.16328770004142,
    28.656035533898617,
    33.84604048155819,
    37.22070226066863,
    37.48910725391985,
    34.310869080677634,
    16.426110243312074,
    38.75321781063248
  ],
  "results_without_spin": [
    30.748200555240206,
    30.65420550384396,
    31.98111240500903,
    25.192323279213767,
    22.80530689215034,
    37.22070226066863,
    34.89271819947869,
    34.310869080677634,
    16.050673555417262,
    27.450598191603376
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 31.163781949016034,
      "bestSolution_spin0": 28.381040863018914,
      "bestSolution_spin1": 26.969839774597574,
      "bestSolution_randSpin": 26.969839774597574,
      "with_spin": 31.163781949016034,
      "without_spin": 26.969839774597574
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 15.403653835137813,
      "bestSolution_spin0": 15.403653835137813,
      "bestSolution_spin1": 13.45935392671842,
      "bestSolution_randSpin": 13.45935392671842,
      "with_spin": 15.403653835137813,
      "without_spin": 13.45935392671842
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 29.88591359668947,
      "bestSolution_spin0": 20.077021814382363,
      "bestSolution_spin1": 15.07869539564865,
      "bestSolution_randSpin": 20.077021814382363,
      "with_spin": 29.88591359668947,
      "without_spin": 20.077021814382363
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 38.96860134169442,
      "bestSolution_spin0": 36.99990307555745,
      "bestSolution_spin1": 38.92593693861333,
      "bestSolution_randSpin": 38.92593693861333,
      "with_spin": 38.96860134169442,
      "without_spin": 38.92593693861333
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 17.821377879548823,
      "bestSolution_spin0": 16.115220515036764,
      "bestSolution_spin1": 14.863016642606171,
      "bestSolution_randSpin": 14.863016642606171,
      "with_spin": 17.821377879548823,
      "without_spin": 14.863016642606171
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 17.91287889479359,
      "bestSolution_spin0": 17.91287889479359,
      "bestSolution_spin1": 17.225338803850164,
      "bestSolution_randSpin": 17.91287889479359,
      "with_spin": 17.91287889479359,
      "without_spin": 17.91287889479359
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 17.416171995139322,
      "bestSolution_spin0": 17.416171995139322,
      "bestSolution_spin1": 15.34038079843663,
      "bestSolution_randSpin": 17.416171995139322,
      "with_spin": 17.416171995139322,
      "without_spin": 17.416171995139322
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.58665820241346,
      "bestSolution_spin0": 38.56560870584585,
      "bestSolution_spin1": 40.58665820241346,
      "bestSolution_randSpin": 40.58665820241346,
      "with_spin": 40.58665820241346,
      "without_spin": 40.58665820241346
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 39.19718627263329,
      "bestSolution_spin0": 27.056894325893285,
      "bestSolution_spin1": 34.731226831201894,
      "bestSolution_randSpin": 27.056894325893285,
      "with_spin": 39.19718627263329,
      "without_spin": 27.056894325893285
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.57688966547315,
      "bestSolution_spin0": 33.8506240041148,
      "bestSolution_spin1": 31.539087344451474,
      "bestSolution_randSpin": 33.8506240041148,
      "with_spin": 37.57688966547315,
      "without_spin": 33.8506240041148
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      31.163781949016034,
      15.403653835137813,
      29.88591359668947,
      38.96860134169442,
      17.821377879548823,
      17.91287889479359,
      17.416171995139322,
      40.58665820241346,
      39.19718627263329,
      37.57688966547315
    ],
    "bestSolution_spin0": [
      28.381040863018914,
      15.403653835137813,
      20.077021814382363,
      36.99990307555745,
      16.115220515036764,
      17.91287889479359,
      17.416171995139322,
      38.56560870584585,
      27.056894325893285,
      33.8506240041148
    ],
    "bestSolution_spin1": [
      26.969839774597574,
      13.45935392671842,
      15.07869539564865,
      38.92593693861333,
      14.863016642606171,
      17.225338803850164,
      15.34038079843663,
      40.58665820241346,
      34.731226831201894,
      31.539087344451474
    ],
    "bestSolution_randSpin": [
      26.969839774597574,
      13.45935392671842,
      20.077021814382363,
      38.92593693861333,
      14.863016642606171,
      17.91287889479359,
      17.416171995139322,
      40.58665820241346,
      27.056894325893285,
      33.8506240041148
    ]
  },
  "results_with_spin": [
    31.163781949016034,
    15.403653835137813,
    29.88591359668947,
    38.96860134169442,
    17.821377879548823,
    17.91287889479359,
    17.416171995139322,
    40.58665820241346,
    39.19718627263329,
    37.57688966547315
  ],
  "results_without_spin": [
    26.969839774597574,
    13.45935392671842,
    20.077021814382363,
    38.92593693861333,
    14.863016642606171,
    17.91287889479359,
    17.416171995139322,
    40.58665820241346,
    27.056894325893285,
    33.8506240041148
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 28.62512631372427,
      "bestSolution_spin0": 26.220766781755977,
      "bestSolution_spin1": 26.640180147727758,
      "bestSolution_randSpin": 26.640180147727758,
      "with_spin": 28.62512631372427,
      "without_spin": 26.640180147727758
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 36.855220993446736,
      "bestSolution_spin0": 36.45298952592633,
      "bestSolution_spin1": 36.855220993446736,
      "bestSolution_randSpin": 36.855220993446736,
      "with_spin": 36.855220993446736,
      "without_spin": 36.855220993446736
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 17.32145706334699,
      "bestSolution_spin0": 17.32145706334699,
      "bestSolution_spin1": 15.76198280381708,
      "bestSolution_randSpin": 17.32145706334699,
      "with_spin": 17.32145706334699,
      "without_spin": 17.32145706334699
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 28.022431946925945,
      "bestSolution_spin0": 28.022431946925945,
      "bestSolution_spin1": 24.230465058418368,
      "bestSolution_randSpin": 28.022431946925945,
      "with_spin": 28.022431946925945,
      "without_spin": 28.022431946925945
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 34.90271325604645,
      "bestSolution_spin0": 31.69835847925587,
      "bestSolution_spin1": 27.99134165057759,
      "bestSolution_randSpin": 27.99134165057759,
      "with_spin": 34.90271325604645,
      "without_spin": 27.99134165057759
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 24.305256020909468,
      "bestSolution_spin0": 24.305256020909468,
      "bestSolution_spin1": 22.454088864035175,
      "bestSolution_randSpin": 24.305256020909468,
      "with_spin": 24.305256020909468,
      "without_spin": 24.305256020909468
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 32.97302344683168,
      "bestSolution_spin0": 28.51568726208729,
      "bestSolution_spin1": 26.75480527837607,
      "bestSolution_randSpin": 26.75480527837607,
      "with_spin": 32.97302344683168,
      "without_spin": 26.75480527837607
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 33.73181200600456,
      "bestSolution_spin0": 33.73181200600456,
      "bestSolution_spin1": 27.095583137879558,
      "bestSolution_randSpin": 33.73181200600456,
      "with_spin": 33.73181200600456,
      "without_spin": 33.73181200600456
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 31.739272710172422,
      "bestSolution_spin0": 26.38308584809559,
      "bestSolution_spin1": 24.812865727953778,
      "bestSolution_randSpin": 24.812865727953778,
      "with_spin": 31.739272710172422,
      "without_spin": 24.812865727953778
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 41.48763556211587,
      "bestSolution_spin0": 41.48763556211587,
      "bestSolution_spin1": 36.02644367145476,
      "bestSolution_randSpin": 36.02644367145476,
      "with_spin": 41.48763556211587,
      "without_spin": 36.02644367145476
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      28.62512631372427,
      36.855220993446736,
      17.32145706334699,
      28.022431946925945,
      34.90271325604645,
      24.305256020909468,
      32.97302344683168,
      33.73181200600456,
      31.739272710172422,
      41.48763556211587
    ],
    "bestSolution_spin0": [
      26.220766781755977,
      36.45298952592633,
      17.32145706334699,
      28.022431946925945,
      31.69835847925587,
      24.305256020909468,
      28.51568726208729,
      33.73181200600456,
      26.38308584809559,
      41.48763556211587
    ],
    "bestSolution_spin1": [
      26.640180147727758,
      36.855220993446736,
      15.76198280381708,
      24.230465058418368,
      27.99134165057759,
      22.454088864035175,
      26.75480527837607,
      27.095583137879558,
      24.812865727953778,
      36.02644367145476
    ],
    "bestSolution_randSpin": [
      26.640180147727758,
      36.855220993446736,
      17.32145706334699,
      28.022431946925945,
      27.99134165057759,
      24.305256020909468,
      26.75480527837607,
      33.73181200600456,
      24.812865727953778,
      36.02644367145476
    ]
  },
  "results_with_spin": [
    28.62512631372427,
    36.855220993446736,
    17.32145706334699,
    28.022431946925945,
    34.90271325604645,
    24.305256020909468,
    32.97302344683168,
    33.73181200600456,
    31.739272710172422,
    41.48763556211587
  ],
  "results_without_spin": [
    26.640180147727758,
    36.855220993446736,
    17.32145706334699,
    28.022431946925945,
    27.99134165057759,
    24.305256020909468,
    26.75480527837607,
    33.73181200600456,
    24.812865727953778,
    36.02644367145476
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 15.894084727942154,
      "bestSolution_spin0": 15.493148139766749,
      "bestSolution_spin1": 13.893120895008646,
      "bestSolution_randSpin": 15.493148139766749,
      "with_spin": 15.894084727942154,
      "without_spin": 15.493148139766749
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 33.904494871285834,
      "bestSolution_spin0": 32.576354096085296,
      "bestSolution_spin1": 32.55681408937262,
      "bestSolution_randSpin": 32.55681408937262,
      "with_spin": 33.904494871285834,
      "without_spin": 32.55681408937262
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 34.466210204862676,
      "bestSolution_spin0": 30.94584938166734,
      "bestSolution_spin1": 34.466210204862676,
      "bestSolution_randSpin": 34.466210204862676,
      "with_spin": 34.466210204862676,
      "without_spin": 34.466210204862676
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 30.721239815726403,
      "bestSolution_spin0": 19.915111461761708,
      "bestSolution_spin1": 21.03643018379303,
      "bestSolution_randSpin": 19.915111461761708,
      "with_spin": 30.721239815726403,
      "without_spin": 19.915111461761708
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 38.93031350303548,
      "bestSolution_spin0": 34.757902735874026,
      "bestSolution_spin1": 33.58721672419415,
      "bestSolution_randSpin": 34.757902735874026,
      "with_spin": 38.93031350303548,
      "without_spin": 34.757902735874026
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 38.70993475814966,
      "bestSolution_spin0": 28.988613965468403,
      "bestSolution_spin1": 26.712043805353904,
      "bestSolution_randSpin": 28.988613965468403,
      "with_spin": 38.70993475814966,
      "without_spin": 28.988613965468403
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 31.53721467790598,
      "bestSolution_spin0": 31.53721467790598,
      "bestSolution_spin1": 29.64633972336258,
      "bestSolution_randSpin": 29.64633972336258,
      "with_spin": 31.53721467790598,
      "without_spin": 29.64633972336258
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 33.90426899569422,
      "bestSolution_spin0": 28.726832327798448,
      "bestSolution_spin1": 24.439870667708348,
      "bestSolution_randSpin": 28.726832327798448,
      "with_spin": 33.90426899569422,
      "without_spin": 28.726832327798448
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 38.180618006720934,
      "bestSolution_spin0": 30.080828431985886,
      "bestSolution_spin1": 31.15192601333903,
      "bestSolution_randSpin": 30.080828431985886,
      "with_spin": 38.180618006720934,
      "without_spin": 30.080828431985886
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 31.574926641560342,
      "bestSolution_spin0": 31.574926641560342,
      "bestSolution_spin1": 19.83602057772134,
      "bestSolution_randSpin": 19.83602057772134,
      "with_spin": 31.574926641560342,
      "without_spin": 19.83602057772134
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      15.894084727942154,
      33.904494871285834,
      34.466210204862676,
      30.721239815726403,
      38.93031350303548,
      38.70993475814966,
      31.53721467790598,
      33.90426899569422,
      38.180618006720934,
      31.574926641560342
    ],
    "bestSolution_spin0": [
      15.493148139766749,
      32.576354096085296,
      30.94584938166734,
      19.915111461761708,
      34.757902735874026,
      28.988613965468403,
      31.53721467790598,
      28.726832327798448,
      30.080828431985886,
      31.574926641560342
    ],
    "bestSolution_spin1": [
      13.893120895008646,
      32.55681408937262,
      34.466210204862676,
      21.03643018379303,
      33.58721672419415,
      26.712043805353904,
      29.64633972336258,
      24.439870667708348,
      31.15192601333903,
      19.83602057772134
    ],
    "bestSolution_randSpin": [
      15.493148139766749,
      32.55681408937262,
      34.466210204862676,
      19.915111461761708,
      34.757902735874026,
      28.988613965468403,
      29.64633972336258,
      28.726832327798448,
      30.080828431985886,
      19.83602057772134
    ]
  },
  "results_with_spin": [
    15.894084727942154,
    33.904494871285834,
    34.466210204862676,
    30.721239815726403,
    38.93031350303548,
    38.70993475814966,
    31.53721467790598,
    33.90426899569422,
    38.180618006720934,
    31.574926641560342
  ],
  "results_without_spin": [
    15.493148139766749,
    32.55681408937262,
    34.466210204862676,
    19.915111461761708,
    34.757902735874026,
    28.988613965468403,
    29.64633972336258,
    28.726832327798448,
    30.080828431985886,
    19.83602057772134
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 40.36311596589322,
      "bestSolution_spin0": 40.36311596589322,
      "bestSolution_spin1": 35.2903784730115,
      "bestSolution_randSpin": 35.2903784730115,
      "with_spin": 40.36311596589322,
      "without_spin": 35.2903784730115
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 34.42265483520088,
      "bestSolution_spin0": 30.68228753994451,
      "bestSolution_spin1": 31.94445448786151,
      "bestSolution_randSpin": 31.94445448786151,
      "with_spin": 34.42265483520088,
      "without_spin": 31.94445448786151
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 31.113079709784937,
      "bestSolution_spin0": 28.469623696321225,
      "bestSolution_spin1": 26.782847378290622,
      "bestSolution_randSpin": 26.782847378290622,
      "with_spin": 31.113079709784937,
      "without_spin": 26.782847378290622
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 41.38993667987238,
      "bestSolution_spin0": 37.1928099324576,
      "bestSolution_spin1": 38.22342305555463,
      "bestSolution_randSpin": 37.1928099324576,
      "with_spin": 41.38993667987238,
      "without_spin": 37.1928099324576
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 37.799865382198576,
      "bestSolution_spin0": 36.646595033029854,
      "bestSolution_spin1": 36.56354153231614,
      "bestSolution_randSpin": 36.646595033029854,
      "with_spin": 37.799865382198576,
      "without_spin": 36.646595033029854
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 42.915384484685475,
      "bestSolution_spin0": 42.60241881594469,
      "bestSolution_spin1": 42.915384484685475,
      "bestSolution_randSpin": 42.60241881594469,
      "with_spin": 42.915384484685475,
      "without_spin": 42.60241881594469
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 32.005331063791516,
      "bestSolution_spin0": 32.005331063791516,
      "bestSolution_spin1": 30.254964996577986,
      "bestSolution_randSpin": 30.254964996577986,
      "with_spin": 32.005331063791516,
      "without_spin": 30.254964996577986
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 28.58170055306103,
      "bestSolution_spin0": 24.377137881581767,
      "bestSolution_spin1": 20.43254282790333,
      "bestSolution_randSpin": 20.43254282790333,
      "with_spin": 28.58170055306103,
      "without_spin": 20.43254282790333
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 37.31715243872603,
      "bestSolution_spin0": 37.31715243872603,
      "bestSolution_spin1": 36.27787291260884,
      "bestSolution_randSpin": 36.27787291260884,
      "with_spin": 37.31715243872603,
      "without_spin": 36.27787291260884
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 18.781933652739312,
      "bestSolution_spin0": 18.781933652739312,
      "bestSolution_spin1": 16.96597019612253,
      "bestSolution_randSpin": 18.781933652739312,
      "with_spin": 18.781933652739312,
      "without_spin": 18.781933652739312
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      40.36311596589322,
      34.42265483520088,
      31.113079709784937,
      41.38993667987238,
      37.799865382198576,
      42.915384484685475,
      32.005331063791516,
      28.58170055306103,
      37.31715243872603,
      18.781933652739312
    ],
    "bestSolution_spin0": [
      40.36311596589322,
      30.68228753994451,
      28.469623696321225,
      37.1928099324576,
      36.646595033029854,
      42.60241881594469,
      32.005331063791516,
      24.377137881581767,
      37.31715243872603,
      18.781933652739312
    ],
    "bestSolution_spin1": [
      35.2903784730115,
      31.94445448786151,
      26.782847378290622,
      38.22342305555463,
      36.56354153231614,
      42.915384484685475,
      30.254964996577986,
      20.43254282790333,
      36.27787291260884,
      16.96597019612253
    ],
    "bestSolution_randSpin": [
      35.2903784730115,
      31.94445448786151,
      26.782847378290622,
      37.1928099324576,
      36.646595033029854,
      42.60241881594469,
      30.254964996577986,
      20.43254282790333,
      36.27787291260884,
      18.781933652739312
    ]
  },
  "results_with_spin": [
    40.36311596589322,
    34.42265483520088,
    31.113079709784937,
    41.38993667987238,
    37.799865382198576,
    42.915384484685475,
    32.005331063791516,
    28.58170055306103,
    37.31715243872603,
    18.781933652739312
  ],
  "results_without_spin": [
    35.2903784730115,
    31.94445448786151,
    26.782847378290622,
    37.1928099324576,
    36.646595033029854,
    42.60241881594469,
    30.254964996577986,
    20.43254282790333,
    36.27787291260884,
    18.781933652739312
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.45241094266139,
      "bestSolution_spin0": 29.85796364457657,
      "bestSolution_spin1": 27.277112763431017,
      "bestSolution_randSpin": 29.85796364457657,
      "with_spin": 37.45241094266139,
      "without_spin": 29.85796364457657
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 22.74584076329832,
      "bestSolution_spin0": 21.42918875057023,
      "bestSolution_spin1": 22.076066426711954,
      "bestSolution_randSpin": 22.076066426711954,
      "with_spin": 22.74584076329832,
      "without_spin": 22.076066426711954
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 16.10636976167279,
      "bestSolution_spin0": 16.10636976167279,
      "bestSolution_spin1": 14.794331831475608,
      "bestSolution_randSpin": 16.10636976167279,
      "with_spin": 16.10636976167279,
      "without_spin": 16.10636976167279
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 26.82492719467097,
      "bestSolution_spin0": 24.45167553997596,
      "bestSolution_spin1": 23.674663523051223,
      "bestSolution_randSpin": 24.45167553997596,
      "with_spin": 26.82492719467097,
      "without_spin": 24.45167553997596
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 31.75587097544192,
      "bestSolution_spin0": 30.09432415637734,
      "bestSolution_spin1": 23.74928991996817,
      "bestSolution_randSpin": 23.74928991996817,
      "with_spin": 31.75587097544192,
      "without_spin": 23.74928991996817
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 39.510079720299146,
      "bestSolution_spin0": 32.103369630247336,
      "bestSolution_spin1": 29.92276795977477,
      "bestSolution_randSpin": 32.103369630247336,
      "with_spin": 39.510079720299146,
      "without_spin": 32.103369630247336
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 21.09260186181897,
      "bestSolution_spin0": 20.437551197142017,
      "bestSolution_spin1": 17.764650564476717,
      "bestSolution_randSpin": 17.764650564476717,
      "with_spin": 21.09260186181897,
      "without_spin": 17.764650564476717
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 36.019273246912874,
      "bestSolution_spin0": 36.019273246912874,
      "bestSolution_spin1": 32.76793336850895,
      "bestSolution_randSpin": 36.019273246912874,
      "with_spin": 36.019273246912874,
      "without_spin": 36.019273246912874
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 31.228945317496446,
      "bestSolution_spin0": 31.228945317496446,
      "bestSolution_spin1": 23.8409042995019,
      "bestSolution_randSpin": 23.8409042995019,
      "with_spin": 31.228945317496446,
      "without_spin": 23.8409042995019
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.002941858562274,
      "bestSolution_spin0": 35.52912495510315,
      "bestSolution_spin1": 37.002941858562274,
      "bestSolution_randSpin": 37.002941858562274,
      "with_spin": 37.002941858562274,
      "without_spin": 37.002941858562274
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.45241094266139,
      22.74584076329832,
      16.10636976167279,
      26.82492719467097,
      31.75587097544192,
      39.510079720299146,
      21.09260186181897,
      36.019273246912874,
      31.228945317496446,
      37.002941858562274
    ],
    "bestSolution_spin0": [
      29.85796364457657,
      21.42918875057023,
      16.10636976167279,
      24.45167553997596,
      30.09432415637734,
      32.103369630247336,
      20.437551197142017,
      36.019273246912874,
      31.228945317496446,
      35.52912495510315
    ],
    "bestSolution_spin1": [
      27.277112763431017,
      22.076066426711954,
      14.794331831475608,
      23.674663523051223,
      23.74928991996817,
      29.92276795977477,
      17.764650564476717,
      32.76793336850895,
      23.8409042995019,
      37.002941858562274
    ],
    "bestSolution_randSpin": [
      29.85796364457657,
      22.076066426711954,
      16.10636976167279,
      24.45167553997596,
      23.74928991996817,
      32.103369630247336,
      17.764650564476717,
      36.019273246912874,
      23.8409042995019,
      37.002941858562274
    ]
  },
  "results_with_spin": [
    37.45241094266139,
    22.74584076329832,
    16.10636976167279,
    26.82492719467097,
    31.75587097544192,
    39.510079720299146,
    21.09260186181897,
    36.019273246912874,
    31.228945317496446,
    37.002941858562274
  ],
  "results_without_spin": [
    29.85796364457657,
    22.076066426711954,
    16.10636976167279,
    24.45167553997596,
    23.74928991996817,
    32.103369630247336,
    17.764650564476717,
    36.019273246912874,
    23.8409042995019,
    37.002941858562274
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 38.35089966588206,
      "bestSolution_spin0": 35.11802987625138,
      "bestSolution_spin1": 38.35089966588206,
      "bestSolution_randSpin": 35.11802987625138,
      "with_spin": 38.35089966588206,
      "without_spin": 35.11802987625138
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 33.95234068449388,
      "bestSolution_spin0": 30.958238640337264,
      "bestSolution_spin1": 30.073100595051493,
      "bestSolution_randSpin": 30.958238640337264,
      "with_spin": 33.95234068449388,
      "without_spin": 30.958238640337264
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 42.56819530910727,
      "bestSolution_spin0": 41.328635627691554,
      "bestSolution_spin1": 42.56819530910727,
      "bestSolution_randSpin": 42.56819530910727,
      "with_spin": 42.56819530910727,
      "without_spin": 42.56819530910727
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 29.6489072696357,
      "bestSolution_spin0": 28.303279474760433,
      "bestSolution_spin1": 26.98445439304874,
      "bestSolution_randSpin": 26.98445439304874,
      "with_spin": 29.6489072696357,
      "without_spin": 26.98445439304874
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.82167531021397,
      "bestSolution_spin0": 28.034323065375276,
      "bestSolution_spin1": 27.19627574477489,
      "bestSolution_randSpin": 27.19627574477489,
      "with_spin": 32.82167531021397,
      "without_spin": 27.19627574477489
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.77089260965374,
      "bestSolution_spin0": 34.77089260965374,
      "bestSolution_spin1": 33.853370381053374,
      "bestSolution_randSpin": 33.853370381053374,
      "with_spin": 34.77089260965374,
      "without_spin": 33.853370381053374
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 31.857386042994534,
      "bestSolution_spin0": 30.165013920690363,
      "bestSolution_spin1": 31.857386042994534,
      "bestSolution_randSpin": 31.857386042994534,
      "with_spin": 31.857386042994534,
      "without_spin": 31.857386042994534
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 31.152269152340345,
      "bestSolution_spin0": 31.152269152340345,
      "bestSolution_spin1": 28.477096351478878,
      "bestSolution_randSpin": 28.477096351478878,
      "with_spin": 31.152269152340345,
      "without_spin": 28.477096351478878
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 27.115139404981164,
      "bestSolution_spin0": 27.115139404981164,
      "bestSolution_spin1": 25.44227075924685,
      "bestSolution_randSpin": 25.44227075924685,
      "with_spin": 27.115139404981164,
      "without_spin": 25.44227075924685
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 22.23765609368329,
      "bestSolution_spin0": 22.23765609368329,
      "bestSolution_spin1": 20.582005680835312,
      "bestSolution_randSpin": 20.582005680835312,
      "with_spin": 22.23765609368329,
      "without_spin": 20.582005680835312
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.35089966588206,
      33.95234068449388,
      42.56819530910727,
      29.6489072696357,
      32.82167531021397,
      34.77089260965374,
      31.857386042994534,
      31.152269152340345,
      27.115139404981164,
      22.23765609368329
    ],
    "bestSolution_spin0": [
      35.11802987625138,
      30.958238640337264,
      41.328635627691554,
      28.303279474760433,
      28.034323065375276,
      34.77089260965374,
      30.165013920690363,
      31.152269152340345,
      27.115139404981164,
      22.23765609368329
    ],
    "bestSolution_spin1": [
      38.35089966588206,
      30.073100595051493,
      42.56819530910727,
      26.98445439304874,
      27.19627574477489,
      33.853370381053374,
      31.857386042994534,
      28.477096351478878,
      25.44227075924685,
      20.582005680835312
    ],
    "bestSolution_randSpin": [
      35.11802987625138,
      30.958238640337264,
      42.56819530910727,
      26.98445439304874,
      27.19627574477489,
      33.853370381053374,
      31.857386042994534,
      28.477096351478878,
      25.44227075924685,
      20.582005680835312
    ]
  },
  "results_with_spin": [
    38.35089966588206,
    33.95234068449388,
    42.56819530910727,
    29.6489072696357,
    32.82167531021397,
    34.77089260965374,
    31.857386042994534,
    31.152269152340345,
    27.115139404981164,
    22.23765609368329
  ],
  "results_without_spin": [
    35.11802987625138,
    30.958238640337264,
    42.56819530910727,
    26.98445439304874,
    27.19627574477489,
    33.853370381053374,
    31.857386042994534,
    28.477096351478878,
    25.44227075924685,
    20.582005680835312
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 34.66583808801097,
      "bestSolution_spin0": 27.228297739091754,
      "bestSolution_spin1": 30.308678543795743,
      "bestSolution_randSpin": 27.228297739091754,
      "with_spin": 34.66583808801097,
      "without_spin": 27.228297739091754
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 38.39795738799447,
      "bestSolution_spin0": 34.39254096096398,
      "bestSolution_spin1": 34.31751813835434,
      "bestSolution_randSpin": 34.39254096096398,
      "with_spin": 38.39795738799447,
      "without_spin": 34.39254096096398
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 39.14695156366713,
      "bestSolution_spin0": 39.14695156366713,
      "bestSolution_spin1": 36.73986172340507,
      "bestSolution_randSpin": 36.73986172340507,
      "with_spin": 39.14695156366713,
      "without_spin": 36.73986172340507
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 35.19968833594028,
      "bestSolution_spin0": 34.16276559646037,
      "bestSolution_spin1": 31.48391275955264,
      "bestSolution_randSpin": 31.48391275955264,
      "with_spin": 35.19968833594028,
      "without_spin": 31.48391275955264
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 38.67725348792827,
      "bestSolution_spin0": 33.505224984457364,
      "bestSolution_spin1": 33.71150900758252,
      "bestSolution_randSpin": 33.71150900758252,
      "with_spin": 38.67725348792827,
      "without_spin": 33.71150900758252
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 40.82174067212383,
      "bestSolution_spin0": 40.82174067212383,
      "bestSolution_spin1": 39.56764907339789,
      "bestSolution_randSpin": 39.56764907339789,
      "with_spin": 40.82174067212383,
      "without_spin": 39.56764907339789
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 23.559566516208154,
      "bestSolution_spin0": 23.559566516208154,
      "bestSolution_spin1": 23.372381806683943,
      "bestSolution_randSpin": 23.372381806683943,
      "with_spin": 23.559566516208154,
      "without_spin": 23.372381806683943
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 22.23279858247345,
      "bestSolution_spin0": 22.23279858247345,
      "bestSolution_spin1": 20.436831981700234,
      "bestSolution_randSpin": 20.436831981700234,
      "with_spin": 22.23279858247345,
      "without_spin": 20.436831981700234
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 34.774744630213206,
      "bestSolution_spin0": 25.9231237620336,
      "bestSolution_spin1": 29.64706600547423,
      "bestSolution_randSpin": 29.64706600547423,
      "with_spin": 34.774744630213206,
      "without_spin": 29.64706600547423
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 20.813478625522706,
      "bestSolution_spin0": 20.354576484048923,
      "bestSolution_spin1": 18.96362072693845,
      "bestSolution_randSpin": 20.354576484048923,
      "with_spin": 20.813478625522706,
      "without_spin": 20.354576484048923
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      34.66583808801097,
      38.39795738799447,
      39.14695156366713,
      35.19968833594028,
      38.67725348792827,
      40.82174067212383,
      23.559566516208154,
      22.23279858247345,
      34.774744630213206,
      20.813478625522706
    ],
    "bestSolution_spin0": [
      27.228297739091754,
      34.39254096096398,
      39.14695156366713,
      34.16276559646037,
      33.505224984457364,
      40.82174067212383,
      23.559566516208154,
      22.23279858247345,
      25.9231237620336,
      20.354576484048923
    ],
    "bestSolution_spin1": [
      30.308678543795743,
      34.31751813835434,
      36.73986172340507,
      31.48391275955264,
      33.71150900758252,
      39.56764907339789,
      23.372381806683943,
      20.436831981700234,
      29.64706600547423,
      18.96362072693845
    ],
    "bestSolution_randSpin": [
      27.228297739091754,
      34.39254096096398,
      36.73986172340507,
      31.48391275955264,
      33.71150900758252,
      39.56764907339789,
      23.372381806683943,
      20.436831981700234,
      29.64706600547423,
      20.354576484048923
    ]
  },
  "results_with_spin": [
    34.66583808801097,
    38.39795738799447,
    39.14695156366713,
    35.19968833594028,
    38.67725348792827,
    40.82174067212383,
    23.559566516208154,
    22.23279858247345,
    34.774744630213206,
    20.813478625522706
  ],
  "results_without_spin": [
    27.228297739091754,
    34.39254096096398,
    36.73986172340507,
    31.48391275955264,
    33.71150900758252,
    39.56764907339789,
    23.372381806683943,
    20.436831981700234,
    29.64706600547423,
    20.354576484048923
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 36.544616239480675,
      "bestSolution_spin0": 35.35703345557129,
      "bestSolution_spin1": 33.39610572011108,
      "bestSolution_randSpin": 33.39610572011108,
      "with_spin": 36.544616239480675,
      "without_spin": 33.39610572011108
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 35.6202642765276,
      "bestSolution_spin0": 26.9093858595778,
      "bestSolution_spin1": 26.50039845135654,
      "bestSolution_randSpin": 26.50039845135654,
      "with_spin": 35.6202642765276,
      "without_spin": 26.50039845135654
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 31.034948959465307,
      "bestSolution_spin0": 30.286136028389805,
      "bestSolution_spin1": 30.937045795606238,
      "bestSolution_randSpin": 30.286136028389805,
      "with_spin": 31.034948959465307,
      "without_spin": 30.286136028389805
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 17.737490472275642,
      "bestSolution_spin0": 17.737490472275642,
      "bestSolution_spin1": 16.043040439801622,
      "bestSolution_randSpin": 16.043040439801622,
      "with_spin": 17.737490472275642,
      "without_spin": 16.043040439801622
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.380507167163636,
      "bestSolution_spin0": 32.380507167163636,
      "bestSolution_spin1": 30.158774745577368,
      "bestSolution_randSpin": 30.158774745577368,
      "with_spin": 32.380507167163636,
      "without_spin": 30.158774745577368
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 26.167815778067613,
      "bestSolution_spin0": 22.34607993339298,
      "bestSolution_spin1": 22.709690806161404,
      "bestSolution_randSpin": 22.34607993339298,
      "with_spin": 26.167815778067613,
      "without_spin": 22.34607993339298
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 16.36215365001911,
      "bestSolution_spin0": 16.36215365001911,
      "bestSolution_spin1": 14.788286296790822,
      "bestSolution_randSpin": 14.788286296790822,
      "with_spin": 16.36215365001911,
      "without_spin": 14.788286296790822
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 31.90853219653197,
      "bestSolution_spin0": 31.131386200807118,
      "bestSolution_spin1": 31.52710462278521,
      "bestSolution_randSpin": 31.131386200807118,
      "with_spin": 31.90853219653197,
      "without_spin": 31.131386200807118
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 30.46858880430596,
      "bestSolution_spin0": 28.690026214869388,
      "bestSolution_spin1": 25.754491559184753,
      "bestSolution_randSpin": 28.690026214869388,
      "with_spin": 30.46858880430596,
      "without_spin": 28.690026214869388
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 33.48230743874606,
      "bestSolution_spin0": 28.5150798080085,
      "bestSolution_spin1": 27.934243000182796,
      "bestSolution_randSpin": 27.934243000182796,
      "with_spin": 33.48230743874606,
      "without_spin": 27.934243000182796
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      36.544616239480675,
      35.6202642765276,
      31.034948959465307,
      17.737490472275642,
      32.380507167163636,
      26.167815778067613,
      16.36215365001911,
      31.90853219653197,
      30.46858880430596,
      33.48230743874606
    ],
    "bestSolution_spin0": [
      35.35703345557129,
      26.9093858595778,
      30.286136028389805,
      17.737490472275642,
      32.380507167163636,
      22.34607993339298,
      16.36215365001911,
      31.131386200807118,
      28.690026214869388,
      28.5150798080085
    ],
    "bestSolution_spin1": [
      33.39610572011108,
      26.50039845135654,
      30.937045795606238,
      16.043040439801622,
      30.158774745577368,
      22.709690806161404,
      14.788286296790822,
      31.52710462278521,
      25.754491559184753,
      27.934243000182796
    ],
    "bestSolution_randSpin": [
      33.39610572011108,
      26.50039845135654,
      30.286136028389805,
      16.043040439801622,
      30.158774745577368,
      22.34607993339298,
      14.788286296790822,
      31.131386200807118,
      28.690026214869388,
      27.934243000182796
    ]
  },
  "results_with_spin": [
    36.544616239480675,
    35.6202642765276,
    31.034948959465307,
    17.737490472275642,
    32.380507167163636,
    26.167815778067613,
    16.36215365001911,
    31.90853219653197,
    30.46858880430596,
    33.48230743874606
  ],
  "results_without_spin": [
    33.39610572011108,
    26.50039845135654,
    30.286136028389805,
    16.043040439801622,
    30.158774745577368,
    22.34607993339298,
    14.788286296790822,
    31.131386200807118,
    28.690026214869388,
    27.934243000182796
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 33.71628591732784,
      "bestSolution_spin0": 31.84768119911368,
      "bestSolution_spin1": 27.38122462518012,
      "bestSolution_randSpin": 27.38122462518012,
      "with_spin": 33.71628591732784,
      "without_spin": 27.38122462518012
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 36.45947199587191,
      "bestSolution_spin0": 36.45947199587191,
      "bestSolution_spin1": 33.115910294208845,
      "bestSolution_randSpin": 36.45947199587191,
      "with_spin": 36.45947199587191,
      "without_spin": 36.45947199587191
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 40.13228838265307,
      "bestSolution_spin0": 27.575810638206008,
      "bestSolution_spin1": 30.808872664097493,
      "bestSolution_randSpin": 30.808872664097493,
      "with_spin": 40.13228838265307,
      "without_spin": 30.808872664097493
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 33.909947591716644,
      "bestSolution_spin0": 28.23386253166385,
      "bestSolution_spin1": 29.976366350052395,
      "bestSolution_randSpin": 29.976366350052395,
      "with_spin": 33.909947591716644,
      "without_spin": 29.976366350052395
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 20.388510610368392,
      "bestSolution_spin0": 20.388510610368392,
      "bestSolution_spin1": 18.081632711047153,
      "bestSolution_randSpin": 20.388510610368392,
      "with_spin": 20.388510610368392,
      "without_spin": 20.388510610368392
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.99702226108335,
      "bestSolution_spin0": 28.99702226108335,
      "bestSolution_spin1": 26.089652885667853,
      "bestSolution_randSpin": 28.99702226108335,
      "with_spin": 28.99702226108335,
      "without_spin": 28.99702226108335
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 38.32841545437904,
      "bestSolution_spin0": 38.32841545437904,
      "bestSolution_spin1": 36.00937872469647,
      "bestSolution_randSpin": 38.32841545437904,
      "with_spin": 38.32841545437904,
      "without_spin": 38.32841545437904
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 31.06486703699284,
      "bestSolution_spin0": 31.06486703699284,
      "bestSolution_spin1": 30.199975333920467,
      "bestSolution_randSpin": 31.06486703699284,
      "with_spin": 31.06486703699284,
      "without_spin": 31.06486703699284
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 15.582467642303804,
      "bestSolution_spin0": 15.582467642303804,
      "bestSolution_spin1": 14.154448921835069,
      "bestSolution_randSpin": 14.154448921835069,
      "with_spin": 15.582467642303804,
      "without_spin": 14.154448921835069
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 32.581386424607544,
      "bestSolution_spin0": 32.581386424607544,
      "bestSolution_spin1": 30.86382182096431,
      "bestSolution_randSpin": 30.86382182096431,
      "with_spin": 32.581386424607544,
      "without_spin": 30.86382182096431
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      33.71628591732784,
      36.45947199587191,
      40.13228838265307,
      33.909947591716644,
      20.388510610368392,
      28.99702226108335,
      38.32841545437904,
      31.06486703699284,
      15.582467642303804,
      32.581386424607544
    ],
    "bestSolution_spin0": [
      31.84768119911368,
      36.45947199587191,
      27.575810638206008,
      28.23386253166385,
      20.388510610368392,
      28.99702226108335,
      38.32841545437904,
      31.06486703699284,
      15.582467642303804,
      32.581386424607544
    ],
    "bestSolution_spin1": [
      27.38122462518012,
      33.115910294208845,
      30.808872664097493,
      29.976366350052395,
      18.081632711047153,
      26.089652885667853,
      36.00937872469647,
      30.199975333920467,
      14.154448921835069,
      30.86382182096431
    ],
    "bestSolution_randSpin": [
      27.38122462518012,
      36.45947199587191,
      30.808872664097493,
      29.976366350052395,
      20.388510610368392,
      28.99702226108335,
      38.32841545437904,
      31.06486703699284,
      14.154448921835069,
      30.86382182096431
    ]
  },
  "results_with_spin": [
    33.71628591732784,
    36.45947199587191,
    40.13228838265307,
    33.909947591716644,
    20.388510610368392,
    28.99702226108335,
    38.32841545437904,
    31.06486703699284,
    15.582467642303804,
    32.581386424607544
  ],
  "results_without_spin": [
    27.38122462518012,
    36.45947199587191,
    30.808872664097493,
    29.976366350052395,
    20.388510610368392,
    28.99702226108335,
    38.32841545437904,
    31.06486703699284,
    14.154448921835069,
    30.86382182096431
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 33.79404160401867,
      "bestSolution_spin0": 31.659035102043898,
      "bestSolution_spin1": 28.657230077928435,
      "bestSolution_randSpin": 31.659035102043898,
      "with_spin": 33.79404160401867,
      "without_spin": 31.659035102043898
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 30.6267654560158,
      "bestSolution_spin0": 26.358224488533285,
      "bestSolution_spin1": 25.303649775426766,
      "bestSolution_randSpin": 26.358224488533285,
      "with_spin": 30.6267654560158,
      "without_spin": 26.358224488533285
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 32.35995734404476,
      "bestSolution_spin0": 24.331872988952334,
      "bestSolution_spin1": 25.838180724221697,
      "bestSolution_randSpin": 24.331872988952334,
      "with_spin": 32.35995734404476,
      "without_spin": 24.331872988952334
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 36.350300427188174,
      "bestSolution_spin0": 28.939651056355768,
      "bestSolution_spin1": 28.530037464580175,
      "bestSolution_randSpin": 28.530037464580175,
      "with_spin": 36.350300427188174,
      "without_spin": 28.530037464580175
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 33.58455972759154,
      "bestSolution_spin0": 33.58455972759154,
      "bestSolution_spin1": 32.399446445791426,
      "bestSolution_randSpin": 32.399446445791426,
      "with_spin": 33.58455972759154,
      "without_spin": 32.399446445791426
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.16261590957947,
      "bestSolution_spin0": 34.16261590957947,
      "bestSolution_spin1": 32.10677794994753,
      "bestSolution_randSpin": 34.16261590957947,
      "with_spin": 34.16261590957947,
      "without_spin": 34.16261590957947
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 26.586924403840463,
      "bestSolution_spin0": 26.586924403840463,
      "bestSolution_spin1": 23.670944010677896,
      "bestSolution_randSpin": 23.670944010677896,
      "with_spin": 26.586924403840463,
      "without_spin": 23.670944010677896
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 32.41263211541748,
      "bestSolution_spin0": 30.06822240991301,
      "bestSolution_spin1": 27.090865325244096,
      "bestSolution_randSpin": 30.06822240991301,
      "with_spin": 32.41263211541748,
      "without_spin": 30.06822240991301
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 23.524597550928775,
      "bestSolution_spin0": 21.473595126870865,
      "bestSolution_spin1": 20.48458761890379,
      "bestSolution_randSpin": 20.48458761890379,
      "with_spin": 23.524597550928775,
      "without_spin": 20.48458761890379
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 32.11484333199515,
      "bestSolution_spin0": 30.65357018953674,
      "bestSolution_spin1": 32.11484333199515,
      "bestSolution_randSpin": 32.11484333199515,
      "with_spin": 32.11484333199515,
      "without_spin": 32.11484333199515
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      33.79404160401867,
      30.6267654560158,
      32.35995734404476,
      36.350300427188174,
      33.58455972759154,
      34.16261590957947,
      26.586924403840463,
      32.41263211541748,
      23.524597550928775,
      32.11484333199515
    ],
    "bestSolution_spin0": [
      31.659035102043898,
      26.358224488533285,
      24.331872988952334,
      28.939651056355768,
      33.58455972759154,
      34.16261590957947,
      26.586924403840463,
      30.06822240991301,
      21.473595126870865,
      30.65357018953674
    ],
    "bestSolution_spin1": [
      28.657230077928435,
      25.303649775426766,
      25.838180724221697,
      28.530037464580175,
      32.399446445791426,
      32.10677794994753,
      23.670944010677896,
      27.090865325244096,
      20.48458761890379,
      32.11484333199515
    ],
    "bestSolution_randSpin": [
      31.659035102043898,
      26.358224488533285,
      24.331872988952334,
      28.530037464580175,
      32.399446445791426,
      34.16261590957947,
      23.670944010677896,
      30.06822240991301,
      20.48458761890379,
      32.11484333199515
    ]
  },
  "results_with_spin": [
    33.79404160401867,
    30.6267654560158,
    32.35995734404476,
    36.350300427188174,
    33.58455972759154,
    34.16261590957947,
    26.586924403840463,
    32.41263211541748,
    23.524597550928775,
    32.11484333199515
  ],
  "results_without_spin": [
    31.659035102043898,
    26.358224488533285,
    24.331872988952334,
    28.530037464580175,
    32.399446445791426,
    34.16261590957947,
    23.670944010677896,
    30.06822240991301,
    20.48458761890379,
    32.11484333199515
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 41.571321696636566,
      "bestSolution_spin0": 41.348737655368545,
      "bestSolution_spin1": 41.571321696636566,
      "bestSolution_randSpin": 41.571321696636566,
      "with_spin": 41.571321696636566,
      "without_spin": 41.571321696636566
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 35.98073292146362,
      "bestSolution_spin0": 27.083257843288987,
      "bestSolution_spin1": 20.45600879680628,
      "bestSolution_randSpin": 27.083257843288987,
      "with_spin": 35.98073292146362,
      "without_spin": 27.083257843288987
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 39.5154488616444,
      "bestSolution_spin0": 37.10835864988716,
      "bestSolution_spin1": 37.11870607260742,
      "bestSolution_randSpin": 37.10835864988716,
      "with_spin": 39.5154488616444,
      "without_spin": 37.10835864988716
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 17.62240986163402,
      "bestSolution_spin0": 14.92766240299749,
      "bestSolution_spin1": 13.313433719807701,
      "bestSolution_randSpin": 14.92766240299749,
      "with_spin": 17.62240986163402,
      "without_spin": 14.92766240299749
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 30.775763970587636,
      "bestSolution_spin0": 25.012081718424035,
      "bestSolution_spin1": 26.683625136115662,
      "bestSolution_randSpin": 25.012081718424035,
      "with_spin": 30.775763970587636,
      "without_spin": 25.012081718424035
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 21.913496636430953,
      "bestSolution_spin0": 21.913496636430953,
      "bestSolution_spin1": 20.002211632413026,
      "bestSolution_randSpin": 20.002211632413026,
      "with_spin": 21.913496636430953,
      "without_spin": 20.002211632413026
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 29.530195091083865,
      "bestSolution_spin0": 23.256358967970062,
      "bestSolution_spin1": 23.41655422068714,
      "bestSolution_randSpin": 23.256358967970062,
      "with_spin": 29.530195091083865,
      "without_spin": 23.256358967970062
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 33.778913562224034,
      "bestSolution_spin0": 25.640386205521384,
      "bestSolution_spin1": 26.54001909334776,
      "bestSolution_randSpin": 25.640386205521384,
      "with_spin": 33.778913562224034,
      "without_spin": 25.640386205521384
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 33.87242855781512,
      "bestSolution_spin0": 24.785269496707542,
      "bestSolution_spin1": 24.7157454724848,
      "bestSolution_randSpin": 24.7157454724848,
      "with_spin": 33.87242855781512,
      "without_spin": 24.7157454724848
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 31.18309913787713,
      "bestSolution_spin0": 25.335865861698657,
      "bestSolution_spin1": 22.467807134263232,
      "bestSolution_randSpin": 25.335865861698657,
      "with_spin": 31.18309913787713,
      "without_spin": 25.335865861698657
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      41.571321696636566,
      35.98073292146362,
      39.5154488616444,
      17.62240986163402,
      30.775763970587636,
      21.913496636430953,
      29.530195091083865,
      33.778913562224034,
      33.87242855781512,
      31.18309913787713
    ],
    "bestSolution_spin0": [
      41.348737655368545,
      27.083257843288987,
      37.10835864988716,
      14.92766240299749,
      25.012081718424035,
      21.913496636430953,
      23.256358967970062,
      25.640386205521384,
      24.785269496707542,
      25.335865861698657
    ],
    "bestSolution_spin1": [
      41.571321696636566,
      20.45600879680628,
      37.11870607260742,
      13.313433719807701,
      26.683625136115662,
      20.002211632413026,
      23.41655422068714,
      26.54001909334776,
      24.7157454724848,
      22.467807134263232
    ],
    "bestSolution_randSpin": [
      41.571321696636566,
      27.083257843288987,
      37.10835864988716,
      14.92766240299749,
      25.012081718424035,
      20.002211632413026,
      23.256358967970062,
      25.640386205521384,
      24.7157454724848,
      25.335865861698657
    ]
  },
  "results_with_spin": [
    41.571321696636566,
    35.98073292146362,
    39.5154488616444,
    17.62240986163402,
    30.775763970587636,
    21.913496636430953,
    29.530195091083865,
    33.778913562224034,
    33.87242855781512,
    31.18309913787713
  ],
  "results_without_spin": [
    41.571321696636566,
    27.083257843288987,
    37.10835864988716,
    14.92766240299749,
    25.012081718424035,
    20.002211632413026,
    23.256358967970062,
    25.640386205521384,
    24.7157454724848,
    25.335865861698657
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 23.296333381634216,
      "bestSolution_spin0": 23.296333381634216,
      "bestSolution_spin1": 21.086590266375783,
      "bestSolution_randSpin": 21.086590266375783,
      "with_spin": 23.296333381634216,
      "without_spin": 21.086590266375783
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 40.160486907016654,
      "bestSolution_spin0": 36.318122539955155,
      "bestSolution_spin1": 34.36646141252746,
      "bestSolution_randSpin": 34.36646141252746,
      "with_spin": 40.160486907016654,
      "without_spin": 34.36646141252746
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 34.66125860866001,
      "bestSolution_spin0": 31.994020104981985,
      "bestSolution_spin1": 31.78452219120447,
      "bestSolution_randSpin": 31.78452219120447,
      "with_spin": 34.66125860866001,
      "without_spin": 31.78452219120447
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 28.590399998470943,
      "bestSolution_spin0": 26.366377032145383,
      "bestSolution_spin1": 26.848412067088283,
      "bestSolution_randSpin": 26.848412067088283,
      "with_spin": 28.590399998470943,
      "without_spin": 26.848412067088283
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 42.39020414847642,
      "bestSolution_spin0": 41.40742149697107,
      "bestSolution_spin1": 42.39020414847642,
      "bestSolution_randSpin": 42.39020414847642,
      "with_spin": 42.39020414847642,
      "without_spin": 42.39020414847642
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 39.36429396790264,
      "bestSolution_spin0": 39.25154989570447,
      "bestSolution_spin1": 39.36429396790264,
      "bestSolution_randSpin": 39.36429396790264,
      "with_spin": 39.36429396790264,
      "without_spin": 39.36429396790264
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 32.53758016341793,
      "bestSolution_spin0": 22.204819577312765,
      "bestSolution_spin1": 23.247789137759167,
      "bestSolution_randSpin": 23.247789137759167,
      "with_spin": 32.53758016341793,
      "without_spin": 23.247789137759167
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 23.07765919144,
      "bestSolution_spin0": 22.610186128558023,
      "bestSolution_spin1": 22.83423309942319,
      "bestSolution_randSpin": 22.83423309942319,
      "with_spin": 23.07765919144,
      "without_spin": 22.83423309942319
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 42.65386178852141,
      "bestSolution_spin0": 40.292963558490065,
      "bestSolution_spin1": 38.03970029403218,
      "bestSolution_randSpin": 40.292963558490065,
      "with_spin": 42.65386178852141,
      "without_spin": 40.292963558490065
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 26.635809041331477,
      "bestSolution_spin0": 22.392649887966705,
      "bestSolution_spin1": 21.954888014447356,
      "bestSolution_randSpin": 21.954888014447356,
      "with_spin": 26.635809041331477,
      "without_spin": 21.954888014447356
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      23.296333381634216,
      40.160486907016654,
      34.66125860866001,
      28.590399998470943,
      42.39020414847642,
      39.36429396790264,
      32.53758016341793,
      23.07765919144,
      42.65386178852141,
      26.635809041331477
    ],
    "bestSolution_spin0": [
      23.296333381634216,
      36.318122539955155,
      31.994020104981985,
      26.366377032145383,
      41.40742149697107,
      39.25154989570447,
      22.204819577312765,
      22.610186128558023,
      40.292963558490065,
      22.392649887966705
    ],
    "bestSolution_spin1": [
      21.086590266375783,
      34.36646141252746,
      31.78452219120447,
      26.848412067088283,
      42.39020414847642,
      39.36429396790264,
      23.247789137759167,
      22.83423309942319,
      38.03970029403218,
      21.954888014447356
    ],
    "bestSolution_randSpin": [
      21.086590266375783,
      34.36646141252746,
      31.78452219120447,
      26.848412067088283,
      42.39020414847642,
      39.36429396790264,
      23.247789137759167,
      22.83423309942319,
      40.292963558490065,
      21.954888014447356
    ]
  },
  "results_with_spin": [
    23.296333381634216,
    40.160486907016654,
    34.66125860866001,
    28.590399998470943,
    42.39020414847642,
    39.36429396790264,
    32.53758016341793,
    23.07765919144,
    42.65386178852141,
    26.635809041331477
  ],
  "results_without_spin": [
    21.086590266375783,
    34.36646141252746,
    31.78452219120447,
    26.848412067088283,
    42.39020414847642,
    39.36429396790264,
    23.247789137759167,
    22.83423309942319,
    40.292963558490065,
    21.954888014447356
  ]
}

==> DataFinal/J_02_K_015/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 18.620593791616358,
      "bestSolution_spin0": 16.40649501763573,
      "bestSolution_spin1": 14.577691485597724,
      "bestSolution_randSpin": 14.577691485597724,
      "with_spin": 18.620593791616358,
      "without_spin": 14.577691485597724
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 24.727377772532392,
      "bestSolution_spin0": 24.727377772532392,
      "bestSolution_spin1": 23.652872685607235,
      "bestSolution_randSpin": 24.727377772532392,
      "with_spin": 24.727377772532392,
      "without_spin": 24.727377772532392
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 36.81731162804514,
      "bestSolution_spin0": 29.54085854102642,
      "bestSolution_spin1": 27.253542086553388,
      "bestSolution_randSpin": 29.54085854102642,
      "with_spin": 36.81731162804514,
      "without_spin": 29.54085854102642
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 29.64697283854016,
      "bestSolution_spin0": 26.974745061581288,
      "bestSolution_spin1": 27.636721246307793,
      "bestSolution_randSpin": 27.636721246307793,
      "with_spin": 29.64697283854016,
      "without_spin": 27.636721246307793
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 40.160536809174246,
      "bestSolution_spin0": 40.160536809174246,
      "bestSolution_spin1": 39.303158159288266,
      "bestSolution_randSpin": 40.160536809174246,
      "with_spin": 40.160536809174246,
      "without_spin": 40.160536809174246
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 36.26083825584111,
      "bestSolution_spin0": 29.26368239408309,
      "bestSolution_spin1": 29.973552948017037,
      "bestSolution_randSpin": 29.26368239408309,
      "with_spin": 36.26083825584111,
      "without_spin": 29.26368239408309
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 35.24855467045754,
      "bestSolution_spin0": 23.74201282562117,
      "bestSolution_spin1": 23.03315210090153,
      "bestSolution_randSpin": 23.74201282562117,
      "with_spin": 35.24855467045754,
      "without_spin": 23.74201282562117
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 37.362939155919236,
      "bestSolution_spin0": 35.562966864805,
      "bestSolution_spin1": 34.70755486201007,
      "bestSolution_randSpin": 34.70755486201007,
      "with_spin": 37.362939155919236,
      "without_spin": 34.70755486201007
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 34.45617210429791,
      "bestSolution_spin0": 28.110657633066676,
      "bestSolution_spin1": 28.634053009497514,
      "bestSolution_randSpin": 28.634053009497514,
      "with_spin": 34.45617210429791,
      "without_spin": 28.634053009497514
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 32.96422301044851,
      "bestSolution_spin0": 32.96422301044851,
      "bestSolution_spin1": 29.9468696609768,
      "bestSolution_randSpin": 29.9468696609768,
      "with_spin": 32.96422301044851,
      "without_spin": 29.9468696609768
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      18.620593791616358,
      24.727377772532392,
      36.81731162804514,
      29.64697283854016,
      40.160536809174246,
      36.26083825584111,
      35.24855467045754,
      37.362939155919236,
      34.45617210429791,
      32.96422301044851
    ],
    "bestSolution_spin0": [
      16.40649501763573,
      24.727377772532392,
      29.54085854102642,
      26.974745061581288,
      40.160536809174246,
      29.26368239408309,
      23.74201282562117,
      35.562966864805,
      28.110657633066676,
      32.96422301044851
    ],
    "bestSolution_spin1": [
      14.577691485597724,
      23.652872685607235,
      27.253542086553388,
      27.636721246307793,
      39.303158159288266,
      29.973552948017037,
      23.03315210090153,
      34.70755486201007,
      28.634053009497514,
      29.9468696609768
    ],
    "bestSolution_randSpin": [
      14.577691485597724,
      24.727377772532392,
      29.54085854102642,
      27.636721246307793,
      40.160536809174246,
      29.26368239408309,
      23.74201282562117,
      34.70755486201007,
      28.634053009497514,
      29.9468696609768
    ]
  },
  "results_with_spin": [
    18.620593791616358,
    24.727377772532392,
    36.81731162804514,
    29.64697283854016,
    40.160536809174246,
    36.26083825584111,
    35.24855467045754,
    37.362939155919236,
    34.45617210429791,
    32.96422301044851
  ],
  "results_without_spin": [
    14.577691485597724,
    24.727377772532392,
    29.54085854102642,
    27.636721246307793,
    40.160536809174246,
    29.26368239408309,
    23.74201282562117,
    34.70755486201007,
    28.634053009497514,
    29.9468696609768
  ]
}

==> DataFinal/J_02_K_015/merged/results.json <==
{
  "config": {
    "numSat": 2,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_02_K_015/chunks/chunk_001.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_002.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_003.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_004.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_005.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_006.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_007.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_008.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_009.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_010.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_011.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_012.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_013.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_014.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_015.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_016.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_017.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_018.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_019.json",
    "Data1/experiments/J_02_K_015/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      33.43108657340317,
      27.86604866082335,
      27.72811754544371,
      39.07897730541986,
      33.531476215727466,
      35.93319409647417,
      27.267621502140532,
      35.886958183841664,
      37.5776049307213,
      26.278734500795682,
      33.08725248407312,
      39.86133046351481,
      26.752689056649654,
      37.785499324342815,
      34.89966005912959,
      16.673529268929126,
      23.034835174613445,
      37.773158563511195,
      34.026599449488714,
      33.658211698375794,
      38.22367641681422,
      31.56291241372992,
      41.20157617801487,
      24.849024803722436,
      34.97891781112119,
      28.058922541067798,
      37.804491306019706,
      36.44975182103071,
      16.902047973861333,
      35.67895736352758,
      42.08620609571235,
      37.13442008624909,
      31.51565997663253,
      41.02608140588683,
      25.97937637265156,
      26.122940828395027,
      35.43872696667482,
      32.83326834434459,
      32.71283990888755,
      37.3495409049443,
      28.644581736264684,
      26.084571696298422,
      35.64572579889758,
      33.077944213639825,
      37.98241868768614,
      38.50973681929319,
      33.87528602593394,
      36.85806298347165,
      31.943985456673175,
      33.99123539088058,
      34.61527045235846,
      29.708757379999003,
      27.78040288401528,
      37.34310917020601,
      17.647194116591482,
      38.02238417136334,
      17.101601217194315,
      33.79261630610819,
      36.711285100954555,
      34.62689719462377,
      31.77945121463068,
      32.55187439156731,
      35.16328770004142,
      28.656035533898617,
      33.84604048155819,
      37.22070226066863,
      37.48910725391985,
      34.310869080677634,
      16.426110243312074,
      38.75321781063248,
      31.163781949016034,
      15.403653835137813,
      29.88591359668947,
      38.96860134169442,
      17.821377879548823,
      17.91287889479359,
      17.416171995139322,
      40.58665820241346,
      39.19718627263329,
      37.57688966547315,
      28.62512631372427,
      36.855220993446736,
      17.32145706334699,
      28.022431946925945,
      34.90271325604645,
      24.305256020909468,
      32.97302344683168,
      33.73181200600456,
      31.739272710172422,
      41.48763556211587,
      15.894084727942154,
      33.904494871285834,
      34.466210204862676,
      30.721239815726403,
      38.93031350303548,
      38.70993475814966,
      31.53721467790598,
      33.90426899569422,
      38.180618006720934,
      31.574926641560342,
      40.36311596589322,
      34.42265483520088,
      31.113079709784937,
      41.38993667987238,
      37.799865382198576,
      42.915384484685475,
      32.005331063791516,
      28.58170055306103,
      37.31715243872603,
      18.781933652739312,
      37.45241094266139,
      22.74584076329832,
      16.10636976167279,
      26.82492719467097,
      31.75587097544192,
      39.510079720299146,
      21.09260186181897,
      36.019273246912874,
      31.228945317496446,
      37.002941858562274,
      38.35089966588206,
      33.95234068449388,
      42.56819530910727,
      29.6489072696357,
      32.82167531021397,
      34.77089260965374,
      31.857386042994534,
      31.152269152340345,
      27.115139404981164,
      22.23765609368329,
      34.66583808801097,
      38.39795738799447,
      39.14695156366713,
      35.19968833594028,
      38.67725348792827,
      40.82174067212383,
      23.559566516208154,
      22.23279858247345,
      34.774744630213206,
      20.813478625522706,
      36.544616239480675,
      35.6202642765276,
      31.034948959465307,
      17.737490472275642,
      32.380507167163636,
      26.167815778067613,
      16.36215365001911,
      31.90853219653197,
      30.46858880430596,
      33.48230743874606,
      33.71628591732784,
      36.45947199587191,
      40.13228838265307,
      33.909947591716644,
      20.388510610368392,
      28.99702226108335,
      38.32841545437904,
      31.06486703699284,
      15.582467642303804,
      32.581386424607544,
      33.79404160401867,
      30.6267654560158,
      32.35995734404476,
      36.350300427188174,
      33.58455972759154,
      34.16261590957947,
      26.586924403840463,
      32.41263211541748,
      23.524597550928775,
      32.11484333199515,
      41.571321696636566,
      35.98073292146362,
      39.5154488616444,
      17.62240986163402,
      30.775763970587636,
      21.913496636430953,
      29.530195091083865,
      33.778913562224034,
      33.87242855781512,
      31.18309913787713,
      23.296333381634216,
      40.160486907016654,
      34.66125860866001,
      28.590399998470943,
      42.39020414847642,
      39.36429396790264,
      32.53758016341793,
      23.07765919144,
      42.65386178852141,
      26.635809041331477,
      18.620593791616358,
      24.727377772532392,
      36.81731162804514,
      29.64697283854016,
      40.160536809174246,
      36.26083825584111,
      35.24855467045754,
      37.362939155919236,
      34.45617210429791,
      32.96422301044851
    ],
    "bestSolution_spin0": [
      31.42456730777042,
      27.018932782819405,
      27.72811754544371,
      32.424135614653956,
      31.269062740399477,
      35.93319409647417,
      20.757396529052485,
      33.302949341824714,
      37.5776049307213,
      22.871460994139007,
      32.30898012350842,
      33.713515187480816,
      23.117872788825213,
      36.65328657756301,
      29.154715028069088,
      13.883304429972691,
      20.625951866213768,
      31.444861482893867,
      34.026599449488714,
      33.21614095735059,
      33.36782787878855,
      21.5828579376885,
      36.917078808736484,
      24.35196923751516,
      23.0719259671074,
      26.682469542685094,
      35.793520685727955,
      33.0705645314369,
      15.67648850708691,
      35.270476100085126,
      42.08620609571235,
      31.903539819182473,
      24.8372164115961,
      41.02608140588683,
      25.97937637265156,
      24.00146473352429,
      30.355204273169623,
      31.65474881224415,
      24.059451021942692,
      25.115226821552337,
      23.51536825258792,
      25.95400344663455,
      30.975202254080724,
      24.988818972574908,
      37.98241868768614,
      37.4464405245146,
      33.87528602593394,
      36.85806298347165,
      30.925696820673522,
      33.99123539088058,
      27.20285656862103,
      27.89378850119812,
      25.99608310365471,
      36.53593060467132,
      17.507445871284936,
      35.3565166084747,
      16.95408044447148,
      31.349439704329615,
      28.028604310071742,
      29.42631321718533,
      30.748200555240206,
      30.65420550384396,
      29.517729127515324,
      26.552341869773368,
      22.80530689215034,
      37.22070226066863,
      34.89271819947869,
      34.310869080677634,
      16.426110243312074,
      33.71399250152483,
      28.381040863018914,
      15.403653835137813,
      20.077021814382363,
      36.99990307555745,
      16.115220515036764,
      17.91287889479359,
      17.416171995139322,
      38.56560870584585,
      27.056894325893285,
      33.8506240041148,
      26.220766781755977,
      36.45298952592633,
      17.32145706334699,
      28.022431946925945,
      31.69835847925587,
      24.305256020909468,
      28.51568726208729,
      33.73181200600456,
      26.38308584809559,
      41.48763556211587,
      15.493148139766749,
      32.576354096085296,
      30.94584938166734,
      19.915111461761708,
      34.757902735874026,
      28.988613965468403,
      31.53721467790598,
      28.726832327798448,
      30.080828431985886,
      31.574926641560342,
      40.36311596589322,
      30.68228753994451,
      28.469623696321225,
      37.1928099324576,
      36.646595033029854,
      42.60241881594469,
      32.005331063791516,
      24.377137881581767,
      37.31715243872603,
      18.781933652739312,
      29.85796364457657,
      21.42918875057023,
      16.10636976167279,
      24.45167553997596,
      30.09432415637734,
      32.103369630247336,
      20.437551197142017,
      36.019273246912874,
      31.228945317496446,
      35.52912495510315,
      35.11802987625138,
      30.958238640337264,
      41.328635627691554,
      28.303279474760433,
      28.034323065375276,
      34.77089260965374,
      30.165013920690363,
      31.152269152340345,
      27.115139404981164,
      22.23765609368329,
      27.228297739091754,
      34.39254096096398,
      39.14695156366713,
      34.16276559646037,
      33.505224984457364,
      40.82174067212383,
      23.559566516208154,
      22.23279858247345,
      25.9231237620336,
      20.354576484048923,
      35.35703345557129,
      26.9093858595778,
      30.286136028389805,
      17.737490472275642,
      32.380507167163636,
      22.34607993339298,
      16.36215365001911,
      31.131386200807118,
      28.690026214869388,
      28.5150798080085,
      31.84768119911368,
      36.45947199587191,
      27.575810638206008,
      28.23386253166385,
      20.388510610368392,
      28.99702226108335,
      38.32841545437904,
      31.06486703699284,
      15.582467642303804,
      32.581386424607544,
      31.659035102043898,
      26.358224488533285,
      24.331872988952334,
      28.939651056355768,
      33.58455972759154,
      34.16261590957947,
      26.586924403840463,
      30.06822240991301,
      21.473595126870865,
      30.65357018953674,
      41.348737655368545,
      27.083257843288987,
      37.10835864988716,
      14.92766240299749,
      25.012081718424035,
      21.913496636430953,
      23.256358967970062,
      25.640386205521384,
      24.785269496707542,
      25.335865861698657,
      23.296333381634216,
      36.318122539955155,
      31.994020104981985,
      26.366377032145383,
      41.40742149697107,
      39.25154989570447,
      22.204819577312765,
      22.610186128558023,
      40.292963558490065,
      22.392649887966705,
      16.40649501763573,
      24.727377772532392,
      29.54085854102642,
      26.974745061581288,
      40.160536809174246,
      29.26368239408309,
      23.74201282562117,
      35.562966864805,
      28.110657633066676,
      32.96422301044851
    ],
    "bestSolution_spin1": [
      29.235467850715764,
      22.43076921632629,
      26.760708788596983,
      32.88125822049903,
      28.526113117715504,
      34.262846333556794,
      22.918244665160167,
      31.756287500586403,
      35.30331424553537,
      20.997135845507934,
      31.85212232048215,
      36.22541287152144,
      22.549727487822505,
      32.47165641998913,
      26.233901223736556,
      12.760768863609588,
      18.285106530235222,
      29.580810238549173,
      32.21907769740112,
      33.658211698375794,
      27.756573248486124,
      20.04207380354553,
      38.19040243954959,
      23.419787232694933,
      23.511990702193213,
      24.049653417188807,
      35.341031192508375,
      33.406477817538516,
      14.920984264427052,
      35.185139114031514,
      40.46846149709843,
      28.287497733756958,
      25.78247291446524,
      40.832484172932354,
      23.8505219137773,
      23.89002224812452,
      26.59286182908105,
      28.757365883000748,
      22.03199224206103,
      29.133241378556814,
      21.334282587938205,
      23.96857236634339,
      27.51115362415632,
      25.676704213007426,
      32.542445532610735,
      38.44877068745521,
      32.138524033925925,
      34.799784640262786,
      28.38669061708683,
      33.25592329067088,
      28.98198961037308,
      26.857196453788195,
      25.490562067613688,
      37.34310917020601,
      17.647194116591482,
      34.495272808545366,
      16.22503371601626,
      27.489431155209033,
      27.111251188945523,
      27.959689752301085,
      30.30336981742707,
      30.362734676101656,
      31.98111240500903,
      25.192323279213767,
      22.70420700913206,
      35.08499952565505,
      28.596243073087585,
      33.86863232889202,
      16.050673555417262,
      27.450598191603376,
      26.969839774597574,
      13.45935392671842,
      15.07869539564865,
      38.92593693861333,
      14.863016642606171,
      17.225338803850164,
      15.34038079843663,
      40.58665820241346,
      34.731226831201894,
      31.539087344451474,
      26.640180147727758,
      36.855220993446736,
      15.76198280381708,
      24.230465058418368,
      27.99134165057759,
      22.454088864035175,
      26.75480527837607,
      27.095583137879558,
      24.812865727953778,
      36.02644367145476,
      13.893120895008646,
      32.55681408937262,
      34.466210204862676,
      21.03643018379303,
      33.58721672419415,
      26.712043805353904,
      29.64633972336258,
      24.439870667708348,
      31.15192601333903,
      19.83602057772134,
      35.2903784730115,
      31.94445448786151,
      26.782847378290622,
      38.22342305555463,
      36.56354153231614,
      42.915384484685475,
      30.254964996577986,
      20.43254282790333,
      36.27787291260884,
      16.96597019612253,
      27.277112763431017,
      22.076066426711954,
      14.794331831475608,
      23.674663523051223,
      23.74928991996817,
      29.92276795977477,
      17.764650564476717,
      32.76793336850895,
      23.8409042995019,
      37.002941858562274,
      38.35089966588206,
      30.073100595051493,
      42.56819530910727,
      26.98445439304874,
      27.19627574477489,
      33.853370381053374,
      31.857386042994534,
      28.477096351478878,
      25.44227075924685,
      20.582005680835312,
      30.308678543795743,
      34.31751813835434,
      36.73986172340507,
      31.48391275955264,
      33.71150900758252,
      39.56764907339789,
      23.372381806683943,
      20.436831981700234,
      29.64706600547423,
      18.96362072693845,
      33.39610572011108,
      26.50039845135654,
      30.937045795606238,
      16.043040439801622,
      30.158774745577368,
      22.709690806161404,
      14.788286296790822,
      31.52710462278521,
      25.754491559184753,
      27.934243000182796,
      27.38122462518012,
      33.115910294208845,
      30.808872664097493,
      29.976366350052395,
      18.081632711047153,
      26.089652885667853,
      36.00937872469647,
      30.199975333920467,
      14.154448921835069,
      30.86382182096431,
      28.657230077928435,
      25.303649775426766,
      25.838180724221697,
      28.530037464580175,
      32.399446445791426,
      32.10677794994753,
      23.670944010677896,
      27.090865325244096,
      20.48458761890379,
      32.11484333199515,
      41.571321696636566,
      20.45600879680628,
      37.11870607260742,
      13.313433719807701,
      26.683625136115662,
      20.002211632413026,
      23.41655422068714,
      26.54001909334776,
      24.7157454724848,
      22.467807134263232,
      21.086590266375783,
      34.36646141252746,
      31.78452219120447,
      26.848412067088283,
      42.39020414847642,
      39.36429396790264,
      23.247789137759167,
      22.83423309942319,
      38.03970029403218,
      21.954888014447356,
      14.577691485597724,
      23.652872685607235,
      27.253542086553388,
      27.636721246307793,
      39.303158159288266,
      29.973552948017037,
      23.03315210090153,
      34.70755486201007,
      28.634053009497514,
      29.9468696609768
    ],
    "bestSolution_randSpin": [
      29.235467850715764,
      27.018932782819405,
      26.760708788596983,
      32.88125822049903,
      28.526113117715504,
      34.262846333556794,
      20.757396529052485,
      31.756287500586403,
      37.5776049307213,
      20.997135845507934,
      32.30898012350842,
      36.22541287152144,
      22.549727487822505,
      36.65328657756301,
      26.233901223736556,
      12.760768863609588,
      20.625951866213768,
      31.444861482893867,
      32.21907769740112,
      33.658211698375794,
      27.756573248486124,
      21.5828579376885,
      38.19040243954959,
      23.419787232694933,
      23.0719259671074,
      24.049653417188807,
      35.341031192508375,
      33.0705645314369,
      14.920984264427052,
      35.270476100085126,
      40.46846149709843,
      28.287497733756958,
      24.8372164115961,
      40.832484172932354,
      23.8505219137773,
      24.00146473352429,
      26.59286182908105,
      31.65474881224415,
      24.059451021942692,
      25.115226821552337,
      21.334282587938205,
      23.96857236634339,
      27.51115362415632,
      24.988818972574908,
      37.98241868768614,
      38.44877068745521,
      32.138524033925925,
      36.85806298347165,
      30.925696820673522,
      33.25592329067088,
      27.20285656862103,
      27.89378850119812,
      25.490562067613688,
      36.53593060467132,
      17.507445871284936,
      34.495272808545366,
      16.95408044447148,
      31.349439704329615,
      28.028604310071742,
      29.42631321718533,
      30.748200555240206,
      30.65420550384396,
      31.98111240500903,
      25.192323279213767,
      22.80530689215034,
      37.22070226066863,
      34.89271819947869,
      34.310869080677634,
      16.050673555417262,
      27.450598191603376,
      26.969839774597574,
      13.45935392671842,
      20.077021814382363,
      38.92593693861333,
      14.863016642606171,
      17.91287889479359,
      17.416171995139322,
      40.58665820241346,
      27.056894325893285,
      33.8506240041148,
      26.640180147727758,
      36.855220993446736,
      17.32145706334699,
      28.022431946925945,
      27.99134165057759,
      24.305256020909468,
      26.75480527837607,
      33.73181200600456,
      24.812865727953778,
      36.02644367145476,
      15.493148139766749,
      32.55681408937262,
      34.466210204862676,
      19.915111461761708,
      34.757902735874026,
      28.988613965468403,
      29.64633972336258,
      28.726832327798448,
      30.080828431985886,
      19.83602057772134,
      35.2903784730115,
      31.94445448786151,
      26.782847378290622,
      37.1928099324576,
      36.646595033029854,
      42.60241881594469,
      30.254964996577986,
      20.43254282790333,
      36.27787291260884,
      18.781933652739312,
      29.85796364457657,
      22.076066426711954,
      16.10636976167279,
      24.45167553997596,
      23.74928991996817,
      32.103369630247336,
      17.764650564476717,
      36.019273246912874,
      23.8409042995019,
      37.002941858562274,
      35.11802987625138,
      30.958238640337264,
      42.56819530910727,
      26.98445439304874,
      27.19627574477489,
      33.853370381053374,
      31.857386042994534,
      28.477096351478878,
      25.44227075924685,
      20.582005680835312,
      27.228297739091754,
      34.39254096096398,
      36.73986172340507,
      31.48391275955264,
      33.71150900758252,
      39.56764907339789,
      23.372381806683943,
      20.436831981700234,
      29.64706600547423,
      20.354576484048923,
      33.39610572011108,
      26.50039845135654,
      30.286136028389805,
      16.043040439801622,
      30.158774745577368,
      22.34607993339298,
      14.788286296790822,
      31.131386200807118,
      28.690026214869388,
      27.934243000182796,
      27.38122462518012,
      36.45947199587191,
      30.808872664097493,
      29.976366350052395,
      20.388510610368392,
      28.99702226108335,
      38.32841545437904,
      31.06486703699284,
      14.154448921835069,
      30.86382182096431,
      31.659035102043898,
      26.358224488533285,
      24.331872988952334,
      28.530037464580175,
      32.399446445791426,
      34.16261590957947,
      23.670944010677896,
      30.06822240991301,
      20.48458761890379,
      32.11484333199515,
      41.571321696636566,
      27.083257843288987,
      37.10835864988716,
      14.92766240299749,
      25.012081718424035,
      20.002211632413026,
      23.256358967970062,
      25.640386205521384,
      24.7157454724848,
      25.335865861698657,
      21.086590266375783,
      34.36646141252746,
      31.78452219120447,
      26.848412067088283,
      42.39020414847642,
      39.36429396790264,
      23.247789137759167,
      22.83423309942319,
      40.292963558490065,
      21.954888014447356,
      14.577691485597724,
      24.727377772532392,
      29.54085854102642,
      27.636721246307793,
      40.160536809174246,
      29.26368239408309,
      23.74201282562117,
      34.70755486201007,
      28.634053009497514,
      29.9468696609768
    ]
  },
  "results_with_spin": [
    33.43108657340317,
    27.86604866082335,
    27.72811754544371,
    39.07897730541986,
    33.531476215727466,
    35.93319409647417,
    27.267621502140532,
    35.886958183841664,
    37.5776049307213,
    26.278734500795682,
    33.08725248407312,
    39.86133046351481,
    26.752689056649654,
    37.785499324342815,
    34.89966005912959,
    16.673529268929126,
    23.034835174613445,
    37.773158563511195,
    34.026599449488714,
    33.658211698375794,
    38.22367641681422,
    31.56291241372992,
    41.20157617801487,
    24.849024803722436,
    34.97891781112119,
    28.058922541067798,
    37.804491306019706,
    36.44975182103071,
    16.902047973861333,
    35.67895736352758,
    42.08620609571235,
    37.13442008624909,
    31.51565997663253,
    41.02608140588683,
    25.97937637265156,
    26.122940828395027,
    35.43872696667482,
    32.83326834434459,
    32.71283990888755,
    37.3495409049443,
    28.644581736264684,
    26.084571696298422,
    35.64572579889758,
    33.077944213639825,
    37.98241868768614,
    38.50973681929319,
    33.87528602593394,
    36.85806298347165,
    31.943985456673175,
    33.99123539088058,
    34.61527045235846,
    29.708757379999003,
    27.78040288401528,
    37.34310917020601,
    17.647194116591482,
    38.02238417136334,
    17.101601217194315,
    33.79261630610819,
    36.711285100954555,
    34.62689719462377,
    31.77945121463068,
    32.55187439156731,
    35.16328770004142,
    28.656035533898617,
    33.84604048155819,
    37.22070226066863,
    37.48910725391985,
    34.310869080677634,
    16.426110243312074,
    38.75321781063248,
    31.163781949016034,
    15.403653835137813,
    29.88591359668947,
    38.96860134169442,
    17.821377879548823,
    17.91287889479359,
    17.416171995139322,
    40.58665820241346,
    39.19718627263329,
    37.57688966547315,
    28.62512631372427,
    36.855220993446736,
    17.32145706334699,
    28.022431946925945,
    34.90271325604645,
    24.305256020909468,
    32.97302344683168,
    33.73181200600456,
    31.739272710172422,
    41.48763556211587,
    15.894084727942154,
    33.904494871285834,
    34.466210204862676,
    30.721239815726403,
    38.93031350303548,
    38.70993475814966,
    31.53721467790598,
    33.90426899569422,
    38.180618006720934,
    31.574926641560342,
    40.36311596589322,
    34.42265483520088,
    31.113079709784937,
    41.38993667987238,
    37.799865382198576,
    42.915384484685475,
    32.005331063791516,
    28.58170055306103,
    37.31715243872603,
    18.781933652739312,
    37.45241094266139,
    22.74584076329832,
    16.10636976167279,
    26.82492719467097,
    31.75587097544192,
    39.510079720299146,
    21.09260186181897,
    36.019273246912874,
    31.228945317496446,
    37.002941858562274,
    38.35089966588206,
    33.95234068449388,
    42.56819530910727,
    29.6489072696357,
    32.82167531021397,
    34.77089260965374,
    31.857386042994534,
    31.152269152340345,
    27.115139404981164,
    22.23765609368329,
    34.66583808801097,
    38.39795738799447,
    39.14695156366713,
    35.19968833594028,
    38.67725348792827,
    40.82174067212383,
    23.559566516208154,
    22.23279858247345,
    34.774744630213206,
    20.813478625522706,
    36.544616239480675,
    35.6202642765276,
    31.034948959465307,
    17.737490472275642,
    32.380507167163636,
    26.167815778067613,
    16.36215365001911,
    31.90853219653197,
    30.46858880430596,
    33.48230743874606,
    33.71628591732784,
    36.45947199587191,
    40.13228838265307,
    33.909947591716644,
    20.388510610368392,
    28.99702226108335,
    38.32841545437904,
    31.06486703699284,
    15.582467642303804,
    32.581386424607544,
    33.79404160401867,
    30.6267654560158,
    32.35995734404476,
    36.350300427188174,
    33.58455972759154,
    34.16261590957947,
    26.586924403840463,
    32.41263211541748,
    23.524597550928775,
    32.11484333199515,
    41.571321696636566,
    35.98073292146362,
    39.5154488616444,
    17.62240986163402,
    30.775763970587636,
    21.913496636430953,
    29.530195091083865,
    33.778913562224034,
    33.87242855781512,
    31.18309913787713,
    23.296333381634216,
    40.160486907016654,
    34.66125860866001,
    28.590399998470943,
    42.39020414847642,
    39.36429396790264,
    32.53758016341793,
    23.07765919144,
    42.65386178852141,
    26.635809041331477,
    18.620593791616358,
    24.727377772532392,
    36.81731162804514,
    29.64697283854016,
    40.160536809174246,
    36.26083825584111,
    35.24855467045754,
    37.362939155919236,
    34.45617210429791,
    32.96422301044851
  ],
  "results_without_spin": [
    29.235467850715764,
    27.018932782819405,
    26.760708788596983,
    32.88125822049903,
    28.526113117715504,
    34.262846333556794,
    20.757396529052485,
    31.756287500586403,
    37.5776049307213,
    20.997135845507934,
    32.30898012350842,
    36.22541287152144,
    22.549727487822505,
    36.65328657756301,
    26.233901223736556,
    12.760768863609588,
    20.625951866213768,
    31.444861482893867,
    32.21907769740112,
    33.658211698375794,
    27.756573248486124,
    21.5828579376885,
    38.19040243954959,
    23.419787232694933,
    23.0719259671074,
    24.049653417188807,
    35.341031192508375,
    33.0705645314369,
    14.920984264427052,
    35.270476100085126,
    40.46846149709843,
    28.287497733756958,
    24.8372164115961,
    40.832484172932354,
    23.8505219137773,
    24.00146473352429,
    26.59286182908105,
    31.65474881224415,
    24.059451021942692,
    25.115226821552337,
    21.334282587938205,
    23.96857236634339,
    27.51115362415632,
    24.988818972574908,
    37.98241868768614,
    38.44877068745521,
    32.138524033925925,
    36.85806298347165,
    30.925696820673522,
    33.25592329067088,
    27.20285656862103,
    27.89378850119812,
    25.490562067613688,
    36.53593060467132,
    17.507445871284936,
    34.495272808545366,
    16.95408044447148,
    31.349439704329615,
    28.028604310071742,
    29.42631321718533,
    30.748200555240206,
    30.65420550384396,
    31.98111240500903,
    25.192323279213767,
    22.80530689215034,
    37.22070226066863,
    34.89271819947869,
    34.310869080677634,
    16.050673555417262,
    27.450598191603376,
    26.969839774597574,
    13.45935392671842,
    20.077021814382363,
    38.92593693861333,
    14.863016642606171,
    17.91287889479359,
    17.416171995139322,
    40.58665820241346,
    27.056894325893285,
    33.8506240041148,
    26.640180147727758,
    36.855220993446736,
    17.32145706334699,
    28.022431946925945,
    27.99134165057759,
    24.305256020909468,
    26.75480527837607,
    33.73181200600456,
    24.812865727953778,
    36.02644367145476,
    15.493148139766749,
    32.55681408937262,
    34.466210204862676,
    19.915111461761708,
    34.757902735874026,
    28.988613965468403,
    29.64633972336258,
    28.726832327798448,
    30.080828431985886,
    19.83602057772134,
    35.2903784730115,
    31.94445448786151,
    26.782847378290622,
    37.1928099324576,
    36.646595033029854,
    42.60241881594469,
    30.254964996577986,
    20.43254282790333,
    36.27787291260884,
    18.781933652739312,
    29.85796364457657,
    22.076066426711954,
    16.10636976167279,
    24.45167553997596,
    23.74928991996817,
    32.103369630247336,
    17.764650564476717,
    36.019273246912874,
    23.8409042995019,
    37.002941858562274,
    35.11802987625138,
    30.958238640337264,
    42.56819530910727,
    26.98445439304874,
    27.19627574477489,
    33.853370381053374,
    31.857386042994534,
    28.477096351478878,
    25.44227075924685,
    20.582005680835312,
    27.228297739091754,
    34.39254096096398,
    36.73986172340507,
    31.48391275955264,
    33.71150900758252,
    39.56764907339789,
    23.372381806683943,
    20.436831981700234,
    29.64706600547423,
    20.354576484048923,
    33.39610572011108,
    26.50039845135654,
    30.286136028389805,
    16.043040439801622,
    30.158774745577368,
    22.34607993339298,
    14.788286296790822,
    31.131386200807118,
    28.690026214869388,
    27.934243000182796,
    27.38122462518012,
    36.45947199587191,
    30.808872664097493,
    29.976366350052395,
    20.388510610368392,
    28.99702226108335,
    38.32841545437904,
    31.06486703699284,
    14.154448921835069,
    30.86382182096431,
    31.659035102043898,
    26.358224488533285,
    24.331872988952334,
    28.530037464580175,
    32.399446445791426,
    34.16261590957947,
    23.670944010677896,
    30.06822240991301,
    20.48458761890379,
    32.11484333199515,
    41.571321696636566,
    27.083257843288987,
    37.10835864988716,
    14.92766240299749,
    25.012081718424035,
    20.002211632413026,
    23.256358967970062,
    25.640386205521384,
    24.7157454724848,
    25.335865861698657,
    21.086590266375783,
    34.36646141252746,
    31.78452219120447,
    26.848412067088283,
    42.39020414847642,
    39.36429396790264,
    23.247789137759167,
    22.83423309942319,
    40.292963558490065,
    21.954888014447356,
    14.577691485597724,
    24.727377772532392,
    29.54085854102642,
    27.636721246307793,
    40.160536809174246,
    29.26368239408309,
    23.74201282562117,
    34.70755486201007,
    28.634053009497514,
    29.9468696609768
  ]
}


==> DataFinal/J_02_K_015/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1781674038852052,
        0.6057428351271633,
        0.7754559909401129
      ],
      "t_hat0": [
        -0.9579522358718988,
        -0.28689965720432825,
        0.0040125408495005396
      ],
      "name": "SAT-2",
      "azimuth_deg": 221.05252673834258,
      "elevation_deg": 56.511985753653775,
      "heading_deg": 92.03934044400148
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2034687131986519,
        0.5963621820252486,
        0.7765002450736054
      ],
      "t_hat0": [
        -0.695389486939068,
        0.470274847323197,
        -0.543392150688399
      ],
      "name": "SAT-2",
      "azimuth_deg": 186.83782532017108,
      "elevation_deg": 64.09724006423399,
      "heading_deg": 150.08770665714417
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18980661268649418,
        0.6024561690763838,
        0.7752548059330474
      ],
      "t_hat0": [
        0.42043251789207425,
        0.7634237354112141,
        -0.49032713376858844
      ],
      "name": "SAT-2",
      "azimuth_deg": 207.59347436874427,
      "elevation_deg": 60.21021002492763,
      "heading_deg": 220.63185189216117
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09513072517107754,
        0.5969465331998915,
        0.7966209773970654
      ],
      "t_hat0": [
        0.841169975369129,
        0.4761486223452081,
        -0.2563504670880464
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.05936323785687,
      "elevation_deg": 32.18319494277965,
      "heading_deg": 253.2454999339906
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23370328429039688,
        0.5610528685312522,
        0.7941048127449772
      ],
      "t_hat0": [
        -0.6539694742741466,
        -0.6950850364576758,
        0.29863140961765533
      ],
      "name": "SAT-2",
      "azimuth_deg": 98.96774945684034,
      "elevation_deg": 63.14046635162307,
      "heading_deg": 58.08285681468893
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2633797962159143,
        0.5653568256220807,
        0.7816666442082506
      ],
      "t_hat0": [
        -0.7880385227865929,
        0.34128397042679065,
        -0.5123675810724662
      ],
      "name": "SAT-2",
      "azimuth_deg": 111.22552035460077,
      "elevation_deg": 46.40460297182655,
      "heading_deg": 140.93640664837326
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.178380297771581,
        0.5711056332749216,
        0.8012607721638275
      ],
      "t_hat0": [
        0.7942446777135745,
        0.5642583454694283,
        -0.225361734754957
      ],
      "name": "SAT-2",
      "azimuth_deg": 286.5745554684963,
      "elevation_deg": 74.42509521158777,
      "heading_deg": 249.58305025492245
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24383865647720263,
        0.5105700344956197,
        0.8245368090525338
      ],
      "t_hat0": [
        -0.1479965524755194,
        -0.8598313645325498,
        0.4886584134356579
      ],
      "name": "SAT-2",
      "azimuth_deg": 52.51353927326778,
      "elevation_deg": 41.52520816001746,
      "heading_deg": 25.271233913318284
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18021923285134128,
        0.588241293850814,
        0.7883484054142524
      ],
      "t_hat0": [
        0.20265456209272723,
        -0.7620715450354095,
        0.6149618595574435
      ],
      "name": "SAT-2",
      "azimuth_deg": 236.655755510389,
      "elevation_deg": 68.87309529769055,
      "heading_deg": 3.6210239917713904
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12004269059716213,
        0.5538227190901106,
        0.8239357670679375
      ],
      "t_hat0": [
        -0.99018135760928,
        -0.006911983598894457,
        -0.1396177049151424
      ],
      "name": "SAT-2",
      "azimuth_deg": 304.94387575661295,
      "elevation_deg": 39.61800488594895,
      "heading_deg": 110.23980913011884
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24904901057452972,
        0.6175179301091693,
        0.7460872578495995
      ],
      "t_hat0": [
        -0.6747454161016753,
        0.4419969673028546,
        -0.5910645517579755
      ],
      "name": "SAT-2",
      "azimuth_deg": 158.6555530713903,
      "elevation_deg": 38.37338436278549,
      "heading_deg": 150.7438096386681
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24328252801024952,
        0.5413117333626495,
        0.8048572661589546
      ],
      "t_hat0": [
        0.8331655494564718,
        -0.3082452229167094,
        0.4591514453292331
      ],
      "name": "SAT-2",
      "azimuth_deg": 75.80106673330674,
      "elevation_deg": 53.24105460988889,
      "heading_deg": 316.8810109197355
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11419504841853736,
        0.5450545154109846,
        0.8305871815449507
      ],
      "t_hat0": [
        -0.7770860722258252,
        0.4718760455172417,
        -0.41649757984849073
      ],
      "name": "SAT-2",
      "azimuth_deg": 310.16576382552347,
      "elevation_deg": 36.30178837259169,
      "heading_deg": 144.76277963947314
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13679236805556394,
        0.5357698758866883,
        0.8332097503834877
      ],
      "t_hat0": [
        0.6867441593314155,
        0.6574720865363468,
        -0.3100208300255482
      ],
      "name": "SAT-2",
      "azimuth_deg": 323.232671793035,
      "elevation_deg": 41.72357521499256,
      "heading_deg": 240.18946567046865
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17070005940091892,
        0.5822242348150176,
        0.7949065543286142
      ],
      "t_hat0": [
        -0.9503573042946966,
        0.11572177947260755,
        -0.2888415896809369
      ],
      "name": "SAT-2",
      "azimuth_deg": 261.79817556057054,
      "elevation_deg": 67.03441307984532,
      "heading_deg": 120.92643495978172
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17398207992009043,
        0.605470858356684,
        0.7766178439538328
      ],
      "t_hat0": [
        -0.13669741235297408,
        0.7661609317138831,
        -0.6279420707129884
      ],
      "name": "SAT-2",
      "azimuth_deg": 226.04531727381104,
      "elevation_deg": 55.832085864013024,
      "heading_deg": 187.28607331298358
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24012968385425992,
        0.5785221909994339,
        0.779518960291068
      ],
      "t_hat0": [
        -0.5119817489684588,
        0.6067713214755975,
        -0.6080322788783135
      ],
      "name": "SAT-2",
      "azimuth_deg": 128.9209881645151,
      "elevation_deg": 56.93904170065607,
      "heading_deg": 163.71619367827003
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10223085979242752,
        0.5608566442472912,
        0.821576944606997
      ],
      "t_hat0": [
        -0.9864573266867921,
        0.04933119667139092,
        -0.15642370555934323
      ],
      "name": "SAT-2",
      "azimuth_deg": 297.65074813249385,
      "elevation_deg": 34.42104417390796,
      "heading_deg": 113.45607849464261
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23404550895767906,
        0.5921436960425015,
        0.7710956769259354
      ],
      "t_hat0": [
        -0.36991566954091837,
        0.6792345095344019,
        -0.633879230205293
      ],
      "name": "SAT-2",
      "azimuth_deg": 148.81320449195732,
      "elevation_deg": 54.891751260997495,
      "heading_deg": 172.98494131387386
    }
  ]
}

==> DataFinal/J_02_K_015/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16926216119292603,
        0.5597261544000176,
        0.8112070961652564
      ],
      "t_hat0": [
        0.9468691846476648,
        0.320741554214585,
        -0.02374031517648817
      ],
      "name": "SAT-2",
      "azimuth_deg": 313.23234807815675,
      "elevation_deg": 65.31575599721319,
      "heading_deg": 269.82406725649395
    }
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 38.15486405193669,
      "bestSolution_spin0": 34.81558886952435,
      "bestSolution_spin1": 34.386000602270215,
      "bestSolution_randSpin": 34.386000602270215,
      "with_spin": 38.15486405193669,
      "without_spin": 34.386000602270215
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 36.103285980224314,
      "bestSolution_spin0": 26.15329963409325,
      "bestSolution_spin1": 27.97744608944661,
      "bestSolution_randSpin": 26.15329963409325,
      "with_spin": 36.103285980224314,
      "without_spin": 26.15329963409325
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 32.75572426907844,
      "bestSolution_spin0": 31.953028852302644,
      "bestSolution_spin1": 29.795846751945113,
      "bestSolution_randSpin": 29.795846751945113,
      "with_spin": 32.75572426907844,
      "without_spin": 29.795846751945113
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 40.80809763162068,
      "bestSolution_spin0": 38.409673577908954,
      "bestSolution_spin1": 40.691807386370215,
      "bestSolution_randSpin": 40.691807386370215,
      "with_spin": 40.80809763162068,
      "without_spin": 40.691807386370215
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 44.660379328749784,
      "bestSolution_spin0": 34.136222698926574,
      "bestSolution_spin1": 39.02136828248441,
      "bestSolution_randSpin": 39.02136828248441,
      "with_spin": 44.660379328749784,
      "without_spin": 39.02136828248441
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 39.98254588264102,
      "bestSolution_spin0": 39.98254588264102,
      "bestSolution_spin1": 38.679656575796756,
      "bestSolution_randSpin": 38.679656575796756,
      "with_spin": 39.98254588264102,
      "without_spin": 38.679656575796756
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 32.241614166243934,
      "bestSolution_spin0": 27.925134727013173,
      "bestSolution_spin1": 25.79929693227537,
      "bestSolution_randSpin": 27.925134727013173,
      "with_spin": 32.241614166243934,
      "without_spin": 27.925134727013173
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 42.35273210660193,
      "bestSolution_spin0": 39.30345792346301,
      "bestSolution_spin1": 33.6800657986833,
      "bestSolution_randSpin": 33.6800657986833,
      "with_spin": 42.35273210660193,
      "without_spin": 33.6800657986833
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 45.860697107423306,
      "bestSolution_spin0": 45.40009197960591,
      "bestSolution_spin1": 44.101249973081956,
      "bestSolution_randSpin": 45.40009197960591,
      "with_spin": 45.860697107423306,
      "without_spin": 45.40009197960591
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 32.5035517527243,
      "bestSolution_spin0": 27.024254571904546,
      "bestSolution_spin1": 30.439449674112396,
      "bestSolution_randSpin": 30.439449674112396,
      "with_spin": 32.5035517527243,
      "without_spin": 30.439449674112396
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.15486405193669,
      36.103285980224314,
      32.75572426907844,
      40.80809763162068,
      44.660379328749784,
      39.98254588264102,
      32.241614166243934,
      42.35273210660193,
      45.860697107423306,
      32.5035517527243
    ],
    "bestSolution_spin0": [
      34.81558886952435,
      26.15329963409325,
      31.953028852302644,
      38.409673577908954,
      34.136222698926574,
      39.98254588264102,
      27.925134727013173,
      39.30345792346301,
      45.40009197960591,
      27.024254571904546
    ],
    "bestSolution_spin1": [
      34.386000602270215,
      27.97744608944661,
      29.795846751945113,
      40.691807386370215,
      39.02136828248441,
      38.679656575796756,
      25.79929693227537,
      33.6800657986833,
      44.101249973081956,
      30.439449674112396
    ],
    "bestSolution_randSpin": [
      34.386000602270215,
      26.15329963409325,
      29.795846751945113,
      40.691807386370215,
      39.02136828248441,
      38.679656575796756,
      27.925134727013173,
      33.6800657986833,
      45.40009197960591,
      30.439449674112396
    ]
  },
  "results_with_spin": [
    38.15486405193669,
    36.103285980224314,
    32.75572426907844,
    40.80809763162068,
    44.660379328749784,
    39.98254588264102,
    32.241614166243934,
    42.35273210660193,
    45.860697107423306,
    32.5035517527243
  ],
  "results_without_spin": [
    34.386000602270215,
    26.15329963409325,
    29.795846751945113,
    40.691807386370215,
    39.02136828248441,
    38.679656575796756,
    27.925134727013173,
    33.6800657986833,
    45.40009197960591,
    30.439449674112396
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.6983563664644,
      "bestSolution_spin0": 37.6983563664644,
      "bestSolution_spin1": 36.33051421373982,
      "bestSolution_randSpin": 37.6983563664644,
      "with_spin": 37.6983563664644,
      "without_spin": 37.6983563664644
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 47.00423847035425,
      "bestSolution_spin0": 39.230263250659306,
      "bestSolution_spin1": 40.708599009055845,
      "bestSolution_randSpin": 40.708599009055845,
      "with_spin": 47.00423847035425,
      "without_spin": 40.708599009055845
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 31.25259182352916,
      "bestSolution_spin0": 27.97285830648162,
      "bestSolution_spin1": 25.364117158807616,
      "bestSolution_randSpin": 25.364117158807616,
      "with_spin": 31.25259182352916,
      "without_spin": 25.364117158807616
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 47.82893377732854,
      "bestSolution_spin0": 39.38869492593652,
      "bestSolution_spin1": 34.235837189245125,
      "bestSolution_randSpin": 39.38869492593652,
      "with_spin": 47.82893377732854,
      "without_spin": 39.38869492593652
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 41.103278536680854,
      "bestSolution_spin0": 30.924244732062487,
      "bestSolution_spin1": 31.891923197913805,
      "bestSolution_randSpin": 31.891923197913805,
      "with_spin": 41.103278536680854,
      "without_spin": 31.891923197913805
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 16.99224895646614,
      "bestSolution_spin0": 15.75736036584644,
      "bestSolution_spin1": 15.297057352064744,
      "bestSolution_randSpin": 15.297057352064744,
      "with_spin": 16.99224895646614,
      "without_spin": 15.297057352064744
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 26.304837676372863,
      "bestSolution_spin0": 23.556290590384023,
      "bestSolution_spin1": 20.5408333578143,
      "bestSolution_randSpin": 23.556290590384023,
      "with_spin": 26.304837676372863,
      "without_spin": 23.556290590384023
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 46.755085769220486,
      "bestSolution_spin0": 37.467014977998204,
      "bestSolution_spin1": 35.05182249514333,
      "bestSolution_randSpin": 37.467014977998204,
      "with_spin": 46.755085769220486,
      "without_spin": 37.467014977998204
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 40.23808526455309,
      "bestSolution_spin0": 35.94708553746369,
      "bestSolution_spin1": 34.454766572701786,
      "bestSolution_randSpin": 34.454766572701786,
      "with_spin": 40.23808526455309,
      "without_spin": 34.454766572701786
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 44.648782010016006,
      "bestSolution_spin0": 36.18711983886039,
      "bestSolution_spin1": 37.19489507589241,
      "bestSolution_randSpin": 37.19489507589241,
      "with_spin": 44.648782010016006,
      "without_spin": 37.19489507589241
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.6983563664644,
      47.00423847035425,
      31.25259182352916,
      47.82893377732854,
      41.103278536680854,
      16.99224895646614,
      26.304837676372863,
      46.755085769220486,
      40.23808526455309,
      44.648782010016006
    ],
    "bestSolution_spin0": [
      37.6983563664644,
      39.230263250659306,
      27.97285830648162,
      39.38869492593652,
      30.924244732062487,
      15.75736036584644,
      23.556290590384023,
      37.467014977998204,
      35.94708553746369,
      36.18711983886039
    ],
    "bestSolution_spin1": [
      36.33051421373982,
      40.708599009055845,
      25.364117158807616,
      34.235837189245125,
      31.891923197913805,
      15.297057352064744,
      20.5408333578143,
      35.05182249514333,
      34.454766572701786,
      37.19489507589241
    ],
    "bestSolution_randSpin": [
      37.6983563664644,
      40.708599009055845,
      25.364117158807616,
      39.38869492593652,
      31.891923197913805,
      15.297057352064744,
      23.556290590384023,
      37.467014977998204,
      34.454766572701786,
      37.19489507589241
    ]
  },
  "results_with_spin": [
    37.6983563664644,
    47.00423847035425,
    31.25259182352916,
    47.82893377732854,
    41.103278536680854,
    16.99224895646614,
    26.304837676372863,
    46.755085769220486,
    40.23808526455309,
    44.648782010016006
  ],
  "results_without_spin": [
    37.6983563664644,
    40.708599009055845,
    25.364117158807616,
    39.38869492593652,
    31.891923197913805,
    15.297057352064744,
    23.556290590384023,
    37.467014977998204,
    34.454766572701786,
    37.19489507589241
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 45.460680930498626,
      "bestSolution_spin0": 36.0910573169,
      "bestSolution_spin1": 34.25127235583725,
      "bestSolution_randSpin": 34.25127235583725,
      "with_spin": 45.460680930498626,
      "without_spin": 34.25127235583725
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 33.70654899532636,
      "bestSolution_spin0": 29.00634395801167,
      "bestSolution_spin1": 27.038631148539068,
      "bestSolution_randSpin": 29.00634395801167,
      "with_spin": 33.70654899532636,
      "without_spin": 29.00634395801167
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 49.683362053347885,
      "bestSolution_spin0": 45.44660326095533,
      "bestSolution_spin1": 45.8282545294083,
      "bestSolution_randSpin": 45.8282545294083,
      "with_spin": 49.683362053347885,
      "without_spin": 45.8282545294083
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 30.135193648506355,
      "bestSolution_spin0": 26.936275640748253,
      "bestSolution_spin1": 25.33326919504571,
      "bestSolution_randSpin": 25.33326919504571,
      "with_spin": 30.135193648506355,
      "without_spin": 25.33326919504571
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 36.31794725828964,
      "bestSolution_spin0": 25.172722338957904,
      "bestSolution_spin1": 24.38632469870977,
      "bestSolution_randSpin": 25.172722338957904,
      "with_spin": 36.31794725828964,
      "without_spin": 25.172722338957904
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 30.169848351433885,
      "bestSolution_spin0": 29.901913198524372,
      "bestSolution_spin1": 26.211814011330517,
      "bestSolution_randSpin": 26.211814011330517,
      "with_spin": 30.169848351433885,
      "without_spin": 26.211814011330517
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 48.92641589656658,
      "bestSolution_spin0": 42.709695506392194,
      "bestSolution_spin1": 41.99836167940131,
      "bestSolution_randSpin": 41.99836167940131,
      "with_spin": 48.92641589656658,
      "without_spin": 41.99836167940131
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 43.74872018775747,
      "bestSolution_spin0": 40.18252240357286,
      "bestSolution_spin1": 40.79252220640689,
      "bestSolution_randSpin": 40.18252240357286,
      "with_spin": 43.74872018775747,
      "without_spin": 40.18252240357286
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 20.934978962594542,
      "bestSolution_spin0": 20.783853664087474,
      "bestSolution_spin1": 18.221232003909336,
      "bestSolution_randSpin": 18.221232003909336,
      "with_spin": 20.934978962594542,
      "without_spin": 18.221232003909336
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 43.911686222683315,
      "bestSolution_spin0": 40.71940714679879,
      "bestSolution_spin1": 39.05820025919999,
      "bestSolution_randSpin": 40.71940714679879,
      "with_spin": 43.911686222683315,
      "without_spin": 40.71940714679879
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      45.460680930498626,
      33.70654899532636,
      49.683362053347885,
      30.135193648506355,
      36.31794725828964,
      30.169848351433885,
      48.92641589656658,
      43.74872018775747,
      20.934978962594542,
      43.911686222683315
    ],
    "bestSolution_spin0": [
      36.0910573169,
      29.00634395801167,
      45.44660326095533,
      26.936275640748253,
      25.172722338957904,
      29.901913198524372,
      42.709695506392194,
      40.18252240357286,
      20.783853664087474,
      40.71940714679879
    ],
    "bestSolution_spin1": [
      34.25127235583725,
      27.038631148539068,
      45.8282545294083,
      25.33326919504571,
      24.38632469870977,
      26.211814011330517,
      41.99836167940131,
      40.79252220640689,
      18.221232003909336,
      39.05820025919999
    ],
    "bestSolution_randSpin": [
      34.25127235583725,
      29.00634395801167,
      45.8282545294083,
      25.33326919504571,
      25.172722338957904,
      26.211814011330517,
      41.99836167940131,
      40.18252240357286,
      18.221232003909336,
      40.71940714679879
    ]
  },
  "results_with_spin": [
    45.460680930498626,
    33.70654899532636,
    49.683362053347885,
    30.135193648506355,
    36.31794725828964,
    30.169848351433885,
    48.92641589656658,
    43.74872018775747,
    20.934978962594542,
    43.911686222683315
  ],
  "results_without_spin": [
    34.25127235583725,
    29.00634395801167,
    45.8282545294083,
    25.33326919504571,
    25.172722338957904,
    26.211814011330517,
    41.99836167940131,
    40.18252240357286,
    18.221232003909336,
    40.71940714679879
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 43.767976767958615,
      "bestSolution_spin0": 43.767976767958615,
      "bestSolution_spin1": 43.56419492386063,
      "bestSolution_randSpin": 43.56419492386063,
      "with_spin": 43.767976767958615,
      "without_spin": 43.56419492386063
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 41.21153135545452,
      "bestSolution_spin0": 30.672166941479873,
      "bestSolution_spin1": 28.694941461229455,
      "bestSolution_randSpin": 28.694941461229455,
      "with_spin": 41.21153135545452,
      "without_spin": 28.694941461229455
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 32.272046453322886,
      "bestSolution_spin0": 28.938443815149895,
      "bestSolution_spin1": 25.5757670641756,
      "bestSolution_randSpin": 28.938443815149895,
      "with_spin": 32.272046453322886,
      "without_spin": 28.938443815149895
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 47.83924058432518,
      "bestSolution_spin0": 46.225207875608426,
      "bestSolution_spin1": 47.76547850081978,
      "bestSolution_randSpin": 47.76547850081978,
      "with_spin": 47.83924058432518,
      "without_spin": 47.76547850081978
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 31.446813266716873,
      "bestSolution_spin0": 29.752329497135484,
      "bestSolution_spin1": 28.976545720097562,
      "bestSolution_randSpin": 28.976545720097562,
      "with_spin": 31.446813266716873,
      "without_spin": 28.976545720097562
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 33.357508085612054,
      "bestSolution_spin0": 28.536895533415873,
      "bestSolution_spin1": 25.319389490427234,
      "bestSolution_randSpin": 28.536895533415873,
      "with_spin": 33.357508085612054,
      "without_spin": 28.536895533415873
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 42.748295581380376,
      "bestSolution_spin0": 34.73359855016903,
      "bestSolution_spin1": 35.974731134858494,
      "bestSolution_randSpin": 35.974731134858494,
      "with_spin": 42.748295581380376,
      "without_spin": 35.974731134858494
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 38.571515588503104,
      "bestSolution_spin0": 34.289247133283276,
      "bestSolution_spin1": 30.231210761842515,
      "bestSolution_randSpin": 34.289247133283276,
      "with_spin": 38.571515588503104,
      "without_spin": 34.289247133283276
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 35.177111689993275,
      "bestSolution_spin0": 25.154636835993166,
      "bestSolution_spin1": 25.881497924442343,
      "bestSolution_randSpin": 25.154636835993166,
      "with_spin": 35.177111689993275,
      "without_spin": 25.154636835993166
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 47.01501320794263,
      "bestSolution_spin0": 32.835413154698855,
      "bestSolution_spin1": 35.26809904027913,
      "bestSolution_randSpin": 32.835413154698855,
      "with_spin": 47.01501320794263,
      "without_spin": 32.835413154698855
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      43.767976767958615,
      41.21153135545452,
      32.272046453322886,
      47.83924058432518,
      31.446813266716873,
      33.357508085612054,
      42.748295581380376,
      38.571515588503104,
      35.177111689993275,
      47.01501320794263
    ],
    "bestSolution_spin0": [
      43.767976767958615,
      30.672166941479873,
      28.938443815149895,
      46.225207875608426,
      29.752329497135484,
      28.536895533415873,
      34.73359855016903,
      34.289247133283276,
      25.154636835993166,
      32.835413154698855
    ],
    "bestSolution_spin1": [
      43.56419492386063,
      28.694941461229455,
      25.5757670641756,
      47.76547850081978,
      28.976545720097562,
      25.319389490427234,
      35.974731134858494,
      30.231210761842515,
      25.881497924442343,
      35.26809904027913
    ],
    "bestSolution_randSpin": [
      43.56419492386063,
      28.694941461229455,
      28.938443815149895,
      47.76547850081978,
      28.976545720097562,
      28.536895533415873,
      35.974731134858494,
      34.289247133283276,
      25.154636835993166,
      32.835413154698855
    ]
  },
  "results_with_spin": [
    43.767976767958615,
    41.21153135545452,
    32.272046453322886,
    47.83924058432518,
    31.446813266716873,
    33.357508085612054,
    42.748295581380376,
    38.571515588503104,
    35.177111689993275,
    47.01501320794263
  ],
  "results_without_spin": [
    43.56419492386063,
    28.694941461229455,
    28.938443815149895,
    47.76547850081978,
    28.976545720097562,
    28.536895533415873,
    35.974731134858494,
    34.289247133283276,
    25.154636835993166,
    32.835413154698855
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 31.64505507562047,
      "bestSolution_spin0": 26.410648872912596,
      "bestSolution_spin1": 24.13864548687797,
      "bestSolution_randSpin": 24.13864548687797,
      "with_spin": 31.64505507562047,
      "without_spin": 24.13864548687797
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 30.459009680156367,
      "bestSolution_spin0": 28.145971064697925,
      "bestSolution_spin1": 25.65727433018806,
      "bestSolution_randSpin": 25.65727433018806,
      "with_spin": 30.459009680156367,
      "without_spin": 25.65727433018806
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 38.98580846430161,
      "bestSolution_spin0": 33.340054842245905,
      "bestSolution_spin1": 33.481053712859804,
      "bestSolution_randSpin": 33.481053712859804,
      "with_spin": 38.98580846430161,
      "without_spin": 33.481053712859804
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 39.003235747059634,
      "bestSolution_spin0": 29.897873394283163,
      "bestSolution_spin1": 28.90292589585892,
      "bestSolution_randSpin": 29.897873394283163,
      "with_spin": 39.003235747059634,
      "without_spin": 29.897873394283163
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 43.453173037459834,
      "bestSolution_spin0": 43.453173037459834,
      "bestSolution_spin1": 40.924427042503154,
      "bestSolution_randSpin": 43.453173037459834,
      "with_spin": 43.453173037459834,
      "without_spin": 43.453173037459834
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 47.24059293404436,
      "bestSolution_spin0": 42.03421213243281,
      "bestSolution_spin1": 43.94910720971447,
      "bestSolution_randSpin": 43.94910720971447,
      "with_spin": 47.24059293404436,
      "without_spin": 43.94910720971447
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 36.70103374405102,
      "bestSolution_spin0": 36.70103374405102,
      "bestSolution_spin1": 36.154736419219816,
      "bestSolution_randSpin": 36.154736419219816,
      "with_spin": 36.70103374405102,
      "without_spin": 36.154736419219816
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.765125730743236,
      "bestSolution_spin0": 40.050230012407134,
      "bestSolution_spin1": 40.765125730743236,
      "bestSolution_randSpin": 40.050230012407134,
      "with_spin": 40.765125730743236,
      "without_spin": 40.050230012407134
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 40.12422653491326,
      "bestSolution_spin0": 31.13523026799479,
      "bestSolution_spin1": 31.17398247088303,
      "bestSolution_randSpin": 31.13523026799479,
      "with_spin": 40.12422653491326,
      "without_spin": 31.13523026799479
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 38.16464078022694,
      "bestSolution_spin0": 38.16464078022694,
      "bestSolution_spin1": 36.408022462365736,
      "bestSolution_randSpin": 36.408022462365736,
      "with_spin": 38.16464078022694,
      "without_spin": 36.408022462365736
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      31.64505507562047,
      30.459009680156367,
      38.98580846430161,
      39.003235747059634,
      43.453173037459834,
      47.24059293404436,
      36.70103374405102,
      40.765125730743236,
      40.12422653491326,
      38.16464078022694
    ],
    "bestSolution_spin0": [
      26.410648872912596,
      28.145971064697925,
      33.340054842245905,
      29.897873394283163,
      43.453173037459834,
      42.03421213243281,
      36.70103374405102,
      40.050230012407134,
      31.13523026799479,
      38.16464078022694
    ],
    "bestSolution_spin1": [
      24.13864548687797,
      25.65727433018806,
      33.481053712859804,
      28.90292589585892,
      40.924427042503154,
      43.94910720971447,
      36.154736419219816,
      40.765125730743236,
      31.17398247088303,
      36.408022462365736
    ],
    "bestSolution_randSpin": [
      24.13864548687797,
      25.65727433018806,
      33.481053712859804,
      29.897873394283163,
      43.453173037459834,
      43.94910720971447,
      36.154736419219816,
      40.050230012407134,
      31.13523026799479,
      36.408022462365736
    ]
  },
  "results_with_spin": [
    31.64505507562047,
    30.459009680156367,
    38.98580846430161,
    39.003235747059634,
    43.453173037459834,
    47.24059293404436,
    36.70103374405102,
    40.765125730743236,
    40.12422653491326,
    38.16464078022694
  ],
  "results_without_spin": [
    24.13864548687797,
    25.65727433018806,
    33.481053712859804,
    29.897873394283163,
    43.453173037459834,
    43.94910720971447,
    36.154736419219816,
    40.050230012407134,
    31.13523026799479,
    36.408022462365736
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 38.26154856470825,
      "bestSolution_spin0": 29.956633733958963,
      "bestSolution_spin1": 31.20406972200259,
      "bestSolution_randSpin": 29.956633733958963,
      "with_spin": 38.26154856470825,
      "without_spin": 29.956633733958963
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 32.477838589309,
      "bestSolution_spin0": 30.740917070271138,
      "bestSolution_spin1": 29.021509181339884,
      "bestSolution_randSpin": 30.740917070271138,
      "with_spin": 32.477838589309,
      "without_spin": 30.740917070271138
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 33.505987638617825,
      "bestSolution_spin0": 29.123498183152236,
      "bestSolution_spin1": 28.535942809736767,
      "bestSolution_randSpin": 28.535942809736767,
      "with_spin": 33.505987638617825,
      "without_spin": 28.535942809736767
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 45.19058834696182,
      "bestSolution_spin0": 40.48198470682896,
      "bestSolution_spin1": 41.11206849598648,
      "bestSolution_randSpin": 40.48198470682896,
      "with_spin": 45.19058834696182,
      "without_spin": 40.48198470682896
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 22.56172582266914,
      "bestSolution_spin0": 22.56172582266914,
      "bestSolution_spin1": 20.24831780903182,
      "bestSolution_randSpin": 22.56172582266914,
      "with_spin": 22.56172582266914,
      "without_spin": 22.56172582266914
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 48.2310137555441,
      "bestSolution_spin0": 42.22973488245189,
      "bestSolution_spin1": 35.94817562018666,
      "bestSolution_randSpin": 35.94817562018666,
      "with_spin": 48.2310137555441,
      "without_spin": 35.94817562018666
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 20.024075341671796,
      "bestSolution_spin0": 18.283385310629725,
      "bestSolution_spin1": 17.208536920485095,
      "bestSolution_randSpin": 18.283385310629725,
      "with_spin": 20.024075341671796,
      "without_spin": 18.283385310629725
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 37.84315098046398,
      "bestSolution_spin0": 33.30342078738974,
      "bestSolution_spin1": 30.830705469300504,
      "bestSolution_randSpin": 33.30342078738974,
      "with_spin": 37.84315098046398,
      "without_spin": 33.30342078738974
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 39.968389072621264,
      "bestSolution_spin0": 31.023985794845963,
      "bestSolution_spin1": 31.839270323306412,
      "bestSolution_randSpin": 31.023985794845963,
      "with_spin": 39.968389072621264,
      "without_spin": 31.023985794845963
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 43.50811542001905,
      "bestSolution_spin0": 32.75344818636612,
      "bestSolution_spin1": 36.358632441848506,
      "bestSolution_randSpin": 32.75344818636612,
      "with_spin": 43.50811542001905,
      "without_spin": 32.75344818636612
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.26154856470825,
      32.477838589309,
      33.505987638617825,
      45.19058834696182,
      22.56172582266914,
      48.2310137555441,
      20.024075341671796,
      37.84315098046398,
      39.968389072621264,
      43.50811542001905
    ],
    "bestSolution_spin0": [
      29.956633733958963,
      30.740917070271138,
      29.123498183152236,
      40.48198470682896,
      22.56172582266914,
      42.22973488245189,
      18.283385310629725,
      33.30342078738974,
      31.023985794845963,
      32.75344818636612
    ],
    "bestSolution_spin1": [
      31.20406972200259,
      29.021509181339884,
      28.535942809736767,
      41.11206849598648,
      20.24831780903182,
      35.94817562018666,
      17.208536920485095,
      30.830705469300504,
      31.839270323306412,
      36.358632441848506
    ],
    "bestSolution_randSpin": [
      29.956633733958963,
      30.740917070271138,
      28.535942809736767,
      40.48198470682896,
      22.56172582266914,
      35.94817562018666,
      18.283385310629725,
      33.30342078738974,
      31.023985794845963,
      32.75344818636612
    ]
  },
  "results_with_spin": [
    38.26154856470825,
    32.477838589309,
    33.505987638617825,
    45.19058834696182,
    22.56172582266914,
    48.2310137555441,
    20.024075341671796,
    37.84315098046398,
    39.968389072621264,
    43.50811542001905
  ],
  "results_without_spin": [
    29.956633733958963,
    30.740917070271138,
    28.535942809736767,
    40.48198470682896,
    22.56172582266914,
    35.94817562018666,
    18.283385310629725,
    33.30342078738974,
    31.023985794845963,
    32.75344818636612
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 40.92099097299453,
      "bestSolution_spin0": 37.41223516406615,
      "bestSolution_spin1": 37.09915368163284,
      "bestSolution_randSpin": 37.41223516406615,
      "with_spin": 40.92099097299453,
      "without_spin": 37.41223516406615
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 40.012914202687945,
      "bestSolution_spin0": 37.264427156099345,
      "bestSolution_spin1": 34.55239390967874,
      "bestSolution_randSpin": 37.264427156099345,
      "with_spin": 40.012914202687945,
      "without_spin": 37.264427156099345
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 46.21268304613545,
      "bestSolution_spin0": 37.89483762465564,
      "bestSolution_spin1": 35.21443854250815,
      "bestSolution_randSpin": 35.21443854250815,
      "with_spin": 46.21268304613545,
      "without_spin": 35.21443854250815
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 33.29489243877814,
      "bestSolution_spin0": 29.369283402612233,
      "bestSolution_spin1": 27.052237160659967,
      "bestSolution_randSpin": 27.052237160659967,
      "with_spin": 33.29489243877814,
      "without_spin": 27.052237160659967
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 39.63313050482867,
      "bestSolution_spin0": 29.545419678884866,
      "bestSolution_spin1": 25.35135502263044,
      "bestSolution_randSpin": 29.545419678884866,
      "with_spin": 39.63313050482867,
      "without_spin": 29.545419678884866
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 42.65114329950461,
      "bestSolution_spin0": 42.65114329950461,
      "bestSolution_spin1": 40.523221222926416,
      "bestSolution_randSpin": 42.65114329950461,
      "with_spin": 42.65114329950461,
      "without_spin": 42.65114329950461
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 45.573293248012185,
      "bestSolution_spin0": 32.959836123057755,
      "bestSolution_spin1": 34.6265853838496,
      "bestSolution_randSpin": 32.959836123057755,
      "with_spin": 45.573293248012185,
      "without_spin": 32.959836123057755
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 39.19478224970198,
      "bestSolution_spin0": 39.19478224970198,
      "bestSolution_spin1": 38.362985203160044,
      "bestSolution_randSpin": 39.19478224970198,
      "with_spin": 39.19478224970198,
      "without_spin": 39.19478224970198
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 20.210824772267898,
      "bestSolution_spin0": 18.058247809279962,
      "bestSolution_spin1": 16.312361125387405,
      "bestSolution_randSpin": 16.312361125387405,
      "with_spin": 20.210824772267898,
      "without_spin": 16.312361125387405
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 45.57191915929608,
      "bestSolution_spin0": 37.285634797534144,
      "bestSolution_spin1": 34.297271029790565,
      "bestSolution_randSpin": 34.297271029790565,
      "with_spin": 45.57191915929608,
      "without_spin": 34.297271029790565
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      40.92099097299453,
      40.012914202687945,
      46.21268304613545,
      33.29489243877814,
      39.63313050482867,
      42.65114329950461,
      45.573293248012185,
      39.19478224970198,
      20.210824772267898,
      45.57191915929608
    ],
    "bestSolution_spin0": [
      37.41223516406615,
      37.264427156099345,
      37.89483762465564,
      29.369283402612233,
      29.545419678884866,
      42.65114329950461,
      32.959836123057755,
      39.19478224970198,
      18.058247809279962,
      37.285634797534144
    ],
    "bestSolution_spin1": [
      37.09915368163284,
      34.55239390967874,
      35.21443854250815,
      27.052237160659967,
      25.35135502263044,
      40.523221222926416,
      34.6265853838496,
      38.362985203160044,
      16.312361125387405,
      34.297271029790565
    ],
    "bestSolution_randSpin": [
      37.41223516406615,
      37.264427156099345,
      35.21443854250815,
      27.052237160659967,
      29.545419678884866,
      42.65114329950461,
      32.959836123057755,
      39.19478224970198,
      16.312361125387405,
      34.297271029790565
    ]
  },
  "results_with_spin": [
    40.92099097299453,
    40.012914202687945,
    46.21268304613545,
    33.29489243877814,
    39.63313050482867,
    42.65114329950461,
    45.573293248012185,
    39.19478224970198,
    20.210824772267898,
    45.57191915929608
  ],
  "results_without_spin": [
    37.41223516406615,
    37.264427156099345,
    35.21443854250815,
    27.052237160659967,
    29.545419678884866,
    42.65114329950461,
    32.959836123057755,
    39.19478224970198,
    16.312361125387405,
    34.297271029790565
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 34.63420691850044,
      "bestSolution_spin0": 27.209100262836095,
      "bestSolution_spin1": 28.544617460806563,
      "bestSolution_randSpin": 28.544617460806563,
      "with_spin": 34.63420691850044,
      "without_spin": 28.544617460806563
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 16.708652156809897,
      "bestSolution_spin0": 16.708652156809897,
      "bestSolution_spin1": 15.290622146192106,
      "bestSolution_randSpin": 15.290622146192106,
      "with_spin": 16.708652156809897,
      "without_spin": 15.290622146192106
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 35.11212514488989,
      "bestSolution_spin0": 18.92523428433313,
      "bestSolution_spin1": 24.87397933714601,
      "bestSolution_randSpin": 18.92523428433313,
      "with_spin": 35.11212514488989,
      "without_spin": 18.92523428433313
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 45.95995405743868,
      "bestSolution_spin0": 42.572903883968465,
      "bestSolution_spin1": 41.45236590605805,
      "bestSolution_randSpin": 41.45236590605805,
      "with_spin": 45.95995405743868,
      "without_spin": 41.45236590605805
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 19.36519781372142,
      "bestSolution_spin0": 17.797503792682377,
      "bestSolution_spin1": 16.886533223634196,
      "bestSolution_randSpin": 16.886533223634196,
      "with_spin": 19.36519781372142,
      "without_spin": 16.886533223634196
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 18.483594151710456,
      "bestSolution_spin0": 18.483594151710456,
      "bestSolution_spin1": 17.913093557431903,
      "bestSolution_randSpin": 18.483594151710456,
      "with_spin": 18.483594151710456,
      "without_spin": 18.483594151710456
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 20.249026538576388,
      "bestSolution_spin0": 18.59394709628544,
      "bestSolution_spin1": 16.801796269167383,
      "bestSolution_randSpin": 18.59394709628544,
      "with_spin": 20.249026538576388,
      "without_spin": 18.59394709628544
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 44.301270272812204,
      "bestSolution_spin0": 44.301270272812204,
      "bestSolution_spin1": 42.70986054457125,
      "bestSolution_randSpin": 42.70986054457125,
      "with_spin": 44.301270272812204,
      "without_spin": 42.70986054457125
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 45.80300730894605,
      "bestSolution_spin0": 36.251052317004536,
      "bestSolution_spin1": 33.38176067022713,
      "bestSolution_randSpin": 36.251052317004536,
      "with_spin": 45.80300730894605,
      "without_spin": 36.251052317004536
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 42.48817922552767,
      "bestSolution_spin0": 33.30812550895679,
      "bestSolution_spin1": 34.4364835270367,
      "bestSolution_randSpin": 33.30812550895679,
      "with_spin": 42.48817922552767,
      "without_spin": 33.30812550895679
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      34.63420691850044,
      16.708652156809897,
      35.11212514488989,
      45.95995405743868,
      19.36519781372142,
      18.483594151710456,
      20.249026538576388,
      44.301270272812204,
      45.80300730894605,
      42.48817922552767
    ],
    "bestSolution_spin0": [
      27.209100262836095,
      16.708652156809897,
      18.92523428433313,
      42.572903883968465,
      17.797503792682377,
      18.483594151710456,
      18.59394709628544,
      44.301270272812204,
      36.251052317004536,
      33.30812550895679
    ],
    "bestSolution_spin1": [
      28.544617460806563,
      15.290622146192106,
      24.87397933714601,
      41.45236590605805,
      16.886533223634196,
      17.913093557431903,
      16.801796269167383,
      42.70986054457125,
      33.38176067022713,
      34.4364835270367
    ],
    "bestSolution_randSpin": [
      28.544617460806563,
      15.290622146192106,
      18.92523428433313,
      41.45236590605805,
      16.886533223634196,
      18.483594151710456,
      18.59394709628544,
      42.70986054457125,
      36.251052317004536,
      33.30812550895679
    ]
  },
  "results_with_spin": [
    34.63420691850044,
    16.708652156809897,
    35.11212514488989,
    45.95995405743868,
    19.36519781372142,
    18.483594151710456,
    20.249026538576388,
    44.301270272812204,
    45.80300730894605,
    42.48817922552767
  ],
  "results_without_spin": [
    28.544617460806563,
    15.290622146192106,
    18.92523428433313,
    41.45236590605805,
    16.886533223634196,
    18.483594151710456,
    18.59394709628544,
    42.70986054457125,
    36.251052317004536,
    33.30812550895679
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 35.089898566463276,
      "bestSolution_spin0": 29.942051400092662,
      "bestSolution_spin1": 28.356102241483676,
      "bestSolution_randSpin": 28.356102241483676,
      "with_spin": 35.089898566463276,
      "without_spin": 28.356102241483676
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 44.71428880975104,
      "bestSolution_spin0": 41.85178828433219,
      "bestSolution_spin1": 44.71428880975104,
      "bestSolution_randSpin": 44.71428880975104,
      "with_spin": 44.71428880975104,
      "without_spin": 44.71428880975104
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 19.0902679087031,
      "bestSolution_spin0": 19.0902679087031,
      "bestSolution_spin1": 17.473254532951138,
      "bestSolution_randSpin": 19.0902679087031,
      "with_spin": 19.0902679087031,
      "without_spin": 19.0902679087031
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 30.545519550356865,
      "bestSolution_spin0": 27.47204372379795,
      "bestSolution_spin1": 26.586505135279005,
      "bestSolution_randSpin": 27.47204372379795,
      "with_spin": 30.545519550356865,
      "without_spin": 27.47204372379795
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 39.30892473270521,
      "bestSolution_spin0": 33.27389399530607,
      "bestSolution_spin1": 34.16839422524507,
      "bestSolution_randSpin": 34.16839422524507,
      "with_spin": 39.30892473270521,
      "without_spin": 34.16839422524507
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 30.686118544026048,
      "bestSolution_spin0": 28.31731931650111,
      "bestSolution_spin1": 26.1360718644365,
      "bestSolution_randSpin": 28.31731931650111,
      "with_spin": 30.686118544026048,
      "without_spin": 28.31731931650111
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 36.10258325454916,
      "bestSolution_spin0": 36.10258325454916,
      "bestSolution_spin1": 34.38421342242948,
      "bestSolution_randSpin": 34.38421342242948,
      "with_spin": 36.10258325454916,
      "without_spin": 34.38421342242948
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.76859586555748,
      "bestSolution_spin0": 31.857494396960565,
      "bestSolution_spin1": 32.29240471148249,
      "bestSolution_randSpin": 31.857494396960565,
      "with_spin": 40.76859586555748,
      "without_spin": 31.857494396960565
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 29.47083437312815,
      "bestSolution_spin0": 28.19413383260949,
      "bestSolution_spin1": 24.489274573498392,
      "bestSolution_randSpin": 24.489274573498392,
      "with_spin": 29.47083437312815,
      "without_spin": 24.489274573498392
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 46.66985418134324,
      "bestSolution_spin0": 44.49407065223853,
      "bestSolution_spin1": 45.331980709756955,
      "bestSolution_randSpin": 45.331980709756955,
      "with_spin": 46.66985418134324,
      "without_spin": 45.331980709756955
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      35.089898566463276,
      44.71428880975104,
      19.0902679087031,
      30.545519550356865,
      39.30892473270521,
      30.686118544026048,
      36.10258325454916,
      40.76859586555748,
      29.47083437312815,
      46.66985418134324
    ],
    "bestSolution_spin0": [
      29.942051400092662,
      41.85178828433219,
      19.0902679087031,
      27.47204372379795,
      33.27389399530607,
      28.31731931650111,
      36.10258325454916,
      31.857494396960565,
      28.19413383260949,
      44.49407065223853
    ],
    "bestSolution_spin1": [
      28.356102241483676,
      44.71428880975104,
      17.473254532951138,
      26.586505135279005,
      34.16839422524507,
      26.1360718644365,
      34.38421342242948,
      32.29240471148249,
      24.489274573498392,
      45.331980709756955
    ],
    "bestSolution_randSpin": [
      28.356102241483676,
      44.71428880975104,
      19.0902679087031,
      27.47204372379795,
      34.16839422524507,
      28.31731931650111,
      34.38421342242948,
      31.857494396960565,
      24.489274573498392,
      45.331980709756955
    ]
  },
  "results_with_spin": [
    35.089898566463276,
    44.71428880975104,
    19.0902679087031,
    30.545519550356865,
    39.30892473270521,
    30.686118544026048,
    36.10258325454916,
    40.76859586555748,
    29.47083437312815,
    46.66985418134324
  ],
  "results_without_spin": [
    28.356102241483676,
    44.71428880975104,
    19.0902679087031,
    27.47204372379795,
    34.16839422524507,
    28.31731931650111,
    34.38421342242948,
    31.857494396960565,
    24.489274573498392,
    45.331980709756955
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 15.809329030500745,
      "bestSolution_spin0": 15.809329030500745,
      "bestSolution_spin1": 14.845369632708373,
      "bestSolution_randSpin": 15.809329030500745,
      "with_spin": 15.809329030500745,
      "without_spin": 15.809329030500745
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 42.493608937576944,
      "bestSolution_spin0": 35.383317376809174,
      "bestSolution_spin1": 35.915151076696894,
      "bestSolution_randSpin": 35.915151076696894,
      "with_spin": 42.493608937576944,
      "without_spin": 35.915151076696894
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 41.276049560943584,
      "bestSolution_spin0": 37.06523805896357,
      "bestSolution_spin1": 41.276049560943584,
      "bestSolution_randSpin": 41.276049560943584,
      "with_spin": 41.276049560943584,
      "without_spin": 41.276049560943584
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 35.40498598812216,
      "bestSolution_spin0": 24.784556280860567,
      "bestSolution_spin1": 25.464754227115684,
      "bestSolution_randSpin": 24.784556280860567,
      "with_spin": 35.40498598812216,
      "without_spin": 24.784556280860567
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 44.595038518225145,
      "bestSolution_spin0": 38.406314554566066,
      "bestSolution_spin1": 42.37704305323065,
      "bestSolution_randSpin": 38.406314554566066,
      "with_spin": 44.595038518225145,
      "without_spin": 38.406314554566066
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 45.888116962496106,
      "bestSolution_spin0": 30.982017163031216,
      "bestSolution_spin1": 33.24535962248969,
      "bestSolution_randSpin": 30.982017163031216,
      "with_spin": 45.888116962496106,
      "without_spin": 30.982017163031216
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 34.76182250000503,
      "bestSolution_spin0": 34.76182250000503,
      "bestSolution_spin1": 34.22412138767648,
      "bestSolution_randSpin": 34.22412138767648,
      "with_spin": 34.76182250000503,
      "without_spin": 34.22412138767648
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 37.30212148876496,
      "bestSolution_spin0": 33.07582410635835,
      "bestSolution_spin1": 34.49937812622996,
      "bestSolution_randSpin": 33.07582410635835,
      "with_spin": 37.30212148876496,
      "without_spin": 33.07582410635835
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 46.32976760048002,
      "bestSolution_spin0": 39.92606364247357,
      "bestSolution_spin1": 36.279633031625,
      "bestSolution_randSpin": 39.92606364247357,
      "with_spin": 46.32976760048002,
      "without_spin": 39.92606364247357
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 39.76757497707901,
      "bestSolution_spin0": 28.98147009936956,
      "bestSolution_spin1": 34.25489915680771,
      "bestSolution_randSpin": 34.25489915680771,
      "with_spin": 39.76757497707901,
      "without_spin": 34.25489915680771
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      15.809329030500745,
      42.493608937576944,
      41.276049560943584,
      35.40498598812216,
      44.595038518225145,
      45.888116962496106,
      34.76182250000503,
      37.30212148876496,
      46.32976760048002,
      39.76757497707901
    ],
    "bestSolution_spin0": [
      15.809329030500745,
      35.383317376809174,
      37.06523805896357,
      24.784556280860567,
      38.406314554566066,
      30.982017163031216,
      34.76182250000503,
      33.07582410635835,
      39.92606364247357,
      28.98147009936956
    ],
    "bestSolution_spin1": [
      14.845369632708373,
      35.915151076696894,
      41.276049560943584,
      25.464754227115684,
      42.37704305323065,
      33.24535962248969,
      34.22412138767648,
      34.49937812622996,
      36.279633031625,
      34.25489915680771
    ],
    "bestSolution_randSpin": [
      15.809329030500745,
      35.915151076696894,
      41.276049560943584,
      24.784556280860567,
      38.406314554566066,
      30.982017163031216,
      34.22412138767648,
      33.07582410635835,
      39.92606364247357,
      34.25489915680771
    ]
  },
  "results_with_spin": [
    15.809329030500745,
    42.493608937576944,
    41.276049560943584,
    35.40498598812216,
    44.595038518225145,
    45.888116962496106,
    34.76182250000503,
    37.30212148876496,
    46.32976760048002,
    39.76757497707901
  ],
  "results_without_spin": [
    15.809329030500745,
    35.915151076696894,
    41.276049560943584,
    24.784556280860567,
    38.406314554566066,
    30.982017163031216,
    34.22412138767648,
    33.07582410635835,
    39.92606364247357,
    34.25489915680771
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 45.37452871484862,
      "bestSolution_spin0": 45.37452871484862,
      "bestSolution_spin1": 44.991319743427084,
      "bestSolution_randSpin": 44.991319743427084,
      "with_spin": 45.37452871484862,
      "without_spin": 44.991319743427084
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 45.17480162883079,
      "bestSolution_spin0": 39.076919518245944,
      "bestSolution_spin1": 41.41312703491292,
      "bestSolution_randSpin": 41.41312703491292,
      "with_spin": 45.17480162883079,
      "without_spin": 41.41312703491292
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 37.250295050519405,
      "bestSolution_spin0": 34.09863193221859,
      "bestSolution_spin1": 32.29036501798848,
      "bestSolution_randSpin": 32.29036501798848,
      "with_spin": 37.250295050519405,
      "without_spin": 32.29036501798848
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 46.738663493786,
      "bestSolution_spin0": 42.907662965927315,
      "bestSolution_spin1": 42.53428286069133,
      "bestSolution_randSpin": 42.907662965927315,
      "with_spin": 46.738663493786,
      "without_spin": 42.907662965927315
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 47.635446345034694,
      "bestSolution_spin0": 44.01049083440455,
      "bestSolution_spin1": 38.70457472518585,
      "bestSolution_randSpin": 44.01049083440455,
      "with_spin": 47.635446345034694,
      "without_spin": 44.01049083440455
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 45.053392518664175,
      "bestSolution_spin0": 44.49574811622921,
      "bestSolution_spin1": 41.6125087984747,
      "bestSolution_randSpin": 44.49574811622921,
      "with_spin": 45.053392518664175,
      "without_spin": 44.49574811622921
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 38.70724436030399,
      "bestSolution_spin0": 38.70724436030399,
      "bestSolution_spin1": 37.36524414286333,
      "bestSolution_randSpin": 37.36524414286333,
      "with_spin": 38.70724436030399,
      "without_spin": 37.36524414286333
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 31.796437445724152,
      "bestSolution_spin0": 23.29496445951984,
      "bestSolution_spin1": 24.423149488774357,
      "bestSolution_randSpin": 24.423149488774357,
      "with_spin": 31.796437445724152,
      "without_spin": 24.423149488774357
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.71908271071841,
      "bestSolution_spin0": 47.71908271071841,
      "bestSolution_spin1": 45.774682915151246,
      "bestSolution_randSpin": 45.774682915151246,
      "with_spin": 47.71908271071841,
      "without_spin": 45.774682915151246
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 22.894151424571284,
      "bestSolution_spin0": 19.985139763684437,
      "bestSolution_spin1": 17.6614899817066,
      "bestSolution_randSpin": 19.985139763684437,
      "with_spin": 22.894151424571284,
      "without_spin": 19.985139763684437
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      45.37452871484862,
      45.17480162883079,
      37.250295050519405,
      46.738663493786,
      47.635446345034694,
      45.053392518664175,
      38.70724436030399,
      31.796437445724152,
      47.71908271071841,
      22.894151424571284
    ],
    "bestSolution_spin0": [
      45.37452871484862,
      39.076919518245944,
      34.09863193221859,
      42.907662965927315,
      44.01049083440455,
      44.49574811622921,
      38.70724436030399,
      23.29496445951984,
      47.71908271071841,
      19.985139763684437
    ],
    "bestSolution_spin1": [
      44.991319743427084,
      41.41312703491292,
      32.29036501798848,
      42.53428286069133,
      38.70457472518585,
      41.6125087984747,
      37.36524414286333,
      24.423149488774357,
      45.774682915151246,
      17.6614899817066
    ],
    "bestSolution_randSpin": [
      44.991319743427084,
      41.41312703491292,
      32.29036501798848,
      42.907662965927315,
      44.01049083440455,
      44.49574811622921,
      37.36524414286333,
      24.423149488774357,
      45.774682915151246,
      19.985139763684437
    ]
  },
  "results_with_spin": [
    45.37452871484862,
    45.17480162883079,
    37.250295050519405,
    46.738663493786,
    47.635446345034694,
    45.053392518664175,
    38.70724436030399,
    31.796437445724152,
    47.71908271071841,
    22.894151424571284
  ],
  "results_without_spin": [
    44.991319743427084,
    41.41312703491292,
    32.29036501798848,
    42.907662965927315,
    44.01049083440455,
    44.49574811622921,
    37.36524414286333,
    24.423149488774357,
    45.774682915151246,
    19.985139763684437
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 42.23631020817769,
      "bestSolution_spin0": 34.63641497722286,
      "bestSolution_spin1": 33.57076378304738,
      "bestSolution_randSpin": 34.63641497722286,
      "with_spin": 42.23631020817769,
      "without_spin": 34.63641497722286
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 30.310240807873303,
      "bestSolution_spin0": 23.28890194440219,
      "bestSolution_spin1": 23.222273260875234,
      "bestSolution_randSpin": 23.222273260875234,
      "with_spin": 30.310240807873303,
      "without_spin": 23.222273260875234
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 18.357451373707313,
      "bestSolution_spin0": 18.357451373707313,
      "bestSolution_spin1": 16.691974978905034,
      "bestSolution_randSpin": 18.357451373707313,
      "with_spin": 18.357451373707313,
      "without_spin": 18.357451373707313
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 29.553059851438046,
      "bestSolution_spin0": 27.271476018767636,
      "bestSolution_spin1": 27.514530965290334,
      "bestSolution_randSpin": 27.271476018767636,
      "with_spin": 29.553059851438046,
      "without_spin": 27.271476018767636
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 43.62120879285636,
      "bestSolution_spin0": 32.8133322698069,
      "bestSolution_spin1": 30.753163620027337,
      "bestSolution_randSpin": 30.753163620027337,
      "with_spin": 43.62120879285636,
      "without_spin": 30.753163620027337
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 49.35729032619199,
      "bestSolution_spin0": 39.2770360592204,
      "bestSolution_spin1": 40.58494049527828,
      "bestSolution_randSpin": 39.2770360592204,
      "with_spin": 49.35729032619199,
      "without_spin": 39.2770360592204
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.218953075061812,
      "bestSolution_spin0": 21.16988945698552,
      "bestSolution_spin1": 21.487670948932937,
      "bestSolution_randSpin": 21.487670948932937,
      "with_spin": 27.218953075061812,
      "without_spin": 21.487670948932937
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.63344942264598,
      "bestSolution_spin0": 39.099305824686695,
      "bestSolution_spin1": 38.671244840303345,
      "bestSolution_randSpin": 39.099305824686695,
      "with_spin": 40.63344942264598,
      "without_spin": 39.099305824686695
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 39.82029763873901,
      "bestSolution_spin0": 25.992964036631005,
      "bestSolution_spin1": 33.35027834809629,
      "bestSolution_randSpin": 33.35027834809629,
      "with_spin": 39.82029763873901,
      "without_spin": 33.35027834809629
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 41.862810564236774,
      "bestSolution_spin0": 40.91577886908738,
      "bestSolution_spin1": 41.862810564236774,
      "bestSolution_randSpin": 41.862810564236774,
      "with_spin": 41.862810564236774,
      "without_spin": 41.862810564236774
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      42.23631020817769,
      30.310240807873303,
      18.357451373707313,
      29.553059851438046,
      43.62120879285636,
      49.35729032619199,
      27.218953075061812,
      40.63344942264598,
      39.82029763873901,
      41.862810564236774
    ],
    "bestSolution_spin0": [
      34.63641497722286,
      23.28890194440219,
      18.357451373707313,
      27.271476018767636,
      32.8133322698069,
      39.2770360592204,
      21.16988945698552,
      39.099305824686695,
      25.992964036631005,
      40.91577886908738
    ],
    "bestSolution_spin1": [
      33.57076378304738,
      23.222273260875234,
      16.691974978905034,
      27.514530965290334,
      30.753163620027337,
      40.58494049527828,
      21.487670948932937,
      38.671244840303345,
      33.35027834809629,
      41.862810564236774
    ],
    "bestSolution_randSpin": [
      34.63641497722286,
      23.222273260875234,
      18.357451373707313,
      27.271476018767636,
      30.753163620027337,
      39.2770360592204,
      21.487670948932937,
      39.099305824686695,
      33.35027834809629,
      41.862810564236774
    ]
  },
  "results_with_spin": [
    42.23631020817769,
    30.310240807873303,
    18.357451373707313,
    29.553059851438046,
    43.62120879285636,
    49.35729032619199,
    27.218953075061812,
    40.63344942264598,
    39.82029763873901,
    41.862810564236774
  ],
  "results_without_spin": [
    34.63641497722286,
    23.222273260875234,
    18.357451373707313,
    27.271476018767636,
    30.753163620027337,
    39.2770360592204,
    21.487670948932937,
    39.099305824686695,
    33.35027834809629,
    41.862810564236774
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 48.548728019700334,
      "bestSolution_spin0": 47.764099634088154,
      "bestSolution_spin1": 48.548728019700334,
      "bestSolution_randSpin": 47.764099634088154,
      "with_spin": 48.548728019700334,
      "without_spin": 47.764099634088154
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 39.85819104272086,
      "bestSolution_spin0": 35.84213847903095,
      "bestSolution_spin1": 33.5108747843118,
      "bestSolution_randSpin": 35.84213847903095,
      "with_spin": 39.85819104272086,
      "without_spin": 35.84213847903095
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 47.902367139217844,
      "bestSolution_spin0": 47.902367139217844,
      "bestSolution_spin1": 46.64154732391107,
      "bestSolution_randSpin": 46.64154732391107,
      "with_spin": 47.902367139217844,
      "without_spin": 46.64154732391107
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 34.866502821404026,
      "bestSolution_spin0": 31.565784288279705,
      "bestSolution_spin1": 31.71821566443416,
      "bestSolution_randSpin": 31.71821566443416,
      "with_spin": 34.866502821404026,
      "without_spin": 31.71821566443416
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 44.11666145828606,
      "bestSolution_spin0": 31.58683062367883,
      "bestSolution_spin1": 34.98530763397058,
      "bestSolution_randSpin": 34.98530763397058,
      "with_spin": 44.11666145828606,
      "without_spin": 34.98530763397058
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 39.60390592119364,
      "bestSolution_spin0": 39.15826401647109,
      "bestSolution_spin1": 37.60224615515771,
      "bestSolution_randSpin": 37.60224615515771,
      "with_spin": 39.60390592119364,
      "without_spin": 37.60224615515771
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 37.72806141584101,
      "bestSolution_spin0": 37.72806141584101,
      "bestSolution_spin1": 37.71332769407654,
      "bestSolution_randSpin": 37.71332769407654,
      "with_spin": 37.72806141584101,
      "without_spin": 37.71332769407654
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 36.14590165139272,
      "bestSolution_spin0": 33.70300788338365,
      "bestSolution_spin1": 31.6466339474606,
      "bestSolution_randSpin": 31.6466339474606,
      "with_spin": 36.14590165139272,
      "without_spin": 31.6466339474606
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 35.56456683410963,
      "bestSolution_spin0": 30.485810945478477,
      "bestSolution_spin1": 28.457277432007682,
      "bestSolution_randSpin": 28.457277432007682,
      "with_spin": 35.56456683410963,
      "without_spin": 28.457277432007682
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 26.00080201443211,
      "bestSolution_spin0": 26.00080201443211,
      "bestSolution_spin1": 23.049330776014813,
      "bestSolution_randSpin": 23.049330776014813,
      "with_spin": 26.00080201443211,
      "without_spin": 23.049330776014813
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      48.548728019700334,
      39.85819104272086,
      47.902367139217844,
      34.866502821404026,
      44.11666145828606,
      39.60390592119364,
      37.72806141584101,
      36.14590165139272,
      35.56456683410963,
      26.00080201443211
    ],
    "bestSolution_spin0": [
      47.764099634088154,
      35.84213847903095,
      47.902367139217844,
      31.565784288279705,
      31.58683062367883,
      39.15826401647109,
      37.72806141584101,
      33.70300788338365,
      30.485810945478477,
      26.00080201443211
    ],
    "bestSolution_spin1": [
      48.548728019700334,
      33.5108747843118,
      46.64154732391107,
      31.71821566443416,
      34.98530763397058,
      37.60224615515771,
      37.71332769407654,
      31.6466339474606,
      28.457277432007682,
      23.049330776014813
    ],
    "bestSolution_randSpin": [
      47.764099634088154,
      35.84213847903095,
      46.64154732391107,
      31.71821566443416,
      34.98530763397058,
      37.60224615515771,
      37.71332769407654,
      31.6466339474606,
      28.457277432007682,
      23.049330776014813
    ]
  },
  "results_with_spin": [
    48.548728019700334,
    39.85819104272086,
    47.902367139217844,
    34.866502821404026,
    44.11666145828606,
    39.60390592119364,
    37.72806141584101,
    36.14590165139272,
    35.56456683410963,
    26.00080201443211
  ],
  "results_without_spin": [
    47.764099634088154,
    35.84213847903095,
    46.64154732391107,
    31.71821566443416,
    34.98530763397058,
    37.60224615515771,
    37.71332769407654,
    31.6466339474606,
    28.457277432007682,
    23.049330776014813
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 40.83868366502128,
      "bestSolution_spin0": 31.2112580548434,
      "bestSolution_spin1": 28.203546696557254,
      "bestSolution_randSpin": 31.2112580548434,
      "with_spin": 40.83868366502128,
      "without_spin": 31.2112580548434
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 42.885130298279016,
      "bestSolution_spin0": 42.885130298279016,
      "bestSolution_spin1": 37.07827160042097,
      "bestSolution_randSpin": 42.885130298279016,
      "with_spin": 42.885130298279016,
      "without_spin": 42.885130298279016
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.76769818719957,
      "bestSolution_spin0": 45.76769818719957,
      "bestSolution_spin1": 42.545872708827886,
      "bestSolution_randSpin": 42.545872708827886,
      "with_spin": 45.76769818719957,
      "without_spin": 42.545872708827886
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 45.09731530976438,
      "bestSolution_spin0": 37.64629035432805,
      "bestSolution_spin1": 36.28844977658817,
      "bestSolution_randSpin": 36.28844977658817,
      "with_spin": 45.09731530976438,
      "without_spin": 36.28844977658817
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 43.811328924889445,
      "bestSolution_spin0": 43.01342823389743,
      "bestSolution_spin1": 41.56431976493339,
      "bestSolution_randSpin": 41.56431976493339,
      "with_spin": 43.811328924889445,
      "without_spin": 41.56431976493339
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 48.204602883875296,
      "bestSolution_spin0": 48.204602883875296,
      "bestSolution_spin1": 45.143815335898125,
      "bestSolution_randSpin": 45.143815335898125,
      "with_spin": 48.204602883875296,
      "without_spin": 45.143815335898125
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 29.06279368480792,
      "bestSolution_spin0": 26.561720665903167,
      "bestSolution_spin1": 25.06223545788172,
      "bestSolution_randSpin": 25.06223545788172,
      "with_spin": 29.06279368480792,
      "without_spin": 25.06223545788172
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 24.44025142837386,
      "bestSolution_spin0": 23.357464587545962,
      "bestSolution_spin1": 22.89445052022966,
      "bestSolution_randSpin": 22.89445052022966,
      "with_spin": 24.44025142837386,
      "without_spin": 22.89445052022966
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 38.75972822357842,
      "bestSolution_spin0": 31.356354431977863,
      "bestSolution_spin1": 33.57170721027752,
      "bestSolution_randSpin": 33.57170721027752,
      "with_spin": 38.75972822357842,
      "without_spin": 33.57170721027752
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 22.858763202989493,
      "bestSolution_spin0": 22.858763202989493,
      "bestSolution_spin1": 21.340072590955742,
      "bestSolution_randSpin": 22.858763202989493,
      "with_spin": 22.858763202989493,
      "without_spin": 22.858763202989493
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      40.83868366502128,
      42.885130298279016,
      45.76769818719957,
      45.09731530976438,
      43.811328924889445,
      48.204602883875296,
      29.06279368480792,
      24.44025142837386,
      38.75972822357842,
      22.858763202989493
    ],
    "bestSolution_spin0": [
      31.2112580548434,
      42.885130298279016,
      45.76769818719957,
      37.64629035432805,
      43.01342823389743,
      48.204602883875296,
      26.561720665903167,
      23.357464587545962,
      31.356354431977863,
      22.858763202989493
    ],
    "bestSolution_spin1": [
      28.203546696557254,
      37.07827160042097,
      42.545872708827886,
      36.28844977658817,
      41.56431976493339,
      45.143815335898125,
      25.06223545788172,
      22.89445052022966,
      33.57170721027752,
      21.340072590955742
    ],
    "bestSolution_randSpin": [
      31.2112580548434,
      42.885130298279016,
      42.545872708827886,
      36.28844977658817,
      41.56431976493339,
      45.143815335898125,
      25.06223545788172,
      22.89445052022966,
      33.57170721027752,
      22.858763202989493
    ]
  },
  "results_with_spin": [
    40.83868366502128,
    42.885130298279016,
    45.76769818719957,
    45.09731530976438,
    43.811328924889445,
    48.204602883875296,
    29.06279368480792,
    24.44025142837386,
    38.75972822357842,
    22.858763202989493
  ],
  "results_without_spin": [
    31.2112580548434,
    42.885130298279016,
    42.545872708827886,
    36.28844977658817,
    41.56431976493339,
    45.143815335898125,
    25.06223545788172,
    22.89445052022966,
    33.57170721027752,
    22.858763202989493
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 44.36569956703345,
      "bestSolution_spin0": 39.639915173121246,
      "bestSolution_spin1": 40.691667338636414,
      "bestSolution_randSpin": 40.691667338636414,
      "with_spin": 44.36569956703345,
      "without_spin": 40.691667338636414
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 44.60577102985512,
      "bestSolution_spin0": 31.119516532013037,
      "bestSolution_spin1": 31.96732656063082,
      "bestSolution_randSpin": 31.96732656063082,
      "with_spin": 44.60577102985512,
      "without_spin": 31.96732656063082
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 37.33718069103179,
      "bestSolution_spin0": 34.12902064299701,
      "bestSolution_spin1": 32.311180864911734,
      "bestSolution_randSpin": 34.12902064299701,
      "with_spin": 37.33718069103179,
      "without_spin": 34.12902064299701
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 19.62390573206155,
      "bestSolution_spin0": 19.62390573206155,
      "bestSolution_spin1": 17.874889785335142,
      "bestSolution_randSpin": 17.874889785335142,
      "with_spin": 19.62390573206155,
      "without_spin": 17.874889785335142
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 35.14496768858319,
      "bestSolution_spin0": 35.14496768858319,
      "bestSolution_spin1": 33.89998389798273,
      "bestSolution_randSpin": 33.89998389798273,
      "with_spin": 35.14496768858319,
      "without_spin": 33.89998389798273
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 32.430972817135014,
      "bestSolution_spin0": 26.965388952672782,
      "bestSolution_spin1": 21.02056073603117,
      "bestSolution_randSpin": 26.965388952672782,
      "with_spin": 32.430972817135014,
      "without_spin": 26.965388952672782
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 20.36741694493196,
      "bestSolution_spin0": 20.36741694493196,
      "bestSolution_spin1": 18.97950635771766,
      "bestSolution_randSpin": 18.97950635771766,
      "with_spin": 20.36741694493196,
      "without_spin": 18.97950635771766
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 39.21629080362311,
      "bestSolution_spin0": 36.20006274550983,
      "bestSolution_spin1": 38.416713134098416,
      "bestSolution_randSpin": 36.20006274550983,
      "with_spin": 39.21629080362311,
      "without_spin": 36.20006274550983
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 41.14258909810957,
      "bestSolution_spin0": 30.75677079980306,
      "bestSolution_spin1": 27.08781323406553,
      "bestSolution_randSpin": 30.75677079980306,
      "with_spin": 41.14258909810957,
      "without_spin": 30.75677079980306
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 41.345580529797374,
      "bestSolution_spin0": 33.68326599947685,
      "bestSolution_spin1": 35.30442066107079,
      "bestSolution_randSpin": 35.30442066107079,
      "with_spin": 41.345580529797374,
      "without_spin": 35.30442066107079
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      44.36569956703345,
      44.60577102985512,
      37.33718069103179,
      19.62390573206155,
      35.14496768858319,
      32.430972817135014,
      20.36741694493196,
      39.21629080362311,
      41.14258909810957,
      41.345580529797374
    ],
    "bestSolution_spin0": [
      39.639915173121246,
      31.119516532013037,
      34.12902064299701,
      19.62390573206155,
      35.14496768858319,
      26.965388952672782,
      20.36741694493196,
      36.20006274550983,
      30.75677079980306,
      33.68326599947685
    ],
    "bestSolution_spin1": [
      40.691667338636414,
      31.96732656063082,
      32.311180864911734,
      17.874889785335142,
      33.89998389798273,
      21.02056073603117,
      18.97950635771766,
      38.416713134098416,
      27.08781323406553,
      35.30442066107079
    ],
    "bestSolution_randSpin": [
      40.691667338636414,
      31.96732656063082,
      34.12902064299701,
      17.874889785335142,
      33.89998389798273,
      26.965388952672782,
      18.97950635771766,
      36.20006274550983,
      30.75677079980306,
      35.30442066107079
    ]
  },
  "results_with_spin": [
    44.36569956703345,
    44.60577102985512,
    37.33718069103179,
    19.62390573206155,
    35.14496768858319,
    32.430972817135014,
    20.36741694493196,
    39.21629080362311,
    41.14258909810957,
    41.345580529797374
  ],
  "results_without_spin": [
    40.691667338636414,
    31.96732656063082,
    34.12902064299701,
    17.874889785335142,
    33.89998389798273,
    26.965388952672782,
    18.97950635771766,
    36.20006274550983,
    30.75677079980306,
    35.30442066107079
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 42.99715141648657,
      "bestSolution_spin0": 35.726503785597124,
      "bestSolution_spin1": 34.156302802508876,
      "bestSolution_randSpin": 34.156302802508876,
      "with_spin": 42.99715141648657,
      "without_spin": 34.156302802508876
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 46.3449096716023,
      "bestSolution_spin0": 42.303417652404065,
      "bestSolution_spin1": 43.83060126024865,
      "bestSolution_randSpin": 42.303417652404065,
      "with_spin": 46.3449096716023,
      "without_spin": 42.303417652404065
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.740196948974514,
      "bestSolution_spin0": 40.0693249759766,
      "bestSolution_spin1": 34.48823728428948,
      "bestSolution_randSpin": 34.48823728428948,
      "with_spin": 45.740196948974514,
      "without_spin": 34.48823728428948
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 41.94684010376191,
      "bestSolution_spin0": 31.076300713367473,
      "bestSolution_spin1": 30.353973827167923,
      "bestSolution_randSpin": 30.353973827167923,
      "with_spin": 41.94684010376191,
      "without_spin": 30.353973827167923
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.059575929574823,
      "bestSolution_spin0": 23.19739725102052,
      "bestSolution_spin1": 22.337781911324228,
      "bestSolution_randSpin": 23.19739725102052,
      "with_spin": 26.059575929574823,
      "without_spin": 23.19739725102052
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 31.86778114539834,
      "bestSolution_spin0": 31.86778114539834,
      "bestSolution_spin1": 30.723222895596756,
      "bestSolution_randSpin": 31.86778114539834,
      "with_spin": 31.86778114539834,
      "without_spin": 31.86778114539834
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 43.28956394558431,
      "bestSolution_spin0": 42.72209967727575,
      "bestSolution_spin1": 41.86575370528173,
      "bestSolution_randSpin": 42.72209967727575,
      "with_spin": 43.28956394558431,
      "without_spin": 42.72209967727575
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 39.24396852576811,
      "bestSolution_spin0": 38.544299202162286,
      "bestSolution_spin1": 37.39094324484598,
      "bestSolution_randSpin": 38.544299202162286,
      "with_spin": 39.24396852576811,
      "without_spin": 38.544299202162286
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 16.204512913522336,
      "bestSolution_spin0": 16.185932474094216,
      "bestSolution_spin1": 14.90544121104853,
      "bestSolution_randSpin": 14.90544121104853,
      "with_spin": 16.204512913522336,
      "without_spin": 14.90544121104853
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 36.50258603243739,
      "bestSolution_spin0": 33.794861735781325,
      "bestSolution_spin1": 33.2352552585738,
      "bestSolution_randSpin": 33.2352552585738,
      "with_spin": 36.50258603243739,
      "without_spin": 33.2352552585738
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      42.99715141648657,
      46.3449096716023,
      45.740196948974514,
      41.94684010376191,
      26.059575929574823,
      31.86778114539834,
      43.28956394558431,
      39.24396852576811,
      16.204512913522336,
      36.50258603243739
    ],
    "bestSolution_spin0": [
      35.726503785597124,
      42.303417652404065,
      40.0693249759766,
      31.076300713367473,
      23.19739725102052,
      31.86778114539834,
      42.72209967727575,
      38.544299202162286,
      16.185932474094216,
      33.794861735781325
    ],
    "bestSolution_spin1": [
      34.156302802508876,
      43.83060126024865,
      34.48823728428948,
      30.353973827167923,
      22.337781911324228,
      30.723222895596756,
      41.86575370528173,
      37.39094324484598,
      14.90544121104853,
      33.2352552585738
    ],
    "bestSolution_randSpin": [
      34.156302802508876,
      42.303417652404065,
      34.48823728428948,
      30.353973827167923,
      23.19739725102052,
      31.86778114539834,
      42.72209967727575,
      38.544299202162286,
      14.90544121104853,
      33.2352552585738
    ]
  },
  "results_with_spin": [
    42.99715141648657,
    46.3449096716023,
    45.740196948974514,
    41.94684010376191,
    26.059575929574823,
    31.86778114539834,
    43.28956394558431,
    39.24396852576811,
    16.204512913522336,
    36.50258603243739
  ],
  "results_without_spin": [
    34.156302802508876,
    42.303417652404065,
    34.48823728428948,
    30.353973827167923,
    23.19739725102052,
    31.86778114539834,
    42.72209967727575,
    38.544299202162286,
    14.90544121104853,
    33.2352552585738
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 41.05740766268635,
      "bestSolution_spin0": 34.18208167106673,
      "bestSolution_spin1": 32.87189813903011,
      "bestSolution_randSpin": 34.18208167106673,
      "with_spin": 41.05740766268635,
      "without_spin": 34.18208167106673
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 35.145233936286054,
      "bestSolution_spin0": 30.528828922865603,
      "bestSolution_spin1": 26.15464347089241,
      "bestSolution_randSpin": 30.528828922865603,
      "with_spin": 35.145233936286054,
      "without_spin": 30.528828922865603
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 40.58986786442143,
      "bestSolution_spin0": 28.593955676694158,
      "bestSolution_spin1": 30.853552160183796,
      "bestSolution_randSpin": 28.593955676694158,
      "with_spin": 40.58986786442143,
      "without_spin": 28.593955676694158
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 41.07034098810847,
      "bestSolution_spin0": 35.818850586149516,
      "bestSolution_spin1": 29.388216793419197,
      "bestSolution_randSpin": 29.388216793419197,
      "with_spin": 41.07034098810847,
      "without_spin": 29.388216793419197
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 37.282774674380455,
      "bestSolution_spin0": 35.559236243761376,
      "bestSolution_spin1": 37.282774674380455,
      "bestSolution_randSpin": 37.282774674380455,
      "with_spin": 37.282774674380455,
      "without_spin": 37.282774674380455
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 41.987372688011334,
      "bestSolution_spin0": 36.633192076202654,
      "bestSolution_spin1": 36.70100251220058,
      "bestSolution_randSpin": 36.633192076202654,
      "with_spin": 41.987372688011334,
      "without_spin": 36.633192076202654
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.855396709989098,
      "bestSolution_spin0": 27.855396709989098,
      "bestSolution_spin1": 24.845227022250345,
      "bestSolution_randSpin": 24.845227022250345,
      "with_spin": 27.855396709989098,
      "without_spin": 24.845227022250345
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 41.77279372849323,
      "bestSolution_spin0": 34.24662204463594,
      "bestSolution_spin1": 30.829964013126627,
      "bestSolution_randSpin": 34.24662204463594,
      "with_spin": 41.77279372849323,
      "without_spin": 34.24662204463594
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 31.257302961248463,
      "bestSolution_spin0": 28.311879837193345,
      "bestSolution_spin1": 27.92034653624615,
      "bestSolution_randSpin": 27.92034653624615,
      "with_spin": 31.257302961248463,
      "without_spin": 27.92034653624615
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 45.2275069377033,
      "bestSolution_spin0": 40.81179741580929,
      "bestSolution_spin1": 38.33621353418782,
      "bestSolution_randSpin": 38.33621353418782,
      "with_spin": 45.2275069377033,
      "without_spin": 38.33621353418782
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      41.05740766268635,
      35.145233936286054,
      40.58986786442143,
      41.07034098810847,
      37.282774674380455,
      41.987372688011334,
      27.855396709989098,
      41.77279372849323,
      31.257302961248463,
      45.2275069377033
    ],
    "bestSolution_spin0": [
      34.18208167106673,
      30.528828922865603,
      28.593955676694158,
      35.818850586149516,
      35.559236243761376,
      36.633192076202654,
      27.855396709989098,
      34.24662204463594,
      28.311879837193345,
      40.81179741580929
    ],
    "bestSolution_spin1": [
      32.87189813903011,
      26.15464347089241,
      30.853552160183796,
      29.388216793419197,
      37.282774674380455,
      36.70100251220058,
      24.845227022250345,
      30.829964013126627,
      27.92034653624615,
      38.33621353418782
    ],
    "bestSolution_randSpin": [
      34.18208167106673,
      30.528828922865603,
      28.593955676694158,
      29.388216793419197,
      37.282774674380455,
      36.633192076202654,
      24.845227022250345,
      34.24662204463594,
      27.92034653624615,
      38.33621353418782
    ]
  },
  "results_with_spin": [
    41.05740766268635,
    35.145233936286054,
    40.58986786442143,
    41.07034098810847,
    37.282774674380455,
    41.987372688011334,
    27.855396709989098,
    41.77279372849323,
    31.257302961248463,
    45.2275069377033
  ],
  "results_without_spin": [
    34.18208167106673,
    30.528828922865603,
    28.593955676694158,
    29.388216793419197,
    37.282774674380455,
    36.633192076202654,
    24.845227022250345,
    34.24662204463594,
    27.92034653624615,
    38.33621353418782
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 46.68285057838402,
      "bestSolution_spin0": 46.68285057838402,
      "bestSolution_spin1": 43.054172685919184,
      "bestSolution_randSpin": 43.054172685919184,
      "with_spin": 46.68285057838402,
      "without_spin": 43.054172685919184
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 43.19566550351627,
      "bestSolution_spin0": 26.94919832561186,
      "bestSolution_spin1": 27.96155995199784,
      "bestSolution_randSpin": 26.94919832561186,
      "with_spin": 43.19566550351627,
      "without_spin": 26.94919832561186
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.86573391678471,
      "bestSolution_spin0": 42.239803020063626,
      "bestSolution_spin1": 43.538591685208424,
      "bestSolution_randSpin": 42.239803020063626,
      "with_spin": 45.86573391678471,
      "without_spin": 42.239803020063626
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 18.813844387199325,
      "bestSolution_spin0": 15.84782745328706,
      "bestSolution_spin1": 13.993900892737575,
      "bestSolution_randSpin": 15.84782745328706,
      "with_spin": 18.813844387199325,
      "without_spin": 15.84782745328706
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 34.47939831296752,
      "bestSolution_spin0": 26.879649391666003,
      "bestSolution_spin1": 28.26500522547149,
      "bestSolution_randSpin": 26.879649391666003,
      "with_spin": 34.47939831296752,
      "without_spin": 26.879649391666003
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 26.73308383112339,
      "bestSolution_spin0": 23.898232283099315,
      "bestSolution_spin1": 24.130952122696343,
      "bestSolution_randSpin": 24.130952122696343,
      "with_spin": 26.73308383112339,
      "without_spin": 24.130952122696343
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 33.85825468499438,
      "bestSolution_spin0": 29.467436224787694,
      "bestSolution_spin1": 26.843105661621387,
      "bestSolution_randSpin": 29.467436224787694,
      "with_spin": 33.85825468499438,
      "without_spin": 29.467436224787694
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 39.75261768301597,
      "bestSolution_spin0": 31.112103406364625,
      "bestSolution_spin1": 33.88413385560375,
      "bestSolution_randSpin": 31.112103406364625,
      "with_spin": 39.75261768301597,
      "without_spin": 31.112103406364625
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 39.93677621211411,
      "bestSolution_spin0": 30.532253719233886,
      "bestSolution_spin1": 33.28728941196812,
      "bestSolution_randSpin": 33.28728941196812,
      "with_spin": 39.93677621211411,
      "without_spin": 33.28728941196812
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 40.47441719961628,
      "bestSolution_spin0": 27.06153369710409,
      "bestSolution_spin1": 24.727771263740223,
      "bestSolution_randSpin": 27.06153369710409,
      "with_spin": 40.47441719961628,
      "without_spin": 27.06153369710409
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      46.68285057838402,
      43.19566550351627,
      45.86573391678471,
      18.813844387199325,
      34.47939831296752,
      26.73308383112339,
      33.85825468499438,
      39.75261768301597,
      39.93677621211411,
      40.47441719961628
    ],
    "bestSolution_spin0": [
      46.68285057838402,
      26.94919832561186,
      42.239803020063626,
      15.84782745328706,
      26.879649391666003,
      23.898232283099315,
      29.467436224787694,
      31.112103406364625,
      30.532253719233886,
      27.06153369710409
    ],
    "bestSolution_spin1": [
      43.054172685919184,
      27.96155995199784,
      43.538591685208424,
      13.993900892737575,
      28.26500522547149,
      24.130952122696343,
      26.843105661621387,
      33.88413385560375,
      33.28728941196812,
      24.727771263740223
    ],
    "bestSolution_randSpin": [
      43.054172685919184,
      26.94919832561186,
      42.239803020063626,
      15.84782745328706,
      26.879649391666003,
      24.130952122696343,
      29.467436224787694,
      31.112103406364625,
      33.28728941196812,
      27.06153369710409
    ]
  },
  "results_with_spin": [
    46.68285057838402,
    43.19566550351627,
    45.86573391678471,
    18.813844387199325,
    34.47939831296752,
    26.73308383112339,
    33.85825468499438,
    39.75261768301597,
    39.93677621211411,
    40.47441719961628
  ],
  "results_without_spin": [
    43.054172685919184,
    26.94919832561186,
    42.239803020063626,
    15.84782745328706,
    26.879649391666003,
    24.130952122696343,
    29.467436224787694,
    31.112103406364625,
    33.28728941196812,
    27.06153369710409
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 27.18253342125099,
      "bestSolution_spin0": 24.196144155798358,
      "bestSolution_spin1": 27.18253342125099,
      "bestSolution_randSpin": 27.18253342125099,
      "with_spin": 27.18253342125099,
      "without_spin": 27.18253342125099
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 49.45827814180534,
      "bestSolution_spin0": 42.077579301400675,
      "bestSolution_spin1": 40.02181776255412,
      "bestSolution_randSpin": 40.02181776255412,
      "with_spin": 49.45827814180534,
      "without_spin": 40.02181776255412
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 35.93619643468496,
      "bestSolution_spin0": 34.907593479079246,
      "bestSolution_spin1": 34.03480128149598,
      "bestSolution_randSpin": 34.03480128149598,
      "with_spin": 35.93619643468496,
      "without_spin": 34.03480128149598
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 36.04600312633316,
      "bestSolution_spin0": 36.04600312633316,
      "bestSolution_spin1": 33.621188287583664,
      "bestSolution_randSpin": 33.621188287583664,
      "with_spin": 36.04600312633316,
      "without_spin": 33.621188287583664
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 50.05176187473725,
      "bestSolution_spin0": 48.45411664292671,
      "bestSolution_spin1": 50.05176187473725,
      "bestSolution_randSpin": 50.05176187473725,
      "with_spin": 50.05176187473725,
      "without_spin": 50.05176187473725
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 50.254860292189704,
      "bestSolution_spin0": 45.217531593816084,
      "bestSolution_spin1": 44.44225051535106,
      "bestSolution_randSpin": 44.44225051535106,
      "with_spin": 50.254860292189704,
      "without_spin": 44.44225051535106
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 38.053039986512395,
      "bestSolution_spin0": 25.374200891592366,
      "bestSolution_spin1": 31.02604364842272,
      "bestSolution_randSpin": 31.02604364842272,
      "with_spin": 38.053039986512395,
      "without_spin": 31.02604364842272
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 24.635952681096228,
      "bestSolution_spin0": 24.609405998250715,
      "bestSolution_spin1": 23.898241051476777,
      "bestSolution_randSpin": 23.898241051476777,
      "with_spin": 24.635952681096228,
      "without_spin": 23.898241051476777
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 48.79666861032999,
      "bestSolution_spin0": 48.40962783592239,
      "bestSolution_spin1": 48.392163394934116,
      "bestSolution_randSpin": 48.40962783592239,
      "with_spin": 48.79666861032999,
      "without_spin": 48.40962783592239
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 32.06289144510475,
      "bestSolution_spin0": 24.5376387257475,
      "bestSolution_spin1": 22.746696177870845,
      "bestSolution_randSpin": 22.746696177870845,
      "with_spin": 32.06289144510475,
      "without_spin": 22.746696177870845
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      27.18253342125099,
      49.45827814180534,
      35.93619643468496,
      36.04600312633316,
      50.05176187473725,
      50.254860292189704,
      38.053039986512395,
      24.635952681096228,
      48.79666861032999,
      32.06289144510475
    ],
    "bestSolution_spin0": [
      24.196144155798358,
      42.077579301400675,
      34.907593479079246,
      36.04600312633316,
      48.45411664292671,
      45.217531593816084,
      25.374200891592366,
      24.609405998250715,
      48.40962783592239,
      24.5376387257475
    ],
    "bestSolution_spin1": [
      27.18253342125099,
      40.02181776255412,
      34.03480128149598,
      33.621188287583664,
      50.05176187473725,
      44.44225051535106,
      31.02604364842272,
      23.898241051476777,
      48.392163394934116,
      22.746696177870845
    ],
    "bestSolution_randSpin": [
      27.18253342125099,
      40.02181776255412,
      34.03480128149598,
      33.621188287583664,
      50.05176187473725,
      44.44225051535106,
      31.02604364842272,
      23.898241051476777,
      48.40962783592239,
      22.746696177870845
    ]
  },
  "results_with_spin": [
    27.18253342125099,
    49.45827814180534,
    35.93619643468496,
    36.04600312633316,
    50.05176187473725,
    50.254860292189704,
    38.053039986512395,
    24.635952681096228,
    48.79666861032999,
    32.06289144510475
  ],
  "results_without_spin": [
    27.18253342125099,
    40.02181776255412,
    34.03480128149598,
    33.621188287583664,
    50.05176187473725,
    44.44225051535106,
    31.02604364842272,
    23.898241051476777,
    48.40962783592239,
    22.746696177870845
  ]
}

==> DataFinal/J_02_K_020/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 18.565381982940465,
      "bestSolution_spin0": 17.332989758994973,
      "bestSolution_spin1": 13.935271443320975,
      "bestSolution_randSpin": 13.935271443320975,
      "with_spin": 18.565381982940465,
      "without_spin": 13.935271443320975
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 30.035848271704822,
      "bestSolution_spin0": 30.035848271704822,
      "bestSolution_spin1": 28.108997504789794,
      "bestSolution_randSpin": 30.035848271704822,
      "with_spin": 30.035848271704822,
      "without_spin": 30.035848271704822
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 46.63379046152759,
      "bestSolution_spin0": 36.13452245203851,
      "bestSolution_spin1": 38.34178275778115,
      "bestSolution_randSpin": 36.13452245203851,
      "with_spin": 46.63379046152759,
      "without_spin": 36.13452245203851
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 36.418868109983606,
      "bestSolution_spin0": 30.814031839455275,
      "bestSolution_spin1": 27.656133015112626,
      "bestSolution_randSpin": 27.656133015112626,
      "with_spin": 36.418868109983606,
      "without_spin": 27.656133015112626
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 48.78588027184457,
      "bestSolution_spin0": 48.78588027184457,
      "bestSolution_spin1": 45.52015205445989,
      "bestSolution_randSpin": 48.78588027184457,
      "with_spin": 48.78588027184457,
      "without_spin": 48.78588027184457
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 41.547316329042786,
      "bestSolution_spin0": 33.40128542067261,
      "bestSolution_spin1": 32.38811265655568,
      "bestSolution_randSpin": 33.40128542067261,
      "with_spin": 41.547316329042786,
      "without_spin": 33.40128542067261
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 41.16938115288792,
      "bestSolution_spin0": 29.900088534254,
      "bestSolution_spin1": 31.939064808034356,
      "bestSolution_randSpin": 29.900088534254,
      "with_spin": 41.16938115288792,
      "without_spin": 29.900088534254
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 43.61533182473068,
      "bestSolution_spin0": 40.400146974305834,
      "bestSolution_spin1": 39.91370567725733,
      "bestSolution_randSpin": 39.91370567725733,
      "with_spin": 43.61533182473068,
      "without_spin": 39.91370567725733
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 39.117122842027804,
      "bestSolution_spin0": 30.884811197496507,
      "bestSolution_spin1": 26.41794944367459,
      "bestSolution_randSpin": 26.41794944367459,
      "with_spin": 39.117122842027804,
      "without_spin": 26.41794944367459
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 40.07118967403536,
      "bestSolution_spin0": 36.635450048577916,
      "bestSolution_spin1": 34.65588621631983,
      "bestSolution_randSpin": 34.65588621631983,
      "with_spin": 40.07118967403536,
      "without_spin": 34.65588621631983
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      18.565381982940465,
      30.035848271704822,
      46.63379046152759,
      36.418868109983606,
      48.78588027184457,
      41.547316329042786,
      41.16938115288792,
      43.61533182473068,
      39.117122842027804,
      40.07118967403536
    ],
    "bestSolution_spin0": [
      17.332989758994973,
      30.035848271704822,
      36.13452245203851,
      30.814031839455275,
      48.78588027184457,
      33.40128542067261,
      29.900088534254,
      40.400146974305834,
      30.884811197496507,
      36.635450048577916
    ],
    "bestSolution_spin1": [
      13.935271443320975,
      28.108997504789794,
      38.34178275778115,
      27.656133015112626,
      45.52015205445989,
      32.38811265655568,
      31.939064808034356,
      39.91370567725733,
      26.41794944367459,
      34.65588621631983
    ],
    "bestSolution_randSpin": [
      13.935271443320975,
      30.035848271704822,
      36.13452245203851,
      27.656133015112626,
      48.78588027184457,
      33.40128542067261,
      29.900088534254,
      39.91370567725733,
      26.41794944367459,
      34.65588621631983
    ]
  },
  "results_with_spin": [
    18.565381982940465,
    30.035848271704822,
    46.63379046152759,
    36.418868109983606,
    48.78588027184457,
    41.547316329042786,
    41.16938115288792,
    43.61533182473068,
    39.117122842027804,
    40.07118967403536
  ],
  "results_without_spin": [
    13.935271443320975,
    30.035848271704822,
    36.13452245203851,
    27.656133015112626,
    48.78588027184457,
    33.40128542067261,
    29.900088534254,
    39.91370567725733,
    26.41794944367459,
    34.65588621631983
  ]
}

==> DataFinal/J_02_K_020/merged/results.json <==
{
  "config": {
    "numSat": 2,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_02_K_020/chunks/chunk_001.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_002.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_003.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_004.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_005.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_006.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_007.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_008.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_009.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_010.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_011.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_012.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_013.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_014.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_015.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_016.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_017.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_018.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_019.json",
    "Data1/experiments/J_02_K_020/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.15486405193669,
      36.103285980224314,
      32.75572426907844,
      40.80809763162068,
      44.660379328749784,
      39.98254588264102,
      32.241614166243934,
      42.35273210660193,
      45.860697107423306,
      32.5035517527243,
      37.6983563664644,
      47.00423847035425,
      31.25259182352916,
      47.82893377732854,
      41.103278536680854,
      16.99224895646614,
      26.304837676372863,
      46.755085769220486,
      40.23808526455309,
      44.648782010016006,
      45.460680930498626,
      33.70654899532636,
      49.683362053347885,
      30.135193648506355,
      36.31794725828964,
      30.169848351433885,
      48.92641589656658,
      43.74872018775747,
      20.934978962594542,
      43.911686222683315,
      43.767976767958615,
      41.21153135545452,
      32.272046453322886,
      47.83924058432518,
      31.446813266716873,
      33.357508085612054,
      42.748295581380376,
      38.571515588503104,
      35.177111689993275,
      47.01501320794263,
      31.64505507562047,
      30.459009680156367,
      38.98580846430161,
      39.003235747059634,
      43.453173037459834,
      47.24059293404436,
      36.70103374405102,
      40.765125730743236,
      40.12422653491326,
      38.16464078022694,
      38.26154856470825,
      32.477838589309,
      33.505987638617825,
      45.19058834696182,
      22.56172582266914,
      48.2310137555441,
      20.024075341671796,
      37.84315098046398,
      39.968389072621264,
      43.50811542001905,
      40.92099097299453,
      40.012914202687945,
      46.21268304613545,
      33.29489243877814,
      39.63313050482867,
      42.65114329950461,
      45.573293248012185,
      39.19478224970198,
      20.210824772267898,
      45.57191915929608,
      34.63420691850044,
      16.708652156809897,
      35.11212514488989,
      45.95995405743868,
      19.36519781372142,
      18.483594151710456,
      20.249026538576388,
      44.301270272812204,
      45.80300730894605,
      42.48817922552767,
      35.089898566463276,
      44.71428880975104,
      19.0902679087031,
      30.545519550356865,
      39.30892473270521,
      30.686118544026048,
      36.10258325454916,
      40.76859586555748,
      29.47083437312815,
      46.66985418134324,
      15.809329030500745,
      42.493608937576944,
      41.276049560943584,
      35.40498598812216,
      44.595038518225145,
      45.888116962496106,
      34.76182250000503,
      37.30212148876496,
      46.32976760048002,
      39.76757497707901,
      45.37452871484862,
      45.17480162883079,
      37.250295050519405,
      46.738663493786,
      47.635446345034694,
      45.053392518664175,
      38.70724436030399,
      31.796437445724152,
      47.71908271071841,
      22.894151424571284,
      42.23631020817769,
      30.310240807873303,
      18.357451373707313,
      29.553059851438046,
      43.62120879285636,
      49.35729032619199,
      27.218953075061812,
      40.63344942264598,
      39.82029763873901,
      41.862810564236774,
      48.548728019700334,
      39.85819104272086,
      47.902367139217844,
      34.866502821404026,
      44.11666145828606,
      39.60390592119364,
      37.72806141584101,
      36.14590165139272,
      35.56456683410963,
      26.00080201443211,
      40.83868366502128,
      42.885130298279016,
      45.76769818719957,
      45.09731530976438,
      43.811328924889445,
      48.204602883875296,
      29.06279368480792,
      24.44025142837386,
      38.75972822357842,
      22.858763202989493,
      44.36569956703345,
      44.60577102985512,
      37.33718069103179,
      19.62390573206155,
      35.14496768858319,
      32.430972817135014,
      20.36741694493196,
      39.21629080362311,
      41.14258909810957,
      41.345580529797374,
      42.99715141648657,
      46.3449096716023,
      45.740196948974514,
      41.94684010376191,
      26.059575929574823,
      31.86778114539834,
      43.28956394558431,
      39.24396852576811,
      16.204512913522336,
      36.50258603243739,
      41.05740766268635,
      35.145233936286054,
      40.58986786442143,
      41.07034098810847,
      37.282774674380455,
      41.987372688011334,
      27.855396709989098,
      41.77279372849323,
      31.257302961248463,
      45.2275069377033,
      46.68285057838402,
      43.19566550351627,
      45.86573391678471,
      18.813844387199325,
      34.47939831296752,
      26.73308383112339,
      33.85825468499438,
      39.75261768301597,
      39.93677621211411,
      40.47441719961628,
      27.18253342125099,
      49.45827814180534,
      35.93619643468496,
      36.04600312633316,
      50.05176187473725,
      50.254860292189704,
      38.053039986512395,
      24.635952681096228,
      48.79666861032999,
      32.06289144510475,
      18.565381982940465,
      30.035848271704822,
      46.63379046152759,
      36.418868109983606,
      48.78588027184457,
      41.547316329042786,
      41.16938115288792,
      43.61533182473068,
      39.117122842027804,
      40.07118967403536
    ],
    "bestSolution_spin0": [
      34.81558886952435,
      26.15329963409325,
      31.953028852302644,
      38.409673577908954,
      34.136222698926574,
      39.98254588264102,
      27.925134727013173,
      39.30345792346301,
      45.40009197960591,
      27.024254571904546,
      37.6983563664644,
      39.230263250659306,
      27.97285830648162,
      39.38869492593652,
      30.924244732062487,
      15.75736036584644,
      23.556290590384023,
      37.467014977998204,
      35.94708553746369,
      36.18711983886039,
      36.0910573169,
      29.00634395801167,
      45.44660326095533,
      26.936275640748253,
      25.172722338957904,
      29.901913198524372,
      42.709695506392194,
      40.18252240357286,
      20.783853664087474,
      40.71940714679879,
      43.767976767958615,
      30.672166941479873,
      28.938443815149895,
      46.225207875608426,
      29.752329497135484,
      28.536895533415873,
      34.73359855016903,
      34.289247133283276,
      25.154636835993166,
      32.835413154698855,
      26.410648872912596,
      28.145971064697925,
      33.340054842245905,
      29.897873394283163,
      43.453173037459834,
      42.03421213243281,
      36.70103374405102,
      40.050230012407134,
      31.13523026799479,
      38.16464078022694,
      29.956633733958963,
      30.740917070271138,
      29.123498183152236,
      40.48198470682896,
      22.56172582266914,
      42.22973488245189,
      18.283385310629725,
      33.30342078738974,
      31.023985794845963,
      32.75344818636612,
      37.41223516406615,
      37.264427156099345,
      37.89483762465564,
      29.369283402612233,
      29.545419678884866,
      42.65114329950461,
      32.959836123057755,
      39.19478224970198,
      18.058247809279962,
      37.285634797534144,
      27.209100262836095,
      16.708652156809897,
      18.92523428433313,
      42.572903883968465,
      17.797503792682377,
      18.483594151710456,
      18.59394709628544,
      44.301270272812204,
      36.251052317004536,
      33.30812550895679,
      29.942051400092662,
      41.85178828433219,
      19.0902679087031,
      27.47204372379795,
      33.27389399530607,
      28.31731931650111,
      36.10258325454916,
      31.857494396960565,
      28.19413383260949,
      44.49407065223853,
      15.809329030500745,
      35.383317376809174,
      37.06523805896357,
      24.784556280860567,
      38.406314554566066,
      30.982017163031216,
      34.76182250000503,
      33.07582410635835,
      39.92606364247357,
      28.98147009936956,
      45.37452871484862,
      39.076919518245944,
      34.09863193221859,
      42.907662965927315,
      44.01049083440455,
      44.49574811622921,
      38.70724436030399,
      23.29496445951984,
      47.71908271071841,
      19.985139763684437,
      34.63641497722286,
      23.28890194440219,
      18.357451373707313,
      27.271476018767636,
      32.8133322698069,
      39.2770360592204,
      21.16988945698552,
      39.099305824686695,
      25.992964036631005,
      40.91577886908738,
      47.764099634088154,
      35.84213847903095,
      47.902367139217844,
      31.565784288279705,
      31.58683062367883,
      39.15826401647109,
      37.72806141584101,
      33.70300788338365,
      30.485810945478477,
      26.00080201443211,
      31.2112580548434,
      42.885130298279016,
      45.76769818719957,
      37.64629035432805,
      43.01342823389743,
      48.204602883875296,
      26.561720665903167,
      23.357464587545962,
      31.356354431977863,
      22.858763202989493,
      39.639915173121246,
      31.119516532013037,
      34.12902064299701,
      19.62390573206155,
      35.14496768858319,
      26.965388952672782,
      20.36741694493196,
      36.20006274550983,
      30.75677079980306,
      33.68326599947685,
      35.726503785597124,
      42.303417652404065,
      40.0693249759766,
      31.076300713367473,
      23.19739725102052,
      31.86778114539834,
      42.72209967727575,
      38.544299202162286,
      16.185932474094216,
      33.794861735781325,
      34.18208167106673,
      30.528828922865603,
      28.593955676694158,
      35.818850586149516,
      35.559236243761376,
      36.633192076202654,
      27.855396709989098,
      34.24662204463594,
      28.311879837193345,
      40.81179741580929,
      46.68285057838402,
      26.94919832561186,
      42.239803020063626,
      15.84782745328706,
      26.879649391666003,
      23.898232283099315,
      29.467436224787694,
      31.112103406364625,
      30.532253719233886,
      27.06153369710409,
      24.196144155798358,
      42.077579301400675,
      34.907593479079246,
      36.04600312633316,
      48.45411664292671,
      45.217531593816084,
      25.374200891592366,
      24.609405998250715,
      48.40962783592239,
      24.5376387257475,
      17.332989758994973,
      30.035848271704822,
      36.13452245203851,
      30.814031839455275,
      48.78588027184457,
      33.40128542067261,
      29.900088534254,
      40.400146974305834,
      30.884811197496507,
      36.635450048577916
    ],
    "bestSolution_spin1": [
      34.386000602270215,
      27.97744608944661,
      29.795846751945113,
      40.691807386370215,
      39.02136828248441,
      38.679656575796756,
      25.79929693227537,
      33.6800657986833,
      44.101249973081956,
      30.439449674112396,
      36.33051421373982,
      40.708599009055845,
      25.364117158807616,
      34.235837189245125,
      31.891923197913805,
      15.297057352064744,
      20.5408333578143,
      35.05182249514333,
      34.454766572701786,
      37.19489507589241,
      34.25127235583725,
      27.038631148539068,
      45.8282545294083,
      25.33326919504571,
      24.38632469870977,
      26.211814011330517,
      41.99836167940131,
      40.79252220640689,
      18.221232003909336,
      39.05820025919999,
      43.56419492386063,
      28.694941461229455,
      25.5757670641756,
      47.76547850081978,
      28.976545720097562,
      25.319389490427234,
      35.974731134858494,
      30.231210761842515,
      25.881497924442343,
      35.26809904027913,
      24.13864548687797,
      25.65727433018806,
      33.481053712859804,
      28.90292589585892,
      40.924427042503154,
      43.94910720971447,
      36.154736419219816,
      40.765125730743236,
      31.17398247088303,
      36.408022462365736,
      31.20406972200259,
      29.021509181339884,
      28.535942809736767,
      41.11206849598648,
      20.24831780903182,
      35.94817562018666,
      17.208536920485095,
      30.830705469300504,
      31.839270323306412,
      36.358632441848506,
      37.09915368163284,
      34.55239390967874,
      35.21443854250815,
      27.052237160659967,
      25.35135502263044,
      40.523221222926416,
      34.6265853838496,
      38.362985203160044,
      16.312361125387405,
      34.297271029790565,
      28.544617460806563,
      15.290622146192106,
      24.87397933714601,
      41.45236590605805,
      16.886533223634196,
      17.913093557431903,
      16.801796269167383,
      42.70986054457125,
      33.38176067022713,
      34.4364835270367,
      28.356102241483676,
      44.71428880975104,
      17.473254532951138,
      26.586505135279005,
      34.16839422524507,
      26.1360718644365,
      34.38421342242948,
      32.29240471148249,
      24.489274573498392,
      45.331980709756955,
      14.845369632708373,
      35.915151076696894,
      41.276049560943584,
      25.464754227115684,
      42.37704305323065,
      33.24535962248969,
      34.22412138767648,
      34.49937812622996,
      36.279633031625,
      34.25489915680771,
      44.991319743427084,
      41.41312703491292,
      32.29036501798848,
      42.53428286069133,
      38.70457472518585,
      41.6125087984747,
      37.36524414286333,
      24.423149488774357,
      45.774682915151246,
      17.6614899817066,
      33.57076378304738,
      23.222273260875234,
      16.691974978905034,
      27.514530965290334,
      30.753163620027337,
      40.58494049527828,
      21.487670948932937,
      38.671244840303345,
      33.35027834809629,
      41.862810564236774,
      48.548728019700334,
      33.5108747843118,
      46.64154732391107,
      31.71821566443416,
      34.98530763397058,
      37.60224615515771,
      37.71332769407654,
      31.6466339474606,
      28.457277432007682,
      23.049330776014813,
      28.203546696557254,
      37.07827160042097,
      42.545872708827886,
      36.28844977658817,
      41.56431976493339,
      45.143815335898125,
      25.06223545788172,
      22.89445052022966,
      33.57170721027752,
      21.340072590955742,
      40.691667338636414,
      31.96732656063082,
      32.311180864911734,
      17.874889785335142,
      33.89998389798273,
      21.02056073603117,
      18.97950635771766,
      38.416713134098416,
      27.08781323406553,
      35.30442066107079,
      34.156302802508876,
      43.83060126024865,
      34.48823728428948,
      30.353973827167923,
      22.337781911324228,
      30.723222895596756,
      41.86575370528173,
      37.39094324484598,
      14.90544121104853,
      33.2352552585738,
      32.87189813903011,
      26.15464347089241,
      30.853552160183796,
      29.388216793419197,
      37.282774674380455,
      36.70100251220058,
      24.845227022250345,
      30.829964013126627,
      27.92034653624615,
      38.33621353418782,
      43.054172685919184,
      27.96155995199784,
      43.538591685208424,
      13.993900892737575,
      28.26500522547149,
      24.130952122696343,
      26.843105661621387,
      33.88413385560375,
      33.28728941196812,
      24.727771263740223,
      27.18253342125099,
      40.02181776255412,
      34.03480128149598,
      33.621188287583664,
      50.05176187473725,
      44.44225051535106,
      31.02604364842272,
      23.898241051476777,
      48.392163394934116,
      22.746696177870845,
      13.935271443320975,
      28.108997504789794,
      38.34178275778115,
      27.656133015112626,
      45.52015205445989,
      32.38811265655568,
      31.939064808034356,
      39.91370567725733,
      26.41794944367459,
      34.65588621631983
    ],
    "bestSolution_randSpin": [
      34.386000602270215,
      26.15329963409325,
      29.795846751945113,
      40.691807386370215,
      39.02136828248441,
      38.679656575796756,
      27.925134727013173,
      33.6800657986833,
      45.40009197960591,
      30.439449674112396,
      37.6983563664644,
      40.708599009055845,
      25.364117158807616,
      39.38869492593652,
      31.891923197913805,
      15.297057352064744,
      23.556290590384023,
      37.467014977998204,
      34.454766572701786,
      37.19489507589241,
      34.25127235583725,
      29.00634395801167,
      45.8282545294083,
      25.33326919504571,
      25.172722338957904,
      26.211814011330517,
      41.99836167940131,
      40.18252240357286,
      18.221232003909336,
      40.71940714679879,
      43.56419492386063,
      28.694941461229455,
      28.938443815149895,
      47.76547850081978,
      28.976545720097562,
      28.536895533415873,
      35.974731134858494,
      34.289247133283276,
      25.154636835993166,
      32.835413154698855,
      24.13864548687797,
      25.65727433018806,
      33.481053712859804,
      29.897873394283163,
      43.453173037459834,
      43.94910720971447,
      36.154736419219816,
      40.050230012407134,
      31.13523026799479,
      36.408022462365736,
      29.956633733958963,
      30.740917070271138,
      28.535942809736767,
      40.48198470682896,
      22.56172582266914,
      35.94817562018666,
      18.283385310629725,
      33.30342078738974,
      31.023985794845963,
      32.75344818636612,
      37.41223516406615,
      37.264427156099345,
      35.21443854250815,
      27.052237160659967,
      29.545419678884866,
      42.65114329950461,
      32.959836123057755,
      39.19478224970198,
      16.312361125387405,
      34.297271029790565,
      28.544617460806563,
      15.290622146192106,
      18.92523428433313,
      41.45236590605805,
      16.886533223634196,
      18.483594151710456,
      18.59394709628544,
      42.70986054457125,
      36.251052317004536,
      33.30812550895679,
      28.356102241483676,
      44.71428880975104,
      19.0902679087031,
      27.47204372379795,
      34.16839422524507,
      28.31731931650111,
      34.38421342242948,
      31.857494396960565,
      24.489274573498392,
      45.331980709756955,
      15.809329030500745,
      35.915151076696894,
      41.276049560943584,
      24.784556280860567,
      38.406314554566066,
      30.982017163031216,
      34.22412138767648,
      33.07582410635835,
      39.92606364247357,
      34.25489915680771,
      44.991319743427084,
      41.41312703491292,
      32.29036501798848,
      42.907662965927315,
      44.01049083440455,
      44.49574811622921,
      37.36524414286333,
      24.423149488774357,
      45.774682915151246,
      19.985139763684437,
      34.63641497722286,
      23.222273260875234,
      18.357451373707313,
      27.271476018767636,
      30.753163620027337,
      39.2770360592204,
      21.487670948932937,
      39.099305824686695,
      33.35027834809629,
      41.862810564236774,
      47.764099634088154,
      35.84213847903095,
      46.64154732391107,
      31.71821566443416,
      34.98530763397058,
      37.60224615515771,
      37.71332769407654,
      31.6466339474606,
      28.457277432007682,
      23.049330776014813,
      31.2112580548434,
      42.885130298279016,
      42.545872708827886,
      36.28844977658817,
      41.56431976493339,
      45.143815335898125,
      25.06223545788172,
      22.89445052022966,
      33.57170721027752,
      22.858763202989493,
      40.691667338636414,
      31.96732656063082,
      34.12902064299701,
      17.874889785335142,
      33.89998389798273,
      26.965388952672782,
      18.97950635771766,
      36.20006274550983,
      30.75677079980306,
      35.30442066107079,
      34.156302802508876,
      42.303417652404065,
      34.48823728428948,
      30.353973827167923,
      23.19739725102052,
      31.86778114539834,
      42.72209967727575,
      38.544299202162286,
      14.90544121104853,
      33.2352552585738,
      34.18208167106673,
      30.528828922865603,
      28.593955676694158,
      29.388216793419197,
      37.282774674380455,
      36.633192076202654,
      24.845227022250345,
      34.24662204463594,
      27.92034653624615,
      38.33621353418782,
      43.054172685919184,
      26.94919832561186,
      42.239803020063626,
      15.84782745328706,
      26.879649391666003,
      24.130952122696343,
      29.467436224787694,
      31.112103406364625,
      33.28728941196812,
      27.06153369710409,
      27.18253342125099,
      40.02181776255412,
      34.03480128149598,
      33.621188287583664,
      50.05176187473725,
      44.44225051535106,
      31.02604364842272,
      23.898241051476777,
      48.40962783592239,
      22.746696177870845,
      13.935271443320975,
      30.035848271704822,
      36.13452245203851,
      27.656133015112626,
      48.78588027184457,
      33.40128542067261,
      29.900088534254,
      39.91370567725733,
      26.41794944367459,
      34.65588621631983
    ]
  },
  "results_with_spin": [
    38.15486405193669,
    36.103285980224314,
    32.75572426907844,
    40.80809763162068,
    44.660379328749784,
    39.98254588264102,
    32.241614166243934,
    42.35273210660193,
    45.860697107423306,
    32.5035517527243,
    37.6983563664644,
    47.00423847035425,
    31.25259182352916,
    47.82893377732854,
    41.103278536680854,
    16.99224895646614,
    26.304837676372863,
    46.755085769220486,
    40.23808526455309,
    44.648782010016006,
    45.460680930498626,
    33.70654899532636,
    49.683362053347885,
    30.135193648506355,
    36.31794725828964,
    30.169848351433885,
    48.92641589656658,
    43.74872018775747,
    20.934978962594542,
    43.911686222683315,
    43.767976767958615,
    41.21153135545452,
    32.272046453322886,
    47.83924058432518,
    31.446813266716873,
    33.357508085612054,
    42.748295581380376,
    38.571515588503104,
    35.177111689993275,
    47.01501320794263,
    31.64505507562047,
    30.459009680156367,
    38.98580846430161,
    39.003235747059634,
    43.453173037459834,
    47.24059293404436,
    36.70103374405102,
    40.765125730743236,
    40.12422653491326,
    38.16464078022694,
    38.26154856470825,
    32.477838589309,
    33.505987638617825,
    45.19058834696182,
    22.56172582266914,
    48.2310137555441,
    20.024075341671796,
    37.84315098046398,
    39.968389072621264,
    43.50811542001905,
    40.92099097299453,
    40.012914202687945,
    46.21268304613545,
    33.29489243877814,
    39.63313050482867,
    42.65114329950461,
    45.573293248012185,
    39.19478224970198,
    20.210824772267898,
    45.57191915929608,
    34.63420691850044,
    16.708652156809897,
    35.11212514488989,
    45.95995405743868,
    19.36519781372142,
    18.483594151710456,
    20.249026538576388,
    44.301270272812204,
    45.80300730894605,
    42.48817922552767,
    35.089898566463276,
    44.71428880975104,
    19.0902679087031,
    30.545519550356865,
    39.30892473270521,
    30.686118544026048,
    36.10258325454916,
    40.76859586555748,
    29.47083437312815,
    46.66985418134324,
    15.809329030500745,
    42.493608937576944,
    41.276049560943584,
    35.40498598812216,
    44.595038518225145,
    45.888116962496106,
    34.76182250000503,
    37.30212148876496,
    46.32976760048002,
    39.76757497707901,
    45.37452871484862,
    45.17480162883079,
    37.250295050519405,
    46.738663493786,
    47.635446345034694,
    45.053392518664175,
    38.70724436030399,
    31.796437445724152,
    47.71908271071841,
    22.894151424571284,
    42.23631020817769,
    30.310240807873303,
    18.357451373707313,
    29.553059851438046,
    43.62120879285636,
    49.35729032619199,
    27.218953075061812,
    40.63344942264598,
    39.82029763873901,
    41.862810564236774,
    48.548728019700334,
    39.85819104272086,
    47.902367139217844,
    34.866502821404026,
    44.11666145828606,
    39.60390592119364,
    37.72806141584101,
    36.14590165139272,
    35.56456683410963,
    26.00080201443211,
    40.83868366502128,
    42.885130298279016,
    45.76769818719957,
    45.09731530976438,
    43.811328924889445,
    48.204602883875296,
    29.06279368480792,
    24.44025142837386,
    38.75972822357842,
    22.858763202989493,
    44.36569956703345,
    44.60577102985512,
    37.33718069103179,
    19.62390573206155,
    35.14496768858319,
    32.430972817135014,
    20.36741694493196,
    39.21629080362311,
    41.14258909810957,
    41.345580529797374,
    42.99715141648657,
    46.3449096716023,
    45.740196948974514,
    41.94684010376191,
    26.059575929574823,
    31.86778114539834,
    43.28956394558431,
    39.24396852576811,
    16.204512913522336,
    36.50258603243739,
    41.05740766268635,
    35.145233936286054,
    40.58986786442143,
    41.07034098810847,
    37.282774674380455,
    41.987372688011334,
    27.855396709989098,
    41.77279372849323,
    31.257302961248463,
    45.2275069377033,
    46.68285057838402,
    43.19566550351627,
    45.86573391678471,
    18.813844387199325,
    34.47939831296752,
    26.73308383112339,
    33.85825468499438,
    39.75261768301597,
    39.93677621211411,
    40.47441719961628,
    27.18253342125099,
    49.45827814180534,
    35.93619643468496,
    36.04600312633316,
    50.05176187473725,
    50.254860292189704,
    38.053039986512395,
    24.635952681096228,
    48.79666861032999,
    32.06289144510475,
    18.565381982940465,
    30.035848271704822,
    46.63379046152759,
    36.418868109983606,
    48.78588027184457,
    41.547316329042786,
    41.16938115288792,
    43.61533182473068,
    39.117122842027804,
    40.07118967403536
  ],
  "results_without_spin": [
    34.386000602270215,
    26.15329963409325,
    29.795846751945113,
    40.691807386370215,
    39.02136828248441,
    38.679656575796756,
    27.925134727013173,
    33.6800657986833,
    45.40009197960591,
    30.439449674112396,
    37.6983563664644,
    40.708599009055845,
    25.364117158807616,
    39.38869492593652,
    31.891923197913805,
    15.297057352064744,
    23.556290590384023,
    37.467014977998204,
    34.454766572701786,
    37.19489507589241,
    34.25127235583725,
    29.00634395801167,
    45.8282545294083,
    25.33326919504571,
    25.172722338957904,
    26.211814011330517,
    41.99836167940131,
    40.18252240357286,
    18.221232003909336,
    40.71940714679879,
    43.56419492386063,
    28.694941461229455,
    28.938443815149895,
    47.76547850081978,
    28.976545720097562,
    28.536895533415873,
    35.974731134858494,
    34.289247133283276,
    25.154636835993166,
    32.835413154698855,
    24.13864548687797,
    25.65727433018806,
    33.481053712859804,
    29.897873394283163,
    43.453173037459834,
    43.94910720971447,
    36.154736419219816,
    40.050230012407134,
    31.13523026799479,
    36.408022462365736,
    29.956633733958963,
    30.740917070271138,
    28.535942809736767,
    40.48198470682896,
    22.56172582266914,
    35.94817562018666,
    18.283385310629725,
    33.30342078738974,
    31.023985794845963,
    32.75344818636612,
    37.41223516406615,
    37.264427156099345,
    35.21443854250815,
    27.052237160659967,
    29.545419678884866,
    42.65114329950461,
    32.959836123057755,
    39.19478224970198,
    16.312361125387405,
    34.297271029790565,
    28.544617460806563,
    15.290622146192106,
    18.92523428433313,
    41.45236590605805,
    16.886533223634196,
    18.483594151710456,
    18.59394709628544,
    42.70986054457125,
    36.251052317004536,
    33.30812550895679,
    28.356102241483676,
    44.71428880975104,
    19.0902679087031,
    27.47204372379795,
    34.16839422524507,
    28.31731931650111,
    34.38421342242948,
    31.857494396960565,
    24.489274573498392,
    45.331980709756955,
    15.809329030500745,
    35.915151076696894,
    41.276049560943584,
    24.784556280860567,
    38.406314554566066,
    30.982017163031216,
    34.22412138767648,
    33.07582410635835,
    39.92606364247357,
    34.25489915680771,
    44.991319743427084,
    41.41312703491292,
    32.29036501798848,
    42.907662965927315,
    44.01049083440455,
    44.49574811622921,
    37.36524414286333,
    24.423149488774357,
    45.774682915151246,
    19.985139763684437,
    34.63641497722286,
    23.222273260875234,
    18.357451373707313,
    27.271476018767636,
    30.753163620027337,
    39.2770360592204,
    21.487670948932937,
    39.099305824686695,
    33.35027834809629,
    41.862810564236774,
    47.764099634088154,
    35.84213847903095,
    46.64154732391107,
    31.71821566443416,
    34.98530763397058,
    37.60224615515771,
    37.71332769407654,
    31.6466339474606,
    28.457277432007682,
    23.049330776014813,
    31.2112580548434,
    42.885130298279016,
    42.545872708827886,
    36.28844977658817,
    41.56431976493339,
    45.143815335898125,
    25.06223545788172,
    22.89445052022966,
    33.57170721027752,
    22.858763202989493,
    40.691667338636414,
    31.96732656063082,
    34.12902064299701,
    17.874889785335142,
    33.89998389798273,
    26.965388952672782,
    18.97950635771766,
    36.20006274550983,
    30.75677079980306,
    35.30442066107079,
    34.156302802508876,
    42.303417652404065,
    34.48823728428948,
    30.353973827167923,
    23.19739725102052,
    31.86778114539834,
    42.72209967727575,
    38.544299202162286,
    14.90544121104853,
    33.2352552585738,
    34.18208167106673,
    30.528828922865603,
    28.593955676694158,
    29.388216793419197,
    37.282774674380455,
    36.633192076202654,
    24.845227022250345,
    34.24662204463594,
    27.92034653624615,
    38.33621353418782,
    43.054172685919184,
    26.94919832561186,
    42.239803020063626,
    15.84782745328706,
    26.879649391666003,
    24.130952122696343,
    29.467436224787694,
    31.112103406364625,
    33.28728941196812,
    27.06153369710409,
    27.18253342125099,
    40.02181776255412,
    34.03480128149598,
    33.621188287583664,
    50.05176187473725,
    44.44225051535106,
    31.02604364842272,
    23.898241051476777,
    48.40962783592239,
    22.746696177870845,
    13.935271443320975,
    30.035848271704822,
    36.13452245203851,
    27.656133015112626,
    48.78588027184457,
    33.40128542067261,
    29.900088534254,
    39.91370567725733,
    26.41794944367459,
    34.65588621631983
  ]
}


==> DataFinal/J_02_K_020/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1781674038852052,
        0.6057428351271633,
        0.7754559909401129
      ],
      "t_hat0": [
        -0.9579522358718988,
        -0.28689965720432825,
        0.0040125408495005396
      ],
      "name": "SAT-2",
      "azimuth_deg": 221.05252673834258,
      "elevation_deg": 56.511985753653775,
      "heading_deg": 92.03934044400148
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2034687131986519,
        0.5963621820252486,
        0.7765002450736054
      ],
      "t_hat0": [
        -0.695389486939068,
        0.470274847323197,
        -0.543392150688399
      ],
      "name": "SAT-2",
      "azimuth_deg": 186.83782532017108,
      "elevation_deg": 64.09724006423399,
      "heading_deg": 150.08770665714417
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18980661268649418,
        0.6024561690763838,
        0.7752548059330474
      ],
      "t_hat0": [
        0.42043251789207425,
        0.7634237354112141,
        -0.49032713376858844
      ],
      "name": "SAT-2",
      "azimuth_deg": 207.59347436874427,
      "elevation_deg": 60.21021002492763,
      "heading_deg": 220.63185189216117
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09513072517107754,
        0.5969465331998915,
        0.7966209773970654
      ],
      "t_hat0": [
        0.841169975369129,
        0.4761486223452081,
        -0.2563504670880464
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.05936323785687,
      "elevation_deg": 32.18319494277965,
      "heading_deg": 253.2454999339906
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23370328429039688,
        0.5610528685312522,
        0.7941048127449772
      ],
      "t_hat0": [
        -0.6539694742741466,
        -0.6950850364576758,
        0.29863140961765533
      ],
      "name": "SAT-2",
      "azimuth_deg": 98.96774945684034,
      "elevation_deg": 63.14046635162307,
      "heading_deg": 58.08285681468893
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2633797962159143,
        0.5653568256220807,
        0.7816666442082506
      ],
      "t_hat0": [
        -0.7880385227865929,
        0.34128397042679065,
        -0.5123675810724662
      ],
      "name": "SAT-2",
      "azimuth_deg": 111.22552035460077,
      "elevation_deg": 46.40460297182655,
      "heading_deg": 140.93640664837326
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.178380297771581,
        0.5711056332749216,
        0.8012607721638275
      ],
      "t_hat0": [
        0.7942446777135745,
        0.5642583454694283,
        -0.225361734754957
      ],
      "name": "SAT-2",
      "azimuth_deg": 286.5745554684963,
      "elevation_deg": 74.42509521158777,
      "heading_deg": 249.58305025492245
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24383865647720263,
        0.5105700344956197,
        0.8245368090525338
      ],
      "t_hat0": [
        -0.1479965524755194,
        -0.8598313645325498,
        0.4886584134356579
      ],
      "name": "SAT-2",
      "azimuth_deg": 52.51353927326778,
      "elevation_deg": 41.52520816001746,
      "heading_deg": 25.271233913318284
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18021923285134128,
        0.588241293850814,
        0.7883484054142524
      ],
      "t_hat0": [
        0.20265456209272723,
        -0.7620715450354095,
        0.6149618595574435
      ],
      "name": "SAT-2",
      "azimuth_deg": 236.655755510389,
      "elevation_deg": 68.87309529769055,
      "heading_deg": 3.6210239917713904
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12004269059716213,
        0.5538227190901106,
        0.8239357670679375
      ],
      "t_hat0": [
        -0.99018135760928,
        -0.006911983598894457,
        -0.1396177049151424
      ],
      "name": "SAT-2",
      "azimuth_deg": 304.94387575661295,
      "elevation_deg": 39.61800488594895,
      "heading_deg": 110.23980913011884
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24904901057452972,
        0.6175179301091693,
        0.7460872578495995
      ],
      "t_hat0": [
        -0.6747454161016753,
        0.4419969673028546,
        -0.5910645517579755
      ],
      "name": "SAT-2",
      "azimuth_deg": 158.6555530713903,
      "elevation_deg": 38.37338436278549,
      "heading_deg": 150.7438096386681
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24328252801024952,
        0.5413117333626495,
        0.8048572661589546
      ],
      "t_hat0": [
        0.8331655494564718,
        -0.3082452229167094,
        0.4591514453292331
      ],
      "name": "SAT-2",
      "azimuth_deg": 75.80106673330674,
      "elevation_deg": 53.24105460988889,
      "heading_deg": 316.8810109197355
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11419504841853736,
        0.5450545154109846,
        0.8305871815449507
      ],
      "t_hat0": [
        -0.7770860722258252,
        0.4718760455172417,
        -0.41649757984849073
      ],
      "name": "SAT-2",
      "azimuth_deg": 310.16576382552347,
      "elevation_deg": 36.30178837259169,
      "heading_deg": 144.76277963947314
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13679236805556394,
        0.5357698758866883,
        0.8332097503834877
      ],
      "t_hat0": [
        0.6867441593314155,
        0.6574720865363468,
        -0.3100208300255482
      ],
      "name": "SAT-2",
      "azimuth_deg": 323.232671793035,
      "elevation_deg": 41.72357521499256,
      "heading_deg": 240.18946567046865
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17070005940091892,
        0.5822242348150176,
        0.7949065543286142
      ],
      "t_hat0": [
        -0.9503573042946966,
        0.11572177947260755,
        -0.2888415896809369
      ],
      "name": "SAT-2",
      "azimuth_deg": 261.79817556057054,
      "elevation_deg": 67.03441307984532,
      "heading_deg": 120.92643495978172
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17398207992009043,
        0.605470858356684,
        0.7766178439538328
      ],
      "t_hat0": [
        -0.13669741235297408,
        0.7661609317138831,
        -0.6279420707129884
      ],
      "name": "SAT-2",
      "azimuth_deg": 226.04531727381104,
      "elevation_deg": 55.832085864013024,
      "heading_deg": 187.28607331298358
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24012968385425992,
        0.5785221909994339,
        0.779518960291068
      ],
      "t_hat0": [
        -0.5119817489684588,
        0.6067713214755975,
        -0.6080322788783135
      ],
      "name": "SAT-2",
      "azimuth_deg": 128.9209881645151,
      "elevation_deg": 56.93904170065607,
      "heading_deg": 163.71619367827003
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10223085979242752,
        0.5608566442472912,
        0.821576944606997
      ],
      "t_hat0": [
        -0.9864573266867921,
        0.04933119667139092,
        -0.15642370555934323
      ],
      "name": "SAT-2",
      "azimuth_deg": 297.65074813249385,
      "elevation_deg": 34.42104417390796,
      "heading_deg": 113.45607849464261
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23404550895767906,
        0.5921436960425015,
        0.7710956769259354
      ],
      "t_hat0": [
        -0.36991566954091837,
        0.6792345095344019,
        -0.633879230205293
      ],
      "name": "SAT-2",
      "azimuth_deg": 148.81320449195732,
      "elevation_deg": 54.891751260997495,
      "heading_deg": 172.98494131387386
    }
  ]
}

==> DataFinal/J_02_K_020/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16926216119292603,
        0.5597261544000176,
        0.8112070961652564
      ],
      "t_hat0": [
        0.9468691846476648,
        0.320741554214585,
        -0.02374031517648817
      ],
      "name": "SAT-2",
      "azimuth_deg": 313.23234807815675,
      "elevation_deg": 65.31575599721319,
      "heading_deg": 269.82406725649395
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 51.16426553415315,
      "bestSolution_spin0": 45.29912976790305,
      "bestSolution_spin1": 44.127605847258856,
      "bestSolution_randSpin": 44.127605847258856,
      "with_spin": 51.16426553415315,
      "without_spin": 44.127605847258856
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 45.82324916433482,
      "bestSolution_spin0": 33.32308993196722,
      "bestSolution_spin1": 35.22283762132421,
      "bestSolution_randSpin": 33.32308993196722,
      "with_spin": 45.82324916433482,
      "without_spin": 33.32308993196722
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 40.78422316324221,
      "bestSolution_spin0": 36.700581585483256,
      "bestSolution_spin1": 33.79000177834786,
      "bestSolution_randSpin": 33.79000177834786,
      "with_spin": 40.78422316324221,
      "without_spin": 33.79000177834786
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 59.90367963906263,
      "bestSolution_spin0": 49.479227448804814,
      "bestSolution_spin1": 46.49390967809258,
      "bestSolution_randSpin": 46.49390967809258,
      "with_spin": 59.90367963906263,
      "without_spin": 46.49390967809258
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 49.32440326880929,
      "bestSolution_spin0": 41.18406457586391,
      "bestSolution_spin1": 43.99065515779385,
      "bestSolution_randSpin": 43.99065515779385,
      "with_spin": 49.32440326880929,
      "without_spin": 43.99065515779385
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 53.75241457914757,
      "bestSolution_spin0": 46.10344319868114,
      "bestSolution_spin1": 43.160016908688235,
      "bestSolution_randSpin": 43.160016908688235,
      "with_spin": 53.75241457914757,
      "without_spin": 43.160016908688235
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 38.596164496495824,
      "bestSolution_spin0": 32.4202359444745,
      "bestSolution_spin1": 32.57955914539379,
      "bestSolution_randSpin": 32.4202359444745,
      "with_spin": 38.596164496495824,
      "without_spin": 32.4202359444745
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 60.096080722356206,
      "bestSolution_spin0": 44.89970517651559,
      "bestSolution_spin1": 46.08599296438086,
      "bestSolution_randSpin": 46.08599296438086,
      "with_spin": 60.096080722356206,
      "without_spin": 46.08599296438086
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 53.197001586042475,
      "bestSolution_spin0": 53.197001586042475,
      "bestSolution_spin1": 47.93885951989029,
      "bestSolution_randSpin": 53.197001586042475,
      "with_spin": 53.197001586042475,
      "without_spin": 53.197001586042475
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 46.82542956704929,
      "bestSolution_spin0": 30.268819129328623,
      "bestSolution_spin1": 34.589285834927544,
      "bestSolution_randSpin": 34.589285834927544,
      "with_spin": 46.82542956704929,
      "without_spin": 34.589285834927544
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      51.16426553415315,
      45.82324916433482,
      40.78422316324221,
      59.90367963906263,
      49.32440326880929,
      53.75241457914757,
      38.596164496495824,
      60.096080722356206,
      53.197001586042475,
      46.82542956704929
    ],
    "bestSolution_spin0": [
      45.29912976790305,
      33.32308993196722,
      36.700581585483256,
      49.479227448804814,
      41.18406457586391,
      46.10344319868114,
      32.4202359444745,
      44.89970517651559,
      53.197001586042475,
      30.268819129328623
    ],
    "bestSolution_spin1": [
      44.127605847258856,
      35.22283762132421,
      33.79000177834786,
      46.49390967809258,
      43.99065515779385,
      43.160016908688235,
      32.57955914539379,
      46.08599296438086,
      47.93885951989029,
      34.589285834927544
    ],
    "bestSolution_randSpin": [
      44.127605847258856,
      33.32308993196722,
      33.79000177834786,
      46.49390967809258,
      43.99065515779385,
      43.160016908688235,
      32.4202359444745,
      46.08599296438086,
      53.197001586042475,
      34.589285834927544
    ]
  },
  "results_with_spin": [
    51.16426553415315,
    45.82324916433482,
    40.78422316324221,
    59.90367963906263,
    49.32440326880929,
    53.75241457914757,
    38.596164496495824,
    60.096080722356206,
    53.197001586042475,
    46.82542956704929
  ],
  "results_without_spin": [
    44.127605847258856,
    33.32308993196722,
    33.79000177834786,
    46.49390967809258,
    43.99065515779385,
    43.160016908688235,
    32.4202359444745,
    46.08599296438086,
    53.197001586042475,
    34.589285834927544
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 49.985862805634795,
      "bestSolution_spin0": 46.080620897504396,
      "bestSolution_spin1": 43.738837854269384,
      "bestSolution_randSpin": 46.080620897504396,
      "with_spin": 49.985862805634795,
      "without_spin": 46.080620897504396
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 58.99032358754558,
      "bestSolution_spin0": 47.88912385973295,
      "bestSolution_spin1": 47.02671523697026,
      "bestSolution_randSpin": 47.02671523697026,
      "with_spin": 58.99032358754558,
      "without_spin": 47.02671523697026
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 37.07971805238532,
      "bestSolution_spin0": 31.024324381243044,
      "bestSolution_spin1": 31.760627181689667,
      "bestSolution_randSpin": 31.760627181689667,
      "with_spin": 37.07971805238532,
      "without_spin": 31.760627181689667
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 54.908634624507364,
      "bestSolution_spin0": 42.963613349657244,
      "bestSolution_spin1": 41.24292998012132,
      "bestSolution_randSpin": 42.963613349657244,
      "with_spin": 54.908634624507364,
      "without_spin": 42.963613349657244
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 50.31894977829005,
      "bestSolution_spin0": 34.24897765563964,
      "bestSolution_spin1": 37.93527192814418,
      "bestSolution_randSpin": 37.93527192814418,
      "with_spin": 50.31894977829005,
      "without_spin": 37.93527192814418
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 18.400314641293715,
      "bestSolution_spin0": 18.400314641293715,
      "bestSolution_spin1": 15.891650880175892,
      "bestSolution_randSpin": 15.891650880175892,
      "with_spin": 18.400314641293715,
      "without_spin": 15.891650880175892
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.516669252588724,
      "bestSolution_spin0": 27.516669252588724,
      "bestSolution_spin1": 23.039088300894676,
      "bestSolution_randSpin": 27.516669252588724,
      "with_spin": 27.516669252588724,
      "without_spin": 27.516669252588724
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 57.78590008555966,
      "bestSolution_spin0": 46.3812962314956,
      "bestSolution_spin1": 42.18730676301991,
      "bestSolution_randSpin": 46.3812962314956,
      "with_spin": 57.78590008555966,
      "without_spin": 46.3812962314956
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 46.51144574950406,
      "bestSolution_spin0": 41.235110317031314,
      "bestSolution_spin1": 42.5523754385141,
      "bestSolution_randSpin": 42.5523754385141,
      "with_spin": 46.51144574950406,
      "without_spin": 42.5523754385141
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 47.654664151761374,
      "bestSolution_spin0": 43.04243150517994,
      "bestSolution_spin1": 42.189000098489046,
      "bestSolution_randSpin": 42.189000098489046,
      "with_spin": 47.654664151761374,
      "without_spin": 42.189000098489046
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.985862805634795,
      58.99032358754558,
      37.07971805238532,
      54.908634624507364,
      50.31894977829005,
      18.400314641293715,
      27.516669252588724,
      57.78590008555966,
      46.51144574950406,
      47.654664151761374
    ],
    "bestSolution_spin0": [
      46.080620897504396,
      47.88912385973295,
      31.024324381243044,
      42.963613349657244,
      34.24897765563964,
      18.400314641293715,
      27.516669252588724,
      46.3812962314956,
      41.235110317031314,
      43.04243150517994
    ],
    "bestSolution_spin1": [
      43.738837854269384,
      47.02671523697026,
      31.760627181689667,
      41.24292998012132,
      37.93527192814418,
      15.891650880175892,
      23.039088300894676,
      42.18730676301991,
      42.5523754385141,
      42.189000098489046
    ],
    "bestSolution_randSpin": [
      46.080620897504396,
      47.02671523697026,
      31.760627181689667,
      42.963613349657244,
      37.93527192814418,
      15.891650880175892,
      27.516669252588724,
      46.3812962314956,
      42.5523754385141,
      42.189000098489046
    ]
  },
  "results_with_spin": [
    49.985862805634795,
    58.99032358754558,
    37.07971805238532,
    54.908634624507364,
    50.31894977829005,
    18.400314641293715,
    27.516669252588724,
    57.78590008555966,
    46.51144574950406,
    47.654664151761374
  ],
  "results_without_spin": [
    46.080620897504396,
    47.02671523697026,
    31.760627181689667,
    42.963613349657244,
    37.93527192814418,
    15.891650880175892,
    27.516669252588724,
    46.3812962314956,
    42.5523754385141,
    42.189000098489046
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 50.67886372907078,
      "bestSolution_spin0": 35.20793081903527,
      "bestSolution_spin1": 39.18129385350749,
      "bestSolution_randSpin": 39.18129385350749,
      "with_spin": 50.67886372907078,
      "without_spin": 39.18129385350749
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 44.64321699264778,
      "bestSolution_spin0": 31.82072282433598,
      "bestSolution_spin1": 31.66587438822992,
      "bestSolution_randSpin": 31.82072282433598,
      "with_spin": 44.64321699264778,
      "without_spin": 31.82072282433598
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 58.34018984256447,
      "bestSolution_spin0": 53.95754376721508,
      "bestSolution_spin1": 56.84252720731687,
      "bestSolution_randSpin": 56.84252720731687,
      "with_spin": 58.34018984256447,
      "without_spin": 56.84252720731687
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 34.24468438917993,
      "bestSolution_spin0": 30.392746717381122,
      "bestSolution_spin1": 28.613424813351262,
      "bestSolution_randSpin": 28.613424813351262,
      "with_spin": 34.24468438917993,
      "without_spin": 28.613424813351262
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 44.887262175858055,
      "bestSolution_spin0": 31.54116000926767,
      "bestSolution_spin1": 35.038840933086675,
      "bestSolution_randSpin": 31.54116000926767,
      "with_spin": 44.887262175858055,
      "without_spin": 31.54116000926767
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.822373613518785,
      "bestSolution_spin0": 33.844032568988325,
      "bestSolution_spin1": 33.42868176409769,
      "bestSolution_randSpin": 33.42868176409769,
      "with_spin": 34.822373613518785,
      "without_spin": 33.42868176409769
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 58.3752338307872,
      "bestSolution_spin0": 56.064778625625046,
      "bestSolution_spin1": 50.40751673561017,
      "bestSolution_randSpin": 50.40751673561017,
      "with_spin": 58.3752338307872,
      "without_spin": 50.40751673561017
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.53523541588474,
      "bestSolution_spin0": 42.19883288781161,
      "bestSolution_spin1": 47.23958762198633,
      "bestSolution_randSpin": 42.19883288781161,
      "with_spin": 52.53523541588474,
      "without_spin": 42.19883288781161
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 22.808528839654986,
      "bestSolution_spin0": 20.053395405831797,
      "bestSolution_spin1": 20.38245768341417,
      "bestSolution_randSpin": 20.38245768341417,
      "with_spin": 22.808528839654986,
      "without_spin": 20.38245768341417
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 53.21549543976854,
      "bestSolution_spin0": 47.051630493208,
      "bestSolution_spin1": 45.84040782361906,
      "bestSolution_randSpin": 47.051630493208,
      "with_spin": 53.21549543976854,
      "without_spin": 47.051630493208
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      50.67886372907078,
      44.64321699264778,
      58.34018984256447,
      34.24468438917993,
      44.887262175858055,
      34.822373613518785,
      58.3752338307872,
      52.53523541588474,
      22.808528839654986,
      53.21549543976854
    ],
    "bestSolution_spin0": [
      35.20793081903527,
      31.82072282433598,
      53.95754376721508,
      30.392746717381122,
      31.54116000926767,
      33.844032568988325,
      56.064778625625046,
      42.19883288781161,
      20.053395405831797,
      47.051630493208
    ],
    "bestSolution_spin1": [
      39.18129385350749,
      31.66587438822992,
      56.84252720731687,
      28.613424813351262,
      35.038840933086675,
      33.42868176409769,
      50.40751673561017,
      47.23958762198633,
      20.38245768341417,
      45.84040782361906
    ],
    "bestSolution_randSpin": [
      39.18129385350749,
      31.82072282433598,
      56.84252720731687,
      28.613424813351262,
      31.54116000926767,
      33.42868176409769,
      50.40751673561017,
      42.19883288781161,
      20.38245768341417,
      47.051630493208
    ]
  },
  "results_with_spin": [
    50.67886372907078,
    44.64321699264778,
    58.34018984256447,
    34.24468438917993,
    44.887262175858055,
    34.822373613518785,
    58.3752338307872,
    52.53523541588474,
    22.808528839654986,
    53.21549543976854
  ],
  "results_without_spin": [
    39.18129385350749,
    31.82072282433598,
    56.84252720731687,
    28.613424813351262,
    31.54116000926767,
    33.42868176409769,
    50.40751673561017,
    42.19883288781161,
    20.38245768341417,
    47.051630493208
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 57.42415263936519,
      "bestSolution_spin0": 56.56563332244038,
      "bestSolution_spin1": 57.42415263936519,
      "bestSolution_randSpin": 57.42415263936519,
      "with_spin": 57.42415263936519,
      "without_spin": 57.42415263936519
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 49.24237760021142,
      "bestSolution_spin0": 36.18716537909168,
      "bestSolution_spin1": 38.66528003606929,
      "bestSolution_randSpin": 38.66528003606929,
      "with_spin": 49.24237760021142,
      "without_spin": 38.66528003606929
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 43.01779196840418,
      "bestSolution_spin0": 32.071351666345585,
      "bestSolution_spin1": 31.80899343301354,
      "bestSolution_randSpin": 32.071351666345585,
      "with_spin": 43.01779196840418,
      "without_spin": 32.071351666345585
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 57.471354811908355,
      "bestSolution_spin0": 54.53012473106374,
      "bestSolution_spin1": 52.221711470216846,
      "bestSolution_randSpin": 52.221711470216846,
      "with_spin": 57.471354811908355,
      "without_spin": 52.221711470216846
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 38.09921293775538,
      "bestSolution_spin0": 38.09921293775538,
      "bestSolution_spin1": 36.07023138368936,
      "bestSolution_randSpin": 36.07023138368936,
      "with_spin": 38.09921293775538,
      "without_spin": 36.07023138368936
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 36.311249693096215,
      "bestSolution_spin0": 32.066027638933306,
      "bestSolution_spin1": 33.299975560581395,
      "bestSolution_randSpin": 32.066027638933306,
      "with_spin": 36.311249693096215,
      "without_spin": 32.066027638933306
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 51.808580046822854,
      "bestSolution_spin0": 41.787744789461975,
      "bestSolution_spin1": 40.22703786598806,
      "bestSolution_randSpin": 40.22703786598806,
      "with_spin": 51.808580046822854,
      "without_spin": 40.22703786598806
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.89188357698291,
      "bestSolution_spin0": 40.06050414811002,
      "bestSolution_spin1": 40.11916940683455,
      "bestSolution_randSpin": 40.06050414811002,
      "with_spin": 48.89188357698291,
      "without_spin": 40.06050414811002
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 46.90488744487926,
      "bestSolution_spin0": 35.11034469674026,
      "bestSolution_spin1": 34.05684930722029,
      "bestSolution_randSpin": 35.11034469674026,
      "with_spin": 46.90488744487926,
      "without_spin": 35.11034469674026
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 58.06584591123181,
      "bestSolution_spin0": 37.9216308054229,
      "bestSolution_spin1": 42.933597968456034,
      "bestSolution_randSpin": 37.9216308054229,
      "with_spin": 58.06584591123181,
      "without_spin": 37.9216308054229
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      57.42415263936519,
      49.24237760021142,
      43.01779196840418,
      57.471354811908355,
      38.09921293775538,
      36.311249693096215,
      51.808580046822854,
      48.89188357698291,
      46.90488744487926,
      58.06584591123181
    ],
    "bestSolution_spin0": [
      56.56563332244038,
      36.18716537909168,
      32.071351666345585,
      54.53012473106374,
      38.09921293775538,
      32.066027638933306,
      41.787744789461975,
      40.06050414811002,
      35.11034469674026,
      37.9216308054229
    ],
    "bestSolution_spin1": [
      57.42415263936519,
      38.66528003606929,
      31.80899343301354,
      52.221711470216846,
      36.07023138368936,
      33.299975560581395,
      40.22703786598806,
      40.11916940683455,
      34.05684930722029,
      42.933597968456034
    ],
    "bestSolution_randSpin": [
      57.42415263936519,
      38.66528003606929,
      32.071351666345585,
      52.221711470216846,
      36.07023138368936,
      32.066027638933306,
      40.22703786598806,
      40.06050414811002,
      35.11034469674026,
      37.9216308054229
    ]
  },
  "results_with_spin": [
    57.42415263936519,
    49.24237760021142,
    43.01779196840418,
    57.471354811908355,
    38.09921293775538,
    36.311249693096215,
    51.808580046822854,
    48.89188357698291,
    46.90488744487926,
    58.06584591123181
  ],
  "results_without_spin": [
    57.42415263936519,
    38.66528003606929,
    32.071351666345585,
    52.221711470216846,
    36.07023138368936,
    32.066027638933306,
    40.22703786598806,
    40.06050414811002,
    35.11034469674026,
    37.9216308054229
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 36.43772403474285,
      "bestSolution_spin0": 28.091967644840384,
      "bestSolution_spin1": 26.586679664194225,
      "bestSolution_randSpin": 26.586679664194225,
      "with_spin": 36.43772403474285,
      "without_spin": 26.586679664194225
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 31.211747008047087,
      "bestSolution_spin0": 31.211747008047087,
      "bestSolution_spin1": 29.26084632620277,
      "bestSolution_randSpin": 29.26084632620277,
      "with_spin": 31.211747008047087,
      "without_spin": 29.26084632620277
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 48.07300414497815,
      "bestSolution_spin0": 42.35045615834539,
      "bestSolution_spin1": 41.694245434417994,
      "bestSolution_randSpin": 41.694245434417994,
      "with_spin": 48.07300414497815,
      "without_spin": 41.694245434417994
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.92398045090624,
      "bestSolution_spin0": 33.86644393988363,
      "bestSolution_spin1": 34.15997333263276,
      "bestSolution_randSpin": 33.86644393988363,
      "with_spin": 42.92398045090624,
      "without_spin": 33.86644393988363
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 52.80134350187659,
      "bestSolution_spin0": 51.39449727480934,
      "bestSolution_spin1": 49.178131836975105,
      "bestSolution_randSpin": 51.39449727480934,
      "with_spin": 52.80134350187659,
      "without_spin": 51.39449727480934
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 57.63624353791727,
      "bestSolution_spin0": 57.50452150736824,
      "bestSolution_spin1": 57.63624353791727,
      "bestSolution_randSpin": 57.63624353791727,
      "with_spin": 57.63624353791727,
      "without_spin": 57.63624353791727
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 47.017093059450225,
      "bestSolution_spin0": 43.53405057521863,
      "bestSolution_spin1": 41.602237180793956,
      "bestSolution_randSpin": 41.602237180793956,
      "with_spin": 47.017093059450225,
      "without_spin": 41.602237180793956
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 47.02746159279223,
      "bestSolution_spin0": 47.02746159279223,
      "bestSolution_spin1": 45.50123500527695,
      "bestSolution_randSpin": 47.02746159279223,
      "with_spin": 47.02746159279223,
      "without_spin": 47.02746159279223
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.08885390974958,
      "bestSolution_spin0": 39.97994960522485,
      "bestSolution_spin1": 40.42496889117387,
      "bestSolution_randSpin": 39.97994960522485,
      "with_spin": 47.08885390974958,
      "without_spin": 39.97994960522485
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 52.32060454591041,
      "bestSolution_spin0": 43.73710741297937,
      "bestSolution_spin1": 44.11782871415236,
      "bestSolution_randSpin": 44.11782871415236,
      "with_spin": 52.32060454591041,
      "without_spin": 44.11782871415236
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      36.43772403474285,
      31.211747008047087,
      48.07300414497815,
      42.92398045090624,
      52.80134350187659,
      57.63624353791727,
      47.017093059450225,
      47.02746159279223,
      47.08885390974958,
      52.32060454591041
    ],
    "bestSolution_spin0": [
      28.091967644840384,
      31.211747008047087,
      42.35045615834539,
      33.86644393988363,
      51.39449727480934,
      57.50452150736824,
      43.53405057521863,
      47.02746159279223,
      39.97994960522485,
      43.73710741297937
    ],
    "bestSolution_spin1": [
      26.586679664194225,
      29.26084632620277,
      41.694245434417994,
      34.15997333263276,
      49.178131836975105,
      57.63624353791727,
      41.602237180793956,
      45.50123500527695,
      40.42496889117387,
      44.11782871415236
    ],
    "bestSolution_randSpin": [
      26.586679664194225,
      29.26084632620277,
      41.694245434417994,
      33.86644393988363,
      51.39449727480934,
      57.63624353791727,
      41.602237180793956,
      47.02746159279223,
      39.97994960522485,
      44.11782871415236
    ]
  },
  "results_with_spin": [
    36.43772403474285,
    31.211747008047087,
    48.07300414497815,
    42.92398045090624,
    52.80134350187659,
    57.63624353791727,
    47.017093059450225,
    47.02746159279223,
    47.08885390974958,
    52.32060454591041
  ],
  "results_without_spin": [
    26.586679664194225,
    29.26084632620277,
    41.694245434417994,
    33.86644393988363,
    51.39449727480934,
    57.63624353791727,
    41.602237180793956,
    47.02746159279223,
    39.97994960522485,
    44.11782871415236
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 53.951473254373,
      "bestSolution_spin0": 42.58101704332856,
      "bestSolution_spin1": 37.42496816375727,
      "bestSolution_randSpin": 42.58101704332856,
      "with_spin": 53.951473254373,
      "without_spin": 42.58101704332856
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 40.69893161524586,
      "bestSolution_spin0": 32.64914944182331,
      "bestSolution_spin1": 31.056738745680356,
      "bestSolution_randSpin": 32.64914944182331,
      "with_spin": 40.69893161524586,
      "without_spin": 32.64914944182331
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.68285985888636,
      "bestSolution_spin0": 32.797295966115925,
      "bestSolution_spin1": 28.2269446781135,
      "bestSolution_randSpin": 28.2269446781135,
      "with_spin": 45.68285985888636,
      "without_spin": 28.2269446781135
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 57.13336274317155,
      "bestSolution_spin0": 46.02854699854431,
      "bestSolution_spin1": 42.101213197662524,
      "bestSolution_randSpin": 46.02854699854431,
      "with_spin": 57.13336274317155,
      "without_spin": 46.02854699854431
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 28.965811838820656,
      "bestSolution_spin0": 22.01183531490623,
      "bestSolution_spin1": 22.681329523936327,
      "bestSolution_randSpin": 22.01183531490623,
      "with_spin": 28.965811838820656,
      "without_spin": 22.01183531490623
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 56.419059440892916,
      "bestSolution_spin0": 46.07913688248713,
      "bestSolution_spin1": 45.06898365137413,
      "bestSolution_randSpin": 45.06898365137413,
      "with_spin": 56.419059440892916,
      "without_spin": 45.06898365137413
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 21.498580867656983,
      "bestSolution_spin0": 19.62507465138452,
      "bestSolution_spin1": 18.831025925318965,
      "bestSolution_randSpin": 19.62507465138452,
      "with_spin": 21.498580867656983,
      "without_spin": 19.62507465138452
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 47.464374633178075,
      "bestSolution_spin0": 42.055251534796135,
      "bestSolution_spin1": 40.87580145902189,
      "bestSolution_randSpin": 42.055251534796135,
      "with_spin": 47.464374633178075,
      "without_spin": 42.055251534796135
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 50.14486398722966,
      "bestSolution_spin0": 35.34712580904093,
      "bestSolution_spin1": 33.75992979264664,
      "bestSolution_randSpin": 35.34712580904093,
      "with_spin": 50.14486398722966,
      "without_spin": 35.34712580904093
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.828820657095996,
      "bestSolution_spin0": 37.25672335209257,
      "bestSolution_spin1": 39.70176762265279,
      "bestSolution_randSpin": 37.25672335209257,
      "with_spin": 48.828820657095996,
      "without_spin": 37.25672335209257
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      53.951473254373,
      40.69893161524586,
      45.68285985888636,
      57.13336274317155,
      28.965811838820656,
      56.419059440892916,
      21.498580867656983,
      47.464374633178075,
      50.14486398722966,
      48.828820657095996
    ],
    "bestSolution_spin0": [
      42.58101704332856,
      32.64914944182331,
      32.797295966115925,
      46.02854699854431,
      22.01183531490623,
      46.07913688248713,
      19.62507465138452,
      42.055251534796135,
      35.34712580904093,
      37.25672335209257
    ],
    "bestSolution_spin1": [
      37.42496816375727,
      31.056738745680356,
      28.2269446781135,
      42.101213197662524,
      22.681329523936327,
      45.06898365137413,
      18.831025925318965,
      40.87580145902189,
      33.75992979264664,
      39.70176762265279
    ],
    "bestSolution_randSpin": [
      42.58101704332856,
      32.64914944182331,
      28.2269446781135,
      46.02854699854431,
      22.01183531490623,
      45.06898365137413,
      19.62507465138452,
      42.055251534796135,
      35.34712580904093,
      37.25672335209257
    ]
  },
  "results_with_spin": [
    53.951473254373,
    40.69893161524586,
    45.68285985888636,
    57.13336274317155,
    28.965811838820656,
    56.419059440892916,
    21.498580867656983,
    47.464374633178075,
    50.14486398722966,
    48.828820657095996
  ],
  "results_without_spin": [
    42.58101704332856,
    32.64914944182331,
    28.2269446781135,
    46.02854699854431,
    22.01183531490623,
    45.06898365137413,
    19.62507465138452,
    42.055251534796135,
    35.34712580904093,
    37.25672335209257
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 55.17912830958121,
      "bestSolution_spin0": 45.23140413507027,
      "bestSolution_spin1": 38.36980276753425,
      "bestSolution_randSpin": 45.23140413507027,
      "with_spin": 55.17912830958121,
      "without_spin": 45.23140413507027
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 51.23952687406489,
      "bestSolution_spin0": 51.11791122589921,
      "bestSolution_spin1": 42.09375226566923,
      "bestSolution_randSpin": 51.11791122589921,
      "with_spin": 51.23952687406489,
      "without_spin": 51.11791122589921
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 57.17519431382888,
      "bestSolution_spin0": 47.07053032354018,
      "bestSolution_spin1": 42.40637890650843,
      "bestSolution_randSpin": 42.40637890650843,
      "with_spin": 57.17519431382888,
      "without_spin": 42.40637890650843
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.54901309166683,
      "bestSolution_spin0": 32.52497225156145,
      "bestSolution_spin1": 32.636704384047654,
      "bestSolution_randSpin": 32.636704384047654,
      "with_spin": 42.54901309166683,
      "without_spin": 32.636704384047654
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 47.29468411285618,
      "bestSolution_spin0": 32.29381725862382,
      "bestSolution_spin1": 35.97505344949707,
      "bestSolution_randSpin": 32.29381725862382,
      "with_spin": 47.29468411285618,
      "without_spin": 32.29381725862382
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 59.18420890373743,
      "bestSolution_spin0": 51.412909494991176,
      "bestSolution_spin1": 49.23257048109957,
      "bestSolution_randSpin": 51.412909494991176,
      "with_spin": 59.18420890373743,
      "without_spin": 51.412909494991176
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 49.250165265519556,
      "bestSolution_spin0": 37.62401582717374,
      "bestSolution_spin1": 37.641293915953895,
      "bestSolution_randSpin": 37.62401582717374,
      "with_spin": 49.250165265519556,
      "without_spin": 37.62401582717374
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 45.81104254067257,
      "bestSolution_spin0": 45.81104254067257,
      "bestSolution_spin1": 45.05924198194801,
      "bestSolution_randSpin": 45.81104254067257,
      "with_spin": 45.81104254067257,
      "without_spin": 45.81104254067257
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 20.523370643999193,
      "bestSolution_spin0": 20.263099618437714,
      "bestSolution_spin1": 18.1393432737137,
      "bestSolution_randSpin": 18.1393432737137,
      "with_spin": 20.523370643999193,
      "without_spin": 18.1393432737137
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 58.4272394835297,
      "bestSolution_spin0": 46.25797878924043,
      "bestSolution_spin1": 45.261964608860374,
      "bestSolution_randSpin": 45.261964608860374,
      "with_spin": 58.4272394835297,
      "without_spin": 45.261964608860374
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      55.17912830958121,
      51.23952687406489,
      57.17519431382888,
      42.54901309166683,
      47.29468411285618,
      59.18420890373743,
      49.250165265519556,
      45.81104254067257,
      20.523370643999193,
      58.4272394835297
    ],
    "bestSolution_spin0": [
      45.23140413507027,
      51.11791122589921,
      47.07053032354018,
      32.52497225156145,
      32.29381725862382,
      51.412909494991176,
      37.62401582717374,
      45.81104254067257,
      20.263099618437714,
      46.25797878924043
    ],
    "bestSolution_spin1": [
      38.36980276753425,
      42.09375226566923,
      42.40637890650843,
      32.636704384047654,
      35.97505344949707,
      49.23257048109957,
      37.641293915953895,
      45.05924198194801,
      18.1393432737137,
      45.261964608860374
    ],
    "bestSolution_randSpin": [
      45.23140413507027,
      51.11791122589921,
      42.40637890650843,
      32.636704384047654,
      32.29381725862382,
      51.412909494991176,
      37.62401582717374,
      45.81104254067257,
      18.1393432737137,
      45.261964608860374
    ]
  },
  "results_with_spin": [
    55.17912830958121,
    51.23952687406489,
    57.17519431382888,
    42.54901309166683,
    47.29468411285618,
    59.18420890373743,
    49.250165265519556,
    45.81104254067257,
    20.523370643999193,
    58.4272394835297
  ],
  "results_without_spin": [
    45.23140413507027,
    51.11791122589921,
    42.40637890650843,
    32.636704384047654,
    32.29381725862382,
    51.412909494991176,
    37.62401582717374,
    45.81104254067257,
    18.1393432737137,
    45.261964608860374
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 45.00311229583175,
      "bestSolution_spin0": 36.48137795285311,
      "bestSolution_spin1": 35.56786812464801,
      "bestSolution_randSpin": 35.56786812464801,
      "with_spin": 45.00311229583175,
      "without_spin": 35.56786812464801
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 19.37499876164176,
      "bestSolution_spin0": 19.37499876164176,
      "bestSolution_spin1": 17.30617466283661,
      "bestSolution_randSpin": 17.30617466283661,
      "with_spin": 19.37499876164176,
      "without_spin": 17.30617466283661
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 43.61384795413524,
      "bestSolution_spin0": 26.198219345506317,
      "bestSolution_spin1": 29.164319021234913,
      "bestSolution_randSpin": 26.198219345506317,
      "with_spin": 43.61384795413524,
      "without_spin": 26.198219345506317
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 56.58903710210948,
      "bestSolution_spin0": 51.3194857835206,
      "bestSolution_spin1": 48.739363475704145,
      "bestSolution_randSpin": 48.739363475704145,
      "with_spin": 56.58903710210948,
      "without_spin": 48.739363475704145
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 23.24043132655143,
      "bestSolution_spin0": 20.583893144590427,
      "bestSolution_spin1": 18.595763573638447,
      "bestSolution_randSpin": 18.595763573638447,
      "with_spin": 23.24043132655143,
      "without_spin": 18.595763573638447
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 22.576658200837095,
      "bestSolution_spin0": 19.81501428150902,
      "bestSolution_spin1": 19.090744069630993,
      "bestSolution_randSpin": 19.81501428150902,
      "with_spin": 22.576658200837095,
      "without_spin": 19.81501428150902
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 22.93344883264563,
      "bestSolution_spin0": 22.93344883264563,
      "bestSolution_spin1": 20.407562658268482,
      "bestSolution_randSpin": 22.93344883264563,
      "with_spin": 22.93344883264563,
      "without_spin": 22.93344883264563
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 58.31252772869131,
      "bestSolution_spin0": 53.32373844335649,
      "bestSolution_spin1": 53.38061097453155,
      "bestSolution_randSpin": 53.38061097453155,
      "with_spin": 58.31252772869131,
      "without_spin": 53.38061097453155
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 60.45365153819597,
      "bestSolution_spin0": 42.997822518068055,
      "bestSolution_spin1": 48.895026859619016,
      "bestSolution_randSpin": 42.997822518068055,
      "with_spin": 60.45365153819597,
      "without_spin": 42.997822518068055
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 50.17512954702834,
      "bestSolution_spin0": 44.383449788300055,
      "bestSolution_spin1": 41.63599290024389,
      "bestSolution_randSpin": 44.383449788300055,
      "with_spin": 50.17512954702834,
      "without_spin": 44.383449788300055
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      45.00311229583175,
      19.37499876164176,
      43.61384795413524,
      56.58903710210948,
      23.24043132655143,
      22.576658200837095,
      22.93344883264563,
      58.31252772869131,
      60.45365153819597,
      50.17512954702834
    ],
    "bestSolution_spin0": [
      36.48137795285311,
      19.37499876164176,
      26.198219345506317,
      51.3194857835206,
      20.583893144590427,
      19.81501428150902,
      22.93344883264563,
      53.32373844335649,
      42.997822518068055,
      44.383449788300055
    ],
    "bestSolution_spin1": [
      35.56786812464801,
      17.30617466283661,
      29.164319021234913,
      48.739363475704145,
      18.595763573638447,
      19.090744069630993,
      20.407562658268482,
      53.38061097453155,
      48.895026859619016,
      41.63599290024389
    ],
    "bestSolution_randSpin": [
      35.56786812464801,
      17.30617466283661,
      26.198219345506317,
      48.739363475704145,
      18.595763573638447,
      19.81501428150902,
      22.93344883264563,
      53.38061097453155,
      42.997822518068055,
      44.383449788300055
    ]
  },
  "results_with_spin": [
    45.00311229583175,
    19.37499876164176,
    43.61384795413524,
    56.58903710210948,
    23.24043132655143,
    22.576658200837095,
    22.93344883264563,
    58.31252772869131,
    60.45365153819597,
    50.17512954702834
  ],
  "results_without_spin": [
    35.56786812464801,
    17.30617466283661,
    26.198219345506317,
    48.739363475704145,
    18.595763573638447,
    19.81501428150902,
    22.93344883264563,
    53.38061097453155,
    42.997822518068055,
    44.383449788300055
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.74317924500906,
      "bestSolution_spin0": 36.676453358129365,
      "bestSolution_spin1": 33.532621607983344,
      "bestSolution_randSpin": 33.532621607983344,
      "with_spin": 37.74317924500906,
      "without_spin": 33.532621607983344
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 50.46014811698088,
      "bestSolution_spin0": 50.071025342551266,
      "bestSolution_spin1": 47.912857762164485,
      "bestSolution_randSpin": 47.912857762164485,
      "with_spin": 50.46014811698088,
      "without_spin": 47.912857762164485
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 20.300858219055574,
      "bestSolution_spin0": 20.300858219055574,
      "bestSolution_spin1": 17.427535316944624,
      "bestSolution_randSpin": 20.300858219055574,
      "with_spin": 20.300858219055574,
      "without_spin": 20.300858219055574
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 33.75342959126927,
      "bestSolution_spin0": 33.75342959126927,
      "bestSolution_spin1": 31.940690949723344,
      "bestSolution_randSpin": 33.75342959126927,
      "with_spin": 33.75342959126927,
      "without_spin": 33.75342959126927
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 53.81185708636626,
      "bestSolution_spin0": 42.17196099603122,
      "bestSolution_spin1": 37.9891271559232,
      "bestSolution_randSpin": 37.9891271559232,
      "with_spin": 53.81185708636626,
      "without_spin": 37.9891271559232
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.19238494477656,
      "bestSolution_spin0": 34.19238494477656,
      "bestSolution_spin1": 31.745168931173005,
      "bestSolution_randSpin": 34.19238494477656,
      "with_spin": 34.19238494477656,
      "without_spin": 34.19238494477656
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 49.57694245593917,
      "bestSolution_spin0": 42.90980640106398,
      "bestSolution_spin1": 42.70748850473075,
      "bestSolution_randSpin": 42.70748850473075,
      "with_spin": 49.57694245593917,
      "without_spin": 42.70748850473075
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.58683973851534,
      "bestSolution_spin0": 36.31976490765872,
      "bestSolution_spin1": 35.69145701388477,
      "bestSolution_randSpin": 36.31976490765872,
      "with_spin": 52.58683973851534,
      "without_spin": 36.31976490765872
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 37.047224676589565,
      "bestSolution_spin0": 34.81697792774648,
      "bestSolution_spin1": 31.14573130534619,
      "bestSolution_randSpin": 31.14573130534619,
      "with_spin": 37.047224676589565,
      "without_spin": 31.14573130534619
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 63.98397772250728,
      "bestSolution_spin0": 53.73945625373689,
      "bestSolution_spin1": 57.789919427558466,
      "bestSolution_randSpin": 57.789919427558466,
      "with_spin": 63.98397772250728,
      "without_spin": 57.789919427558466
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.74317924500906,
      50.46014811698088,
      20.300858219055574,
      33.75342959126927,
      53.81185708636626,
      34.19238494477656,
      49.57694245593917,
      52.58683973851534,
      37.047224676589565,
      63.98397772250728
    ],
    "bestSolution_spin0": [
      36.676453358129365,
      50.071025342551266,
      20.300858219055574,
      33.75342959126927,
      42.17196099603122,
      34.19238494477656,
      42.90980640106398,
      36.31976490765872,
      34.81697792774648,
      53.73945625373689
    ],
    "bestSolution_spin1": [
      33.532621607983344,
      47.912857762164485,
      17.427535316944624,
      31.940690949723344,
      37.9891271559232,
      31.745168931173005,
      42.70748850473075,
      35.69145701388477,
      31.14573130534619,
      57.789919427558466
    ],
    "bestSolution_randSpin": [
      33.532621607983344,
      47.912857762164485,
      20.300858219055574,
      33.75342959126927,
      37.9891271559232,
      34.19238494477656,
      42.70748850473075,
      36.31976490765872,
      31.14573130534619,
      57.789919427558466
    ]
  },
  "results_with_spin": [
    37.74317924500906,
    50.46014811698088,
    20.300858219055574,
    33.75342959126927,
    53.81185708636626,
    34.19238494477656,
    49.57694245593917,
    52.58683973851534,
    37.047224676589565,
    63.98397772250728
  ],
  "results_without_spin": [
    33.532621607983344,
    47.912857762164485,
    20.300858219055574,
    33.75342959126927,
    37.9891271559232,
    34.19238494477656,
    42.70748850473075,
    36.31976490765872,
    31.14573130534619,
    57.789919427558466
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 16.410892226395056,
      "bestSolution_spin0": 16.410892226395056,
      "bestSolution_spin1": 14.89334500776283,
      "bestSolution_randSpin": 16.410892226395056,
      "with_spin": 16.410892226395056,
      "without_spin": 16.410892226395056
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 54.974578928979575,
      "bestSolution_spin0": 39.67803536882062,
      "bestSolution_spin1": 40.997888332061244,
      "bestSolution_randSpin": 40.997888332061244,
      "with_spin": 54.974578928979575,
      "without_spin": 40.997888332061244
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 55.49435142840866,
      "bestSolution_spin0": 43.77654550771665,
      "bestSolution_spin1": 45.802345302615116,
      "bestSolution_randSpin": 45.802345302615116,
      "with_spin": 55.49435142840866,
      "without_spin": 45.802345302615116
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 43.35696900751442,
      "bestSolution_spin0": 32.037177204701635,
      "bestSolution_spin1": 34.10629752954519,
      "bestSolution_randSpin": 32.037177204701635,
      "with_spin": 43.35696900751442,
      "without_spin": 32.037177204701635
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 54.989755250029205,
      "bestSolution_spin0": 45.19485632375078,
      "bestSolution_spin1": 45.157661537490284,
      "bestSolution_randSpin": 45.19485632375078,
      "with_spin": 54.989755250029205,
      "without_spin": 45.19485632375078
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 59.88988415379911,
      "bestSolution_spin0": 41.68359171636485,
      "bestSolution_spin1": 42.67294801935552,
      "bestSolution_randSpin": 41.68359171636485,
      "with_spin": 59.88988415379911,
      "without_spin": 41.68359171636485
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 46.72249814157197,
      "bestSolution_spin0": 44.45464069828163,
      "bestSolution_spin1": 43.58888638448071,
      "bestSolution_randSpin": 43.58888638448071,
      "with_spin": 46.72249814157197,
      "without_spin": 43.58888638448071
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 51.83210757617216,
      "bestSolution_spin0": 39.169817081915085,
      "bestSolution_spin1": 41.27965506534082,
      "bestSolution_randSpin": 39.169817081915085,
      "with_spin": 51.83210757617216,
      "without_spin": 39.169817081915085
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 51.535585553955826,
      "bestSolution_spin0": 43.75965596175192,
      "bestSolution_spin1": 43.71952477333118,
      "bestSolution_randSpin": 43.75965596175192,
      "with_spin": 51.535585553955826,
      "without_spin": 43.75965596175192
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 49.22590713289051,
      "bestSolution_spin0": 42.7297579112641,
      "bestSolution_spin1": 39.916193002802984,
      "bestSolution_randSpin": 39.916193002802984,
      "with_spin": 49.22590713289051,
      "without_spin": 39.916193002802984
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      16.410892226395056,
      54.974578928979575,
      55.49435142840866,
      43.35696900751442,
      54.989755250029205,
      59.88988415379911,
      46.72249814157197,
      51.83210757617216,
      51.535585553955826,
      49.22590713289051
    ],
    "bestSolution_spin0": [
      16.410892226395056,
      39.67803536882062,
      43.77654550771665,
      32.037177204701635,
      45.19485632375078,
      41.68359171636485,
      44.45464069828163,
      39.169817081915085,
      43.75965596175192,
      42.7297579112641
    ],
    "bestSolution_spin1": [
      14.89334500776283,
      40.997888332061244,
      45.802345302615116,
      34.10629752954519,
      45.157661537490284,
      42.67294801935552,
      43.58888638448071,
      41.27965506534082,
      43.71952477333118,
      39.916193002802984
    ],
    "bestSolution_randSpin": [
      16.410892226395056,
      40.997888332061244,
      45.802345302615116,
      32.037177204701635,
      45.19485632375078,
      41.68359171636485,
      43.58888638448071,
      39.169817081915085,
      43.75965596175192,
      39.916193002802984
    ]
  },
  "results_with_spin": [
    16.410892226395056,
    54.974578928979575,
    55.49435142840866,
    43.35696900751442,
    54.989755250029205,
    59.88988415379911,
    46.72249814157197,
    51.83210757617216,
    51.535585553955826,
    49.22590713289051
  ],
  "results_without_spin": [
    16.410892226395056,
    40.997888332061244,
    45.802345302615116,
    32.037177204701635,
    45.19485632375078,
    41.68359171636485,
    43.58888638448071,
    39.169817081915085,
    43.75965596175192,
    39.916193002802984
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 57.13651095604812,
      "bestSolution_spin0": 55.87968946315227,
      "bestSolution_spin1": 52.14690565075098,
      "bestSolution_randSpin": 52.14690565075098,
      "with_spin": 57.13651095604812,
      "without_spin": 52.14690565075098
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 59.45839515831944,
      "bestSolution_spin0": 48.18122098062228,
      "bestSolution_spin1": 48.05007434148815,
      "bestSolution_randSpin": 48.05007434148815,
      "with_spin": 59.45839515831944,
      "without_spin": 48.05007434148815
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 44.92563425779764,
      "bestSolution_spin0": 39.878125402522,
      "bestSolution_spin1": 40.47366288161837,
      "bestSolution_randSpin": 40.47366288161837,
      "with_spin": 44.92563425779764,
      "without_spin": 40.47366288161837
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 57.87945195126022,
      "bestSolution_spin0": 54.26803565961169,
      "bestSolution_spin1": 54.0863284500519,
      "bestSolution_randSpin": 54.26803565961169,
      "with_spin": 57.87945195126022,
      "without_spin": 54.26803565961169
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 57.82084578776954,
      "bestSolution_spin0": 52.46527992699189,
      "bestSolution_spin1": 53.813010357043545,
      "bestSolution_randSpin": 52.46527992699189,
      "with_spin": 57.82084578776954,
      "without_spin": 52.46527992699189
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 59.57831891641153,
      "bestSolution_spin0": 53.96463844764315,
      "bestSolution_spin1": 51.286313182415704,
      "bestSolution_randSpin": 53.96463844764315,
      "with_spin": 59.57831891641153,
      "without_spin": 53.96463844764315
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 46.65124318339139,
      "bestSolution_spin0": 42.14236124856688,
      "bestSolution_spin1": 43.66117441313413,
      "bestSolution_randSpin": 43.66117441313413,
      "with_spin": 46.65124318339139,
      "without_spin": 43.66117441313413
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 35.61191635653543,
      "bestSolution_spin0": 26.312243530125375,
      "bestSolution_spin1": 28.426703949110717,
      "bestSolution_randSpin": 28.426703949110717,
      "with_spin": 35.61191635653543,
      "without_spin": 28.426703949110717
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 57.6774811292318,
      "bestSolution_spin0": 55.68102672694566,
      "bestSolution_spin1": 57.6774811292318,
      "bestSolution_randSpin": 57.6774811292318,
      "with_spin": 57.6774811292318,
      "without_spin": 57.6774811292318
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 24.60550651608744,
      "bestSolution_spin0": 22.92962176652614,
      "bestSolution_spin1": 22.85220342425219,
      "bestSolution_randSpin": 22.92962176652614,
      "with_spin": 24.60550651608744,
      "without_spin": 22.92962176652614
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      57.13651095604812,
      59.45839515831944,
      44.92563425779764,
      57.87945195126022,
      57.82084578776954,
      59.57831891641153,
      46.65124318339139,
      35.61191635653543,
      57.6774811292318,
      24.60550651608744
    ],
    "bestSolution_spin0": [
      55.87968946315227,
      48.18122098062228,
      39.878125402522,
      54.26803565961169,
      52.46527992699189,
      53.96463844764315,
      42.14236124856688,
      26.312243530125375,
      55.68102672694566,
      22.92962176652614
    ],
    "bestSolution_spin1": [
      52.14690565075098,
      48.05007434148815,
      40.47366288161837,
      54.0863284500519,
      53.813010357043545,
      51.286313182415704,
      43.66117441313413,
      28.426703949110717,
      57.6774811292318,
      22.85220342425219
    ],
    "bestSolution_randSpin": [
      52.14690565075098,
      48.05007434148815,
      40.47366288161837,
      54.26803565961169,
      52.46527992699189,
      53.96463844764315,
      43.66117441313413,
      28.426703949110717,
      57.6774811292318,
      22.92962176652614
    ]
  },
  "results_with_spin": [
    57.13651095604812,
    59.45839515831944,
    44.92563425779764,
    57.87945195126022,
    57.82084578776954,
    59.57831891641153,
    46.65124318339139,
    35.61191635653543,
    57.6774811292318,
    24.60550651608744
  ],
  "results_without_spin": [
    52.14690565075098,
    48.05007434148815,
    40.47366288161837,
    54.26803565961169,
    52.46527992699189,
    53.96463844764315,
    43.66117441313413,
    28.426703949110717,
    57.6774811292318,
    22.92962176652614
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 54.83468726709528,
      "bestSolution_spin0": 43.7126405966429,
      "bestSolution_spin1": 43.245215062344386,
      "bestSolution_randSpin": 43.7126405966429,
      "with_spin": 54.83468726709528,
      "without_spin": 43.7126405966429
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 34.04558291115377,
      "bestSolution_spin0": 30.18613861722637,
      "bestSolution_spin1": 27.165349043580278,
      "bestSolution_randSpin": 27.165349043580278,
      "with_spin": 34.04558291115377,
      "without_spin": 27.165349043580278
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 20.5558646089295,
      "bestSolution_spin0": 20.294599677007238,
      "bestSolution_spin1": 18.042809499588362,
      "bestSolution_randSpin": 20.294599677007238,
      "with_spin": 20.5558646089295,
      "without_spin": 20.294599677007238
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 35.391478503205214,
      "bestSolution_spin0": 29.73733722341278,
      "bestSolution_spin1": 27.4322347953693,
      "bestSolution_randSpin": 29.73733722341278,
      "with_spin": 35.391478503205214,
      "without_spin": 29.73733722341278
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 52.123845393848605,
      "bestSolution_spin0": 38.713239157264844,
      "bestSolution_spin1": 39.385856119213784,
      "bestSolution_randSpin": 39.385856119213784,
      "with_spin": 52.123845393848605,
      "without_spin": 39.385856119213784
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 55.19487204066074,
      "bestSolution_spin0": 38.92197906276364,
      "bestSolution_spin1": 45.97739249572274,
      "bestSolution_randSpin": 38.92197906276364,
      "with_spin": 55.19487204066074,
      "without_spin": 38.92197906276364
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 31.376543107379277,
      "bestSolution_spin0": 25.47925286020408,
      "bestSolution_spin1": 25.026857829874423,
      "bestSolution_randSpin": 25.026857829874423,
      "with_spin": 31.376543107379277,
      "without_spin": 25.026857829874423
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.47281325512908,
      "bestSolution_spin0": 43.44527154736045,
      "bestSolution_spin1": 47.54173891502465,
      "bestSolution_randSpin": 43.44527154736045,
      "with_spin": 48.47281325512908,
      "without_spin": 43.44527154736045
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 41.18835970591228,
      "bestSolution_spin0": 38.82120314536842,
      "bestSolution_spin1": 36.65447839743942,
      "bestSolution_randSpin": 36.65447839743942,
      "with_spin": 41.18835970591228,
      "without_spin": 36.65447839743942
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 52.19287061414347,
      "bestSolution_spin0": 49.01734883688315,
      "bestSolution_spin1": 47.155117439751066,
      "bestSolution_randSpin": 47.155117439751066,
      "with_spin": 52.19287061414347,
      "without_spin": 47.155117439751066
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      54.83468726709528,
      34.04558291115377,
      20.5558646089295,
      35.391478503205214,
      52.123845393848605,
      55.19487204066074,
      31.376543107379277,
      48.47281325512908,
      41.18835970591228,
      52.19287061414347
    ],
    "bestSolution_spin0": [
      43.7126405966429,
      30.18613861722637,
      20.294599677007238,
      29.73733722341278,
      38.713239157264844,
      38.92197906276364,
      25.47925286020408,
      43.44527154736045,
      38.82120314536842,
      49.01734883688315
    ],
    "bestSolution_spin1": [
      43.245215062344386,
      27.165349043580278,
      18.042809499588362,
      27.4322347953693,
      39.385856119213784,
      45.97739249572274,
      25.026857829874423,
      47.54173891502465,
      36.65447839743942,
      47.155117439751066
    ],
    "bestSolution_randSpin": [
      43.7126405966429,
      27.165349043580278,
      20.294599677007238,
      29.73733722341278,
      39.385856119213784,
      38.92197906276364,
      25.026857829874423,
      43.44527154736045,
      36.65447839743942,
      47.155117439751066
    ]
  },
  "results_with_spin": [
    54.83468726709528,
    34.04558291115377,
    20.5558646089295,
    35.391478503205214,
    52.123845393848605,
    55.19487204066074,
    31.376543107379277,
    48.47281325512908,
    41.18835970591228,
    52.19287061414347
  ],
  "results_without_spin": [
    43.7126405966429,
    27.165349043580278,
    20.294599677007238,
    29.73733722341278,
    39.385856119213784,
    38.92197906276364,
    25.026857829874423,
    43.44527154736045,
    36.65447839743942,
    47.155117439751066
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 61.44816409378965,
      "bestSolution_spin0": 57.497055524448044,
      "bestSolution_spin1": 54.94410737669881,
      "bestSolution_randSpin": 57.497055524448044,
      "with_spin": 61.44816409378965,
      "without_spin": 57.497055524448044
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 42.78386926849803,
      "bestSolution_spin0": 42.78386926849803,
      "bestSolution_spin1": 39.96867234659849,
      "bestSolution_randSpin": 42.78386926849803,
      "with_spin": 42.78386926849803,
      "without_spin": 42.78386926849803
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 61.044051640897834,
      "bestSolution_spin0": 57.23668061668835,
      "bestSolution_spin1": 57.230193416412675,
      "bestSolution_randSpin": 57.230193416412675,
      "with_spin": 61.044051640897834,
      "without_spin": 57.230193416412675
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.569300105864315,
      "bestSolution_spin0": 37.95178267185832,
      "bestSolution_spin1": 37.36835085397107,
      "bestSolution_randSpin": 37.36835085397107,
      "with_spin": 42.569300105864315,
      "without_spin": 37.36835085397107
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 53.60393759125268,
      "bestSolution_spin0": 40.705451717123736,
      "bestSolution_spin1": 35.76661288616255,
      "bestSolution_randSpin": 35.76661288616255,
      "with_spin": 53.60393759125268,
      "without_spin": 35.76661288616255
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 47.99807028386569,
      "bestSolution_spin0": 44.28218008711851,
      "bestSolution_spin1": 45.07451801245477,
      "bestSolution_randSpin": 45.07451801245477,
      "with_spin": 47.99807028386569,
      "without_spin": 45.07451801245477
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 46.88891793334994,
      "bestSolution_spin0": 46.88891793334994,
      "bestSolution_spin1": 40.870007978050886,
      "bestSolution_randSpin": 40.870007978050886,
      "with_spin": 46.88891793334994,
      "without_spin": 40.870007978050886
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 45.01982330196922,
      "bestSolution_spin0": 41.55484764102709,
      "bestSolution_spin1": 41.40150675532105,
      "bestSolution_randSpin": 41.40150675532105,
      "with_spin": 45.01982330196922,
      "without_spin": 41.40150675532105
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 44.516458223082864,
      "bestSolution_spin0": 35.63313019149928,
      "bestSolution_spin1": 35.72156129177977,
      "bestSolution_randSpin": 35.72156129177977,
      "with_spin": 44.516458223082864,
      "without_spin": 35.72156129177977
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 30.923130685713293,
      "bestSolution_spin0": 29.012826921372774,
      "bestSolution_spin1": 27.63752123645739,
      "bestSolution_randSpin": 27.63752123645739,
      "with_spin": 30.923130685713293,
      "without_spin": 27.63752123645739
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      61.44816409378965,
      42.78386926849803,
      61.044051640897834,
      42.569300105864315,
      53.60393759125268,
      47.99807028386569,
      46.88891793334994,
      45.01982330196922,
      44.516458223082864,
      30.923130685713293
    ],
    "bestSolution_spin0": [
      57.497055524448044,
      42.78386926849803,
      57.23668061668835,
      37.95178267185832,
      40.705451717123736,
      44.28218008711851,
      46.88891793334994,
      41.55484764102709,
      35.63313019149928,
      29.012826921372774
    ],
    "bestSolution_spin1": [
      54.94410737669881,
      39.96867234659849,
      57.230193416412675,
      37.36835085397107,
      35.76661288616255,
      45.07451801245477,
      40.870007978050886,
      41.40150675532105,
      35.72156129177977,
      27.63752123645739
    ],
    "bestSolution_randSpin": [
      57.497055524448044,
      42.78386926849803,
      57.230193416412675,
      37.36835085397107,
      35.76661288616255,
      45.07451801245477,
      40.870007978050886,
      41.40150675532105,
      35.72156129177977,
      27.63752123645739
    ]
  },
  "results_with_spin": [
    61.44816409378965,
    42.78386926849803,
    61.044051640897834,
    42.569300105864315,
    53.60393759125268,
    47.99807028386569,
    46.88891793334994,
    45.01982330196922,
    44.516458223082864,
    30.923130685713293
  ],
  "results_without_spin": [
    57.497055524448044,
    42.78386926849803,
    57.230193416412675,
    37.36835085397107,
    35.76661288616255,
    45.07451801245477,
    40.870007978050886,
    41.40150675532105,
    35.72156129177977,
    27.63752123645739
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 51.635520751097005,
      "bestSolution_spin0": 42.44210923541052,
      "bestSolution_spin1": 37.096525888624456,
      "bestSolution_randSpin": 42.44210923541052,
      "with_spin": 51.635520751097005,
      "without_spin": 42.44210923541052
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 53.11400196693359,
      "bestSolution_spin0": 52.56587991817478,
      "bestSolution_spin1": 43.683539305826606,
      "bestSolution_randSpin": 52.56587991817478,
      "with_spin": 53.11400196693359,
      "without_spin": 52.56587991817478
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 60.895688763408025,
      "bestSolution_spin0": 54.79953611125682,
      "bestSolution_spin1": 49.71359779661632,
      "bestSolution_randSpin": 49.71359779661632,
      "with_spin": 60.895688763408025,
      "without_spin": 49.71359779661632
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 56.54353101263959,
      "bestSolution_spin0": 48.77362522724153,
      "bestSolution_spin1": 45.558030212846326,
      "bestSolution_randSpin": 45.558030212846326,
      "with_spin": 56.54353101263959,
      "without_spin": 45.558030212846326
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 55.75844407903101,
      "bestSolution_spin0": 53.004930574176626,
      "bestSolution_spin1": 47.465056384483695,
      "bestSolution_randSpin": 47.465056384483695,
      "with_spin": 55.75844407903101,
      "without_spin": 47.465056384483695
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 63.80875927863716,
      "bestSolution_spin0": 57.49017066494662,
      "bestSolution_spin1": 57.94874112797679,
      "bestSolution_randSpin": 57.94874112797679,
      "with_spin": 63.80875927863716,
      "without_spin": 57.94874112797679
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 34.84192243018697,
      "bestSolution_spin0": 29.98430294793577,
      "bestSolution_spin1": 29.97214185694243,
      "bestSolution_randSpin": 29.97214185694243,
      "with_spin": 34.84192243018697,
      "without_spin": 29.97214185694243
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 26.253763950655692,
      "bestSolution_spin0": 26.253763950655692,
      "bestSolution_spin1": 23.547578808763024,
      "bestSolution_randSpin": 23.547578808763024,
      "with_spin": 26.253763950655692,
      "without_spin": 23.547578808763024
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 45.031121962966104,
      "bestSolution_spin0": 34.09765712784678,
      "bestSolution_spin1": 35.80810660770406,
      "bestSolution_randSpin": 35.80810660770406,
      "with_spin": 45.031121962966104,
      "without_spin": 35.80810660770406
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 31.21941728141609,
      "bestSolution_spin0": 27.334575066160973,
      "bestSolution_spin1": 26.064889299553926,
      "bestSolution_randSpin": 27.334575066160973,
      "with_spin": 31.21941728141609,
      "without_spin": 27.334575066160973
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      51.635520751097005,
      53.11400196693359,
      60.895688763408025,
      56.54353101263959,
      55.75844407903101,
      63.80875927863716,
      34.84192243018697,
      26.253763950655692,
      45.031121962966104,
      31.21941728141609
    ],
    "bestSolution_spin0": [
      42.44210923541052,
      52.56587991817478,
      54.79953611125682,
      48.77362522724153,
      53.004930574176626,
      57.49017066494662,
      29.98430294793577,
      26.253763950655692,
      34.09765712784678,
      27.334575066160973
    ],
    "bestSolution_spin1": [
      37.096525888624456,
      43.683539305826606,
      49.71359779661632,
      45.558030212846326,
      47.465056384483695,
      57.94874112797679,
      29.97214185694243,
      23.547578808763024,
      35.80810660770406,
      26.064889299553926
    ],
    "bestSolution_randSpin": [
      42.44210923541052,
      52.56587991817478,
      49.71359779661632,
      45.558030212846326,
      47.465056384483695,
      57.94874112797679,
      29.97214185694243,
      23.547578808763024,
      35.80810660770406,
      27.334575066160973
    ]
  },
  "results_with_spin": [
    51.635520751097005,
    53.11400196693359,
    60.895688763408025,
    56.54353101263959,
    55.75844407903101,
    63.80875927863716,
    34.84192243018697,
    26.253763950655692,
    45.031121962966104,
    31.21941728141609
  ],
  "results_without_spin": [
    42.44210923541052,
    52.56587991817478,
    49.71359779661632,
    45.558030212846326,
    47.465056384483695,
    57.94874112797679,
    29.97214185694243,
    23.547578808763024,
    35.80810660770406,
    27.334575066160973
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 53.20528689500787,
      "bestSolution_spin0": 46.58427423123657,
      "bestSolution_spin1": 43.391700921985965,
      "bestSolution_randSpin": 43.391700921985965,
      "with_spin": 53.20528689500787,
      "without_spin": 43.391700921985965
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 60.924161273594635,
      "bestSolution_spin0": 41.412497465095335,
      "bestSolution_spin1": 44.10721504060568,
      "bestSolution_randSpin": 44.10721504060568,
      "with_spin": 60.924161273594635,
      "without_spin": 44.10721504060568
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 46.64509663467763,
      "bestSolution_spin0": 41.857464972642944,
      "bestSolution_spin1": 35.04588276395772,
      "bestSolution_randSpin": 41.857464972642944,
      "with_spin": 46.64509663467763,
      "without_spin": 41.857464972642944
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 23.49586523146614,
      "bestSolution_spin0": 21.59461083195947,
      "bestSolution_spin1": 18.690650830746655,
      "bestSolution_randSpin": 18.690650830746655,
      "with_spin": 23.49586523146614,
      "without_spin": 18.690650830746655
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 43.05950258647792,
      "bestSolution_spin0": 42.934819254363504,
      "bestSolution_spin1": 43.05950258647792,
      "bestSolution_randSpin": 43.05950258647792,
      "with_spin": 43.05950258647792,
      "without_spin": 43.05950258647792
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 41.984736118859715,
      "bestSolution_spin0": 31.724296667184866,
      "bestSolution_spin1": 29.967830589375946,
      "bestSolution_randSpin": 31.724296667184866,
      "with_spin": 41.984736118859715,
      "without_spin": 31.724296667184866
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 22.253553087828138,
      "bestSolution_spin0": 21.391261698096574,
      "bestSolution_spin1": 18.795494192517825,
      "bestSolution_randSpin": 18.795494192517825,
      "with_spin": 22.253553087828138,
      "without_spin": 18.795494192517825
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 47.37982928565897,
      "bestSolution_spin0": 46.83905241947391,
      "bestSolution_spin1": 43.27622375945951,
      "bestSolution_randSpin": 46.83905241947391,
      "with_spin": 47.37982928565897,
      "without_spin": 46.83905241947391
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 50.764566642234556,
      "bestSolution_spin0": 39.21467876380112,
      "bestSolution_spin1": 33.41256954156685,
      "bestSolution_randSpin": 39.21467876380112,
      "with_spin": 50.764566642234556,
      "without_spin": 39.21467876380112
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 52.75496019662165,
      "bestSolution_spin0": 39.73342471853455,
      "bestSolution_spin1": 44.99130593192784,
      "bestSolution_randSpin": 44.99130593192784,
      "with_spin": 52.75496019662165,
      "without_spin": 44.99130593192784
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      53.20528689500787,
      60.924161273594635,
      46.64509663467763,
      23.49586523146614,
      43.05950258647792,
      41.984736118859715,
      22.253553087828138,
      47.37982928565897,
      50.764566642234556,
      52.75496019662165
    ],
    "bestSolution_spin0": [
      46.58427423123657,
      41.412497465095335,
      41.857464972642944,
      21.59461083195947,
      42.934819254363504,
      31.724296667184866,
      21.391261698096574,
      46.83905241947391,
      39.21467876380112,
      39.73342471853455
    ],
    "bestSolution_spin1": [
      43.391700921985965,
      44.10721504060568,
      35.04588276395772,
      18.690650830746655,
      43.05950258647792,
      29.967830589375946,
      18.795494192517825,
      43.27622375945951,
      33.41256954156685,
      44.99130593192784
    ],
    "bestSolution_randSpin": [
      43.391700921985965,
      44.10721504060568,
      41.857464972642944,
      18.690650830746655,
      43.05950258647792,
      31.724296667184866,
      18.795494192517825,
      46.83905241947391,
      39.21467876380112,
      44.99130593192784
    ]
  },
  "results_with_spin": [
    53.20528689500787,
    60.924161273594635,
    46.64509663467763,
    23.49586523146614,
    43.05950258647792,
    41.984736118859715,
    22.253553087828138,
    47.37982928565897,
    50.764566642234556,
    52.75496019662165
  ],
  "results_without_spin": [
    43.391700921985965,
    44.10721504060568,
    41.857464972642944,
    18.690650830746655,
    43.05950258647792,
    31.724296667184866,
    18.795494192517825,
    46.83905241947391,
    39.21467876380112,
    44.99130593192784
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 49.06005710289955,
      "bestSolution_spin0": 37.35276533704508,
      "bestSolution_spin1": 34.990270304505174,
      "bestSolution_randSpin": 34.990270304505174,
      "with_spin": 49.06005710289955,
      "without_spin": 34.990270304505174
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 63.13518416098614,
      "bestSolution_spin0": 51.050908645664364,
      "bestSolution_spin1": 47.19422086634899,
      "bestSolution_randSpin": 51.050908645664364,
      "with_spin": 63.13518416098614,
      "without_spin": 51.050908645664364
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 58.18083592573546,
      "bestSolution_spin0": 43.20852842209818,
      "bestSolution_spin1": 42.76286337690794,
      "bestSolution_randSpin": 42.76286337690794,
      "with_spin": 58.18083592573546,
      "without_spin": 42.76286337690794
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 55.889977635923,
      "bestSolution_spin0": 38.82232726527723,
      "bestSolution_spin1": 37.04349772259275,
      "bestSolution_randSpin": 37.04349772259275,
      "with_spin": 55.889977635923,
      "without_spin": 37.04349772259275
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 25.497828990719803,
      "bestSolution_spin0": 24.679057691209763,
      "bestSolution_spin1": 23.159566012225813,
      "bestSolution_randSpin": 24.679057691209763,
      "with_spin": 25.497828990719803,
      "without_spin": 24.679057691209763
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 39.522856452243076,
      "bestSolution_spin0": 36.1712304360588,
      "bestSolution_spin1": 34.07469108611784,
      "bestSolution_randSpin": 36.1712304360588,
      "with_spin": 39.522856452243076,
      "without_spin": 36.1712304360588
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 57.06259065160053,
      "bestSolution_spin0": 54.70290542929707,
      "bestSolution_spin1": 51.84110897357736,
      "bestSolution_randSpin": 54.70290542929707,
      "with_spin": 57.06259065160053,
      "without_spin": 54.70290542929707
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.96571370351572,
      "bestSolution_spin0": 45.93122561234941,
      "bestSolution_spin1": 44.23653680284275,
      "bestSolution_randSpin": 45.93122561234941,
      "with_spin": 48.96571370351572,
      "without_spin": 45.93122561234941
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 19.002041536910657,
      "bestSolution_spin0": 19.002041536910657,
      "bestSolution_spin1": 16.91273328614036,
      "bestSolution_randSpin": 16.91273328614036,
      "with_spin": 19.002041536910657,
      "without_spin": 16.91273328614036
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 40.03714960355983,
      "bestSolution_spin0": 37.29494523950467,
      "bestSolution_spin1": 37.16134721239455,
      "bestSolution_randSpin": 37.16134721239455,
      "with_spin": 40.03714960355983,
      "without_spin": 37.16134721239455
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.06005710289955,
      63.13518416098614,
      58.18083592573546,
      55.889977635923,
      25.497828990719803,
      39.522856452243076,
      57.06259065160053,
      48.96571370351572,
      19.002041536910657,
      40.03714960355983
    ],
    "bestSolution_spin0": [
      37.35276533704508,
      51.050908645664364,
      43.20852842209818,
      38.82232726527723,
      24.679057691209763,
      36.1712304360588,
      54.70290542929707,
      45.93122561234941,
      19.002041536910657,
      37.29494523950467
    ],
    "bestSolution_spin1": [
      34.990270304505174,
      47.19422086634899,
      42.76286337690794,
      37.04349772259275,
      23.159566012225813,
      34.07469108611784,
      51.84110897357736,
      44.23653680284275,
      16.91273328614036,
      37.16134721239455
    ],
    "bestSolution_randSpin": [
      34.990270304505174,
      51.050908645664364,
      42.76286337690794,
      37.04349772259275,
      24.679057691209763,
      36.1712304360588,
      54.70290542929707,
      45.93122561234941,
      16.91273328614036,
      37.16134721239455
    ]
  },
  "results_with_spin": [
    49.06005710289955,
    63.13518416098614,
    58.18083592573546,
    55.889977635923,
    25.497828990719803,
    39.522856452243076,
    57.06259065160053,
    48.96571370351572,
    19.002041536910657,
    40.03714960355983
  ],
  "results_without_spin": [
    34.990270304505174,
    51.050908645664364,
    42.76286337690794,
    37.04349772259275,
    24.679057691209763,
    36.1712304360588,
    54.70290542929707,
    45.93122561234941,
    16.91273328614036,
    37.16134721239455
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 48.88545974990701,
      "bestSolution_spin0": 37.165028246984114,
      "bestSolution_spin1": 33.04933865781466,
      "bestSolution_randSpin": 37.165028246984114,
      "with_spin": 48.88545974990701,
      "without_spin": 37.165028246984114
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 41.35335573013818,
      "bestSolution_spin0": 37.777210872524925,
      "bestSolution_spin1": 34.99227324524744,
      "bestSolution_randSpin": 37.777210872524925,
      "with_spin": 41.35335573013818,
      "without_spin": 37.777210872524925
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 49.12167863551803,
      "bestSolution_spin0": 38.496946385947005,
      "bestSolution_spin1": 33.91328116722077,
      "bestSolution_randSpin": 38.496946385947005,
      "with_spin": 49.12167863551803,
      "without_spin": 38.496946385947005
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 49.65425318123323,
      "bestSolution_spin0": 40.75396115528423,
      "bestSolution_spin1": 35.37263465386321,
      "bestSolution_randSpin": 35.37263465386321,
      "with_spin": 49.65425318123323,
      "without_spin": 35.37263465386321
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 47.648699231275934,
      "bestSolution_spin0": 47.648699231275934,
      "bestSolution_spin1": 43.74501144236078,
      "bestSolution_randSpin": 43.74501144236078,
      "with_spin": 47.648699231275934,
      "without_spin": 43.74501144236078
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 54.18142514450021,
      "bestSolution_spin0": 46.81027418159697,
      "bestSolution_spin1": 44.49231873379763,
      "bestSolution_randSpin": 46.81027418159697,
      "with_spin": 54.18142514450021,
      "without_spin": 46.81027418159697
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 34.07879836064191,
      "bestSolution_spin0": 29.285321966457907,
      "bestSolution_spin1": 28.002850235678427,
      "bestSolution_randSpin": 28.002850235678427,
      "with_spin": 34.07879836064191,
      "without_spin": 28.002850235678427
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.66121686928401,
      "bestSolution_spin0": 34.9687393319254,
      "bestSolution_spin1": 40.021116196233145,
      "bestSolution_randSpin": 34.9687393319254,
      "with_spin": 48.66121686928401,
      "without_spin": 34.9687393319254
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 43.11496006799278,
      "bestSolution_spin0": 34.75753881227484,
      "bestSolution_spin1": 33.409098168471886,
      "bestSolution_randSpin": 33.409098168471886,
      "with_spin": 43.11496006799278,
      "without_spin": 33.409098168471886
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 51.818271875727106,
      "bestSolution_spin0": 43.38286561472177,
      "bestSolution_spin1": 45.049003625770304,
      "bestSolution_randSpin": 45.049003625770304,
      "with_spin": 51.818271875727106,
      "without_spin": 45.049003625770304
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      48.88545974990701,
      41.35335573013818,
      49.12167863551803,
      49.65425318123323,
      47.648699231275934,
      54.18142514450021,
      34.07879836064191,
      48.66121686928401,
      43.11496006799278,
      51.818271875727106
    ],
    "bestSolution_spin0": [
      37.165028246984114,
      37.777210872524925,
      38.496946385947005,
      40.75396115528423,
      47.648699231275934,
      46.81027418159697,
      29.285321966457907,
      34.9687393319254,
      34.75753881227484,
      43.38286561472177
    ],
    "bestSolution_spin1": [
      33.04933865781466,
      34.99227324524744,
      33.91328116722077,
      35.37263465386321,
      43.74501144236078,
      44.49231873379763,
      28.002850235678427,
      40.021116196233145,
      33.409098168471886,
      45.049003625770304
    ],
    "bestSolution_randSpin": [
      37.165028246984114,
      37.777210872524925,
      38.496946385947005,
      35.37263465386321,
      43.74501144236078,
      46.81027418159697,
      28.002850235678427,
      34.9687393319254,
      33.409098168471886,
      45.049003625770304
    ]
  },
  "results_with_spin": [
    48.88545974990701,
    41.35335573013818,
    49.12167863551803,
    49.65425318123323,
    47.648699231275934,
    54.18142514450021,
    34.07879836064191,
    48.66121686928401,
    43.11496006799278,
    51.818271875727106
  ],
  "results_without_spin": [
    37.165028246984114,
    37.777210872524925,
    38.496946385947005,
    35.37263465386321,
    43.74501144236078,
    46.81027418159697,
    28.002850235678427,
    34.9687393319254,
    33.409098168471886,
    45.049003625770304
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 63.65685709825364,
      "bestSolution_spin0": 57.57411974655665,
      "bestSolution_spin1": 55.269125918450186,
      "bestSolution_randSpin": 55.269125918450186,
      "with_spin": 63.65685709825364,
      "without_spin": 55.269125918450186
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 56.992968520170194,
      "bestSolution_spin0": 42.84078577896509,
      "bestSolution_spin1": 43.999674317367706,
      "bestSolution_randSpin": 42.84078577896509,
      "with_spin": 56.992968520170194,
      "without_spin": 42.84078577896509
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 60.66285585224413,
      "bestSolution_spin0": 60.66285585224413,
      "bestSolution_spin1": 52.851053824670025,
      "bestSolution_randSpin": 60.66285585224413,
      "with_spin": 60.66285585224413,
      "without_spin": 60.66285585224413
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 21.0993271390007,
      "bestSolution_spin0": 16.981629094342736,
      "bestSolution_spin1": 15.706346162522106,
      "bestSolution_randSpin": 16.981629094342736,
      "with_spin": 21.0993271390007,
      "without_spin": 16.981629094342736
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 37.82108893884959,
      "bestSolution_spin0": 31.36734361625068,
      "bestSolution_spin1": 25.83551161069963,
      "bestSolution_randSpin": 31.36734361625068,
      "with_spin": 37.82108893884959,
      "without_spin": 31.36734361625068
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.839508828689766,
      "bestSolution_spin0": 28.74782460516256,
      "bestSolution_spin1": 26.542010671950052,
      "bestSolution_randSpin": 26.542010671950052,
      "with_spin": 28.839508828689766,
      "without_spin": 26.542010671950052
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 40.76466316012822,
      "bestSolution_spin0": 29.91078046830352,
      "bestSolution_spin1": 29.02672738693216,
      "bestSolution_randSpin": 29.91078046830352,
      "with_spin": 40.76466316012822,
      "without_spin": 29.91078046830352
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 47.95044895209801,
      "bestSolution_spin0": 43.37449445018608,
      "bestSolution_spin1": 40.18326298779992,
      "bestSolution_randSpin": 43.37449445018608,
      "with_spin": 47.95044895209801,
      "without_spin": 43.37449445018608
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.316746663619185,
      "bestSolution_spin0": 36.85996639037457,
      "bestSolution_spin1": 38.04594682130907,
      "bestSolution_randSpin": 38.04594682130907,
      "with_spin": 47.316746663619185,
      "without_spin": 38.04594682130907
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 46.21126315653444,
      "bestSolution_spin0": 33.30650117020189,
      "bestSolution_spin1": 30.588096795899197,
      "bestSolution_randSpin": 33.30650117020189,
      "with_spin": 46.21126315653444,
      "without_spin": 33.30650117020189
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      63.65685709825364,
      56.992968520170194,
      60.66285585224413,
      21.0993271390007,
      37.82108893884959,
      28.839508828689766,
      40.76466316012822,
      47.95044895209801,
      47.316746663619185,
      46.21126315653444
    ],
    "bestSolution_spin0": [
      57.57411974655665,
      42.84078577896509,
      60.66285585224413,
      16.981629094342736,
      31.36734361625068,
      28.74782460516256,
      29.91078046830352,
      43.37449445018608,
      36.85996639037457,
      33.30650117020189
    ],
    "bestSolution_spin1": [
      55.269125918450186,
      43.999674317367706,
      52.851053824670025,
      15.706346162522106,
      25.83551161069963,
      26.542010671950052,
      29.02672738693216,
      40.18326298779992,
      38.04594682130907,
      30.588096795899197
    ],
    "bestSolution_randSpin": [
      55.269125918450186,
      42.84078577896509,
      60.66285585224413,
      16.981629094342736,
      31.36734361625068,
      26.542010671950052,
      29.91078046830352,
      43.37449445018608,
      38.04594682130907,
      33.30650117020189
    ]
  },
  "results_with_spin": [
    63.65685709825364,
    56.992968520170194,
    60.66285585224413,
    21.0993271390007,
    37.82108893884959,
    28.839508828689766,
    40.76466316012822,
    47.95044895209801,
    47.316746663619185,
    46.21126315653444
  ],
  "results_without_spin": [
    55.269125918450186,
    42.84078577896509,
    60.66285585224413,
    16.981629094342736,
    31.36734361625068,
    26.542010671950052,
    29.91078046830352,
    43.37449445018608,
    38.04594682130907,
    33.30650117020189
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 29.19018905013681,
      "bestSolution_spin0": 29.19018905013681,
      "bestSolution_spin1": 26.54131124149552,
      "bestSolution_randSpin": 26.54131124149552,
      "with_spin": 29.19018905013681,
      "without_spin": 26.54131124149552
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 61.27558420285524,
      "bestSolution_spin0": 51.56541730691074,
      "bestSolution_spin1": 47.58776906138993,
      "bestSolution_randSpin": 47.58776906138993,
      "with_spin": 61.27558420285524,
      "without_spin": 47.58776906138993
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.99734791496306,
      "bestSolution_spin0": 41.27032921386398,
      "bestSolution_spin1": 41.383190297129,
      "bestSolution_randSpin": 41.383190297129,
      "with_spin": 45.99734791496306,
      "without_spin": 41.383190297129
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 41.093331212457386,
      "bestSolution_spin0": 40.15857977340747,
      "bestSolution_spin1": 40.417073389159775,
      "bestSolution_randSpin": 40.417073389159775,
      "with_spin": 41.093331212457386,
      "without_spin": 40.417073389159775
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 57.41772557047028,
      "bestSolution_spin0": 55.1923127880712,
      "bestSolution_spin1": 55.05167933627599,
      "bestSolution_randSpin": 55.05167933627599,
      "with_spin": 57.41772557047028,
      "without_spin": 55.05167933627599
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 59.51738738141783,
      "bestSolution_spin0": 56.31859732652697,
      "bestSolution_spin1": 52.97528050727165,
      "bestSolution_randSpin": 52.97528050727165,
      "with_spin": 59.51738738141783,
      "without_spin": 52.97528050727165
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 51.9761595613174,
      "bestSolution_spin0": 36.748808350387186,
      "bestSolution_spin1": 35.68766528997767,
      "bestSolution_randSpin": 35.68766528997767,
      "with_spin": 51.9761595613174,
      "without_spin": 35.68766528997767
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 34.322376862188904,
      "bestSolution_spin0": 31.882169990131928,
      "bestSolution_spin1": 29.19435297045531,
      "bestSolution_randSpin": 29.19435297045531,
      "with_spin": 34.322376862188904,
      "without_spin": 29.19435297045531
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 60.59360540697241,
      "bestSolution_spin0": 55.93185914229196,
      "bestSolution_spin1": 51.93982053984784,
      "bestSolution_randSpin": 55.93185914229196,
      "with_spin": 60.59360540697241,
      "without_spin": 55.93185914229196
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.10638134143413,
      "bestSolution_spin0": 30.12706230861661,
      "bestSolution_spin1": 28.93891339702311,
      "bestSolution_randSpin": 28.93891339702311,
      "with_spin": 37.10638134143413,
      "without_spin": 28.93891339702311
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      29.19018905013681,
      61.27558420285524,
      45.99734791496306,
      41.093331212457386,
      57.41772557047028,
      59.51738738141783,
      51.9761595613174,
      34.322376862188904,
      60.59360540697241,
      37.10638134143413
    ],
    "bestSolution_spin0": [
      29.19018905013681,
      51.56541730691074,
      41.27032921386398,
      40.15857977340747,
      55.1923127880712,
      56.31859732652697,
      36.748808350387186,
      31.882169990131928,
      55.93185914229196,
      30.12706230861661
    ],
    "bestSolution_spin1": [
      26.54131124149552,
      47.58776906138993,
      41.383190297129,
      40.417073389159775,
      55.05167933627599,
      52.97528050727165,
      35.68766528997767,
      29.19435297045531,
      51.93982053984784,
      28.93891339702311
    ],
    "bestSolution_randSpin": [
      26.54131124149552,
      47.58776906138993,
      41.383190297129,
      40.417073389159775,
      55.05167933627599,
      52.97528050727165,
      35.68766528997767,
      29.19435297045531,
      55.93185914229196,
      28.93891339702311
    ]
  },
  "results_with_spin": [
    29.19018905013681,
    61.27558420285524,
    45.99734791496306,
    41.093331212457386,
    57.41772557047028,
    59.51738738141783,
    51.9761595613174,
    34.322376862188904,
    60.59360540697241,
    37.10638134143413
  ],
  "results_without_spin": [
    26.54131124149552,
    47.58776906138993,
    41.383190297129,
    40.417073389159775,
    55.05167933627599,
    52.97528050727165,
    35.68766528997767,
    29.19435297045531,
    55.93185914229196,
    28.93891339702311
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 18.138049935366283,
      "bestSolution_spin0": 17.76247088811083,
      "bestSolution_spin1": 17.37983582130076,
      "bestSolution_randSpin": 17.37983582130076,
      "with_spin": 18.138049935366283,
      "without_spin": 17.37983582130076
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 34.00305004062278,
      "bestSolution_spin0": 34.00305004062278,
      "bestSolution_spin1": 31.178049358264072,
      "bestSolution_randSpin": 34.00305004062278,
      "with_spin": 34.00305004062278,
      "without_spin": 34.00305004062278
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 55.006603702021245,
      "bestSolution_spin0": 41.510483518575484,
      "bestSolution_spin1": 41.54925071239176,
      "bestSolution_randSpin": 41.510483518575484,
      "with_spin": 55.006603702021245,
      "without_spin": 41.510483518575484
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 44.162027882827964,
      "bestSolution_spin0": 35.544192719023705,
      "bestSolution_spin1": 34.529284914305265,
      "bestSolution_randSpin": 34.529284914305265,
      "with_spin": 44.162027882827964,
      "without_spin": 34.529284914305265
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 58.34222002799376,
      "bestSolution_spin0": 57.9730820169066,
      "bestSolution_spin1": 55.59717754851239,
      "bestSolution_randSpin": 57.9730820169066,
      "with_spin": 58.34222002799376,
      "without_spin": 57.9730820169066
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 50.081505186807625,
      "bestSolution_spin0": 39.778793575707724,
      "bestSolution_spin1": 45.88796340232825,
      "bestSolution_randSpin": 39.778793575707724,
      "with_spin": 50.081505186807625,
      "without_spin": 39.778793575707724
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 51.77875605949195,
      "bestSolution_spin0": 41.514237350791205,
      "bestSolution_spin1": 37.762432744220604,
      "bestSolution_randSpin": 41.514237350791205,
      "with_spin": 51.77875605949195,
      "without_spin": 41.514237350791205
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.63332516974698,
      "bestSolution_spin0": 48.43717205761118,
      "bestSolution_spin1": 44.97145849665847,
      "bestSolution_randSpin": 44.97145849665847,
      "with_spin": 52.63332516974698,
      "without_spin": 44.97145849665847
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 48.749650143133906,
      "bestSolution_spin0": 35.95987832098634,
      "bestSolution_spin1": 39.66802396523934,
      "bestSolution_randSpin": 39.66802396523934,
      "with_spin": 48.749650143133906,
      "without_spin": 39.66802396523934
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 51.35896686143958,
      "bestSolution_spin0": 46.76525417987227,
      "bestSolution_spin1": 43.920506854242184,
      "bestSolution_randSpin": 43.920506854242184,
      "with_spin": 51.35896686143958,
      "without_spin": 43.920506854242184
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      18.138049935366283,
      34.00305004062278,
      55.006603702021245,
      44.162027882827964,
      58.34222002799376,
      50.081505186807625,
      51.77875605949195,
      52.63332516974698,
      48.749650143133906,
      51.35896686143958
    ],
    "bestSolution_spin0": [
      17.76247088811083,
      34.00305004062278,
      41.510483518575484,
      35.544192719023705,
      57.9730820169066,
      39.778793575707724,
      41.514237350791205,
      48.43717205761118,
      35.95987832098634,
      46.76525417987227
    ],
    "bestSolution_spin1": [
      17.37983582130076,
      31.178049358264072,
      41.54925071239176,
      34.529284914305265,
      55.59717754851239,
      45.88796340232825,
      37.762432744220604,
      44.97145849665847,
      39.66802396523934,
      43.920506854242184
    ],
    "bestSolution_randSpin": [
      17.37983582130076,
      34.00305004062278,
      41.510483518575484,
      34.529284914305265,
      57.9730820169066,
      39.778793575707724,
      41.514237350791205,
      44.97145849665847,
      39.66802396523934,
      43.920506854242184
    ]
  },
  "results_with_spin": [
    18.138049935366283,
    34.00305004062278,
    55.006603702021245,
    44.162027882827964,
    58.34222002799376,
    50.081505186807625,
    51.77875605949195,
    52.63332516974698,
    48.749650143133906,
    51.35896686143958
  ],
  "results_without_spin": [
    17.37983582130076,
    34.00305004062278,
    41.510483518575484,
    34.529284914305265,
    57.9730820169066,
    39.778793575707724,
    41.514237350791205,
    44.97145849665847,
    39.66802396523934,
    43.920506854242184
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/merged/results.json <==
{
  "config": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_02_K_030/chunks/chunk_001.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_002.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_003.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_004.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_005.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_006.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_007.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_008.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_009.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_010.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_011.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_012.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_013.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_014.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_015.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_016.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_017.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_018.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_019.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      51.16426553415315,
      45.82324916433482,
      40.78422316324221,
      59.90367963906263,
      49.32440326880929,
      53.75241457914757,
      38.596164496495824,
      60.096080722356206,
      53.197001586042475,
      46.82542956704929,
      49.985862805634795,
      58.99032358754558,
      37.07971805238532,
      54.908634624507364,
      50.31894977829005,
      18.400314641293715,
      27.516669252588724,
      57.78590008555966,
      46.51144574950406,
      47.654664151761374,
      50.67886372907078,
      44.64321699264778,
      58.34018984256447,
      34.24468438917993,
      44.887262175858055,
      34.822373613518785,
      58.3752338307872,
      52.53523541588474,
      22.808528839654986,
      53.21549543976854,
      57.42415263936519,
      49.24237760021142,
      43.01779196840418,
      57.471354811908355,
      38.09921293775538,
      36.311249693096215,
      51.808580046822854,
      48.89188357698291,
      46.90488744487926,
      58.06584591123181,
      36.43772403474285,
      31.211747008047087,
      48.07300414497815,
      42.92398045090624,
      52.80134350187659,
      57.63624353791727,
      47.017093059450225,
      47.02746159279223,
      47.08885390974958,
      52.32060454591041,
      53.951473254373,
      40.69893161524586,
      45.68285985888636,
      57.13336274317155,
      28.965811838820656,
      56.419059440892916,
      21.498580867656983,
      47.464374633178075,
      50.14486398722966,
      48.828820657095996,
      55.17912830958121,
      51.23952687406489,
      57.17519431382888,
      42.54901309166683,
      47.29468411285618,
      59.18420890373743,
      49.250165265519556,
      45.81104254067257,
      20.523370643999193,
      58.4272394835297,
      45.00311229583175,
      19.37499876164176,
      43.61384795413524,
      56.58903710210948,
      23.24043132655143,
      22.576658200837095,
      22.93344883264563,
      58.31252772869131,
      60.45365153819597,
      50.17512954702834,
      37.74317924500906,
      50.46014811698088,
      20.300858219055574,
      33.75342959126927,
      53.81185708636626,
      34.19238494477656,
      49.57694245593917,
      52.58683973851534,
      37.047224676589565,
      63.98397772250728,
      16.410892226395056,
      54.974578928979575,
      55.49435142840866,
      43.35696900751442,
      54.989755250029205,
      59.88988415379911,
      46.72249814157197,
      51.83210757617216,
      51.535585553955826,
      49.22590713289051,
      57.13651095604812,
      59.45839515831944,
      44.92563425779764,
      57.87945195126022,
      57.82084578776954,
      59.57831891641153,
      46.65124318339139,
      35.61191635653543,
      57.6774811292318,
      24.60550651608744,
      54.83468726709528,
      34.04558291115377,
      20.5558646089295,
      35.391478503205214,
      52.123845393848605,
      55.19487204066074,
      31.376543107379277,
      48.47281325512908,
      41.18835970591228,
      52.19287061414347,
      61.44816409378965,
      42.78386926849803,
      61.044051640897834,
      42.569300105864315,
      53.60393759125268,
      47.99807028386569,
      46.88891793334994,
      45.01982330196922,
      44.516458223082864,
      30.923130685713293,
      51.635520751097005,
      53.11400196693359,
      60.895688763408025,
      56.54353101263959,
      55.75844407903101,
      63.80875927863716,
      34.84192243018697,
      26.253763950655692,
      45.031121962966104,
      31.21941728141609,
      53.20528689500787,
      60.924161273594635,
      46.64509663467763,
      23.49586523146614,
      43.05950258647792,
      41.984736118859715,
      22.253553087828138,
      47.37982928565897,
      50.764566642234556,
      52.75496019662165,
      49.06005710289955,
      63.13518416098614,
      58.18083592573546,
      55.889977635923,
      25.497828990719803,
      39.522856452243076,
      57.06259065160053,
      48.96571370351572,
      19.002041536910657,
      40.03714960355983,
      48.88545974990701,
      41.35335573013818,
      49.12167863551803,
      49.65425318123323,
      47.648699231275934,
      54.18142514450021,
      34.07879836064191,
      48.66121686928401,
      43.11496006799278,
      51.818271875727106,
      63.65685709825364,
      56.992968520170194,
      60.66285585224413,
      21.0993271390007,
      37.82108893884959,
      28.839508828689766,
      40.76466316012822,
      47.95044895209801,
      47.316746663619185,
      46.21126315653444,
      29.19018905013681,
      61.27558420285524,
      45.99734791496306,
      41.093331212457386,
      57.41772557047028,
      59.51738738141783,
      51.9761595613174,
      34.322376862188904,
      60.59360540697241,
      37.10638134143413,
      18.138049935366283,
      34.00305004062278,
      55.006603702021245,
      44.162027882827964,
      58.34222002799376,
      50.081505186807625,
      51.77875605949195,
      52.63332516974698,
      48.749650143133906,
      51.35896686143958
    ],
    "bestSolution_spin0": [
      45.29912976790305,
      33.32308993196722,
      36.700581585483256,
      49.479227448804814,
      41.18406457586391,
      46.10344319868114,
      32.4202359444745,
      44.89970517651559,
      53.197001586042475,
      30.268819129328623,
      46.080620897504396,
      47.88912385973295,
      31.024324381243044,
      42.963613349657244,
      34.24897765563964,
      18.400314641293715,
      27.516669252588724,
      46.3812962314956,
      41.235110317031314,
      43.04243150517994,
      35.20793081903527,
      31.82072282433598,
      53.95754376721508,
      30.392746717381122,
      31.54116000926767,
      33.844032568988325,
      56.064778625625046,
      42.19883288781161,
      20.053395405831797,
      47.051630493208,
      56.56563332244038,
      36.18716537909168,
      32.071351666345585,
      54.53012473106374,
      38.09921293775538,
      32.066027638933306,
      41.787744789461975,
      40.06050414811002,
      35.11034469674026,
      37.9216308054229,
      28.091967644840384,
      31.211747008047087,
      42.35045615834539,
      33.86644393988363,
      51.39449727480934,
      57.50452150736824,
      43.53405057521863,
      47.02746159279223,
      39.97994960522485,
      43.73710741297937,
      42.58101704332856,
      32.64914944182331,
      32.797295966115925,
      46.02854699854431,
      22.01183531490623,
      46.07913688248713,
      19.62507465138452,
      42.055251534796135,
      35.34712580904093,
      37.25672335209257,
      45.23140413507027,
      51.11791122589921,
      47.07053032354018,
      32.52497225156145,
      32.29381725862382,
      51.412909494991176,
      37.62401582717374,
      45.81104254067257,
      20.263099618437714,
      46.25797878924043,
      36.48137795285311,
      19.37499876164176,
      26.198219345506317,
      51.3194857835206,
      20.583893144590427,
      19.81501428150902,
      22.93344883264563,
      53.32373844335649,
      42.997822518068055,
      44.383449788300055,
      36.676453358129365,
      50.071025342551266,
      20.300858219055574,
      33.75342959126927,
      42.17196099603122,
      34.19238494477656,
      42.90980640106398,
      36.31976490765872,
      34.81697792774648,
      53.73945625373689,
      16.410892226395056,
      39.67803536882062,
      43.77654550771665,
      32.037177204701635,
      45.19485632375078,
      41.68359171636485,
      44.45464069828163,
      39.169817081915085,
      43.75965596175192,
      42.7297579112641,
      55.87968946315227,
      48.18122098062228,
      39.878125402522,
      54.26803565961169,
      52.46527992699189,
      53.96463844764315,
      42.14236124856688,
      26.312243530125375,
      55.68102672694566,
      22.92962176652614,
      43.7126405966429,
      30.18613861722637,
      20.294599677007238,
      29.73733722341278,
      38.713239157264844,
      38.92197906276364,
      25.47925286020408,
      43.44527154736045,
      38.82120314536842,
      49.01734883688315,
      57.497055524448044,
      42.78386926849803,
      57.23668061668835,
      37.95178267185832,
      40.705451717123736,
      44.28218008711851,
      46.88891793334994,
      41.55484764102709,
      35.63313019149928,
      29.012826921372774,
      42.44210923541052,
      52.56587991817478,
      54.79953611125682,
      48.77362522724153,
      53.004930574176626,
      57.49017066494662,
      29.98430294793577,
      26.253763950655692,
      34.09765712784678,
      27.334575066160973,
      46.58427423123657,
      41.412497465095335,
      41.857464972642944,
      21.59461083195947,
      42.934819254363504,
      31.724296667184866,
      21.391261698096574,
      46.83905241947391,
      39.21467876380112,
      39.73342471853455,
      37.35276533704508,
      51.050908645664364,
      43.20852842209818,
      38.82232726527723,
      24.679057691209763,
      36.1712304360588,
      54.70290542929707,
      45.93122561234941,
      19.002041536910657,
      37.29494523950467,
      37.165028246984114,
      37.777210872524925,
      38.496946385947005,
      40.75396115528423,
      47.648699231275934,
      46.81027418159697,
      29.285321966457907,
      34.9687393319254,
      34.75753881227484,
      43.38286561472177,
      57.57411974655665,
      42.84078577896509,
      60.66285585224413,
      16.981629094342736,
      31.36734361625068,
      28.74782460516256,
      29.91078046830352,
      43.37449445018608,
      36.85996639037457,
      33.30650117020189,
      29.19018905013681,
      51.56541730691074,
      41.27032921386398,
      40.15857977340747,
      55.1923127880712,
      56.31859732652697,
      36.748808350387186,
      31.882169990131928,
      55.93185914229196,
      30.12706230861661,
      17.76247088811083,
      34.00305004062278,
      41.510483518575484,
      35.544192719023705,
      57.9730820169066,
      39.778793575707724,
      41.514237350791205,
      48.43717205761118,
      35.95987832098634,
      46.76525417987227
    ],
    "bestSolution_spin1": [
      44.127605847258856,
      35.22283762132421,
      33.79000177834786,
      46.49390967809258,
      43.99065515779385,
      43.160016908688235,
      32.57955914539379,
      46.08599296438086,
      47.93885951989029,
      34.589285834927544,
      43.738837854269384,
      47.02671523697026,
      31.760627181689667,
      41.24292998012132,
      37.93527192814418,
      15.891650880175892,
      23.039088300894676,
      42.18730676301991,
      42.5523754385141,
      42.189000098489046,
      39.18129385350749,
      31.66587438822992,
      56.84252720731687,
      28.613424813351262,
      35.038840933086675,
      33.42868176409769,
      50.40751673561017,
      47.23958762198633,
      20.38245768341417,
      45.84040782361906,
      57.42415263936519,
      38.66528003606929,
      31.80899343301354,
      52.221711470216846,
      36.07023138368936,
      33.299975560581395,
      40.22703786598806,
      40.11916940683455,
      34.05684930722029,
      42.933597968456034,
      26.586679664194225,
      29.26084632620277,
      41.694245434417994,
      34.15997333263276,
      49.178131836975105,
      57.63624353791727,
      41.602237180793956,
      45.50123500527695,
      40.42496889117387,
      44.11782871415236,
      37.42496816375727,
      31.056738745680356,
      28.2269446781135,
      42.101213197662524,
      22.681329523936327,
      45.06898365137413,
      18.831025925318965,
      40.87580145902189,
      33.75992979264664,
      39.70176762265279,
      38.36980276753425,
      42.09375226566923,
      42.40637890650843,
      32.636704384047654,
      35.97505344949707,
      49.23257048109957,
      37.641293915953895,
      45.05924198194801,
      18.1393432737137,
      45.261964608860374,
      35.56786812464801,
      17.30617466283661,
      29.164319021234913,
      48.739363475704145,
      18.595763573638447,
      19.090744069630993,
      20.407562658268482,
      53.38061097453155,
      48.895026859619016,
      41.63599290024389,
      33.532621607983344,
      47.912857762164485,
      17.427535316944624,
      31.940690949723344,
      37.9891271559232,
      31.745168931173005,
      42.70748850473075,
      35.69145701388477,
      31.14573130534619,
      57.789919427558466,
      14.89334500776283,
      40.997888332061244,
      45.802345302615116,
      34.10629752954519,
      45.157661537490284,
      42.67294801935552,
      43.58888638448071,
      41.27965506534082,
      43.71952477333118,
      39.916193002802984,
      52.14690565075098,
      48.05007434148815,
      40.47366288161837,
      54.0863284500519,
      53.813010357043545,
      51.286313182415704,
      43.66117441313413,
      28.426703949110717,
      57.6774811292318,
      22.85220342425219,
      43.245215062344386,
      27.165349043580278,
      18.042809499588362,
      27.4322347953693,
      39.385856119213784,
      45.97739249572274,
      25.026857829874423,
      47.54173891502465,
      36.65447839743942,
      47.155117439751066,
      54.94410737669881,
      39.96867234659849,
      57.230193416412675,
      37.36835085397107,
      35.76661288616255,
      45.07451801245477,
      40.870007978050886,
      41.40150675532105,
      35.72156129177977,
      27.63752123645739,
      37.096525888624456,
      43.683539305826606,
      49.71359779661632,
      45.558030212846326,
      47.465056384483695,
      57.94874112797679,
      29.97214185694243,
      23.547578808763024,
      35.80810660770406,
      26.064889299553926,
      43.391700921985965,
      44.10721504060568,
      35.04588276395772,
      18.690650830746655,
      43.05950258647792,
      29.967830589375946,
      18.795494192517825,
      43.27622375945951,
      33.41256954156685,
      44.99130593192784,
      34.990270304505174,
      47.19422086634899,
      42.76286337690794,
      37.04349772259275,
      23.159566012225813,
      34.07469108611784,
      51.84110897357736,
      44.23653680284275,
      16.91273328614036,
      37.16134721239455,
      33.04933865781466,
      34.99227324524744,
      33.91328116722077,
      35.37263465386321,
      43.74501144236078,
      44.49231873379763,
      28.002850235678427,
      40.021116196233145,
      33.409098168471886,
      45.049003625770304,
      55.269125918450186,
      43.999674317367706,
      52.851053824670025,
      15.706346162522106,
      25.83551161069963,
      26.542010671950052,
      29.02672738693216,
      40.18326298779992,
      38.04594682130907,
      30.588096795899197,
      26.54131124149552,
      47.58776906138993,
      41.383190297129,
      40.417073389159775,
      55.05167933627599,
      52.97528050727165,
      35.68766528997767,
      29.19435297045531,
      51.93982053984784,
      28.93891339702311,
      17.37983582130076,
      31.178049358264072,
      41.54925071239176,
      34.529284914305265,
      55.59717754851239,
      45.88796340232825,
      37.762432744220604,
      44.97145849665847,
      39.66802396523934,
      43.920506854242184
    ],
    "bestSolution_randSpin": [
      44.127605847258856,
      33.32308993196722,
      33.79000177834786,
      46.49390967809258,
      43.99065515779385,
      43.160016908688235,
      32.4202359444745,
      46.08599296438086,
      53.197001586042475,
      34.589285834927544,
      46.080620897504396,
      47.02671523697026,
      31.760627181689667,
      42.963613349657244,
      37.93527192814418,
      15.891650880175892,
      27.516669252588724,
      46.3812962314956,
      42.5523754385141,
      42.189000098489046,
      39.18129385350749,
      31.82072282433598,
      56.84252720731687,
      28.613424813351262,
      31.54116000926767,
      33.42868176409769,
      50.40751673561017,
      42.19883288781161,
      20.38245768341417,
      47.051630493208,
      57.42415263936519,
      38.66528003606929,
      32.071351666345585,
      52.221711470216846,
      36.07023138368936,
      32.066027638933306,
      40.22703786598806,
      40.06050414811002,
      35.11034469674026,
      37.9216308054229,
      26.586679664194225,
      29.26084632620277,
      41.694245434417994,
      33.86644393988363,
      51.39449727480934,
      57.63624353791727,
      41.602237180793956,
      47.02746159279223,
      39.97994960522485,
      44.11782871415236,
      42.58101704332856,
      32.64914944182331,
      28.2269446781135,
      46.02854699854431,
      22.01183531490623,
      45.06898365137413,
      19.62507465138452,
      42.055251534796135,
      35.34712580904093,
      37.25672335209257,
      45.23140413507027,
      51.11791122589921,
      42.40637890650843,
      32.636704384047654,
      32.29381725862382,
      51.412909494991176,
      37.62401582717374,
      45.81104254067257,
      18.1393432737137,
      45.261964608860374,
      35.56786812464801,
      17.30617466283661,
      26.198219345506317,
      48.739363475704145,
      18.595763573638447,
      19.81501428150902,
      22.93344883264563,
      53.38061097453155,
      42.997822518068055,
      44.383449788300055,
      33.532621607983344,
      47.912857762164485,
      20.300858219055574,
      33.75342959126927,
      37.9891271559232,
      34.19238494477656,
      42.70748850473075,
      36.31976490765872,
      31.14573130534619,
      57.789919427558466,
      16.410892226395056,
      40.997888332061244,
      45.802345302615116,
      32.037177204701635,
      45.19485632375078,
      41.68359171636485,
      43.58888638448071,
      39.169817081915085,
      43.75965596175192,
      39.916193002802984,
      52.14690565075098,
      48.05007434148815,
      40.47366288161837,
      54.26803565961169,
      52.46527992699189,
      53.96463844764315,
      43.66117441313413,
      28.426703949110717,
      57.6774811292318,
      22.92962176652614,
      43.7126405966429,
      27.165349043580278,
      20.294599677007238,
      29.73733722341278,
      39.385856119213784,
      38.92197906276364,
      25.026857829874423,
      43.44527154736045,
      36.65447839743942,
      47.155117439751066,
      57.497055524448044,
      42.78386926849803,
      57.230193416412675,
      37.36835085397107,
      35.76661288616255,
      45.07451801245477,
      40.870007978050886,
      41.40150675532105,
      35.72156129177977,
      27.63752123645739,
      42.44210923541052,
      52.56587991817478,
      49.71359779661632,
      45.558030212846326,
      47.465056384483695,
      57.94874112797679,
      29.97214185694243,
      23.547578808763024,
      35.80810660770406,
      27.334575066160973,
      43.391700921985965,
      44.10721504060568,
      41.857464972642944,
      18.690650830746655,
      43.05950258647792,
      31.724296667184866,
      18.795494192517825,
      46.83905241947391,
      39.21467876380112,
      44.99130593192784,
      34.990270304505174,
      51.050908645664364,
      42.76286337690794,
      37.04349772259275,
      24.679057691209763,
      36.1712304360588,
      54.70290542929707,
      45.93122561234941,
      16.91273328614036,
      37.16134721239455,
      37.165028246984114,
      37.777210872524925,
      38.496946385947005,
      35.37263465386321,
      43.74501144236078,
      46.81027418159697,
      28.002850235678427,
      34.9687393319254,
      33.409098168471886,
      45.049003625770304,
      55.269125918450186,
      42.84078577896509,
      60.66285585224413,
      16.981629094342736,
      31.36734361625068,
      26.542010671950052,
      29.91078046830352,
      43.37449445018608,
      38.04594682130907,
      33.30650117020189,
      26.54131124149552,
      47.58776906138993,
      41.383190297129,
      40.417073389159775,
      55.05167933627599,
      52.97528050727165,
      35.68766528997767,
      29.19435297045531,
      55.93185914229196,
      28.93891339702311,
      17.37983582130076,
      34.00305004062278,
      41.510483518575484,
      34.529284914305265,
      57.9730820169066,
      39.778793575707724,
      41.514237350791205,
      44.97145849665847,
      39.66802396523934,
      43.920506854242184
    ]
  },
  "results_with_spin": [
    51.16426553415315,
    45.82324916433482,
    40.78422316324221,
    59.90367963906263,
    49.32440326880929,
    53.75241457914757,
    38.596164496495824,
    60.096080722356206,
    53.197001586042475,
    46.82542956704929,
    49.985862805634795,
    58.99032358754558,
    37.07971805238532,
    54.908634624507364,
    50.31894977829005,
    18.400314641293715,
    27.516669252588724,
    57.78590008555966,
    46.51144574950406,
    47.654664151761374,
    50.67886372907078,
    44.64321699264778,
    58.34018984256447,
    34.24468438917993,
    44.887262175858055,
    34.822373613518785,
    58.3752338307872,
    52.53523541588474,
    22.808528839654986,
    53.21549543976854,
    57.42415263936519,
    49.24237760021142,
    43.01779196840418,
    57.471354811908355,
    38.09921293775538,
    36.311249693096215,
    51.808580046822854,
    48.89188357698291,
    46.90488744487926,
    58.06584591123181,
    36.43772403474285,
    31.211747008047087,
    48.07300414497815,
    42.92398045090624,
    52.80134350187659,
    57.63624353791727,
    47.017093059450225,
    47.02746159279223,
    47.08885390974958,
    52.32060454591041,
    53.951473254373,
    40.69893161524586,
    45.68285985888636,
    57.13336274317155,
    28.965811838820656,
    56.419059440892916,
    21.498580867656983,
    47.464374633178075,
    50.14486398722966,
    48.828820657095996,
    55.17912830958121,
    51.23952687406489,
    57.17519431382888,
    42.54901309166683,
    47.29468411285618,
    59.18420890373743,
    49.250165265519556,
    45.81104254067257,
    20.523370643999193,
    58.4272394835297,
    45.00311229583175,
    19.37499876164176,
    43.61384795413524,
    56.58903710210948,
    23.24043132655143,
    22.576658200837095,
    22.93344883264563,
    58.31252772869131,
    60.45365153819597,
    50.17512954702834,
    37.74317924500906,
    50.46014811698088,
    20.300858219055574,
    33.75342959126927,
    53.81185708636626,
    34.19238494477656,
    49.57694245593917,
    52.58683973851534,
    37.047224676589565,
    63.98397772250728,
    16.410892226395056,
    54.974578928979575,
    55.49435142840866,
    43.35696900751442,
    54.989755250029205,
    59.88988415379911,
    46.72249814157197,
    51.83210757617216,
    51.535585553955826,
    49.22590713289051,
    57.13651095604812,
    59.45839515831944,
    44.92563425779764,
    57.87945195126022,
    57.82084578776954,
    59.57831891641153,
    46.65124318339139,
    35.61191635653543,
    57.6774811292318,
    24.60550651608744,
    54.83468726709528,
    34.04558291115377,
    20.5558646089295,
    35.391478503205214,
    52.123845393848605,
    55.19487204066074,
    31.376543107379277,
    48.47281325512908,
    41.18835970591228,
    52.19287061414347,
    61.44816409378965,
    42.78386926849803,
    61.044051640897834,
    42.569300105864315,
    53.60393759125268,
    47.99807028386569,
    46.88891793334994,
    45.01982330196922,
    44.516458223082864,
    30.923130685713293,
    51.635520751097005,
    53.11400196693359,
    60.895688763408025,
    56.54353101263959,
    55.75844407903101,
    63.80875927863716,
    34.84192243018697,
    26.253763950655692,
    45.031121962966104,
    31.21941728141609,
    53.20528689500787,
    60.924161273594635,
    46.64509663467763,
    23.49586523146614,
    43.05950258647792,
    41.984736118859715,
    22.253553087828138,
    47.37982928565897,
    50.764566642234556,
    52.75496019662165,
    49.06005710289955,
    63.13518416098614,
    58.18083592573546,
    55.889977635923,
    25.497828990719803,
    39.522856452243076,
    57.06259065160053,
    48.96571370351572,
    19.002041536910657,
    40.03714960355983,
    48.88545974990701,
    41.35335573013818,
    49.12167863551803,
    49.65425318123323,
    47.648699231275934,
    54.18142514450021,
    34.07879836064191,
    48.66121686928401,
    43.11496006799278,
    51.818271875727106,
    63.65685709825364,
    56.992968520170194,
    60.66285585224413,
    21.0993271390007,
    37.82108893884959,
    28.839508828689766,
    40.76466316012822,
    47.95044895209801,
    47.316746663619185,
    46.21126315653444,
    29.19018905013681,
    61.27558420285524,
    45.99734791496306,
    41.093331212457386,
    57.41772557047028,
    59.51738738141783,
    51.9761595613174,
    34.322376862188904,
    60.59360540697241,
    37.10638134143413,
    18.138049935366283,
    34.00305004062278,
    55.006603702021245,
    44.162027882827964,
    58.34222002799376,
    50.081505186807625,
    51.77875605949195,
    52.63332516974698,
    48.749650143133906,
    51.35896686143958
  ],
  "results_without_spin": [
    44.127605847258856,
    33.32308993196722,
    33.79000177834786,
    46.49390967809258,
    43.99065515779385,
    43.160016908688235,
    32.4202359444745,
    46.08599296438086,
    53.197001586042475,
    34.589285834927544,
    46.080620897504396,
    47.02671523697026,
    31.760627181689667,
    42.963613349657244,
    37.93527192814418,
    15.891650880175892,
    27.516669252588724,
    46.3812962314956,
    42.5523754385141,
    42.189000098489046,
    39.18129385350749,
    31.82072282433598,
    56.84252720731687,
    28.613424813351262,
    31.54116000926767,
    33.42868176409769,
    50.40751673561017,
    42.19883288781161,
    20.38245768341417,
    47.051630493208,
    57.42415263936519,
    38.66528003606929,
    32.071351666345585,
    52.221711470216846,
    36.07023138368936,
    32.066027638933306,
    40.22703786598806,
    40.06050414811002,
    35.11034469674026,
    37.9216308054229,
    26.586679664194225,
    29.26084632620277,
    41.694245434417994,
    33.86644393988363,
    51.39449727480934,
    57.63624353791727,
    41.602237180793956,
    47.02746159279223,
    39.97994960522485,
    44.11782871415236,
    42.58101704332856,
    32.64914944182331,
    28.2269446781135,
    46.02854699854431,
    22.01183531490623,
    45.06898365137413,
    19.62507465138452,
    42.055251534796135,
    35.34712580904093,
    37.25672335209257,
    45.23140413507027,
    51.11791122589921,
    42.40637890650843,
    32.636704384047654,
    32.29381725862382,
    51.412909494991176,
    37.62401582717374,
    45.81104254067257,
    18.1393432737137,
    45.261964608860374,
    35.56786812464801,
    17.30617466283661,
    26.198219345506317,
    48.739363475704145,
    18.595763573638447,
    19.81501428150902,
    22.93344883264563,
    53.38061097453155,
    42.997822518068055,
    44.383449788300055,
    33.532621607983344,
    47.912857762164485,
    20.300858219055574,
    33.75342959126927,
    37.9891271559232,
    34.19238494477656,
    42.70748850473075,
    36.31976490765872,
    31.14573130534619,
    57.789919427558466,
    16.410892226395056,
    40.997888332061244,
    45.802345302615116,
    32.037177204701635,
    45.19485632375078,
    41.68359171636485,
    43.58888638448071,
    39.169817081915085,
    43.75965596175192,
    39.916193002802984,
    52.14690565075098,
    48.05007434148815,
    40.47366288161837,
    54.26803565961169,
    52.46527992699189,
    53.96463844764315,
    43.66117441313413,
    28.426703949110717,
    57.6774811292318,
    22.92962176652614,
    43.7126405966429,
    27.165349043580278,
    20.294599677007238,
    29.73733722341278,
    39.385856119213784,
    38.92197906276364,
    25.026857829874423,
    43.44527154736045,
    36.65447839743942,
    47.155117439751066,
    57.497055524448044,
    42.78386926849803,
    57.230193416412675,
    37.36835085397107,
    35.76661288616255,
    45.07451801245477,
    40.870007978050886,
    41.40150675532105,
    35.72156129177977,
    27.63752123645739,
    42.44210923541052,
    52.56587991817478,
    49.71359779661632,
    45.558030212846326,
    47.465056384483695,
    57.94874112797679,
    29.97214185694243,
    23.547578808763024,
    35.80810660770406,
    27.334575066160973,
    43.391700921985965,
    44.10721504060568,
    41.857464972642944,
    18.690650830746655,
    43.05950258647792,
    31.724296667184866,
    18.795494192517825,
    46.83905241947391,
    39.21467876380112,
    44.99130593192784,
    34.990270304505174,
    51.050908645664364,
    42.76286337690794,
    37.04349772259275,
    24.679057691209763,
    36.1712304360588,
    54.70290542929707,
    45.93122561234941,
    16.91273328614036,
    37.16134721239455,
    37.165028246984114,
    37.777210872524925,
    38.496946385947005,
    35.37263465386321,
    43.74501144236078,
    46.81027418159697,
    28.002850235678427,
    34.9687393319254,
    33.409098168471886,
    45.049003625770304,
    55.269125918450186,
    42.84078577896509,
    60.66285585224413,
    16.981629094342736,
    31.36734361625068,
    26.542010671950052,
    29.91078046830352,
    43.37449445018608,
    38.04594682130907,
    33.30650117020189,
    26.54131124149552,
    47.58776906138993,
    41.383190297129,
    40.417073389159775,
    55.05167933627599,
    52.97528050727165,
    35.68766528997767,
    29.19435297045531,
    55.93185914229196,
    28.93891339702311,
    17.37983582130076,
    34.00305004062278,
    41.510483518575484,
    34.529284914305265,
    57.9730820169066,
    39.778793575707724,
    41.514237350791205,
    44.97145849665847,
    39.66802396523934,
    43.920506854242184
  ]
}


==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1781674038852052,
        0.6057428351271633,
        0.7754559909401129
      ],
      "t_hat0": [
        -0.9579522358718988,
        -0.28689965720432825,
        0.0040125408495005396
      ],
      "name": "SAT-2",
      "azimuth_deg": 221.05252673834258,
      "elevation_deg": 56.511985753653775,
      "heading_deg": 92.03934044400148
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2034687131986519,
        0.5963621820252486,
        0.7765002450736054
      ],
      "t_hat0": [
        -0.695389486939068,
        0.470274847323197,
        -0.543392150688399
      ],
      "name": "SAT-2",
      "azimuth_deg": 186.83782532017108,
      "elevation_deg": 64.09724006423399,
      "heading_deg": 150.08770665714417
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18980661268649418,
        0.6024561690763838,
        0.7752548059330474
      ],
      "t_hat0": [
        0.42043251789207425,
        0.7634237354112141,
        -0.49032713376858844
      ],
      "name": "SAT-2",
      "azimuth_deg": 207.59347436874427,
      "elevation_deg": 60.21021002492763,
      "heading_deg": 220.63185189216117
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09513072517107754,
        0.5969465331998915,
        0.7966209773970654
      ],
      "t_hat0": [
        0.841169975369129,
        0.4761486223452081,
        -0.2563504670880464
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.05936323785687,
      "elevation_deg": 32.18319494277965,
      "heading_deg": 253.2454999339906
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23370328429039688,
        0.5610528685312522,
        0.7941048127449772
      ],
      "t_hat0": [
        -0.6539694742741466,
        -0.6950850364576758,
        0.29863140961765533
      ],
      "name": "SAT-2",
      "azimuth_deg": 98.96774945684034,
      "elevation_deg": 63.14046635162307,
      "heading_deg": 58.08285681468893
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2633797962159143,
        0.5653568256220807,
        0.7816666442082506
      ],
      "t_hat0": [
        -0.7880385227865929,
        0.34128397042679065,
        -0.5123675810724662
      ],
      "name": "SAT-2",
      "azimuth_deg": 111.22552035460077,
      "elevation_deg": 46.40460297182655,
      "heading_deg": 140.93640664837326
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.178380297771581,
        0.5711056332749216,
        0.8012607721638275
      ],
      "t_hat0": [
        0.7942446777135745,
        0.5642583454694283,
        -0.225361734754957
      ],
      "name": "SAT-2",
      "azimuth_deg": 286.5745554684963,
      "elevation_deg": 74.42509521158777,
      "heading_deg": 249.58305025492245
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24383865647720263,
        0.5105700344956197,
        0.8245368090525338
      ],
      "t_hat0": [
        -0.1479965524755194,
        -0.8598313645325498,
        0.4886584134356579
      ],
      "name": "SAT-2",
      "azimuth_deg": 52.51353927326778,
      "elevation_deg": 41.52520816001746,
      "heading_deg": 25.271233913318284
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18021923285134128,
        0.588241293850814,
        0.7883484054142524
      ],
      "t_hat0": [
        0.20265456209272723,
        -0.7620715450354095,
        0.6149618595574435
      ],
      "name": "SAT-2",
      "azimuth_deg": 236.655755510389,
      "elevation_deg": 68.87309529769055,
      "heading_deg": 3.6210239917713904
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12004269059716213,
        0.5538227190901106,
        0.8239357670679375
      ],
      "t_hat0": [
        -0.99018135760928,
        -0.006911983598894457,
        -0.1396177049151424
      ],
      "name": "SAT-2",
      "azimuth_deg": 304.94387575661295,
      "elevation_deg": 39.61800488594895,
      "heading_deg": 110.23980913011884
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24904901057452972,
        0.6175179301091693,
        0.7460872578495995
      ],
      "t_hat0": [
        -0.6747454161016753,
        0.4419969673028546,
        -0.5910645517579755
      ],
      "name": "SAT-2",
      "azimuth_deg": 158.6555530713903,
      "elevation_deg": 38.37338436278549,
      "heading_deg": 150.7438096386681
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24328252801024952,
        0.5413117333626495,
        0.8048572661589546
      ],
      "t_hat0": [
        0.8331655494564718,
        -0.3082452229167094,
        0.4591514453292331
      ],
      "name": "SAT-2",
      "azimuth_deg": 75.80106673330674,
      "elevation_deg": 53.24105460988889,
      "heading_deg": 316.8810109197355
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11419504841853736,
        0.5450545154109846,
        0.8305871815449507
      ],
      "t_hat0": [
        -0.7770860722258252,
        0.4718760455172417,
        -0.41649757984849073
      ],
      "name": "SAT-2",
      "azimuth_deg": 310.16576382552347,
      "elevation_deg": 36.30178837259169,
      "heading_deg": 144.76277963947314
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13679236805556394,
        0.5357698758866883,
        0.8332097503834877
      ],
      "t_hat0": [
        0.6867441593314155,
        0.6574720865363468,
        -0.3100208300255482
      ],
      "name": "SAT-2",
      "azimuth_deg": 323.232671793035,
      "elevation_deg": 41.72357521499256,
      "heading_deg": 240.18946567046865
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17070005940091892,
        0.5822242348150176,
        0.7949065543286142
      ],
      "t_hat0": [
        -0.9503573042946966,
        0.11572177947260755,
        -0.2888415896809369
      ],
      "name": "SAT-2",
      "azimuth_deg": 261.79817556057054,
      "elevation_deg": 67.03441307984532,
      "heading_deg": 120.92643495978172
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17398207992009043,
        0.605470858356684,
        0.7766178439538328
      ],
      "t_hat0": [
        -0.13669741235297408,
        0.7661609317138831,
        -0.6279420707129884
      ],
      "name": "SAT-2",
      "azimuth_deg": 226.04531727381104,
      "elevation_deg": 55.832085864013024,
      "heading_deg": 187.28607331298358
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24012968385425992,
        0.5785221909994339,
        0.779518960291068
      ],
      "t_hat0": [
        -0.5119817489684588,
        0.6067713214755975,
        -0.6080322788783135
      ],
      "name": "SAT-2",
      "azimuth_deg": 128.9209881645151,
      "elevation_deg": 56.93904170065607,
      "heading_deg": 163.71619367827003
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10223085979242752,
        0.5608566442472912,
        0.821576944606997
      ],
      "t_hat0": [
        -0.9864573266867921,
        0.04933119667139092,
        -0.15642370555934323
      ],
      "name": "SAT-2",
      "azimuth_deg": 297.65074813249385,
      "elevation_deg": 34.42104417390796,
      "heading_deg": 113.45607849464261
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23404550895767906,
        0.5921436960425015,
        0.7710956769259354
      ],
      "t_hat0": [
        -0.36991566954091837,
        0.6792345095344019,
        -0.633879230205293
      ],
      "name": "SAT-2",
      "azimuth_deg": 148.81320449195732,
      "elevation_deg": 54.891751260997495,
      "heading_deg": 172.98494131387386
    }
  ]
}

==> DataFinal/J_02_K_025/J_02_K_030/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16926216119292603,
        0.5597261544000176,
        0.8112070961652564
      ],
      "t_hat0": [
        0.9468691846476648,
        0.320741554214585,
        -0.02374031517648817
      ],
      "name": "SAT-2",
      "azimuth_deg": 313.23234807815675,
      "elevation_deg": 65.31575599721319,
      "heading_deg": 269.82406725649395
    }
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 49.06167761889811,
      "bestSolution_spin0": 42.44376041875038,
      "bestSolution_spin1": 39.52575502192594,
      "bestSolution_randSpin": 39.52575502192594,
      "with_spin": 49.06167761889811,
      "without_spin": 39.52575502192594
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 41.63757995517949,
      "bestSolution_spin0": 32.10659880311113,
      "bestSolution_spin1": 31.342609176827615,
      "bestSolution_randSpin": 32.10659880311113,
      "with_spin": 41.63757995517949,
      "without_spin": 32.10659880311113
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 32.8121349425518,
      "bestSolution_spin0": 32.8121349425518,
      "bestSolution_spin1": 32.096824791933855,
      "bestSolution_randSpin": 32.096824791933855,
      "with_spin": 32.8121349425518,
      "without_spin": 32.096824791933855
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 48.95383449332305,
      "bestSolution_spin0": 43.872908788919716,
      "bestSolution_spin1": 46.7516921311158,
      "bestSolution_randSpin": 46.7516921311158,
      "with_spin": 48.95383449332305,
      "without_spin": 46.7516921311158
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 47.156450833868746,
      "bestSolution_spin0": 41.606275881455545,
      "bestSolution_spin1": 39.573741524493634,
      "bestSolution_randSpin": 39.573741524493634,
      "with_spin": 47.156450833868746,
      "without_spin": 39.573741524493634
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 48.960699535834095,
      "bestSolution_spin0": 42.73337323436815,
      "bestSolution_spin1": 41.00044263490536,
      "bestSolution_randSpin": 41.00044263490536,
      "with_spin": 48.960699535834095,
      "without_spin": 41.00044263490536
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 36.64291239099751,
      "bestSolution_spin0": 29.493930293366127,
      "bestSolution_spin1": 29.153895812435803,
      "bestSolution_randSpin": 29.493930293366127,
      "with_spin": 36.64291239099751,
      "without_spin": 29.493930293366127
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 49.07859814495919,
      "bestSolution_spin0": 41.32490927938149,
      "bestSolution_spin1": 41.4860295219066,
      "bestSolution_randSpin": 41.4860295219066,
      "with_spin": 49.07859814495919,
      "without_spin": 41.4860295219066
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 52.627355457023135,
      "bestSolution_spin0": 47.812420203416984,
      "bestSolution_spin1": 47.12582384336301,
      "bestSolution_randSpin": 47.812420203416984,
      "with_spin": 52.627355457023135,
      "without_spin": 47.812420203416984
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.62627654410827,
      "bestSolution_spin0": 34.51509547586732,
      "bestSolution_spin1": 28.459318092731234,
      "bestSolution_randSpin": 28.459318092731234,
      "with_spin": 37.62627654410827,
      "without_spin": 28.459318092731234
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.06167761889811,
      41.63757995517949,
      32.8121349425518,
      48.95383449332305,
      47.156450833868746,
      48.960699535834095,
      36.64291239099751,
      49.07859814495919,
      52.627355457023135,
      37.62627654410827
    ],
    "bestSolution_spin0": [
      42.44376041875038,
      32.10659880311113,
      32.8121349425518,
      43.872908788919716,
      41.606275881455545,
      42.73337323436815,
      29.493930293366127,
      41.32490927938149,
      47.812420203416984,
      34.51509547586732
    ],
    "bestSolution_spin1": [
      39.52575502192594,
      31.342609176827615,
      32.096824791933855,
      46.7516921311158,
      39.573741524493634,
      41.00044263490536,
      29.153895812435803,
      41.4860295219066,
      47.12582384336301,
      28.459318092731234
    ],
    "bestSolution_randSpin": [
      39.52575502192594,
      32.10659880311113,
      32.096824791933855,
      46.7516921311158,
      39.573741524493634,
      41.00044263490536,
      29.493930293366127,
      41.4860295219066,
      47.812420203416984,
      28.459318092731234
    ]
  },
  "results_with_spin": [
    49.06167761889811,
    41.63757995517949,
    32.8121349425518,
    48.95383449332305,
    47.156450833868746,
    48.960699535834095,
    36.64291239099751,
    49.07859814495919,
    52.627355457023135,
    37.62627654410827
  ],
  "results_without_spin": [
    39.52575502192594,
    32.10659880311113,
    32.096824791933855,
    46.7516921311158,
    39.573741524493634,
    41.00044263490536,
    29.493930293366127,
    41.4860295219066,
    47.812420203416984,
    28.459318092731234
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 45.96405726179686,
      "bestSolution_spin0": 42.59866560170457,
      "bestSolution_spin1": 41.558504892937805,
      "bestSolution_randSpin": 42.59866560170457,
      "with_spin": 45.96405726179686,
      "without_spin": 42.59866560170457
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 56.01746968681617,
      "bestSolution_spin0": 44.75254759051096,
      "bestSolution_spin1": 43.82803375924297,
      "bestSolution_randSpin": 43.82803375924297,
      "with_spin": 56.01746968681617,
      "without_spin": 43.82803375924297
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 36.50560601747575,
      "bestSolution_spin0": 31.049860864066112,
      "bestSolution_spin1": 29.488787560750378,
      "bestSolution_randSpin": 29.488787560750378,
      "with_spin": 36.50560601747575,
      "without_spin": 29.488787560750378
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 50.76301114718482,
      "bestSolution_spin0": 37.44876323409858,
      "bestSolution_spin1": 39.24386992918377,
      "bestSolution_randSpin": 37.44876323409858,
      "with_spin": 50.76301114718482,
      "without_spin": 37.44876323409858
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 44.20431918571516,
      "bestSolution_spin0": 33.53501205960645,
      "bestSolution_spin1": 31.870737816519476,
      "bestSolution_randSpin": 31.870737816519476,
      "with_spin": 44.20431918571516,
      "without_spin": 31.870737816519476
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 20.177877763006727,
      "bestSolution_spin0": 17.6357920109341,
      "bestSolution_spin1": 15.801527603272383,
      "bestSolution_randSpin": 15.801527603272383,
      "with_spin": 20.177877763006727,
      "without_spin": 15.801527603272383
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 29.905715123253223,
      "bestSolution_spin0": 24.92440825821721,
      "bestSolution_spin1": 25.515637160795972,
      "bestSolution_randSpin": 24.92440825821721,
      "with_spin": 29.905715123253223,
      "without_spin": 24.92440825821721
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.88475636418394,
      "bestSolution_spin0": 40.729186564900495,
      "bestSolution_spin1": 42.14478562506634,
      "bestSolution_randSpin": 40.729186564900495,
      "with_spin": 52.88475636418394,
      "without_spin": 40.729186564900495
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 44.45724897979949,
      "bestSolution_spin0": 39.17708429040614,
      "bestSolution_spin1": 37.780565626017435,
      "bestSolution_randSpin": 37.780565626017435,
      "with_spin": 44.45724897979949,
      "without_spin": 37.780565626017435
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 47.076281218485526,
      "bestSolution_spin0": 41.13521114132144,
      "bestSolution_spin1": 38.9272164271741,
      "bestSolution_randSpin": 38.9272164271741,
      "with_spin": 47.076281218485526,
      "without_spin": 38.9272164271741
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      45.96405726179686,
      56.01746968681617,
      36.50560601747575,
      50.76301114718482,
      44.20431918571516,
      20.177877763006727,
      29.905715123253223,
      52.88475636418394,
      44.45724897979949,
      47.076281218485526
    ],
    "bestSolution_spin0": [
      42.59866560170457,
      44.75254759051096,
      31.049860864066112,
      37.44876323409858,
      33.53501205960645,
      17.6357920109341,
      24.92440825821721,
      40.729186564900495,
      39.17708429040614,
      41.13521114132144
    ],
    "bestSolution_spin1": [
      41.558504892937805,
      43.82803375924297,
      29.488787560750378,
      39.24386992918377,
      31.870737816519476,
      15.801527603272383,
      25.515637160795972,
      42.14478562506634,
      37.780565626017435,
      38.9272164271741
    ],
    "bestSolution_randSpin": [
      42.59866560170457,
      43.82803375924297,
      29.488787560750378,
      37.44876323409858,
      31.870737816519476,
      15.801527603272383,
      24.92440825821721,
      40.729186564900495,
      37.780565626017435,
      38.9272164271741
    ]
  },
  "results_with_spin": [
    45.96405726179686,
    56.01746968681617,
    36.50560601747575,
    50.76301114718482,
    44.20431918571516,
    20.177877763006727,
    29.905715123253223,
    52.88475636418394,
    44.45724897979949,
    47.076281218485526
  ],
  "results_without_spin": [
    42.59866560170457,
    43.82803375924297,
    29.488787560750378,
    37.44876323409858,
    31.870737816519476,
    15.801527603272383,
    24.92440825821721,
    40.729186564900495,
    37.780565626017435,
    38.9272164271741
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 47.86180028558485,
      "bestSolution_spin0": 37.732502305756206,
      "bestSolution_spin1": 32.57473670975868,
      "bestSolution_randSpin": 32.57473670975868,
      "with_spin": 47.86180028558485,
      "without_spin": 32.57473670975868
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 38.574157027539094,
      "bestSolution_spin0": 30.762051008375522,
      "bestSolution_spin1": 29.123092369760453,
      "bestSolution_randSpin": 30.762051008375522,
      "with_spin": 38.574157027539094,
      "without_spin": 30.762051008375522
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 60.505179036073415,
      "bestSolution_spin0": 52.2362601299678,
      "bestSolution_spin1": 48.709392677632884,
      "bestSolution_randSpin": 48.709392677632884,
      "with_spin": 60.505179036073415,
      "without_spin": 48.709392677632884
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.98889343130453,
      "bestSolution_spin0": 28.47551226395418,
      "bestSolution_spin1": 29.74946938064329,
      "bestSolution_randSpin": 29.74946938064329,
      "with_spin": 32.98889343130453,
      "without_spin": 29.74946938064329
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 41.37164521429659,
      "bestSolution_spin0": 28.497878857510354,
      "bestSolution_spin1": 29.61340672513577,
      "bestSolution_randSpin": 28.497878857510354,
      "with_spin": 41.37164521429659,
      "without_spin": 28.497878857510354
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.84766161608482,
      "bestSolution_spin0": 30.841535243908446,
      "bestSolution_spin1": 29.56242561075762,
      "bestSolution_randSpin": 29.56242561075762,
      "with_spin": 34.84766161608482,
      "without_spin": 29.56242561075762
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 49.99530840347811,
      "bestSolution_spin0": 49.190373470320026,
      "bestSolution_spin1": 47.97565212421947,
      "bestSolution_randSpin": 47.97565212421947,
      "with_spin": 49.99530840347811,
      "without_spin": 47.97565212421947
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 46.82733245092767,
      "bestSolution_spin0": 45.076022924908926,
      "bestSolution_spin1": 40.747835930868,
      "bestSolution_randSpin": 45.076022924908926,
      "with_spin": 46.82733245092767,
      "without_spin": 45.076022924908926
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 21.682298631920702,
      "bestSolution_spin0": 20.109725275463543,
      "bestSolution_spin1": 18.3067798230089,
      "bestSolution_randSpin": 18.3067798230089,
      "with_spin": 21.682298631920702,
      "without_spin": 18.3067798230089
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 49.3851482658561,
      "bestSolution_spin0": 43.915194360294876,
      "bestSolution_spin1": 41.39517678794581,
      "bestSolution_randSpin": 43.915194360294876,
      "with_spin": 49.3851482658561,
      "without_spin": 43.915194360294876
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      47.86180028558485,
      38.574157027539094,
      60.505179036073415,
      32.98889343130453,
      41.37164521429659,
      34.84766161608482,
      49.99530840347811,
      46.82733245092767,
      21.682298631920702,
      49.3851482658561
    ],
    "bestSolution_spin0": [
      37.732502305756206,
      30.762051008375522,
      52.2362601299678,
      28.47551226395418,
      28.497878857510354,
      30.841535243908446,
      49.190373470320026,
      45.076022924908926,
      20.109725275463543,
      43.915194360294876
    ],
    "bestSolution_spin1": [
      32.57473670975868,
      29.123092369760453,
      48.709392677632884,
      29.74946938064329,
      29.61340672513577,
      29.56242561075762,
      47.97565212421947,
      40.747835930868,
      18.3067798230089,
      41.39517678794581
    ],
    "bestSolution_randSpin": [
      32.57473670975868,
      30.762051008375522,
      48.709392677632884,
      29.74946938064329,
      28.497878857510354,
      29.56242561075762,
      47.97565212421947,
      45.076022924908926,
      18.3067798230089,
      43.915194360294876
    ]
  },
  "results_with_spin": [
    47.86180028558485,
    38.574157027539094,
    60.505179036073415,
    32.98889343130453,
    41.37164521429659,
    34.84766161608482,
    49.99530840347811,
    46.82733245092767,
    21.682298631920702,
    49.3851482658561
  ],
  "results_without_spin": [
    32.57473670975868,
    30.762051008375522,
    48.709392677632884,
    29.74946938064329,
    28.497878857510354,
    29.56242561075762,
    47.97565212421947,
    45.076022924908926,
    18.3067798230089,
    43.915194360294876
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 51.20022842847299,
      "bestSolution_spin0": 51.20022842847299,
      "bestSolution_spin1": 50.051520076992055,
      "bestSolution_randSpin": 50.051520076992055,
      "with_spin": 51.20022842847299,
      "without_spin": 50.051520076992055
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 43.54311860801812,
      "bestSolution_spin0": 33.25081709206657,
      "bestSolution_spin1": 33.34000108306292,
      "bestSolution_randSpin": 33.34000108306292,
      "with_spin": 43.54311860801812,
      "without_spin": 33.34000108306292
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 34.04872692983039,
      "bestSolution_spin0": 29.418316194288906,
      "bestSolution_spin1": 31.97982122727689,
      "bestSolution_randSpin": 29.418316194288906,
      "with_spin": 34.04872692983039,
      "without_spin": 29.418316194288906
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 51.12836780332946,
      "bestSolution_spin0": 51.12836780332946,
      "bestSolution_spin1": 49.17879996603866,
      "bestSolution_randSpin": 49.17879996603866,
      "with_spin": 51.12836780332946,
      "without_spin": 49.17879996603866
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 33.18018199743633,
      "bestSolution_spin0": 33.18018199743633,
      "bestSolution_spin1": 31.767805175142012,
      "bestSolution_randSpin": 31.767805175142012,
      "with_spin": 33.18018199743633,
      "without_spin": 31.767805175142012
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 37.04109142540793,
      "bestSolution_spin0": 30.696613043875683,
      "bestSolution_spin1": 30.96173918840044,
      "bestSolution_randSpin": 30.696613043875683,
      "with_spin": 37.04109142540793,
      "without_spin": 30.696613043875683
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 46.78009606203274,
      "bestSolution_spin0": 38.442689581029185,
      "bestSolution_spin1": 33.669053551570556,
      "bestSolution_randSpin": 33.669053551570556,
      "with_spin": 46.78009606203274,
      "without_spin": 33.669053551570556
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 43.327975072188764,
      "bestSolution_spin0": 34.868904592493614,
      "bestSolution_spin1": 34.118871268815646,
      "bestSolution_randSpin": 34.868904592493614,
      "with_spin": 43.327975072188764,
      "without_spin": 34.868904592493614
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 40.14283398867914,
      "bestSolution_spin0": 31.97879485294363,
      "bestSolution_spin1": 31.139320518682496,
      "bestSolution_randSpin": 31.97879485294363,
      "with_spin": 40.14283398867914,
      "without_spin": 31.97879485294363
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 52.51917780067205,
      "bestSolution_spin0": 40.26637123027229,
      "bestSolution_spin1": 31.250410121195696,
      "bestSolution_randSpin": 40.26637123027229,
      "with_spin": 52.51917780067205,
      "without_spin": 40.26637123027229
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      51.20022842847299,
      43.54311860801812,
      34.04872692983039,
      51.12836780332946,
      33.18018199743633,
      37.04109142540793,
      46.78009606203274,
      43.327975072188764,
      40.14283398867914,
      52.51917780067205
    ],
    "bestSolution_spin0": [
      51.20022842847299,
      33.25081709206657,
      29.418316194288906,
      51.12836780332946,
      33.18018199743633,
      30.696613043875683,
      38.442689581029185,
      34.868904592493614,
      31.97879485294363,
      40.26637123027229
    ],
    "bestSolution_spin1": [
      50.051520076992055,
      33.34000108306292,
      31.97982122727689,
      49.17879996603866,
      31.767805175142012,
      30.96173918840044,
      33.669053551570556,
      34.118871268815646,
      31.139320518682496,
      31.250410121195696
    ],
    "bestSolution_randSpin": [
      50.051520076992055,
      33.34000108306292,
      29.418316194288906,
      49.17879996603866,
      31.767805175142012,
      30.696613043875683,
      33.669053551570556,
      34.868904592493614,
      31.97879485294363,
      40.26637123027229
    ]
  },
  "results_with_spin": [
    51.20022842847299,
    43.54311860801812,
    34.04872692983039,
    51.12836780332946,
    33.18018199743633,
    37.04109142540793,
    46.78009606203274,
    43.327975072188764,
    40.14283398867914,
    52.51917780067205
  ],
  "results_without_spin": [
    50.051520076992055,
    33.34000108306292,
    29.418316194288906,
    49.17879996603866,
    31.767805175142012,
    30.696613043875683,
    33.669053551570556,
    34.868904592493614,
    31.97879485294363,
    40.26637123027229
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 34.82890981528293,
      "bestSolution_spin0": 26.721023367205436,
      "bestSolution_spin1": 25.59086261097051,
      "bestSolution_randSpin": 25.59086261097051,
      "with_spin": 34.82890981528293,
      "without_spin": 25.59086261097051
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 32.37167887139723,
      "bestSolution_spin0": 29.23504090988762,
      "bestSolution_spin1": 28.179066515676812,
      "bestSolution_randSpin": 28.179066515676812,
      "with_spin": 32.37167887139723,
      "without_spin": 28.179066515676812
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 44.786369936118405,
      "bestSolution_spin0": 38.047153930229705,
      "bestSolution_spin1": 38.332309246033056,
      "bestSolution_randSpin": 38.332309246033056,
      "with_spin": 44.786369936118405,
      "without_spin": 38.332309246033056
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 43.520141324027854,
      "bestSolution_spin0": 32.50965091303752,
      "bestSolution_spin1": 30.016329197201685,
      "bestSolution_randSpin": 32.50965091303752,
      "with_spin": 43.520141324027854,
      "without_spin": 32.50965091303752
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 48.086385868172115,
      "bestSolution_spin0": 46.0873190514066,
      "bestSolution_spin1": 46.84951352636114,
      "bestSolution_randSpin": 46.0873190514066,
      "with_spin": 48.086385868172115,
      "without_spin": 46.0873190514066
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 51.50526152377937,
      "bestSolution_spin0": 51.50526152377937,
      "bestSolution_spin1": 50.13618185397004,
      "bestSolution_randSpin": 50.13618185397004,
      "with_spin": 51.50526152377937,
      "without_spin": 50.13618185397004
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 40.09359970117721,
      "bestSolution_spin0": 40.09359970117721,
      "bestSolution_spin1": 37.02893786187562,
      "bestSolution_randSpin": 37.02893786187562,
      "with_spin": 40.09359970117721,
      "without_spin": 37.02893786187562
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 45.009521682022324,
      "bestSolution_spin0": 44.350743307752246,
      "bestSolution_spin1": 43.449317253496524,
      "bestSolution_randSpin": 44.350743307752246,
      "with_spin": 45.009521682022324,
      "without_spin": 44.350743307752246
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 41.49521816681506,
      "bestSolution_spin0": 37.37884339634482,
      "bestSolution_spin1": 37.070259252811894,
      "bestSolution_randSpin": 37.37884339634482,
      "with_spin": 41.49521816681506,
      "without_spin": 37.37884339634482
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 44.917021211366915,
      "bestSolution_spin0": 41.9623511372538,
      "bestSolution_spin1": 40.985200942802045,
      "bestSolution_randSpin": 40.985200942802045,
      "with_spin": 44.917021211366915,
      "without_spin": 40.985200942802045
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      34.82890981528293,
      32.37167887139723,
      44.786369936118405,
      43.520141324027854,
      48.086385868172115,
      51.50526152377937,
      40.09359970117721,
      45.009521682022324,
      41.49521816681506,
      44.917021211366915
    ],
    "bestSolution_spin0": [
      26.721023367205436,
      29.23504090988762,
      38.047153930229705,
      32.50965091303752,
      46.0873190514066,
      51.50526152377937,
      40.09359970117721,
      44.350743307752246,
      37.37884339634482,
      41.9623511372538
    ],
    "bestSolution_spin1": [
      25.59086261097051,
      28.179066515676812,
      38.332309246033056,
      30.016329197201685,
      46.84951352636114,
      50.13618185397004,
      37.02893786187562,
      43.449317253496524,
      37.070259252811894,
      40.985200942802045
    ],
    "bestSolution_randSpin": [
      25.59086261097051,
      28.179066515676812,
      38.332309246033056,
      32.50965091303752,
      46.0873190514066,
      50.13618185397004,
      37.02893786187562,
      44.350743307752246,
      37.37884339634482,
      40.985200942802045
    ]
  },
  "results_with_spin": [
    34.82890981528293,
    32.37167887139723,
    44.786369936118405,
    43.520141324027854,
    48.086385868172115,
    51.50526152377937,
    40.09359970117721,
    45.009521682022324,
    41.49521816681506,
    44.917021211366915
  ],
  "results_without_spin": [
    25.59086261097051,
    28.179066515676812,
    38.332309246033056,
    32.50965091303752,
    46.0873190514066,
    50.13618185397004,
    37.02893786187562,
    44.350743307752246,
    37.37884339634482,
    40.985200942802045
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 47.185381950725116,
      "bestSolution_spin0": 37.01357510871499,
      "bestSolution_spin1": 36.096807563093506,
      "bestSolution_randSpin": 37.01357510871499,
      "with_spin": 47.185381950725116,
      "without_spin": 37.01357510871499
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 39.2465531044352,
      "bestSolution_spin0": 33.09322861111265,
      "bestSolution_spin1": 32.155990343904136,
      "bestSolution_randSpin": 33.09322861111265,
      "with_spin": 39.2465531044352,
      "without_spin": 33.09322861111265
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 40.371903749252134,
      "bestSolution_spin0": 33.32933711516313,
      "bestSolution_spin1": 31.0774507579204,
      "bestSolution_randSpin": 31.0774507579204,
      "with_spin": 40.371903749252134,
      "without_spin": 31.0774507579204
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 53.34588411970346,
      "bestSolution_spin0": 46.922910174893964,
      "bestSolution_spin1": 40.02727117360547,
      "bestSolution_randSpin": 46.922910174893964,
      "with_spin": 53.34588411970346,
      "without_spin": 46.922910174893964
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 28.60258715152189,
      "bestSolution_spin0": 23.15760055666463,
      "bestSolution_spin1": 20.190602995391437,
      "bestSolution_randSpin": 23.15760055666463,
      "with_spin": 28.60258715152189,
      "without_spin": 23.15760055666463
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 52.380471618980955,
      "bestSolution_spin0": 40.29824168536748,
      "bestSolution_spin1": 40.45826972467316,
      "bestSolution_randSpin": 40.45826972467316,
      "with_spin": 52.380471618980955,
      "without_spin": 40.45826972467316
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 19.571091809319768,
      "bestSolution_spin0": 19.571091809319768,
      "bestSolution_spin1": 17.685683484221975,
      "bestSolution_randSpin": 19.571091809319768,
      "with_spin": 19.571091809319768,
      "without_spin": 19.571091809319768
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 46.46618283392294,
      "bestSolution_spin0": 36.180319500073004,
      "bestSolution_spin1": 35.897948875202474,
      "bestSolution_randSpin": 36.180319500073004,
      "with_spin": 46.46618283392294,
      "without_spin": 36.180319500073004
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 44.246531741172866,
      "bestSolution_spin0": 32.95178060478791,
      "bestSolution_spin1": 35.318781874619276,
      "bestSolution_randSpin": 32.95178060478791,
      "with_spin": 44.246531741172866,
      "without_spin": 32.95178060478791
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 46.132823360183664,
      "bestSolution_spin0": 38.047659950748496,
      "bestSolution_spin1": 34.213081122536536,
      "bestSolution_randSpin": 38.047659950748496,
      "with_spin": 46.132823360183664,
      "without_spin": 38.047659950748496
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      47.185381950725116,
      39.2465531044352,
      40.371903749252134,
      53.34588411970346,
      28.60258715152189,
      52.380471618980955,
      19.571091809319768,
      46.46618283392294,
      44.246531741172866,
      46.132823360183664
    ],
    "bestSolution_spin0": [
      37.01357510871499,
      33.09322861111265,
      33.32933711516313,
      46.922910174893964,
      23.15760055666463,
      40.29824168536748,
      19.571091809319768,
      36.180319500073004,
      32.95178060478791,
      38.047659950748496
    ],
    "bestSolution_spin1": [
      36.096807563093506,
      32.155990343904136,
      31.0774507579204,
      40.02727117360547,
      20.190602995391437,
      40.45826972467316,
      17.685683484221975,
      35.897948875202474,
      35.318781874619276,
      34.213081122536536
    ],
    "bestSolution_randSpin": [
      37.01357510871499,
      33.09322861111265,
      31.0774507579204,
      46.922910174893964,
      23.15760055666463,
      40.45826972467316,
      19.571091809319768,
      36.180319500073004,
      32.95178060478791,
      38.047659950748496
    ]
  },
  "results_with_spin": [
    47.185381950725116,
    39.2465531044352,
    40.371903749252134,
    53.34588411970346,
    28.60258715152189,
    52.380471618980955,
    19.571091809319768,
    46.46618283392294,
    44.246531741172866,
    46.132823360183664
  ],
  "results_without_spin": [
    37.01357510871499,
    33.09322861111265,
    31.0774507579204,
    46.922910174893964,
    23.15760055666463,
    40.45826972467316,
    19.571091809319768,
    36.180319500073004,
    32.95178060478791,
    38.047659950748496
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 49.10748319797653,
      "bestSolution_spin0": 39.45621691213648,
      "bestSolution_spin1": 37.13805703457047,
      "bestSolution_randSpin": 39.45621691213648,
      "with_spin": 49.10748319797653,
      "without_spin": 39.45621691213648
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 45.74642665599478,
      "bestSolution_spin0": 41.998208056387085,
      "bestSolution_spin1": 41.88404224891396,
      "bestSolution_randSpin": 41.998208056387085,
      "with_spin": 45.74642665599478,
      "without_spin": 41.998208056387085
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 50.05816483215875,
      "bestSolution_spin0": 36.99804508623061,
      "bestSolution_spin1": 43.14204387811537,
      "bestSolution_randSpin": 43.14204387811537,
      "with_spin": 50.05816483215875,
      "without_spin": 43.14204387811537
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.808617554185325,
      "bestSolution_spin0": 31.381069582918165,
      "bestSolution_spin1": 25.26077453470686,
      "bestSolution_randSpin": 25.26077453470686,
      "with_spin": 32.808617554185325,
      "without_spin": 25.26077453470686
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 41.645920016480005,
      "bestSolution_spin0": 28.71831314523359,
      "bestSolution_spin1": 29.293918495107494,
      "bestSolution_randSpin": 28.71831314523359,
      "with_spin": 41.645920016480005,
      "without_spin": 28.71831314523359
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 50.352210629733534,
      "bestSolution_spin0": 45.41442403566008,
      "bestSolution_spin1": 45.53134694628191,
      "bestSolution_randSpin": 45.41442403566008,
      "with_spin": 50.352210629733534,
      "without_spin": 45.41442403566008
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 42.91025583968881,
      "bestSolution_spin0": 38.20298600121715,
      "bestSolution_spin1": 37.00195970457379,
      "bestSolution_randSpin": 38.20298600121715,
      "with_spin": 42.91025583968881,
      "without_spin": 38.20298600121715
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 42.495412453633215,
      "bestSolution_spin0": 42.495412453633215,
      "bestSolution_spin1": 42.19994958723225,
      "bestSolution_randSpin": 42.495412453633215,
      "with_spin": 42.495412453633215,
      "without_spin": 42.495412453633215
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 19.16457068386301,
      "bestSolution_spin0": 19.16457068386301,
      "bestSolution_spin1": 18.01875793032748,
      "bestSolution_randSpin": 18.01875793032748,
      "with_spin": 19.16457068386301,
      "without_spin": 18.01875793032748
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 51.58405297795101,
      "bestSolution_spin0": 36.65894838281816,
      "bestSolution_spin1": 39.70496036992556,
      "bestSolution_randSpin": 39.70496036992556,
      "with_spin": 51.58405297795101,
      "without_spin": 39.70496036992556
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.10748319797653,
      45.74642665599478,
      50.05816483215875,
      32.808617554185325,
      41.645920016480005,
      50.352210629733534,
      42.91025583968881,
      42.495412453633215,
      19.16457068386301,
      51.58405297795101
    ],
    "bestSolution_spin0": [
      39.45621691213648,
      41.998208056387085,
      36.99804508623061,
      31.381069582918165,
      28.71831314523359,
      45.41442403566008,
      38.20298600121715,
      42.495412453633215,
      19.16457068386301,
      36.65894838281816
    ],
    "bestSolution_spin1": [
      37.13805703457047,
      41.88404224891396,
      43.14204387811537,
      25.26077453470686,
      29.293918495107494,
      45.53134694628191,
      37.00195970457379,
      42.19994958723225,
      18.01875793032748,
      39.70496036992556
    ],
    "bestSolution_randSpin": [
      39.45621691213648,
      41.998208056387085,
      43.14204387811537,
      25.26077453470686,
      28.71831314523359,
      45.41442403566008,
      38.20298600121715,
      42.495412453633215,
      18.01875793032748,
      39.70496036992556
    ]
  },
  "results_with_spin": [
    49.10748319797653,
    45.74642665599478,
    50.05816483215875,
    32.808617554185325,
    41.645920016480005,
    50.352210629733534,
    42.91025583968881,
    42.495412453633215,
    19.16457068386301,
    51.58405297795101
  ],
  "results_without_spin": [
    39.45621691213648,
    41.998208056387085,
    43.14204387811537,
    25.26077453470686,
    28.71831314523359,
    45.41442403566008,
    38.20298600121715,
    42.495412453633215,
    18.01875793032748,
    39.70496036992556
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 39.3233233041785,
      "bestSolution_spin0": 33.48590375839659,
      "bestSolution_spin1": 32.97984002296327,
      "bestSolution_randSpin": 32.97984002296327,
      "with_spin": 39.3233233041785,
      "without_spin": 32.97984002296327
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 18.544333230142712,
      "bestSolution_spin0": 18.544333230142712,
      "bestSolution_spin1": 16.505505150101484,
      "bestSolution_randSpin": 16.505505150101484,
      "with_spin": 18.544333230142712,
      "without_spin": 16.505505150101484
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 39.22951042550528,
      "bestSolution_spin0": 27.788998227774545,
      "bestSolution_spin1": 26.605734342108107,
      "bestSolution_randSpin": 27.788998227774545,
      "with_spin": 39.22951042550528,
      "without_spin": 27.788998227774545
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 59.49703754275062,
      "bestSolution_spin0": 47.39378152271641,
      "bestSolution_spin1": 46.37744647586106,
      "bestSolution_randSpin": 46.37744647586106,
      "with_spin": 59.49703754275062,
      "without_spin": 46.37744647586106
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 22.52635760473814,
      "bestSolution_spin0": 19.231265471118054,
      "bestSolution_spin1": 16.90897788802108,
      "bestSolution_randSpin": 16.90897788802108,
      "with_spin": 22.52635760473814,
      "without_spin": 16.90897788802108
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 21.620569690253546,
      "bestSolution_spin0": 19.59511120872665,
      "bestSolution_spin1": 18.731636873269895,
      "bestSolution_randSpin": 19.59511120872665,
      "with_spin": 21.620569690253546,
      "without_spin": 19.59511120872665
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 21.059738108971555,
      "bestSolution_spin0": 21.059738108971555,
      "bestSolution_spin1": 18.964219741508707,
      "bestSolution_randSpin": 21.059738108971555,
      "with_spin": 21.059738108971555,
      "without_spin": 21.059738108971555
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.82380437922535,
      "bestSolution_spin0": 47.13664108328931,
      "bestSolution_spin1": 45.04067172706711,
      "bestSolution_randSpin": 45.04067172706711,
      "with_spin": 52.82380437922535,
      "without_spin": 45.04067172706711
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 52.59894746427785,
      "bestSolution_spin0": 39.7434892929897,
      "bestSolution_spin1": 33.976011862307764,
      "bestSolution_randSpin": 39.7434892929897,
      "with_spin": 52.59894746427785,
      "without_spin": 39.7434892929897
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 45.48722907912657,
      "bestSolution_spin0": 37.61600106906535,
      "bestSolution_spin1": 39.82918401735705,
      "bestSolution_randSpin": 37.61600106906535,
      "with_spin": 45.48722907912657,
      "without_spin": 37.61600106906535
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      39.3233233041785,
      18.544333230142712,
      39.22951042550528,
      59.49703754275062,
      22.52635760473814,
      21.620569690253546,
      21.059738108971555,
      52.82380437922535,
      52.59894746427785,
      45.48722907912657
    ],
    "bestSolution_spin0": [
      33.48590375839659,
      18.544333230142712,
      27.788998227774545,
      47.39378152271641,
      19.231265471118054,
      19.59511120872665,
      21.059738108971555,
      47.13664108328931,
      39.7434892929897,
      37.61600106906535
    ],
    "bestSolution_spin1": [
      32.97984002296327,
      16.505505150101484,
      26.605734342108107,
      46.37744647586106,
      16.90897788802108,
      18.731636873269895,
      18.964219741508707,
      45.04067172706711,
      33.976011862307764,
      39.82918401735705
    ],
    "bestSolution_randSpin": [
      32.97984002296327,
      16.505505150101484,
      27.788998227774545,
      46.37744647586106,
      16.90897788802108,
      19.59511120872665,
      21.059738108971555,
      45.04067172706711,
      39.7434892929897,
      37.61600106906535
    ]
  },
  "results_with_spin": [
    39.3233233041785,
    18.544333230142712,
    39.22951042550528,
    59.49703754275062,
    22.52635760473814,
    21.620569690253546,
    21.059738108971555,
    52.82380437922535,
    52.59894746427785,
    45.48722907912657
  ],
  "results_without_spin": [
    32.97984002296327,
    16.505505150101484,
    27.788998227774545,
    46.37744647586106,
    16.90897788802108,
    19.59511120872665,
    21.059738108971555,
    45.04067172706711,
    39.7434892929897,
    37.61600106906535
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.82012505737391,
      "bestSolution_spin0": 32.140268160352555,
      "bestSolution_spin1": 31.661264108595578,
      "bestSolution_randSpin": 31.661264108595578,
      "with_spin": 37.82012505737391,
      "without_spin": 31.661264108595578
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 46.936359719642105,
      "bestSolution_spin0": 46.936359719642105,
      "bestSolution_spin1": 44.3990696813328,
      "bestSolution_randSpin": 44.3990696813328,
      "with_spin": 46.936359719642105,
      "without_spin": 44.3990696813328
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 20.75091564126981,
      "bestSolution_spin0": 20.062012544931832,
      "bestSolution_spin1": 18.518445774108553,
      "bestSolution_randSpin": 20.062012544931832,
      "with_spin": 20.75091564126981,
      "without_spin": 20.062012544931832
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.98772528282296,
      "bestSolution_spin0": 30.14630650122505,
      "bestSolution_spin1": 29.61506232454807,
      "bestSolution_randSpin": 30.14630650122505,
      "with_spin": 32.98772528282296,
      "without_spin": 30.14630650122505
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 46.49353815024608,
      "bestSolution_spin0": 38.31638921616105,
      "bestSolution_spin1": 36.39678760605933,
      "bestSolution_randSpin": 36.39678760605933,
      "with_spin": 46.49353815024608,
      "without_spin": 36.39678760605933
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 32.37121375985409,
      "bestSolution_spin0": 30.819608135108247,
      "bestSolution_spin1": 29.292773689248513,
      "bestSolution_randSpin": 30.819608135108247,
      "with_spin": 32.37121375985409,
      "without_spin": 30.819608135108247
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 46.738436664014216,
      "bestSolution_spin0": 40.4995948636162,
      "bestSolution_spin1": 39.35141893942737,
      "bestSolution_randSpin": 39.35141893942737,
      "with_spin": 46.738436664014216,
      "without_spin": 39.35141893942737
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 45.59311238889171,
      "bestSolution_spin0": 34.84754430602954,
      "bestSolution_spin1": 33.8419764645609,
      "bestSolution_randSpin": 34.84754430602954,
      "with_spin": 45.59311238889171,
      "without_spin": 34.84754430602954
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 36.852532950478874,
      "bestSolution_spin0": 28.937242097753547,
      "bestSolution_spin1": 29.355419835463533,
      "bestSolution_randSpin": 29.355419835463533,
      "with_spin": 36.852532950478874,
      "without_spin": 29.355419835463533
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 57.11378025765931,
      "bestSolution_spin0": 52.49255576041078,
      "bestSolution_spin1": 46.51574857982103,
      "bestSolution_randSpin": 46.51574857982103,
      "with_spin": 57.11378025765931,
      "without_spin": 46.51574857982103
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.82012505737391,
      46.936359719642105,
      20.75091564126981,
      32.98772528282296,
      46.49353815024608,
      32.37121375985409,
      46.738436664014216,
      45.59311238889171,
      36.852532950478874,
      57.11378025765931
    ],
    "bestSolution_spin0": [
      32.140268160352555,
      46.936359719642105,
      20.062012544931832,
      30.14630650122505,
      38.31638921616105,
      30.819608135108247,
      40.4995948636162,
      34.84754430602954,
      28.937242097753547,
      52.49255576041078
    ],
    "bestSolution_spin1": [
      31.661264108595578,
      44.3990696813328,
      18.518445774108553,
      29.61506232454807,
      36.39678760605933,
      29.292773689248513,
      39.35141893942737,
      33.8419764645609,
      29.355419835463533,
      46.51574857982103
    ],
    "bestSolution_randSpin": [
      31.661264108595578,
      44.3990696813328,
      20.062012544931832,
      30.14630650122505,
      36.39678760605933,
      30.819608135108247,
      39.35141893942737,
      34.84754430602954,
      29.355419835463533,
      46.51574857982103
    ]
  },
  "results_with_spin": [
    37.82012505737391,
    46.936359719642105,
    20.75091564126981,
    32.98772528282296,
    46.49353815024608,
    32.37121375985409,
    46.738436664014216,
    45.59311238889171,
    36.852532950478874,
    57.11378025765931
  ],
  "results_without_spin": [
    31.661264108595578,
    44.3990696813328,
    20.062012544931832,
    30.14630650122505,
    36.39678760605933,
    30.819608135108247,
    39.35141893942737,
    34.84754430602954,
    29.355419835463533,
    46.51574857982103
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 16.339196906926798,
      "bestSolution_spin0": 16.339196906926798,
      "bestSolution_spin1": 13.951892612999611,
      "bestSolution_randSpin": 16.339196906926798,
      "with_spin": 16.339196906926798,
      "without_spin": 16.339196906926798
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 50.07364127621314,
      "bestSolution_spin0": 39.562760906038044,
      "bestSolution_spin1": 37.50191264936842,
      "bestSolution_randSpin": 37.50191264936842,
      "with_spin": 50.07364127621314,
      "without_spin": 37.50191264936842
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 51.56850885669424,
      "bestSolution_spin0": 42.596269999589445,
      "bestSolution_spin1": 39.69122962176875,
      "bestSolution_randSpin": 39.69122962176875,
      "with_spin": 51.56850885669424,
      "without_spin": 39.69122962176875
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 39.14511510066934,
      "bestSolution_spin0": 29.22712216203647,
      "bestSolution_spin1": 28.532133244008804,
      "bestSolution_randSpin": 29.22712216203647,
      "with_spin": 39.14511510066934,
      "without_spin": 29.22712216203647
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 45.774005575154575,
      "bestSolution_spin0": 45.774005575154575,
      "bestSolution_spin1": 40.73815015381056,
      "bestSolution_randSpin": 45.774005575154575,
      "with_spin": 45.774005575154575,
      "without_spin": 45.774005575154575
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 52.68876205844366,
      "bestSolution_spin0": 34.59897207752752,
      "bestSolution_spin1": 38.175679408753474,
      "bestSolution_randSpin": 34.59897207752752,
      "with_spin": 52.68876205844366,
      "without_spin": 34.59897207752752
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 40.259015392967,
      "bestSolution_spin0": 39.78490143927579,
      "bestSolution_spin1": 38.33104806149659,
      "bestSolution_randSpin": 38.33104806149659,
      "with_spin": 40.259015392967,
      "without_spin": 38.33104806149659
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 44.06189427149725,
      "bestSolution_spin0": 37.53029356925847,
      "bestSolution_spin1": 38.945675071968054,
      "bestSolution_randSpin": 37.53029356925847,
      "with_spin": 44.06189427149725,
      "without_spin": 37.53029356925847
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 51.015164047516315,
      "bestSolution_spin0": 40.85566028048142,
      "bestSolution_spin1": 41.62966729371825,
      "bestSolution_randSpin": 40.85566028048142,
      "with_spin": 51.015164047516315,
      "without_spin": 40.85566028048142
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 47.691240286484096,
      "bestSolution_spin0": 37.932452801875755,
      "bestSolution_spin1": 39.939727983800694,
      "bestSolution_randSpin": 39.939727983800694,
      "with_spin": 47.691240286484096,
      "without_spin": 39.939727983800694
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      16.339196906926798,
      50.07364127621314,
      51.56850885669424,
      39.14511510066934,
      45.774005575154575,
      52.68876205844366,
      40.259015392967,
      44.06189427149725,
      51.015164047516315,
      47.691240286484096
    ],
    "bestSolution_spin0": [
      16.339196906926798,
      39.562760906038044,
      42.596269999589445,
      29.22712216203647,
      45.774005575154575,
      34.59897207752752,
      39.78490143927579,
      37.53029356925847,
      40.85566028048142,
      37.932452801875755
    ],
    "bestSolution_spin1": [
      13.951892612999611,
      37.50191264936842,
      39.69122962176875,
      28.532133244008804,
      40.73815015381056,
      38.175679408753474,
      38.33104806149659,
      38.945675071968054,
      41.62966729371825,
      39.939727983800694
    ],
    "bestSolution_randSpin": [
      16.339196906926798,
      37.50191264936842,
      39.69122962176875,
      29.22712216203647,
      45.774005575154575,
      34.59897207752752,
      38.33104806149659,
      37.53029356925847,
      40.85566028048142,
      39.939727983800694
    ]
  },
  "results_with_spin": [
    16.339196906926798,
    50.07364127621314,
    51.56850885669424,
    39.14511510066934,
    45.774005575154575,
    52.68876205844366,
    40.259015392967,
    44.06189427149725,
    51.015164047516315,
    47.691240286484096
  ],
  "results_without_spin": [
    16.339196906926798,
    37.50191264936842,
    39.69122962176875,
    29.22712216203647,
    45.774005575154575,
    34.59897207752752,
    38.33104806149659,
    37.53029356925847,
    40.85566028048142,
    39.939727983800694
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 51.311890632391254,
      "bestSolution_spin0": 51.311890632391254,
      "bestSolution_spin1": 49.73170593867104,
      "bestSolution_randSpin": 49.73170593867104,
      "with_spin": 51.311890632391254,
      "without_spin": 49.73170593867104
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 52.31350525572013,
      "bestSolution_spin0": 45.22668393484978,
      "bestSolution_spin1": 44.75091305386044,
      "bestSolution_randSpin": 44.75091305386044,
      "with_spin": 52.31350525572013,
      "without_spin": 44.75091305386044
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 40.82227967231809,
      "bestSolution_spin0": 36.97137392325035,
      "bestSolution_spin1": 34.82042697369647,
      "bestSolution_randSpin": 34.82042697369647,
      "with_spin": 40.82227967231809,
      "without_spin": 34.82042697369647
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 53.17884100262125,
      "bestSolution_spin0": 49.06040702580864,
      "bestSolution_spin1": 53.17884100262125,
      "bestSolution_randSpin": 49.06040702580864,
      "with_spin": 53.17884100262125,
      "without_spin": 49.06040702580864
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 48.69636485778901,
      "bestSolution_spin0": 44.62383779444192,
      "bestSolution_spin1": 47.055414334014706,
      "bestSolution_randSpin": 44.62383779444192,
      "with_spin": 48.69636485778901,
      "without_spin": 44.62383779444192
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 56.40051856611414,
      "bestSolution_spin0": 48.75196814245261,
      "bestSolution_spin1": 48.674918411870586,
      "bestSolution_randSpin": 48.75196814245261,
      "with_spin": 56.40051856611414,
      "without_spin": 48.75196814245261
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 49.11177411724041,
      "bestSolution_spin0": 43.005258367000216,
      "bestSolution_spin1": 38.611247934306746,
      "bestSolution_randSpin": 38.611247934306746,
      "with_spin": 49.11177411724041,
      "without_spin": 38.611247934306746
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 34.51078036554751,
      "bestSolution_spin0": 25.25909336420613,
      "bestSolution_spin1": 24.037220314761438,
      "bestSolution_randSpin": 24.037220314761438,
      "with_spin": 34.51078036554751,
      "without_spin": 24.037220314761438
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 53.27327953209773,
      "bestSolution_spin0": 51.53222355959064,
      "bestSolution_spin1": 53.27327953209773,
      "bestSolution_randSpin": 53.27327953209773,
      "with_spin": 53.27327953209773,
      "without_spin": 53.27327953209773
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 24.298021662105793,
      "bestSolution_spin0": 20.520518284740614,
      "bestSolution_spin1": 21.061014758042106,
      "bestSolution_randSpin": 20.520518284740614,
      "with_spin": 24.298021662105793,
      "without_spin": 20.520518284740614
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      51.311890632391254,
      52.31350525572013,
      40.82227967231809,
      53.17884100262125,
      48.69636485778901,
      56.40051856611414,
      49.11177411724041,
      34.51078036554751,
      53.27327953209773,
      24.298021662105793
    ],
    "bestSolution_spin0": [
      51.311890632391254,
      45.22668393484978,
      36.97137392325035,
      49.06040702580864,
      44.62383779444192,
      48.75196814245261,
      43.005258367000216,
      25.25909336420613,
      51.53222355959064,
      20.520518284740614
    ],
    "bestSolution_spin1": [
      49.73170593867104,
      44.75091305386044,
      34.82042697369647,
      53.17884100262125,
      47.055414334014706,
      48.674918411870586,
      38.611247934306746,
      24.037220314761438,
      53.27327953209773,
      21.061014758042106
    ],
    "bestSolution_randSpin": [
      49.73170593867104,
      44.75091305386044,
      34.82042697369647,
      49.06040702580864,
      44.62383779444192,
      48.75196814245261,
      38.611247934306746,
      24.037220314761438,
      53.27327953209773,
      20.520518284740614
    ]
  },
  "results_with_spin": [
    51.311890632391254,
    52.31350525572013,
    40.82227967231809,
    53.17884100262125,
    48.69636485778901,
    56.40051856611414,
    49.11177411724041,
    34.51078036554751,
    53.27327953209773,
    24.298021662105793
  ],
  "results_without_spin": [
    49.73170593867104,
    44.75091305386044,
    34.82042697369647,
    49.06040702580864,
    44.62383779444192,
    48.75196814245261,
    38.611247934306746,
    24.037220314761438,
    53.27327953209773,
    20.520518284740614
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 51.32357986474544,
      "bestSolution_spin0": 39.65991254055052,
      "bestSolution_spin1": 39.89054970657673,
      "bestSolution_randSpin": 39.65991254055052,
      "with_spin": 51.32357986474544,
      "without_spin": 39.65991254055052
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 34.19299389420225,
      "bestSolution_spin0": 26.02226155329718,
      "bestSolution_spin1": 29.057183480855873,
      "bestSolution_randSpin": 29.057183480855873,
      "with_spin": 34.19299389420225,
      "without_spin": 29.057183480855873
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 19.18625512387933,
      "bestSolution_spin0": 19.18625512387933,
      "bestSolution_spin1": 16.337441084570898,
      "bestSolution_randSpin": 19.18625512387933,
      "with_spin": 19.18625512387933,
      "without_spin": 19.18625512387933
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 34.27530381164591,
      "bestSolution_spin0": 30.615616028046823,
      "bestSolution_spin1": 26.79497717404565,
      "bestSolution_randSpin": 30.615616028046823,
      "with_spin": 34.27530381164591,
      "without_spin": 30.615616028046823
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 45.36349109955489,
      "bestSolution_spin0": 33.331589600681276,
      "bestSolution_spin1": 34.03612745907377,
      "bestSolution_randSpin": 34.03612745907377,
      "with_spin": 45.36349109955489,
      "without_spin": 34.03612745907377
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 53.45690453467605,
      "bestSolution_spin0": 43.18772782136231,
      "bestSolution_spin1": 39.26519526851961,
      "bestSolution_randSpin": 43.18772782136231,
      "with_spin": 53.45690453467605,
      "without_spin": 43.18772782136231
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.647386722740865,
      "bestSolution_spin0": 23.205552914063645,
      "bestSolution_spin1": 25.15858938433738,
      "bestSolution_randSpin": 25.15858938433738,
      "with_spin": 27.647386722740865,
      "without_spin": 25.15858938433738
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 45.9674859663138,
      "bestSolution_spin0": 42.71302151890615,
      "bestSolution_spin1": 41.23560917939435,
      "bestSolution_randSpin": 42.71302151890615,
      "with_spin": 45.9674859663138,
      "without_spin": 42.71302151890615
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 43.01288911501404,
      "bestSolution_spin0": 35.960521930186154,
      "bestSolution_spin1": 35.91691159755745,
      "bestSolution_randSpin": 35.91691159755745,
      "with_spin": 43.01288911501404,
      "without_spin": 35.91691159755745
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 47.16368087680133,
      "bestSolution_spin0": 47.16368087680133,
      "bestSolution_spin1": 43.496681230502816,
      "bestSolution_randSpin": 43.496681230502816,
      "with_spin": 47.16368087680133,
      "without_spin": 43.496681230502816
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      51.32357986474544,
      34.19299389420225,
      19.18625512387933,
      34.27530381164591,
      45.36349109955489,
      53.45690453467605,
      27.647386722740865,
      45.9674859663138,
      43.01288911501404,
      47.16368087680133
    ],
    "bestSolution_spin0": [
      39.65991254055052,
      26.02226155329718,
      19.18625512387933,
      30.615616028046823,
      33.331589600681276,
      43.18772782136231,
      23.205552914063645,
      42.71302151890615,
      35.960521930186154,
      47.16368087680133
    ],
    "bestSolution_spin1": [
      39.89054970657673,
      29.057183480855873,
      16.337441084570898,
      26.79497717404565,
      34.03612745907377,
      39.26519526851961,
      25.15858938433738,
      41.23560917939435,
      35.91691159755745,
      43.496681230502816
    ],
    "bestSolution_randSpin": [
      39.65991254055052,
      29.057183480855873,
      19.18625512387933,
      30.615616028046823,
      34.03612745907377,
      43.18772782136231,
      25.15858938433738,
      42.71302151890615,
      35.91691159755745,
      43.496681230502816
    ]
  },
  "results_with_spin": [
    51.32357986474544,
    34.19299389420225,
    19.18625512387933,
    34.27530381164591,
    45.36349109955489,
    53.45690453467605,
    27.647386722740865,
    45.9674859663138,
    43.01288911501404,
    47.16368087680133
  ],
  "results_without_spin": [
    39.65991254055052,
    29.057183480855873,
    19.18625512387933,
    30.615616028046823,
    34.03612745907377,
    43.18772782136231,
    25.15858938433738,
    42.71302151890615,
    35.91691159755745,
    43.496681230502816
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 58.66964899633376,
      "bestSolution_spin0": 52.86506755069143,
      "bestSolution_spin1": 49.84273202867291,
      "bestSolution_randSpin": 52.86506755069143,
      "with_spin": 58.66964899633376,
      "without_spin": 52.86506755069143
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 41.25722784465732,
      "bestSolution_spin0": 36.500663152879525,
      "bestSolution_spin1": 32.50999018967379,
      "bestSolution_randSpin": 36.500663152879525,
      "with_spin": 41.25722784465732,
      "without_spin": 36.500663152879525
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 53.408615863034825,
      "bestSolution_spin0": 53.408615863034825,
      "bestSolution_spin1": 51.3725169894642,
      "bestSolution_randSpin": 51.3725169894642,
      "with_spin": 53.408615863034825,
      "without_spin": 51.3725169894642
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 39.66645216047377,
      "bestSolution_spin0": 35.30955402937748,
      "bestSolution_spin1": 33.524627672343506,
      "bestSolution_randSpin": 33.524627672343506,
      "with_spin": 39.66645216047377,
      "without_spin": 33.524627672343506
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 48.656818971776694,
      "bestSolution_spin0": 38.07244665990704,
      "bestSolution_spin1": 41.54799107523245,
      "bestSolution_randSpin": 41.54799107523245,
      "with_spin": 48.656818971776694,
      "without_spin": 41.54799107523245
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 44.972419239216066,
      "bestSolution_spin0": 43.71749096064848,
      "bestSolution_spin1": 42.33343418931231,
      "bestSolution_randSpin": 42.33343418931231,
      "with_spin": 44.972419239216066,
      "without_spin": 42.33343418931231
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 43.91164344193749,
      "bestSolution_spin0": 43.74540622943345,
      "bestSolution_spin1": 39.67618326530416,
      "bestSolution_randSpin": 39.67618326530416,
      "with_spin": 43.91164344193749,
      "without_spin": 39.67618326530416
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.81907776974009,
      "bestSolution_spin0": 38.011174006828135,
      "bestSolution_spin1": 39.228710154997266,
      "bestSolution_randSpin": 39.228710154997266,
      "with_spin": 40.81907776974009,
      "without_spin": 39.228710154997266
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 38.76953158898352,
      "bestSolution_spin0": 33.37599444909885,
      "bestSolution_spin1": 30.58062272631976,
      "bestSolution_randSpin": 30.58062272631976,
      "with_spin": 38.76953158898352,
      "without_spin": 30.58062272631976
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 27.144463218841132,
      "bestSolution_spin0": 27.10409918090786,
      "bestSolution_spin1": 23.726249127539443,
      "bestSolution_randSpin": 23.726249127539443,
      "with_spin": 27.144463218841132,
      "without_spin": 23.726249127539443
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      58.66964899633376,
      41.25722784465732,
      53.408615863034825,
      39.66645216047377,
      48.656818971776694,
      44.972419239216066,
      43.91164344193749,
      40.81907776974009,
      38.76953158898352,
      27.144463218841132
    ],
    "bestSolution_spin0": [
      52.86506755069143,
      36.500663152879525,
      53.408615863034825,
      35.30955402937748,
      38.07244665990704,
      43.71749096064848,
      43.74540622943345,
      38.011174006828135,
      33.37599444909885,
      27.10409918090786
    ],
    "bestSolution_spin1": [
      49.84273202867291,
      32.50999018967379,
      51.3725169894642,
      33.524627672343506,
      41.54799107523245,
      42.33343418931231,
      39.67618326530416,
      39.228710154997266,
      30.58062272631976,
      23.726249127539443
    ],
    "bestSolution_randSpin": [
      52.86506755069143,
      36.500663152879525,
      51.3725169894642,
      33.524627672343506,
      41.54799107523245,
      42.33343418931231,
      39.67618326530416,
      39.228710154997266,
      30.58062272631976,
      23.726249127539443
    ]
  },
  "results_with_spin": [
    58.66964899633376,
    41.25722784465732,
    53.408615863034825,
    39.66645216047377,
    48.656818971776694,
    44.972419239216066,
    43.91164344193749,
    40.81907776974009,
    38.76953158898352,
    27.144463218841132
  ],
  "results_without_spin": [
    52.86506755069143,
    36.500663152879525,
    51.3725169894642,
    33.524627672343506,
    41.54799107523245,
    42.33343418931231,
    39.67618326530416,
    39.228710154997266,
    30.58062272631976,
    23.726249127539443
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 46.383113244658965,
      "bestSolution_spin0": 35.239331588768906,
      "bestSolution_spin1": 33.64225192291708,
      "bestSolution_randSpin": 35.239331588768906,
      "with_spin": 46.383113244658965,
      "without_spin": 35.239331588768906
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 52.84649741919905,
      "bestSolution_spin0": 45.08395215476976,
      "bestSolution_spin1": 46.58117627298608,
      "bestSolution_randSpin": 45.08395215476976,
      "with_spin": 52.84649741919905,
      "without_spin": 45.08395215476976
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 49.59502382717804,
      "bestSolution_spin0": 47.57815158509057,
      "bestSolution_spin1": 47.42460275925397,
      "bestSolution_randSpin": 47.42460275925397,
      "with_spin": 49.59502382717804,
      "without_spin": 47.42460275925397
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 46.98607180922365,
      "bestSolution_spin0": 43.90408403185316,
      "bestSolution_spin1": 44.73983421585671,
      "bestSolution_randSpin": 44.73983421585671,
      "with_spin": 46.98607180922365,
      "without_spin": 44.73983421585671
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 49.359273965201695,
      "bestSolution_spin0": 49.359273965201695,
      "bestSolution_spin1": 47.43549154668243,
      "bestSolution_randSpin": 47.43549154668243,
      "with_spin": 49.359273965201695,
      "without_spin": 47.43549154668243
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 53.5995397860137,
      "bestSolution_spin0": 52.65427218429937,
      "bestSolution_spin1": 53.5995397860137,
      "bestSolution_randSpin": 53.5995397860137,
      "with_spin": 53.5995397860137,
      "without_spin": 53.5995397860137
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 33.98751639272985,
      "bestSolution_spin0": 28.337714442079896,
      "bestSolution_spin1": 26.111575614175095,
      "bestSolution_randSpin": 26.111575614175095,
      "with_spin": 33.98751639272985,
      "without_spin": 26.111575614175095
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 25.517767297694526,
      "bestSolution_spin0": 25.517767297694526,
      "bestSolution_spin1": 22.881173193094128,
      "bestSolution_randSpin": 22.881173193094128,
      "with_spin": 25.517767297694526,
      "without_spin": 22.881173193094128
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 42.54556672631108,
      "bestSolution_spin0": 35.90725308010188,
      "bestSolution_spin1": 31.574002384166825,
      "bestSolution_randSpin": 31.574002384166825,
      "with_spin": 42.54556672631108,
      "without_spin": 31.574002384166825
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 27.472177000888795,
      "bestSolution_spin0": 25.803067389616533,
      "bestSolution_spin1": 21.285895430284413,
      "bestSolution_randSpin": 25.803067389616533,
      "with_spin": 27.472177000888795,
      "without_spin": 25.803067389616533
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      46.383113244658965,
      52.84649741919905,
      49.59502382717804,
      46.98607180922365,
      49.359273965201695,
      53.5995397860137,
      33.98751639272985,
      25.517767297694526,
      42.54556672631108,
      27.472177000888795
    ],
    "bestSolution_spin0": [
      35.239331588768906,
      45.08395215476976,
      47.57815158509057,
      43.90408403185316,
      49.359273965201695,
      52.65427218429937,
      28.337714442079896,
      25.517767297694526,
      35.90725308010188,
      25.803067389616533
    ],
    "bestSolution_spin1": [
      33.64225192291708,
      46.58117627298608,
      47.42460275925397,
      44.73983421585671,
      47.43549154668243,
      53.5995397860137,
      26.111575614175095,
      22.881173193094128,
      31.574002384166825,
      21.285895430284413
    ],
    "bestSolution_randSpin": [
      35.239331588768906,
      45.08395215476976,
      47.42460275925397,
      44.73983421585671,
      47.43549154668243,
      53.5995397860137,
      26.111575614175095,
      22.881173193094128,
      31.574002384166825,
      25.803067389616533
    ]
  },
  "results_with_spin": [
    46.383113244658965,
    52.84649741919905,
    49.59502382717804,
    46.98607180922365,
    49.359273965201695,
    53.5995397860137,
    33.98751639272985,
    25.517767297694526,
    42.54556672631108,
    27.472177000888795
  ],
  "results_without_spin": [
    35.239331588768906,
    45.08395215476976,
    47.42460275925397,
    44.73983421585671,
    47.43549154668243,
    53.5995397860137,
    26.111575614175095,
    22.881173193094128,
    31.574002384166825,
    25.803067389616533
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 43.535211688164715,
      "bestSolution_spin0": 43.535211688164715,
      "bestSolution_spin1": 38.273257297587435,
      "bestSolution_randSpin": 38.273257297587435,
      "with_spin": 43.535211688164715,
      "without_spin": 38.273257297587435
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 53.58863141793536,
      "bestSolution_spin0": 35.62734434049833,
      "bestSolution_spin1": 39.897750020203176,
      "bestSolution_randSpin": 39.897750020203176,
      "with_spin": 53.58863141793536,
      "without_spin": 39.897750020203176
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 43.65436978254459,
      "bestSolution_spin0": 33.63395897024243,
      "bestSolution_spin1": 35.33921876552172,
      "bestSolution_randSpin": 33.63395897024243,
      "with_spin": 43.65436978254459,
      "without_spin": 33.63395897024243
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 20.10628735609242,
      "bestSolution_spin0": 19.947941971044457,
      "bestSolution_spin1": 18.979250499263003,
      "bestSolution_randSpin": 18.979250499263003,
      "with_spin": 20.10628735609242,
      "without_spin": 18.979250499263003
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 40.772786417117196,
      "bestSolution_spin0": 40.772786417117196,
      "bestSolution_spin1": 40.05775850116948,
      "bestSolution_randSpin": 40.05775850116948,
      "with_spin": 40.772786417117196,
      "without_spin": 40.05775850116948
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 35.42295193365869,
      "bestSolution_spin0": 27.23911583924737,
      "bestSolution_spin1": 28.1742522151544,
      "bestSolution_randSpin": 27.23911583924737,
      "with_spin": 35.42295193365869,
      "without_spin": 27.23911583924737
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 21.627933824669746,
      "bestSolution_spin0": 20.497223918333138,
      "bestSolution_spin1": 19.582753513617043,
      "bestSolution_randSpin": 19.582753513617043,
      "with_spin": 21.627933824669746,
      "without_spin": 19.582753513617043
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 43.58221725100746,
      "bestSolution_spin0": 42.98576186305682,
      "bestSolution_spin1": 41.26047907130095,
      "bestSolution_randSpin": 42.98576186305682,
      "with_spin": 43.58221725100746,
      "without_spin": 42.98576186305682
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 44.22250303344612,
      "bestSolution_spin0": 32.38680172835661,
      "bestSolution_spin1": 33.06212325568996,
      "bestSolution_randSpin": 32.38680172835661,
      "with_spin": 44.22250303344612,
      "without_spin": 32.38680172835661
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.56201818585366,
      "bestSolution_spin0": 41.76950021714268,
      "bestSolution_spin1": 36.465312493886486,
      "bestSolution_randSpin": 36.465312493886486,
      "with_spin": 48.56201818585366,
      "without_spin": 36.465312493886486
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      43.535211688164715,
      53.58863141793536,
      43.65436978254459,
      20.10628735609242,
      40.772786417117196,
      35.42295193365869,
      21.627933824669746,
      43.58221725100746,
      44.22250303344612,
      48.56201818585366
    ],
    "bestSolution_spin0": [
      43.535211688164715,
      35.62734434049833,
      33.63395897024243,
      19.947941971044457,
      40.772786417117196,
      27.23911583924737,
      20.497223918333138,
      42.98576186305682,
      32.38680172835661,
      41.76950021714268
    ],
    "bestSolution_spin1": [
      38.273257297587435,
      39.897750020203176,
      35.33921876552172,
      18.979250499263003,
      40.05775850116948,
      28.1742522151544,
      19.582753513617043,
      41.26047907130095,
      33.06212325568996,
      36.465312493886486
    ],
    "bestSolution_randSpin": [
      38.273257297587435,
      39.897750020203176,
      33.63395897024243,
      18.979250499263003,
      40.05775850116948,
      27.23911583924737,
      19.582753513617043,
      42.98576186305682,
      32.38680172835661,
      36.465312493886486
    ]
  },
  "results_with_spin": [
    43.535211688164715,
    53.58863141793536,
    43.65436978254459,
    20.10628735609242,
    40.772786417117196,
    35.42295193365869,
    21.627933824669746,
    43.58221725100746,
    44.22250303344612,
    48.56201818585366
  ],
  "results_without_spin": [
    38.273257297587435,
    39.897750020203176,
    33.63395897024243,
    18.979250499263003,
    40.05775850116948,
    27.23911583924737,
    19.582753513617043,
    42.98576186305682,
    32.38680172835661,
    36.465312493886486
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 43.42720818093822,
      "bestSolution_spin0": 35.69263000255097,
      "bestSolution_spin1": 34.29367018113018,
      "bestSolution_randSpin": 34.29367018113018,
      "with_spin": 43.42720818093822,
      "without_spin": 34.29367018113018
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 55.548312402062244,
      "bestSolution_spin0": 51.69358028516706,
      "bestSolution_spin1": 49.68427690716274,
      "bestSolution_randSpin": 51.69358028516706,
      "with_spin": 55.548312402062244,
      "without_spin": 51.69358028516706
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 54.146329310619656,
      "bestSolution_spin0": 39.415137435974536,
      "bestSolution_spin1": 38.70473236686538,
      "bestSolution_randSpin": 38.70473236686538,
      "with_spin": 54.146329310619656,
      "without_spin": 38.70473236686538
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 51.45676683948372,
      "bestSolution_spin0": 32.12076979123656,
      "bestSolution_spin1": 35.10199334795396,
      "bestSolution_randSpin": 35.10199334795396,
      "with_spin": 51.45676683948372,
      "without_spin": 35.10199334795396
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 27.56075059540452,
      "bestSolution_spin0": 24.47570154308688,
      "bestSolution_spin1": 21.974282861093904,
      "bestSolution_randSpin": 24.47570154308688,
      "with_spin": 27.56075059540452,
      "without_spin": 24.47570154308688
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 33.966298415172965,
      "bestSolution_spin0": 33.966298415172965,
      "bestSolution_spin1": 31.64039765288736,
      "bestSolution_randSpin": 33.966298415172965,
      "with_spin": 33.966298415172965,
      "without_spin": 33.966298415172965
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 50.95050112457996,
      "bestSolution_spin0": 50.95050112457996,
      "bestSolution_spin1": 48.30392769723417,
      "bestSolution_randSpin": 50.95050112457996,
      "with_spin": 50.95050112457996,
      "without_spin": 50.95050112457996
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 42.578296748304325,
      "bestSolution_spin0": 42.08232232610956,
      "bestSolution_spin1": 41.575507096082994,
      "bestSolution_randSpin": 42.08232232610956,
      "with_spin": 42.578296748304325,
      "without_spin": 42.08232232610956
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 18.788043205115525,
      "bestSolution_spin0": 18.788043205115525,
      "bestSolution_spin1": 16.79087220064461,
      "bestSolution_randSpin": 16.79087220064461,
      "with_spin": 18.788043205115525,
      "without_spin": 16.79087220064461
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.10807294533162,
      "bestSolution_spin0": 36.22708887661512,
      "bestSolution_spin1": 33.46074418073992,
      "bestSolution_randSpin": 33.46074418073992,
      "with_spin": 37.10807294533162,
      "without_spin": 33.46074418073992
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      43.42720818093822,
      55.548312402062244,
      54.146329310619656,
      51.45676683948372,
      27.56075059540452,
      33.966298415172965,
      50.95050112457996,
      42.578296748304325,
      18.788043205115525,
      37.10807294533162
    ],
    "bestSolution_spin0": [
      35.69263000255097,
      51.69358028516706,
      39.415137435974536,
      32.12076979123656,
      24.47570154308688,
      33.966298415172965,
      50.95050112457996,
      42.08232232610956,
      18.788043205115525,
      36.22708887661512
    ],
    "bestSolution_spin1": [
      34.29367018113018,
      49.68427690716274,
      38.70473236686538,
      35.10199334795396,
      21.974282861093904,
      31.64039765288736,
      48.30392769723417,
      41.575507096082994,
      16.79087220064461,
      33.46074418073992
    ],
    "bestSolution_randSpin": [
      34.29367018113018,
      51.69358028516706,
      38.70473236686538,
      35.10199334795396,
      24.47570154308688,
      33.966298415172965,
      50.95050112457996,
      42.08232232610956,
      16.79087220064461,
      33.46074418073992
    ]
  },
  "results_with_spin": [
    43.42720818093822,
    55.548312402062244,
    54.146329310619656,
    51.45676683948372,
    27.56075059540452,
    33.966298415172965,
    50.95050112457996,
    42.578296748304325,
    18.788043205115525,
    37.10807294533162
  ],
  "results_without_spin": [
    34.29367018113018,
    51.69358028516706,
    38.70473236686538,
    35.10199334795396,
    24.47570154308688,
    33.966298415172965,
    50.95050112457996,
    42.08232232610956,
    16.79087220064461,
    33.46074418073992
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 45.737102754260114,
      "bestSolution_spin0": 36.18614569040508,
      "bestSolution_spin1": 32.98696034667203,
      "bestSolution_randSpin": 36.18614569040508,
      "with_spin": 45.737102754260114,
      "without_spin": 36.18614569040508
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 41.75033703273559,
      "bestSolution_spin0": 32.496782267029296,
      "bestSolution_spin1": 31.528650669329224,
      "bestSolution_randSpin": 32.496782267029296,
      "with_spin": 41.75033703273559,
      "without_spin": 32.496782267029296
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 44.99828150158308,
      "bestSolution_spin0": 37.73175374331285,
      "bestSolution_spin1": 31.94924350779352,
      "bestSolution_randSpin": 37.73175374331285,
      "with_spin": 44.99828150158308,
      "without_spin": 37.73175374331285
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 45.6923759910932,
      "bestSolution_spin0": 32.854750704638654,
      "bestSolution_spin1": 37.50347789267942,
      "bestSolution_randSpin": 37.50347789267942,
      "with_spin": 45.6923759910932,
      "without_spin": 37.50347789267942
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 42.9064419496343,
      "bestSolution_spin0": 42.9064419496343,
      "bestSolution_spin1": 40.547374705459724,
      "bestSolution_randSpin": 40.547374705459724,
      "with_spin": 42.9064419496343,
      "without_spin": 40.547374705459724
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 47.34258107386443,
      "bestSolution_spin0": 42.214505428033796,
      "bestSolution_spin1": 40.77247588492482,
      "bestSolution_randSpin": 42.214505428033796,
      "with_spin": 47.34258107386443,
      "without_spin": 42.214505428033796
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 31.750356021144853,
      "bestSolution_spin0": 27.53112746193251,
      "bestSolution_spin1": 27.28574649030658,
      "bestSolution_randSpin": 27.28574649030658,
      "with_spin": 31.750356021144853,
      "without_spin": 27.28574649030658
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 46.58034817768327,
      "bestSolution_spin0": 33.52370782101069,
      "bestSolution_spin1": 32.096844045525216,
      "bestSolution_randSpin": 33.52370782101069,
      "with_spin": 46.58034817768327,
      "without_spin": 33.52370782101069
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 37.34203908401342,
      "bestSolution_spin0": 33.60956583594666,
      "bestSolution_spin1": 33.36151707813046,
      "bestSolution_randSpin": 33.36151707813046,
      "with_spin": 37.34203908401342,
      "without_spin": 33.36151707813046
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 49.226115896118735,
      "bestSolution_spin0": 44.82611126132681,
      "bestSolution_spin1": 44.99473779541343,
      "bestSolution_randSpin": 44.99473779541343,
      "with_spin": 49.226115896118735,
      "without_spin": 44.99473779541343
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      45.737102754260114,
      41.75033703273559,
      44.99828150158308,
      45.6923759910932,
      42.9064419496343,
      47.34258107386443,
      31.750356021144853,
      46.58034817768327,
      37.34203908401342,
      49.226115896118735
    ],
    "bestSolution_spin0": [
      36.18614569040508,
      32.496782267029296,
      37.73175374331285,
      32.854750704638654,
      42.9064419496343,
      42.214505428033796,
      27.53112746193251,
      33.52370782101069,
      33.60956583594666,
      44.82611126132681
    ],
    "bestSolution_spin1": [
      32.98696034667203,
      31.528650669329224,
      31.94924350779352,
      37.50347789267942,
      40.547374705459724,
      40.77247588492482,
      27.28574649030658,
      32.096844045525216,
      33.36151707813046,
      44.99473779541343
    ],
    "bestSolution_randSpin": [
      36.18614569040508,
      32.496782267029296,
      37.73175374331285,
      37.50347789267942,
      40.547374705459724,
      42.214505428033796,
      27.28574649030658,
      33.52370782101069,
      33.36151707813046,
      44.99473779541343
    ]
  },
  "results_with_spin": [
    45.737102754260114,
    41.75033703273559,
    44.99828150158308,
    45.6923759910932,
    42.9064419496343,
    47.34258107386443,
    31.750356021144853,
    46.58034817768327,
    37.34203908401342,
    49.226115896118735
  ],
  "results_without_spin": [
    36.18614569040508,
    32.496782267029296,
    37.73175374331285,
    37.50347789267942,
    40.547374705459724,
    42.214505428033796,
    27.28574649030658,
    33.52370782101069,
    33.36151707813046,
    44.99473779541343
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 54.7275937992414,
      "bestSolution_spin0": 51.43524335518365,
      "bestSolution_spin1": 52.025451147065624,
      "bestSolution_randSpin": 52.025451147065624,
      "with_spin": 54.7275937992414,
      "without_spin": 52.025451147065624
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 48.40444170478703,
      "bestSolution_spin0": 31.543525427689985,
      "bestSolution_spin1": 36.255961922589925,
      "bestSolution_randSpin": 31.543525427689985,
      "with_spin": 48.40444170478703,
      "without_spin": 31.543525427689985
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 51.59951439483015,
      "bestSolution_spin0": 49.53179078938605,
      "bestSolution_spin1": 48.86092545512081,
      "bestSolution_randSpin": 49.53179078938605,
      "with_spin": 51.59951439483015,
      "without_spin": 49.53179078938605
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 19.190909512245643,
      "bestSolution_spin0": 17.3785075056996,
      "bestSolution_spin1": 15.678769640762795,
      "bestSolution_randSpin": 17.3785075056996,
      "with_spin": 19.190909512245643,
      "without_spin": 17.3785075056996
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 35.25077027350553,
      "bestSolution_spin0": 30.40902296187894,
      "bestSolution_spin1": 28.713700159812824,
      "bestSolution_randSpin": 30.40902296187894,
      "with_spin": 35.25077027350553,
      "without_spin": 30.40902296187894
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 27.4696953961588,
      "bestSolution_spin0": 27.4696953961588,
      "bestSolution_spin1": 25.61808850615774,
      "bestSolution_randSpin": 25.61808850615774,
      "with_spin": 27.4696953961588,
      "without_spin": 25.61808850615774
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 32.38743761049826,
      "bestSolution_spin0": 28.547887062491334,
      "bestSolution_spin1": 27.656923864323847,
      "bestSolution_randSpin": 28.547887062491334,
      "with_spin": 32.38743761049826,
      "without_spin": 28.547887062491334
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 46.048577139003335,
      "bestSolution_spin0": 37.453829992146936,
      "bestSolution_spin1": 33.85546125565641,
      "bestSolution_randSpin": 37.453829992146936,
      "with_spin": 46.048577139003335,
      "without_spin": 37.453829992146936
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 45.97679856914074,
      "bestSolution_spin0": 35.47423145202647,
      "bestSolution_spin1": 36.65579129593841,
      "bestSolution_randSpin": 36.65579129593841,
      "with_spin": 45.97679856914074,
      "without_spin": 36.65579129593841
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 44.45386348591261,
      "bestSolution_spin0": 30.554043434498038,
      "bestSolution_spin1": 28.685211833339057,
      "bestSolution_randSpin": 30.554043434498038,
      "with_spin": 44.45386348591261,
      "without_spin": 30.554043434498038
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      54.7275937992414,
      48.40444170478703,
      51.59951439483015,
      19.190909512245643,
      35.25077027350553,
      27.4696953961588,
      32.38743761049826,
      46.048577139003335,
      45.97679856914074,
      44.45386348591261
    ],
    "bestSolution_spin0": [
      51.43524335518365,
      31.543525427689985,
      49.53179078938605,
      17.3785075056996,
      30.40902296187894,
      27.4696953961588,
      28.547887062491334,
      37.453829992146936,
      35.47423145202647,
      30.554043434498038
    ],
    "bestSolution_spin1": [
      52.025451147065624,
      36.255961922589925,
      48.86092545512081,
      15.678769640762795,
      28.713700159812824,
      25.61808850615774,
      27.656923864323847,
      33.85546125565641,
      36.65579129593841,
      28.685211833339057
    ],
    "bestSolution_randSpin": [
      52.025451147065624,
      31.543525427689985,
      49.53179078938605,
      17.3785075056996,
      30.40902296187894,
      25.61808850615774,
      28.547887062491334,
      37.453829992146936,
      36.65579129593841,
      30.554043434498038
    ]
  },
  "results_with_spin": [
    54.7275937992414,
    48.40444170478703,
    51.59951439483015,
    19.190909512245643,
    35.25077027350553,
    27.4696953961588,
    32.38743761049826,
    46.048577139003335,
    45.97679856914074,
    44.45386348591261
  ],
  "results_without_spin": [
    52.025451147065624,
    31.543525427689985,
    49.53179078938605,
    17.3785075056996,
    30.40902296187894,
    25.61808850615774,
    28.547887062491334,
    37.453829992146936,
    36.65579129593841,
    30.554043434498038
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 33.39434585088306,
      "bestSolution_spin0": 29.52867932169601,
      "bestSolution_spin1": 28.669238596451837,
      "bestSolution_randSpin": 28.669238596451837,
      "with_spin": 33.39434585088306,
      "without_spin": 28.669238596451837
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 52.225368766353576,
      "bestSolution_spin0": 45.43721859187403,
      "bestSolution_spin1": 45.15592549592692,
      "bestSolution_randSpin": 45.15592549592692,
      "with_spin": 52.225368766353576,
      "without_spin": 45.15592549592692
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 43.930709213616375,
      "bestSolution_spin0": 38.24118202613539,
      "bestSolution_spin1": 39.74912893945432,
      "bestSolution_randSpin": 39.74912893945432,
      "with_spin": 43.930709213616375,
      "without_spin": 39.74912893945432
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 37.4088497833175,
      "bestSolution_spin0": 37.4088497833175,
      "bestSolution_spin1": 36.78392612543233,
      "bestSolution_randSpin": 36.78392612543233,
      "with_spin": 37.4088497833175,
      "without_spin": 36.78392612543233
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 55.148855514060365,
      "bestSolution_spin0": 55.148855514060365,
      "bestSolution_spin1": 49.91810615108993,
      "bestSolution_randSpin": 49.91810615108993,
      "with_spin": 55.148855514060365,
      "without_spin": 49.91810615108993
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 56.687343470774664,
      "bestSolution_spin0": 50.750705405095516,
      "bestSolution_spin1": 50.341289746177516,
      "bestSolution_randSpin": 50.341289746177516,
      "with_spin": 56.687343470774664,
      "without_spin": 50.341289746177516
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 47.19849053986644,
      "bestSolution_spin0": 34.61796872897826,
      "bestSolution_spin1": 36.141524527594065,
      "bestSolution_randSpin": 36.141524527594065,
      "with_spin": 47.19849053986644,
      "without_spin": 36.141524527594065
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 29.558873938211903,
      "bestSolution_spin0": 27.942604928058167,
      "bestSolution_spin1": 26.530344584434246,
      "bestSolution_randSpin": 26.530344584434246,
      "with_spin": 29.558873938211903,
      "without_spin": 26.530344584434246
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 57.626784878908786,
      "bestSolution_spin0": 53.33515115587166,
      "bestSolution_spin1": 49.61613099888892,
      "bestSolution_randSpin": 53.33515115587166,
      "with_spin": 57.626784878908786,
      "without_spin": 53.33515115587166
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.00821540634587,
      "bestSolution_spin0": 27.041119923222755,
      "bestSolution_spin1": 27.33653463276012,
      "bestSolution_randSpin": 27.33653463276012,
      "with_spin": 37.00821540634587,
      "without_spin": 27.33653463276012
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      33.39434585088306,
      52.225368766353576,
      43.930709213616375,
      37.4088497833175,
      55.148855514060365,
      56.687343470774664,
      47.19849053986644,
      29.558873938211903,
      57.626784878908786,
      37.00821540634587
    ],
    "bestSolution_spin0": [
      29.52867932169601,
      45.43721859187403,
      38.24118202613539,
      37.4088497833175,
      55.148855514060365,
      50.750705405095516,
      34.61796872897826,
      27.942604928058167,
      53.33515115587166,
      27.041119923222755
    ],
    "bestSolution_spin1": [
      28.669238596451837,
      45.15592549592692,
      39.74912893945432,
      36.78392612543233,
      49.91810615108993,
      50.341289746177516,
      36.141524527594065,
      26.530344584434246,
      49.61613099888892,
      27.33653463276012
    ],
    "bestSolution_randSpin": [
      28.669238596451837,
      45.15592549592692,
      39.74912893945432,
      36.78392612543233,
      49.91810615108993,
      50.341289746177516,
      36.141524527594065,
      26.530344584434246,
      53.33515115587166,
      27.33653463276012
    ]
  },
  "results_with_spin": [
    33.39434585088306,
    52.225368766353576,
    43.930709213616375,
    37.4088497833175,
    55.148855514060365,
    56.687343470774664,
    47.19849053986644,
    29.558873938211903,
    57.626784878908786,
    37.00821540634587
  ],
  "results_without_spin": [
    28.669238596451837,
    45.15592549592692,
    39.74912893945432,
    36.78392612543233,
    49.91810615108993,
    50.341289746177516,
    36.141524527594065,
    26.530344584434246,
    53.33515115587166,
    27.33653463276012
  ]
}

==> DataFinal/J_02_K_025/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 18.532252972623102,
      "bestSolution_spin0": 16.68352361588341,
      "bestSolution_spin1": 15.454930365458578,
      "bestSolution_randSpin": 15.454930365458578,
      "with_spin": 18.532252972623102,
      "without_spin": 15.454930365458578
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 30.956651268599163,
      "bestSolution_spin0": 30.956651268599163,
      "bestSolution_spin1": 30.677951894765773,
      "bestSolution_randSpin": 30.956651268599163,
      "with_spin": 30.956651268599163,
      "without_spin": 30.956651268599163
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 49.55578768261524,
      "bestSolution_spin0": 42.234644524592724,
      "bestSolution_spin1": 42.216068202911245,
      "bestSolution_randSpin": 42.234644524592724,
      "with_spin": 49.55578768261524,
      "without_spin": 42.234644524592724
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 40.59959181617579,
      "bestSolution_spin0": 30.161712735218316,
      "bestSolution_spin1": 32.37011296822131,
      "bestSolution_randSpin": 32.37011296822131,
      "with_spin": 40.59959181617579,
      "without_spin": 32.37011296822131
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 53.54674795293221,
      "bestSolution_spin0": 51.23649904563049,
      "bestSolution_spin1": 51.065547491481595,
      "bestSolution_randSpin": 51.23649904563049,
      "with_spin": 53.54674795293221,
      "without_spin": 51.23649904563049
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 44.323498531248,
      "bestSolution_spin0": 34.79979480812784,
      "bestSolution_spin1": 38.065345130836796,
      "bestSolution_randSpin": 34.79979480812784,
      "with_spin": 44.323498531248,
      "without_spin": 34.79979480812784
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 46.872338816452874,
      "bestSolution_spin0": 36.38290219326296,
      "bestSolution_spin1": 40.00941857804943,
      "bestSolution_randSpin": 36.38290219326296,
      "with_spin": 46.872338816452874,
      "without_spin": 36.38290219326296
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 49.38716080688515,
      "bestSolution_spin0": 43.78391232337132,
      "bestSolution_spin1": 44.14545667904171,
      "bestSolution_randSpin": 44.14545667904171,
      "with_spin": 49.38716080688515,
      "without_spin": 44.14545667904171
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 43.35817762850791,
      "bestSolution_spin0": 30.225956609380518,
      "bestSolution_spin1": 35.5879663690409,
      "bestSolution_randSpin": 35.5879663690409,
      "with_spin": 43.35817762850791,
      "without_spin": 35.5879663690409
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 45.16637490201809,
      "bestSolution_spin0": 41.1764884306504,
      "bestSolution_spin1": 39.8127369801265,
      "bestSolution_randSpin": 39.8127369801265,
      "with_spin": 45.16637490201809,
      "without_spin": 39.8127369801265
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      18.532252972623102,
      30.956651268599163,
      49.55578768261524,
      40.59959181617579,
      53.54674795293221,
      44.323498531248,
      46.872338816452874,
      49.38716080688515,
      43.35817762850791,
      45.16637490201809
    ],
    "bestSolution_spin0": [
      16.68352361588341,
      30.956651268599163,
      42.234644524592724,
      30.161712735218316,
      51.23649904563049,
      34.79979480812784,
      36.38290219326296,
      43.78391232337132,
      30.225956609380518,
      41.1764884306504
    ],
    "bestSolution_spin1": [
      15.454930365458578,
      30.677951894765773,
      42.216068202911245,
      32.37011296822131,
      51.065547491481595,
      38.065345130836796,
      40.00941857804943,
      44.14545667904171,
      35.5879663690409,
      39.8127369801265
    ],
    "bestSolution_randSpin": [
      15.454930365458578,
      30.956651268599163,
      42.234644524592724,
      32.37011296822131,
      51.23649904563049,
      34.79979480812784,
      36.38290219326296,
      44.14545667904171,
      35.5879663690409,
      39.8127369801265
    ]
  },
  "results_with_spin": [
    18.532252972623102,
    30.956651268599163,
    49.55578768261524,
    40.59959181617579,
    53.54674795293221,
    44.323498531248,
    46.872338816452874,
    49.38716080688515,
    43.35817762850791,
    45.16637490201809
  ],
  "results_without_spin": [
    15.454930365458578,
    30.956651268599163,
    42.234644524592724,
    32.37011296822131,
    51.23649904563049,
    34.79979480812784,
    36.38290219326296,
    44.14545667904171,
    35.5879663690409,
    39.8127369801265
  ]
}

==> DataFinal/J_02_K_025/merged/results.json <==
{
  "config": {
    "numSat": 2,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_02_K_025/chunks/chunk_001.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_002.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_003.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_004.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_005.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_006.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_007.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_008.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_009.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_010.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_011.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_012.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_013.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_014.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_015.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_016.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_017.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_018.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_019.json",
    "Data1/experiments/J_02_K_025/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.06167761889811,
      41.63757995517949,
      32.8121349425518,
      48.95383449332305,
      47.156450833868746,
      48.960699535834095,
      36.64291239099751,
      49.07859814495919,
      52.627355457023135,
      37.62627654410827,
      45.96405726179686,
      56.01746968681617,
      36.50560601747575,
      50.76301114718482,
      44.20431918571516,
      20.177877763006727,
      29.905715123253223,
      52.88475636418394,
      44.45724897979949,
      47.076281218485526,
      47.86180028558485,
      38.574157027539094,
      60.505179036073415,
      32.98889343130453,
      41.37164521429659,
      34.84766161608482,
      49.99530840347811,
      46.82733245092767,
      21.682298631920702,
      49.3851482658561,
      51.20022842847299,
      43.54311860801812,
      34.04872692983039,
      51.12836780332946,
      33.18018199743633,
      37.04109142540793,
      46.78009606203274,
      43.327975072188764,
      40.14283398867914,
      52.51917780067205,
      34.82890981528293,
      32.37167887139723,
      44.786369936118405,
      43.520141324027854,
      48.086385868172115,
      51.50526152377937,
      40.09359970117721,
      45.009521682022324,
      41.49521816681506,
      44.917021211366915,
      47.185381950725116,
      39.2465531044352,
      40.371903749252134,
      53.34588411970346,
      28.60258715152189,
      52.380471618980955,
      19.571091809319768,
      46.46618283392294,
      44.246531741172866,
      46.132823360183664,
      49.10748319797653,
      45.74642665599478,
      50.05816483215875,
      32.808617554185325,
      41.645920016480005,
      50.352210629733534,
      42.91025583968881,
      42.495412453633215,
      19.16457068386301,
      51.58405297795101,
      39.3233233041785,
      18.544333230142712,
      39.22951042550528,
      59.49703754275062,
      22.52635760473814,
      21.620569690253546,
      21.059738108971555,
      52.82380437922535,
      52.59894746427785,
      45.48722907912657,
      37.82012505737391,
      46.936359719642105,
      20.75091564126981,
      32.98772528282296,
      46.49353815024608,
      32.37121375985409,
      46.738436664014216,
      45.59311238889171,
      36.852532950478874,
      57.11378025765931,
      16.339196906926798,
      50.07364127621314,
      51.56850885669424,
      39.14511510066934,
      45.774005575154575,
      52.68876205844366,
      40.259015392967,
      44.06189427149725,
      51.015164047516315,
      47.691240286484096,
      51.311890632391254,
      52.31350525572013,
      40.82227967231809,
      53.17884100262125,
      48.69636485778901,
      56.40051856611414,
      49.11177411724041,
      34.51078036554751,
      53.27327953209773,
      24.298021662105793,
      51.32357986474544,
      34.19299389420225,
      19.18625512387933,
      34.27530381164591,
      45.36349109955489,
      53.45690453467605,
      27.647386722740865,
      45.9674859663138,
      43.01288911501404,
      47.16368087680133,
      58.66964899633376,
      41.25722784465732,
      53.408615863034825,
      39.66645216047377,
      48.656818971776694,
      44.972419239216066,
      43.91164344193749,
      40.81907776974009,
      38.76953158898352,
      27.144463218841132,
      46.383113244658965,
      52.84649741919905,
      49.59502382717804,
      46.98607180922365,
      49.359273965201695,
      53.5995397860137,
      33.98751639272985,
      25.517767297694526,
      42.54556672631108,
      27.472177000888795,
      43.535211688164715,
      53.58863141793536,
      43.65436978254459,
      20.10628735609242,
      40.772786417117196,
      35.42295193365869,
      21.627933824669746,
      43.58221725100746,
      44.22250303344612,
      48.56201818585366,
      43.42720818093822,
      55.548312402062244,
      54.146329310619656,
      51.45676683948372,
      27.56075059540452,
      33.966298415172965,
      50.95050112457996,
      42.578296748304325,
      18.788043205115525,
      37.10807294533162,
      45.737102754260114,
      41.75033703273559,
      44.99828150158308,
      45.6923759910932,
      42.9064419496343,
      47.34258107386443,
      31.750356021144853,
      46.58034817768327,
      37.34203908401342,
      49.226115896118735,
      54.7275937992414,
      48.40444170478703,
      51.59951439483015,
      19.190909512245643,
      35.25077027350553,
      27.4696953961588,
      32.38743761049826,
      46.048577139003335,
      45.97679856914074,
      44.45386348591261,
      33.39434585088306,
      52.225368766353576,
      43.930709213616375,
      37.4088497833175,
      55.148855514060365,
      56.687343470774664,
      47.19849053986644,
      29.558873938211903,
      57.626784878908786,
      37.00821540634587,
      18.532252972623102,
      30.956651268599163,
      49.55578768261524,
      40.59959181617579,
      53.54674795293221,
      44.323498531248,
      46.872338816452874,
      49.38716080688515,
      43.35817762850791,
      45.16637490201809
    ],
    "bestSolution_spin0": [
      42.44376041875038,
      32.10659880311113,
      32.8121349425518,
      43.872908788919716,
      41.606275881455545,
      42.73337323436815,
      29.493930293366127,
      41.32490927938149,
      47.812420203416984,
      34.51509547586732,
      42.59866560170457,
      44.75254759051096,
      31.049860864066112,
      37.44876323409858,
      33.53501205960645,
      17.6357920109341,
      24.92440825821721,
      40.729186564900495,
      39.17708429040614,
      41.13521114132144,
      37.732502305756206,
      30.762051008375522,
      52.2362601299678,
      28.47551226395418,
      28.497878857510354,
      30.841535243908446,
      49.190373470320026,
      45.076022924908926,
      20.109725275463543,
      43.915194360294876,
      51.20022842847299,
      33.25081709206657,
      29.418316194288906,
      51.12836780332946,
      33.18018199743633,
      30.696613043875683,
      38.442689581029185,
      34.868904592493614,
      31.97879485294363,
      40.26637123027229,
      26.721023367205436,
      29.23504090988762,
      38.047153930229705,
      32.50965091303752,
      46.0873190514066,
      51.50526152377937,
      40.09359970117721,
      44.350743307752246,
      37.37884339634482,
      41.9623511372538,
      37.01357510871499,
      33.09322861111265,
      33.32933711516313,
      46.922910174893964,
      23.15760055666463,
      40.29824168536748,
      19.571091809319768,
      36.180319500073004,
      32.95178060478791,
      38.047659950748496,
      39.45621691213648,
      41.998208056387085,
      36.99804508623061,
      31.381069582918165,
      28.71831314523359,
      45.41442403566008,
      38.20298600121715,
      42.495412453633215,
      19.16457068386301,
      36.65894838281816,
      33.48590375839659,
      18.544333230142712,
      27.788998227774545,
      47.39378152271641,
      19.231265471118054,
      19.59511120872665,
      21.059738108971555,
      47.13664108328931,
      39.7434892929897,
      37.61600106906535,
      32.140268160352555,
      46.936359719642105,
      20.062012544931832,
      30.14630650122505,
      38.31638921616105,
      30.819608135108247,
      40.4995948636162,
      34.84754430602954,
      28.937242097753547,
      52.49255576041078,
      16.339196906926798,
      39.562760906038044,
      42.596269999589445,
      29.22712216203647,
      45.774005575154575,
      34.59897207752752,
      39.78490143927579,
      37.53029356925847,
      40.85566028048142,
      37.932452801875755,
      51.311890632391254,
      45.22668393484978,
      36.97137392325035,
      49.06040702580864,
      44.62383779444192,
      48.75196814245261,
      43.005258367000216,
      25.25909336420613,
      51.53222355959064,
      20.520518284740614,
      39.65991254055052,
      26.02226155329718,
      19.18625512387933,
      30.615616028046823,
      33.331589600681276,
      43.18772782136231,
      23.205552914063645,
      42.71302151890615,
      35.960521930186154,
      47.16368087680133,
      52.86506755069143,
      36.500663152879525,
      53.408615863034825,
      35.30955402937748,
      38.07244665990704,
      43.71749096064848,
      43.74540622943345,
      38.011174006828135,
      33.37599444909885,
      27.10409918090786,
      35.239331588768906,
      45.08395215476976,
      47.57815158509057,
      43.90408403185316,
      49.359273965201695,
      52.65427218429937,
      28.337714442079896,
      25.517767297694526,
      35.90725308010188,
      25.803067389616533,
      43.535211688164715,
      35.62734434049833,
      33.63395897024243,
      19.947941971044457,
      40.772786417117196,
      27.23911583924737,
      20.497223918333138,
      42.98576186305682,
      32.38680172835661,
      41.76950021714268,
      35.69263000255097,
      51.69358028516706,
      39.415137435974536,
      32.12076979123656,
      24.47570154308688,
      33.966298415172965,
      50.95050112457996,
      42.08232232610956,
      18.788043205115525,
      36.22708887661512,
      36.18614569040508,
      32.496782267029296,
      37.73175374331285,
      32.854750704638654,
      42.9064419496343,
      42.214505428033796,
      27.53112746193251,
      33.52370782101069,
      33.60956583594666,
      44.82611126132681,
      51.43524335518365,
      31.543525427689985,
      49.53179078938605,
      17.3785075056996,
      30.40902296187894,
      27.4696953961588,
      28.547887062491334,
      37.453829992146936,
      35.47423145202647,
      30.554043434498038,
      29.52867932169601,
      45.43721859187403,
      38.24118202613539,
      37.4088497833175,
      55.148855514060365,
      50.750705405095516,
      34.61796872897826,
      27.942604928058167,
      53.33515115587166,
      27.041119923222755,
      16.68352361588341,
      30.956651268599163,
      42.234644524592724,
      30.161712735218316,
      51.23649904563049,
      34.79979480812784,
      36.38290219326296,
      43.78391232337132,
      30.225956609380518,
      41.1764884306504
    ],
    "bestSolution_spin1": [
      39.52575502192594,
      31.342609176827615,
      32.096824791933855,
      46.7516921311158,
      39.573741524493634,
      41.00044263490536,
      29.153895812435803,
      41.4860295219066,
      47.12582384336301,
      28.459318092731234,
      41.558504892937805,
      43.82803375924297,
      29.488787560750378,
      39.24386992918377,
      31.870737816519476,
      15.801527603272383,
      25.515637160795972,
      42.14478562506634,
      37.780565626017435,
      38.9272164271741,
      32.57473670975868,
      29.123092369760453,
      48.709392677632884,
      29.74946938064329,
      29.61340672513577,
      29.56242561075762,
      47.97565212421947,
      40.747835930868,
      18.3067798230089,
      41.39517678794581,
      50.051520076992055,
      33.34000108306292,
      31.97982122727689,
      49.17879996603866,
      31.767805175142012,
      30.96173918840044,
      33.669053551570556,
      34.118871268815646,
      31.139320518682496,
      31.250410121195696,
      25.59086261097051,
      28.179066515676812,
      38.332309246033056,
      30.016329197201685,
      46.84951352636114,
      50.13618185397004,
      37.02893786187562,
      43.449317253496524,
      37.070259252811894,
      40.985200942802045,
      36.096807563093506,
      32.155990343904136,
      31.0774507579204,
      40.02727117360547,
      20.190602995391437,
      40.45826972467316,
      17.685683484221975,
      35.897948875202474,
      35.318781874619276,
      34.213081122536536,
      37.13805703457047,
      41.88404224891396,
      43.14204387811537,
      25.26077453470686,
      29.293918495107494,
      45.53134694628191,
      37.00195970457379,
      42.19994958723225,
      18.01875793032748,
      39.70496036992556,
      32.97984002296327,
      16.505505150101484,
      26.605734342108107,
      46.37744647586106,
      16.90897788802108,
      18.731636873269895,
      18.964219741508707,
      45.04067172706711,
      33.976011862307764,
      39.82918401735705,
      31.661264108595578,
      44.3990696813328,
      18.518445774108553,
      29.61506232454807,
      36.39678760605933,
      29.292773689248513,
      39.35141893942737,
      33.8419764645609,
      29.355419835463533,
      46.51574857982103,
      13.951892612999611,
      37.50191264936842,
      39.69122962176875,
      28.532133244008804,
      40.73815015381056,
      38.175679408753474,
      38.33104806149659,
      38.945675071968054,
      41.62966729371825,
      39.939727983800694,
      49.73170593867104,
      44.75091305386044,
      34.82042697369647,
      53.17884100262125,
      47.055414334014706,
      48.674918411870586,
      38.611247934306746,
      24.037220314761438,
      53.27327953209773,
      21.061014758042106,
      39.89054970657673,
      29.057183480855873,
      16.337441084570898,
      26.79497717404565,
      34.03612745907377,
      39.26519526851961,
      25.15858938433738,
      41.23560917939435,
      35.91691159755745,
      43.496681230502816,
      49.84273202867291,
      32.50999018967379,
      51.3725169894642,
      33.524627672343506,
      41.54799107523245,
      42.33343418931231,
      39.67618326530416,
      39.228710154997266,
      30.58062272631976,
      23.726249127539443,
      33.64225192291708,
      46.58117627298608,
      47.42460275925397,
      44.73983421585671,
      47.43549154668243,
      53.5995397860137,
      26.111575614175095,
      22.881173193094128,
      31.574002384166825,
      21.285895430284413,
      38.273257297587435,
      39.897750020203176,
      35.33921876552172,
      18.979250499263003,
      40.05775850116948,
      28.1742522151544,
      19.582753513617043,
      41.26047907130095,
      33.06212325568996,
      36.465312493886486,
      34.29367018113018,
      49.68427690716274,
      38.70473236686538,
      35.10199334795396,
      21.974282861093904,
      31.64039765288736,
      48.30392769723417,
      41.575507096082994,
      16.79087220064461,
      33.46074418073992,
      32.98696034667203,
      31.528650669329224,
      31.94924350779352,
      37.50347789267942,
      40.547374705459724,
      40.77247588492482,
      27.28574649030658,
      32.096844045525216,
      33.36151707813046,
      44.99473779541343,
      52.025451147065624,
      36.255961922589925,
      48.86092545512081,
      15.678769640762795,
      28.713700159812824,
      25.61808850615774,
      27.656923864323847,
      33.85546125565641,
      36.65579129593841,
      28.685211833339057,
      28.669238596451837,
      45.15592549592692,
      39.74912893945432,
      36.78392612543233,
      49.91810615108993,
      50.341289746177516,
      36.141524527594065,
      26.530344584434246,
      49.61613099888892,
      27.33653463276012,
      15.454930365458578,
      30.677951894765773,
      42.216068202911245,
      32.37011296822131,
      51.065547491481595,
      38.065345130836796,
      40.00941857804943,
      44.14545667904171,
      35.5879663690409,
      39.8127369801265
    ],
    "bestSolution_randSpin": [
      39.52575502192594,
      32.10659880311113,
      32.096824791933855,
      46.7516921311158,
      39.573741524493634,
      41.00044263490536,
      29.493930293366127,
      41.4860295219066,
      47.812420203416984,
      28.459318092731234,
      42.59866560170457,
      43.82803375924297,
      29.488787560750378,
      37.44876323409858,
      31.870737816519476,
      15.801527603272383,
      24.92440825821721,
      40.729186564900495,
      37.780565626017435,
      38.9272164271741,
      32.57473670975868,
      30.762051008375522,
      48.709392677632884,
      29.74946938064329,
      28.497878857510354,
      29.56242561075762,
      47.97565212421947,
      45.076022924908926,
      18.3067798230089,
      43.915194360294876,
      50.051520076992055,
      33.34000108306292,
      29.418316194288906,
      49.17879996603866,
      31.767805175142012,
      30.696613043875683,
      33.669053551570556,
      34.868904592493614,
      31.97879485294363,
      40.26637123027229,
      25.59086261097051,
      28.179066515676812,
      38.332309246033056,
      32.50965091303752,
      46.0873190514066,
      50.13618185397004,
      37.02893786187562,
      44.350743307752246,
      37.37884339634482,
      40.985200942802045,
      37.01357510871499,
      33.09322861111265,
      31.0774507579204,
      46.922910174893964,
      23.15760055666463,
      40.45826972467316,
      19.571091809319768,
      36.180319500073004,
      32.95178060478791,
      38.047659950748496,
      39.45621691213648,
      41.998208056387085,
      43.14204387811537,
      25.26077453470686,
      28.71831314523359,
      45.41442403566008,
      38.20298600121715,
      42.495412453633215,
      18.01875793032748,
      39.70496036992556,
      32.97984002296327,
      16.505505150101484,
      27.788998227774545,
      46.37744647586106,
      16.90897788802108,
      19.59511120872665,
      21.059738108971555,
      45.04067172706711,
      39.7434892929897,
      37.61600106906535,
      31.661264108595578,
      44.3990696813328,
      20.062012544931832,
      30.14630650122505,
      36.39678760605933,
      30.819608135108247,
      39.35141893942737,
      34.84754430602954,
      29.355419835463533,
      46.51574857982103,
      16.339196906926798,
      37.50191264936842,
      39.69122962176875,
      29.22712216203647,
      45.774005575154575,
      34.59897207752752,
      38.33104806149659,
      37.53029356925847,
      40.85566028048142,
      39.939727983800694,
      49.73170593867104,
      44.75091305386044,
      34.82042697369647,
      49.06040702580864,
      44.62383779444192,
      48.75196814245261,
      38.611247934306746,
      24.037220314761438,
      53.27327953209773,
      20.520518284740614,
      39.65991254055052,
      29.057183480855873,
      19.18625512387933,
      30.615616028046823,
      34.03612745907377,
      43.18772782136231,
      25.15858938433738,
      42.71302151890615,
      35.91691159755745,
      43.496681230502816,
      52.86506755069143,
      36.500663152879525,
      51.3725169894642,
      33.524627672343506,
      41.54799107523245,
      42.33343418931231,
      39.67618326530416,
      39.228710154997266,
      30.58062272631976,
      23.726249127539443,
      35.239331588768906,
      45.08395215476976,
      47.42460275925397,
      44.73983421585671,
      47.43549154668243,
      53.5995397860137,
      26.111575614175095,
      22.881173193094128,
      31.574002384166825,
      25.803067389616533,
      38.273257297587435,
      39.897750020203176,
      33.63395897024243,
      18.979250499263003,
      40.05775850116948,
      27.23911583924737,
      19.582753513617043,
      42.98576186305682,
      32.38680172835661,
      36.465312493886486,
      34.29367018113018,
      51.69358028516706,
      38.70473236686538,
      35.10199334795396,
      24.47570154308688,
      33.966298415172965,
      50.95050112457996,
      42.08232232610956,
      16.79087220064461,
      33.46074418073992,
      36.18614569040508,
      32.496782267029296,
      37.73175374331285,
      37.50347789267942,
      40.547374705459724,
      42.214505428033796,
      27.28574649030658,
      33.52370782101069,
      33.36151707813046,
      44.99473779541343,
      52.025451147065624,
      31.543525427689985,
      49.53179078938605,
      17.3785075056996,
      30.40902296187894,
      25.61808850615774,
      28.547887062491334,
      37.453829992146936,
      36.65579129593841,
      30.554043434498038,
      28.669238596451837,
      45.15592549592692,
      39.74912893945432,
      36.78392612543233,
      49.91810615108993,
      50.341289746177516,
      36.141524527594065,
      26.530344584434246,
      53.33515115587166,
      27.33653463276012,
      15.454930365458578,
      30.956651268599163,
      42.234644524592724,
      32.37011296822131,
      51.23649904563049,
      34.79979480812784,
      36.38290219326296,
      44.14545667904171,
      35.5879663690409,
      39.8127369801265
    ]
  },
  "results_with_spin": [
    49.06167761889811,
    41.63757995517949,
    32.8121349425518,
    48.95383449332305,
    47.156450833868746,
    48.960699535834095,
    36.64291239099751,
    49.07859814495919,
    52.627355457023135,
    37.62627654410827,
    45.96405726179686,
    56.01746968681617,
    36.50560601747575,
    50.76301114718482,
    44.20431918571516,
    20.177877763006727,
    29.905715123253223,
    52.88475636418394,
    44.45724897979949,
    47.076281218485526,
    47.86180028558485,
    38.574157027539094,
    60.505179036073415,
    32.98889343130453,
    41.37164521429659,
    34.84766161608482,
    49.99530840347811,
    46.82733245092767,
    21.682298631920702,
    49.3851482658561,
    51.20022842847299,
    43.54311860801812,
    34.04872692983039,
    51.12836780332946,
    33.18018199743633,
    37.04109142540793,
    46.78009606203274,
    43.327975072188764,
    40.14283398867914,
    52.51917780067205,
    34.82890981528293,
    32.37167887139723,
    44.786369936118405,
    43.520141324027854,
    48.086385868172115,
    51.50526152377937,
    40.09359970117721,
    45.009521682022324,
    41.49521816681506,
    44.917021211366915,
    47.185381950725116,
    39.2465531044352,
    40.371903749252134,
    53.34588411970346,
    28.60258715152189,
    52.380471618980955,
    19.571091809319768,
    46.46618283392294,
    44.246531741172866,
    46.132823360183664,
    49.10748319797653,
    45.74642665599478,
    50.05816483215875,
    32.808617554185325,
    41.645920016480005,
    50.352210629733534,
    42.91025583968881,
    42.495412453633215,
    19.16457068386301,
    51.58405297795101,
    39.3233233041785,
    18.544333230142712,
    39.22951042550528,
    59.49703754275062,
    22.52635760473814,
    21.620569690253546,
    21.059738108971555,
    52.82380437922535,
    52.59894746427785,
    45.48722907912657,
    37.82012505737391,
    46.936359719642105,
    20.75091564126981,
    32.98772528282296,
    46.49353815024608,
    32.37121375985409,
    46.738436664014216,
    45.59311238889171,
    36.852532950478874,
    57.11378025765931,
    16.339196906926798,
    50.07364127621314,
    51.56850885669424,
    39.14511510066934,
    45.774005575154575,
    52.68876205844366,
    40.259015392967,
    44.06189427149725,
    51.015164047516315,
    47.691240286484096,
    51.311890632391254,
    52.31350525572013,
    40.82227967231809,
    53.17884100262125,
    48.69636485778901,
    56.40051856611414,
    49.11177411724041,
    34.51078036554751,
    53.27327953209773,
    24.298021662105793,
    51.32357986474544,
    34.19299389420225,
    19.18625512387933,
    34.27530381164591,
    45.36349109955489,
    53.45690453467605,
    27.647386722740865,
    45.9674859663138,
    43.01288911501404,
    47.16368087680133,
    58.66964899633376,
    41.25722784465732,
    53.408615863034825,
    39.66645216047377,
    48.656818971776694,
    44.972419239216066,
    43.91164344193749,
    40.81907776974009,
    38.76953158898352,
    27.144463218841132,
    46.383113244658965,
    52.84649741919905,
    49.59502382717804,
    46.98607180922365,
    49.359273965201695,
    53.5995397860137,
    33.98751639272985,
    25.517767297694526,
    42.54556672631108,
    27.472177000888795,
    43.535211688164715,
    53.58863141793536,
    43.65436978254459,
    20.10628735609242,
    40.772786417117196,
    35.42295193365869,
    21.627933824669746,
    43.58221725100746,
    44.22250303344612,
    48.56201818585366,
    43.42720818093822,
    55.548312402062244,
    54.146329310619656,
    51.45676683948372,
    27.56075059540452,
    33.966298415172965,
    50.95050112457996,
    42.578296748304325,
    18.788043205115525,
    37.10807294533162,
    45.737102754260114,
    41.75033703273559,
    44.99828150158308,
    45.6923759910932,
    42.9064419496343,
    47.34258107386443,
    31.750356021144853,
    46.58034817768327,
    37.34203908401342,
    49.226115896118735,
    54.7275937992414,
    48.40444170478703,
    51.59951439483015,
    19.190909512245643,
    35.25077027350553,
    27.4696953961588,
    32.38743761049826,
    46.048577139003335,
    45.97679856914074,
    44.45386348591261,
    33.39434585088306,
    52.225368766353576,
    43.930709213616375,
    37.4088497833175,
    55.148855514060365,
    56.687343470774664,
    47.19849053986644,
    29.558873938211903,
    57.626784878908786,
    37.00821540634587,
    18.532252972623102,
    30.956651268599163,
    49.55578768261524,
    40.59959181617579,
    53.54674795293221,
    44.323498531248,
    46.872338816452874,
    49.38716080688515,
    43.35817762850791,
    45.16637490201809
  ],
  "results_without_spin": [
    39.52575502192594,
    32.10659880311113,
    32.096824791933855,
    46.7516921311158,
    39.573741524493634,
    41.00044263490536,
    29.493930293366127,
    41.4860295219066,
    47.812420203416984,
    28.459318092731234,
    42.59866560170457,
    43.82803375924297,
    29.488787560750378,
    37.44876323409858,
    31.870737816519476,
    15.801527603272383,
    24.92440825821721,
    40.729186564900495,
    37.780565626017435,
    38.9272164271741,
    32.57473670975868,
    30.762051008375522,
    48.709392677632884,
    29.74946938064329,
    28.497878857510354,
    29.56242561075762,
    47.97565212421947,
    45.076022924908926,
    18.3067798230089,
    43.915194360294876,
    50.051520076992055,
    33.34000108306292,
    29.418316194288906,
    49.17879996603866,
    31.767805175142012,
    30.696613043875683,
    33.669053551570556,
    34.868904592493614,
    31.97879485294363,
    40.26637123027229,
    25.59086261097051,
    28.179066515676812,
    38.332309246033056,
    32.50965091303752,
    46.0873190514066,
    50.13618185397004,
    37.02893786187562,
    44.350743307752246,
    37.37884339634482,
    40.985200942802045,
    37.01357510871499,
    33.09322861111265,
    31.0774507579204,
    46.922910174893964,
    23.15760055666463,
    40.45826972467316,
    19.571091809319768,
    36.180319500073004,
    32.95178060478791,
    38.047659950748496,
    39.45621691213648,
    41.998208056387085,
    43.14204387811537,
    25.26077453470686,
    28.71831314523359,
    45.41442403566008,
    38.20298600121715,
    42.495412453633215,
    18.01875793032748,
    39.70496036992556,
    32.97984002296327,
    16.505505150101484,
    27.788998227774545,
    46.37744647586106,
    16.90897788802108,
    19.59511120872665,
    21.059738108971555,
    45.04067172706711,
    39.7434892929897,
    37.61600106906535,
    31.661264108595578,
    44.3990696813328,
    20.062012544931832,
    30.14630650122505,
    36.39678760605933,
    30.819608135108247,
    39.35141893942737,
    34.84754430602954,
    29.355419835463533,
    46.51574857982103,
    16.339196906926798,
    37.50191264936842,
    39.69122962176875,
    29.22712216203647,
    45.774005575154575,
    34.59897207752752,
    38.33104806149659,
    37.53029356925847,
    40.85566028048142,
    39.939727983800694,
    49.73170593867104,
    44.75091305386044,
    34.82042697369647,
    49.06040702580864,
    44.62383779444192,
    48.75196814245261,
    38.611247934306746,
    24.037220314761438,
    53.27327953209773,
    20.520518284740614,
    39.65991254055052,
    29.057183480855873,
    19.18625512387933,
    30.615616028046823,
    34.03612745907377,
    43.18772782136231,
    25.15858938433738,
    42.71302151890615,
    35.91691159755745,
    43.496681230502816,
    52.86506755069143,
    36.500663152879525,
    51.3725169894642,
    33.524627672343506,
    41.54799107523245,
    42.33343418931231,
    39.67618326530416,
    39.228710154997266,
    30.58062272631976,
    23.726249127539443,
    35.239331588768906,
    45.08395215476976,
    47.42460275925397,
    44.73983421585671,
    47.43549154668243,
    53.5995397860137,
    26.111575614175095,
    22.881173193094128,
    31.574002384166825,
    25.803067389616533,
    38.273257297587435,
    39.897750020203176,
    33.63395897024243,
    18.979250499263003,
    40.05775850116948,
    27.23911583924737,
    19.582753513617043,
    42.98576186305682,
    32.38680172835661,
    36.465312493886486,
    34.29367018113018,
    51.69358028516706,
    38.70473236686538,
    35.10199334795396,
    24.47570154308688,
    33.966298415172965,
    50.95050112457996,
    42.08232232610956,
    16.79087220064461,
    33.46074418073992,
    36.18614569040508,
    32.496782267029296,
    37.73175374331285,
    37.50347789267942,
    40.547374705459724,
    42.214505428033796,
    27.28574649030658,
    33.52370782101069,
    33.36151707813046,
    44.99473779541343,
    52.025451147065624,
    31.543525427689985,
    49.53179078938605,
    17.3785075056996,
    30.40902296187894,
    25.61808850615774,
    28.547887062491334,
    37.453829992146936,
    36.65579129593841,
    30.554043434498038,
    28.669238596451837,
    45.15592549592692,
    39.74912893945432,
    36.78392612543233,
    49.91810615108993,
    50.341289746177516,
    36.141524527594065,
    26.530344584434246,
    53.33515115587166,
    27.33653463276012,
    15.454930365458578,
    30.956651268599163,
    42.234644524592724,
    32.37011296822131,
    51.23649904563049,
    34.79979480812784,
    36.38290219326296,
    44.14545667904171,
    35.5879663690409,
    39.8127369801265
  ]
}


==> DataFinal/J_02_K_025/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1781674038852052,
        0.6057428351271633,
        0.7754559909401129
      ],
      "t_hat0": [
        -0.9579522358718988,
        -0.28689965720432825,
        0.0040125408495005396
      ],
      "name": "SAT-2",
      "azimuth_deg": 221.05252673834258,
      "elevation_deg": 56.511985753653775,
      "heading_deg": 92.03934044400148
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2034687131986519,
        0.5963621820252486,
        0.7765002450736054
      ],
      "t_hat0": [
        -0.695389486939068,
        0.470274847323197,
        -0.543392150688399
      ],
      "name": "SAT-2",
      "azimuth_deg": 186.83782532017108,
      "elevation_deg": 64.09724006423399,
      "heading_deg": 150.08770665714417
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18980661268649418,
        0.6024561690763838,
        0.7752548059330474
      ],
      "t_hat0": [
        0.42043251789207425,
        0.7634237354112141,
        -0.49032713376858844
      ],
      "name": "SAT-2",
      "azimuth_deg": 207.59347436874427,
      "elevation_deg": 60.21021002492763,
      "heading_deg": 220.63185189216117
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09513072517107754,
        0.5969465331998915,
        0.7966209773970654
      ],
      "t_hat0": [
        0.841169975369129,
        0.4761486223452081,
        -0.2563504670880464
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.05936323785687,
      "elevation_deg": 32.18319494277965,
      "heading_deg": 253.2454999339906
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23370328429039688,
        0.5610528685312522,
        0.7941048127449772
      ],
      "t_hat0": [
        -0.6539694742741466,
        -0.6950850364576758,
        0.29863140961765533
      ],
      "name": "SAT-2",
      "azimuth_deg": 98.96774945684034,
      "elevation_deg": 63.14046635162307,
      "heading_deg": 58.08285681468893
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2633797962159143,
        0.5653568256220807,
        0.7816666442082506
      ],
      "t_hat0": [
        -0.7880385227865929,
        0.34128397042679065,
        -0.5123675810724662
      ],
      "name": "SAT-2",
      "azimuth_deg": 111.22552035460077,
      "elevation_deg": 46.40460297182655,
      "heading_deg": 140.93640664837326
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.178380297771581,
        0.5711056332749216,
        0.8012607721638275
      ],
      "t_hat0": [
        0.7942446777135745,
        0.5642583454694283,
        -0.225361734754957
      ],
      "name": "SAT-2",
      "azimuth_deg": 286.5745554684963,
      "elevation_deg": 74.42509521158777,
      "heading_deg": 249.58305025492245
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24383865647720263,
        0.5105700344956197,
        0.8245368090525338
      ],
      "t_hat0": [
        -0.1479965524755194,
        -0.8598313645325498,
        0.4886584134356579
      ],
      "name": "SAT-2",
      "azimuth_deg": 52.51353927326778,
      "elevation_deg": 41.52520816001746,
      "heading_deg": 25.271233913318284
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18021923285134128,
        0.588241293850814,
        0.7883484054142524
      ],
      "t_hat0": [
        0.20265456209272723,
        -0.7620715450354095,
        0.6149618595574435
      ],
      "name": "SAT-2",
      "azimuth_deg": 236.655755510389,
      "elevation_deg": 68.87309529769055,
      "heading_deg": 3.6210239917713904
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12004269059716213,
        0.5538227190901106,
        0.8239357670679375
      ],
      "t_hat0": [
        -0.99018135760928,
        -0.006911983598894457,
        -0.1396177049151424
      ],
      "name": "SAT-2",
      "azimuth_deg": 304.94387575661295,
      "elevation_deg": 39.61800488594895,
      "heading_deg": 110.23980913011884
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24904901057452972,
        0.6175179301091693,
        0.7460872578495995
      ],
      "t_hat0": [
        -0.6747454161016753,
        0.4419969673028546,
        -0.5910645517579755
      ],
      "name": "SAT-2",
      "azimuth_deg": 158.6555530713903,
      "elevation_deg": 38.37338436278549,
      "heading_deg": 150.7438096386681
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24328252801024952,
        0.5413117333626495,
        0.8048572661589546
      ],
      "t_hat0": [
        0.8331655494564718,
        -0.3082452229167094,
        0.4591514453292331
      ],
      "name": "SAT-2",
      "azimuth_deg": 75.80106673330674,
      "elevation_deg": 53.24105460988889,
      "heading_deg": 316.8810109197355
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11419504841853736,
        0.5450545154109846,
        0.8305871815449507
      ],
      "t_hat0": [
        -0.7770860722258252,
        0.4718760455172417,
        -0.41649757984849073
      ],
      "name": "SAT-2",
      "azimuth_deg": 310.16576382552347,
      "elevation_deg": 36.30178837259169,
      "heading_deg": 144.76277963947314
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13679236805556394,
        0.5357698758866883,
        0.8332097503834877
      ],
      "t_hat0": [
        0.6867441593314155,
        0.6574720865363468,
        -0.3100208300255482
      ],
      "name": "SAT-2",
      "azimuth_deg": 323.232671793035,
      "elevation_deg": 41.72357521499256,
      "heading_deg": 240.18946567046865
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17070005940091892,
        0.5822242348150176,
        0.7949065543286142
      ],
      "t_hat0": [
        -0.9503573042946966,
        0.11572177947260755,
        -0.2888415896809369
      ],
      "name": "SAT-2",
      "azimuth_deg": 261.79817556057054,
      "elevation_deg": 67.03441307984532,
      "heading_deg": 120.92643495978172
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17398207992009043,
        0.605470858356684,
        0.7766178439538328
      ],
      "t_hat0": [
        -0.13669741235297408,
        0.7661609317138831,
        -0.6279420707129884
      ],
      "name": "SAT-2",
      "azimuth_deg": 226.04531727381104,
      "elevation_deg": 55.832085864013024,
      "heading_deg": 187.28607331298358
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24012968385425992,
        0.5785221909994339,
        0.779518960291068
      ],
      "t_hat0": [
        -0.5119817489684588,
        0.6067713214755975,
        -0.6080322788783135
      ],
      "name": "SAT-2",
      "azimuth_deg": 128.9209881645151,
      "elevation_deg": 56.93904170065607,
      "heading_deg": 163.71619367827003
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10223085979242752,
        0.5608566442472912,
        0.821576944606997
      ],
      "t_hat0": [
        -0.9864573266867921,
        0.04933119667139092,
        -0.15642370555934323
      ],
      "name": "SAT-2",
      "azimuth_deg": 297.65074813249385,
      "elevation_deg": 34.42104417390796,
      "heading_deg": 113.45607849464261
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23404550895767906,
        0.5921436960425015,
        0.7710956769259354
      ],
      "t_hat0": [
        -0.36991566954091837,
        0.6792345095344019,
        -0.633879230205293
      ],
      "name": "SAT-2",
      "azimuth_deg": 148.81320449195732,
      "elevation_deg": 54.891751260997495,
      "heading_deg": 172.98494131387386
    }
  ]
}

==> DataFinal/J_02_K_025/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16926216119292603,
        0.5597261544000176,
        0.8112070961652564
      ],
      "t_hat0": [
        0.9468691846476648,
        0.320741554214585,
        -0.02374031517648817
      ],
      "name": "SAT-2",
      "azimuth_deg": 313.23234807815675,
      "elevation_deg": 65.31575599721319,
      "heading_deg": 269.82406725649395
    }
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 51.16426553415315,
      "bestSolution_spin0": 45.29912976790305,
      "bestSolution_spin1": 44.127605847258856,
      "bestSolution_randSpin": 44.127605847258856,
      "with_spin": 51.16426553415315,
      "without_spin": 44.127605847258856
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 45.82324916433482,
      "bestSolution_spin0": 33.32308993196722,
      "bestSolution_spin1": 35.22283762132421,
      "bestSolution_randSpin": 33.32308993196722,
      "with_spin": 45.82324916433482,
      "without_spin": 33.32308993196722
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 40.78422316324221,
      "bestSolution_spin0": 36.700581585483256,
      "bestSolution_spin1": 33.79000177834786,
      "bestSolution_randSpin": 33.79000177834786,
      "with_spin": 40.78422316324221,
      "without_spin": 33.79000177834786
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 59.90367963906263,
      "bestSolution_spin0": 49.479227448804814,
      "bestSolution_spin1": 46.49390967809258,
      "bestSolution_randSpin": 46.49390967809258,
      "with_spin": 59.90367963906263,
      "without_spin": 46.49390967809258
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 49.32440326880929,
      "bestSolution_spin0": 41.18406457586391,
      "bestSolution_spin1": 43.99065515779385,
      "bestSolution_randSpin": 43.99065515779385,
      "with_spin": 49.32440326880929,
      "without_spin": 43.99065515779385
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 53.75241457914757,
      "bestSolution_spin0": 46.10344319868114,
      "bestSolution_spin1": 43.160016908688235,
      "bestSolution_randSpin": 43.160016908688235,
      "with_spin": 53.75241457914757,
      "without_spin": 43.160016908688235
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 38.596164496495824,
      "bestSolution_spin0": 32.4202359444745,
      "bestSolution_spin1": 32.57955914539379,
      "bestSolution_randSpin": 32.4202359444745,
      "with_spin": 38.596164496495824,
      "without_spin": 32.4202359444745
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 60.096080722356206,
      "bestSolution_spin0": 44.89970517651559,
      "bestSolution_spin1": 46.08599296438086,
      "bestSolution_randSpin": 46.08599296438086,
      "with_spin": 60.096080722356206,
      "without_spin": 46.08599296438086
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 53.197001586042475,
      "bestSolution_spin0": 53.197001586042475,
      "bestSolution_spin1": 47.93885951989029,
      "bestSolution_randSpin": 53.197001586042475,
      "with_spin": 53.197001586042475,
      "without_spin": 53.197001586042475
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 46.82542956704929,
      "bestSolution_spin0": 30.268819129328623,
      "bestSolution_spin1": 34.589285834927544,
      "bestSolution_randSpin": 34.589285834927544,
      "with_spin": 46.82542956704929,
      "without_spin": 34.589285834927544
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      51.16426553415315,
      45.82324916433482,
      40.78422316324221,
      59.90367963906263,
      49.32440326880929,
      53.75241457914757,
      38.596164496495824,
      60.096080722356206,
      53.197001586042475,
      46.82542956704929
    ],
    "bestSolution_spin0": [
      45.29912976790305,
      33.32308993196722,
      36.700581585483256,
      49.479227448804814,
      41.18406457586391,
      46.10344319868114,
      32.4202359444745,
      44.89970517651559,
      53.197001586042475,
      30.268819129328623
    ],
    "bestSolution_spin1": [
      44.127605847258856,
      35.22283762132421,
      33.79000177834786,
      46.49390967809258,
      43.99065515779385,
      43.160016908688235,
      32.57955914539379,
      46.08599296438086,
      47.93885951989029,
      34.589285834927544
    ],
    "bestSolution_randSpin": [
      44.127605847258856,
      33.32308993196722,
      33.79000177834786,
      46.49390967809258,
      43.99065515779385,
      43.160016908688235,
      32.4202359444745,
      46.08599296438086,
      53.197001586042475,
      34.589285834927544
    ]
  },
  "results_with_spin": [
    51.16426553415315,
    45.82324916433482,
    40.78422316324221,
    59.90367963906263,
    49.32440326880929,
    53.75241457914757,
    38.596164496495824,
    60.096080722356206,
    53.197001586042475,
    46.82542956704929
  ],
  "results_without_spin": [
    44.127605847258856,
    33.32308993196722,
    33.79000177834786,
    46.49390967809258,
    43.99065515779385,
    43.160016908688235,
    32.4202359444745,
    46.08599296438086,
    53.197001586042475,
    34.589285834927544
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 49.985862805634795,
      "bestSolution_spin0": 46.080620897504396,
      "bestSolution_spin1": 43.738837854269384,
      "bestSolution_randSpin": 46.080620897504396,
      "with_spin": 49.985862805634795,
      "without_spin": 46.080620897504396
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 58.99032358754558,
      "bestSolution_spin0": 47.88912385973295,
      "bestSolution_spin1": 47.02671523697026,
      "bestSolution_randSpin": 47.02671523697026,
      "with_spin": 58.99032358754558,
      "without_spin": 47.02671523697026
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 37.07971805238532,
      "bestSolution_spin0": 31.024324381243044,
      "bestSolution_spin1": 31.760627181689667,
      "bestSolution_randSpin": 31.760627181689667,
      "with_spin": 37.07971805238532,
      "without_spin": 31.760627181689667
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 54.908634624507364,
      "bestSolution_spin0": 42.963613349657244,
      "bestSolution_spin1": 41.24292998012132,
      "bestSolution_randSpin": 42.963613349657244,
      "with_spin": 54.908634624507364,
      "without_spin": 42.963613349657244
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 50.31894977829005,
      "bestSolution_spin0": 34.24897765563964,
      "bestSolution_spin1": 37.93527192814418,
      "bestSolution_randSpin": 37.93527192814418,
      "with_spin": 50.31894977829005,
      "without_spin": 37.93527192814418
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 18.400314641293715,
      "bestSolution_spin0": 18.400314641293715,
      "bestSolution_spin1": 15.891650880175892,
      "bestSolution_randSpin": 15.891650880175892,
      "with_spin": 18.400314641293715,
      "without_spin": 15.891650880175892
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.516669252588724,
      "bestSolution_spin0": 27.516669252588724,
      "bestSolution_spin1": 23.039088300894676,
      "bestSolution_randSpin": 27.516669252588724,
      "with_spin": 27.516669252588724,
      "without_spin": 27.516669252588724
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 57.78590008555966,
      "bestSolution_spin0": 46.3812962314956,
      "bestSolution_spin1": 42.18730676301991,
      "bestSolution_randSpin": 46.3812962314956,
      "with_spin": 57.78590008555966,
      "without_spin": 46.3812962314956
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 46.51144574950406,
      "bestSolution_spin0": 41.235110317031314,
      "bestSolution_spin1": 42.5523754385141,
      "bestSolution_randSpin": 42.5523754385141,
      "with_spin": 46.51144574950406,
      "without_spin": 42.5523754385141
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 47.654664151761374,
      "bestSolution_spin0": 43.04243150517994,
      "bestSolution_spin1": 42.189000098489046,
      "bestSolution_randSpin": 42.189000098489046,
      "with_spin": 47.654664151761374,
      "without_spin": 42.189000098489046
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.985862805634795,
      58.99032358754558,
      37.07971805238532,
      54.908634624507364,
      50.31894977829005,
      18.400314641293715,
      27.516669252588724,
      57.78590008555966,
      46.51144574950406,
      47.654664151761374
    ],
    "bestSolution_spin0": [
      46.080620897504396,
      47.88912385973295,
      31.024324381243044,
      42.963613349657244,
      34.24897765563964,
      18.400314641293715,
      27.516669252588724,
      46.3812962314956,
      41.235110317031314,
      43.04243150517994
    ],
    "bestSolution_spin1": [
      43.738837854269384,
      47.02671523697026,
      31.760627181689667,
      41.24292998012132,
      37.93527192814418,
      15.891650880175892,
      23.039088300894676,
      42.18730676301991,
      42.5523754385141,
      42.189000098489046
    ],
    "bestSolution_randSpin": [
      46.080620897504396,
      47.02671523697026,
      31.760627181689667,
      42.963613349657244,
      37.93527192814418,
      15.891650880175892,
      27.516669252588724,
      46.3812962314956,
      42.5523754385141,
      42.189000098489046
    ]
  },
  "results_with_spin": [
    49.985862805634795,
    58.99032358754558,
    37.07971805238532,
    54.908634624507364,
    50.31894977829005,
    18.400314641293715,
    27.516669252588724,
    57.78590008555966,
    46.51144574950406,
    47.654664151761374
  ],
  "results_without_spin": [
    46.080620897504396,
    47.02671523697026,
    31.760627181689667,
    42.963613349657244,
    37.93527192814418,
    15.891650880175892,
    27.516669252588724,
    46.3812962314956,
    42.5523754385141,
    42.189000098489046
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 50.67886372907078,
      "bestSolution_spin0": 35.20793081903527,
      "bestSolution_spin1": 39.18129385350749,
      "bestSolution_randSpin": 39.18129385350749,
      "with_spin": 50.67886372907078,
      "without_spin": 39.18129385350749
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 44.64321699264778,
      "bestSolution_spin0": 31.82072282433598,
      "bestSolution_spin1": 31.66587438822992,
      "bestSolution_randSpin": 31.82072282433598,
      "with_spin": 44.64321699264778,
      "without_spin": 31.82072282433598
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 58.34018984256447,
      "bestSolution_spin0": 53.95754376721508,
      "bestSolution_spin1": 56.84252720731687,
      "bestSolution_randSpin": 56.84252720731687,
      "with_spin": 58.34018984256447,
      "without_spin": 56.84252720731687
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 34.24468438917993,
      "bestSolution_spin0": 30.392746717381122,
      "bestSolution_spin1": 28.613424813351262,
      "bestSolution_randSpin": 28.613424813351262,
      "with_spin": 34.24468438917993,
      "without_spin": 28.613424813351262
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 44.887262175858055,
      "bestSolution_spin0": 31.54116000926767,
      "bestSolution_spin1": 35.038840933086675,
      "bestSolution_randSpin": 31.54116000926767,
      "with_spin": 44.887262175858055,
      "without_spin": 31.54116000926767
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.822373613518785,
      "bestSolution_spin0": 33.844032568988325,
      "bestSolution_spin1": 33.42868176409769,
      "bestSolution_randSpin": 33.42868176409769,
      "with_spin": 34.822373613518785,
      "without_spin": 33.42868176409769
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 58.3752338307872,
      "bestSolution_spin0": 56.064778625625046,
      "bestSolution_spin1": 50.40751673561017,
      "bestSolution_randSpin": 50.40751673561017,
      "with_spin": 58.3752338307872,
      "without_spin": 50.40751673561017
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.53523541588474,
      "bestSolution_spin0": 42.19883288781161,
      "bestSolution_spin1": 47.23958762198633,
      "bestSolution_randSpin": 42.19883288781161,
      "with_spin": 52.53523541588474,
      "without_spin": 42.19883288781161
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 22.808528839654986,
      "bestSolution_spin0": 20.053395405831797,
      "bestSolution_spin1": 20.38245768341417,
      "bestSolution_randSpin": 20.38245768341417,
      "with_spin": 22.808528839654986,
      "without_spin": 20.38245768341417
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 53.21549543976854,
      "bestSolution_spin0": 47.051630493208,
      "bestSolution_spin1": 45.84040782361906,
      "bestSolution_randSpin": 47.051630493208,
      "with_spin": 53.21549543976854,
      "without_spin": 47.051630493208
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      50.67886372907078,
      44.64321699264778,
      58.34018984256447,
      34.24468438917993,
      44.887262175858055,
      34.822373613518785,
      58.3752338307872,
      52.53523541588474,
      22.808528839654986,
      53.21549543976854
    ],
    "bestSolution_spin0": [
      35.20793081903527,
      31.82072282433598,
      53.95754376721508,
      30.392746717381122,
      31.54116000926767,
      33.844032568988325,
      56.064778625625046,
      42.19883288781161,
      20.053395405831797,
      47.051630493208
    ],
    "bestSolution_spin1": [
      39.18129385350749,
      31.66587438822992,
      56.84252720731687,
      28.613424813351262,
      35.038840933086675,
      33.42868176409769,
      50.40751673561017,
      47.23958762198633,
      20.38245768341417,
      45.84040782361906
    ],
    "bestSolution_randSpin": [
      39.18129385350749,
      31.82072282433598,
      56.84252720731687,
      28.613424813351262,
      31.54116000926767,
      33.42868176409769,
      50.40751673561017,
      42.19883288781161,
      20.38245768341417,
      47.051630493208
    ]
  },
  "results_with_spin": [
    50.67886372907078,
    44.64321699264778,
    58.34018984256447,
    34.24468438917993,
    44.887262175858055,
    34.822373613518785,
    58.3752338307872,
    52.53523541588474,
    22.808528839654986,
    53.21549543976854
  ],
  "results_without_spin": [
    39.18129385350749,
    31.82072282433598,
    56.84252720731687,
    28.613424813351262,
    31.54116000926767,
    33.42868176409769,
    50.40751673561017,
    42.19883288781161,
    20.38245768341417,
    47.051630493208
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 57.42415263936519,
      "bestSolution_spin0": 56.56563332244038,
      "bestSolution_spin1": 57.42415263936519,
      "bestSolution_randSpin": 57.42415263936519,
      "with_spin": 57.42415263936519,
      "without_spin": 57.42415263936519
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 49.24237760021142,
      "bestSolution_spin0": 36.18716537909168,
      "bestSolution_spin1": 38.66528003606929,
      "bestSolution_randSpin": 38.66528003606929,
      "with_spin": 49.24237760021142,
      "without_spin": 38.66528003606929
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 43.01779196840418,
      "bestSolution_spin0": 32.071351666345585,
      "bestSolution_spin1": 31.80899343301354,
      "bestSolution_randSpin": 32.071351666345585,
      "with_spin": 43.01779196840418,
      "without_spin": 32.071351666345585
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 57.471354811908355,
      "bestSolution_spin0": 54.53012473106374,
      "bestSolution_spin1": 52.221711470216846,
      "bestSolution_randSpin": 52.221711470216846,
      "with_spin": 57.471354811908355,
      "without_spin": 52.221711470216846
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 38.09921293775538,
      "bestSolution_spin0": 38.09921293775538,
      "bestSolution_spin1": 36.07023138368936,
      "bestSolution_randSpin": 36.07023138368936,
      "with_spin": 38.09921293775538,
      "without_spin": 36.07023138368936
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 36.311249693096215,
      "bestSolution_spin0": 32.066027638933306,
      "bestSolution_spin1": 33.299975560581395,
      "bestSolution_randSpin": 32.066027638933306,
      "with_spin": 36.311249693096215,
      "without_spin": 32.066027638933306
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 51.808580046822854,
      "bestSolution_spin0": 41.787744789461975,
      "bestSolution_spin1": 40.22703786598806,
      "bestSolution_randSpin": 40.22703786598806,
      "with_spin": 51.808580046822854,
      "without_spin": 40.22703786598806
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.89188357698291,
      "bestSolution_spin0": 40.06050414811002,
      "bestSolution_spin1": 40.11916940683455,
      "bestSolution_randSpin": 40.06050414811002,
      "with_spin": 48.89188357698291,
      "without_spin": 40.06050414811002
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 46.90488744487926,
      "bestSolution_spin0": 35.11034469674026,
      "bestSolution_spin1": 34.05684930722029,
      "bestSolution_randSpin": 35.11034469674026,
      "with_spin": 46.90488744487926,
      "without_spin": 35.11034469674026
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 58.06584591123181,
      "bestSolution_spin0": 37.9216308054229,
      "bestSolution_spin1": 42.933597968456034,
      "bestSolution_randSpin": 37.9216308054229,
      "with_spin": 58.06584591123181,
      "without_spin": 37.9216308054229
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      57.42415263936519,
      49.24237760021142,
      43.01779196840418,
      57.471354811908355,
      38.09921293775538,
      36.311249693096215,
      51.808580046822854,
      48.89188357698291,
      46.90488744487926,
      58.06584591123181
    ],
    "bestSolution_spin0": [
      56.56563332244038,
      36.18716537909168,
      32.071351666345585,
      54.53012473106374,
      38.09921293775538,
      32.066027638933306,
      41.787744789461975,
      40.06050414811002,
      35.11034469674026,
      37.9216308054229
    ],
    "bestSolution_spin1": [
      57.42415263936519,
      38.66528003606929,
      31.80899343301354,
      52.221711470216846,
      36.07023138368936,
      33.299975560581395,
      40.22703786598806,
      40.11916940683455,
      34.05684930722029,
      42.933597968456034
    ],
    "bestSolution_randSpin": [
      57.42415263936519,
      38.66528003606929,
      32.071351666345585,
      52.221711470216846,
      36.07023138368936,
      32.066027638933306,
      40.22703786598806,
      40.06050414811002,
      35.11034469674026,
      37.9216308054229
    ]
  },
  "results_with_spin": [
    57.42415263936519,
    49.24237760021142,
    43.01779196840418,
    57.471354811908355,
    38.09921293775538,
    36.311249693096215,
    51.808580046822854,
    48.89188357698291,
    46.90488744487926,
    58.06584591123181
  ],
  "results_without_spin": [
    57.42415263936519,
    38.66528003606929,
    32.071351666345585,
    52.221711470216846,
    36.07023138368936,
    32.066027638933306,
    40.22703786598806,
    40.06050414811002,
    35.11034469674026,
    37.9216308054229
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 36.43772403474285,
      "bestSolution_spin0": 28.091967644840384,
      "bestSolution_spin1": 26.586679664194225,
      "bestSolution_randSpin": 26.586679664194225,
      "with_spin": 36.43772403474285,
      "without_spin": 26.586679664194225
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 31.211747008047087,
      "bestSolution_spin0": 31.211747008047087,
      "bestSolution_spin1": 29.26084632620277,
      "bestSolution_randSpin": 29.26084632620277,
      "with_spin": 31.211747008047087,
      "without_spin": 29.26084632620277
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 48.07300414497815,
      "bestSolution_spin0": 42.35045615834539,
      "bestSolution_spin1": 41.694245434417994,
      "bestSolution_randSpin": 41.694245434417994,
      "with_spin": 48.07300414497815,
      "without_spin": 41.694245434417994
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.92398045090624,
      "bestSolution_spin0": 33.86644393988363,
      "bestSolution_spin1": 34.15997333263276,
      "bestSolution_randSpin": 33.86644393988363,
      "with_spin": 42.92398045090624,
      "without_spin": 33.86644393988363
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 52.80134350187659,
      "bestSolution_spin0": 51.39449727480934,
      "bestSolution_spin1": 49.178131836975105,
      "bestSolution_randSpin": 51.39449727480934,
      "with_spin": 52.80134350187659,
      "without_spin": 51.39449727480934
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 57.63624353791727,
      "bestSolution_spin0": 57.50452150736824,
      "bestSolution_spin1": 57.63624353791727,
      "bestSolution_randSpin": 57.63624353791727,
      "with_spin": 57.63624353791727,
      "without_spin": 57.63624353791727
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 47.017093059450225,
      "bestSolution_spin0": 43.53405057521863,
      "bestSolution_spin1": 41.602237180793956,
      "bestSolution_randSpin": 41.602237180793956,
      "with_spin": 47.017093059450225,
      "without_spin": 41.602237180793956
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 47.02746159279223,
      "bestSolution_spin0": 47.02746159279223,
      "bestSolution_spin1": 45.50123500527695,
      "bestSolution_randSpin": 47.02746159279223,
      "with_spin": 47.02746159279223,
      "without_spin": 47.02746159279223
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.08885390974958,
      "bestSolution_spin0": 39.97994960522485,
      "bestSolution_spin1": 40.42496889117387,
      "bestSolution_randSpin": 39.97994960522485,
      "with_spin": 47.08885390974958,
      "without_spin": 39.97994960522485
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 52.32060454591041,
      "bestSolution_spin0": 43.73710741297937,
      "bestSolution_spin1": 44.11782871415236,
      "bestSolution_randSpin": 44.11782871415236,
      "with_spin": 52.32060454591041,
      "without_spin": 44.11782871415236
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      36.43772403474285,
      31.211747008047087,
      48.07300414497815,
      42.92398045090624,
      52.80134350187659,
      57.63624353791727,
      47.017093059450225,
      47.02746159279223,
      47.08885390974958,
      52.32060454591041
    ],
    "bestSolution_spin0": [
      28.091967644840384,
      31.211747008047087,
      42.35045615834539,
      33.86644393988363,
      51.39449727480934,
      57.50452150736824,
      43.53405057521863,
      47.02746159279223,
      39.97994960522485,
      43.73710741297937
    ],
    "bestSolution_spin1": [
      26.586679664194225,
      29.26084632620277,
      41.694245434417994,
      34.15997333263276,
      49.178131836975105,
      57.63624353791727,
      41.602237180793956,
      45.50123500527695,
      40.42496889117387,
      44.11782871415236
    ],
    "bestSolution_randSpin": [
      26.586679664194225,
      29.26084632620277,
      41.694245434417994,
      33.86644393988363,
      51.39449727480934,
      57.63624353791727,
      41.602237180793956,
      47.02746159279223,
      39.97994960522485,
      44.11782871415236
    ]
  },
  "results_with_spin": [
    36.43772403474285,
    31.211747008047087,
    48.07300414497815,
    42.92398045090624,
    52.80134350187659,
    57.63624353791727,
    47.017093059450225,
    47.02746159279223,
    47.08885390974958,
    52.32060454591041
  ],
  "results_without_spin": [
    26.586679664194225,
    29.26084632620277,
    41.694245434417994,
    33.86644393988363,
    51.39449727480934,
    57.63624353791727,
    41.602237180793956,
    47.02746159279223,
    39.97994960522485,
    44.11782871415236
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 53.951473254373,
      "bestSolution_spin0": 42.58101704332856,
      "bestSolution_spin1": 37.42496816375727,
      "bestSolution_randSpin": 42.58101704332856,
      "with_spin": 53.951473254373,
      "without_spin": 42.58101704332856
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 40.69893161524586,
      "bestSolution_spin0": 32.64914944182331,
      "bestSolution_spin1": 31.056738745680356,
      "bestSolution_randSpin": 32.64914944182331,
      "with_spin": 40.69893161524586,
      "without_spin": 32.64914944182331
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.68285985888636,
      "bestSolution_spin0": 32.797295966115925,
      "bestSolution_spin1": 28.2269446781135,
      "bestSolution_randSpin": 28.2269446781135,
      "with_spin": 45.68285985888636,
      "without_spin": 28.2269446781135
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 57.13336274317155,
      "bestSolution_spin0": 46.02854699854431,
      "bestSolution_spin1": 42.101213197662524,
      "bestSolution_randSpin": 46.02854699854431,
      "with_spin": 57.13336274317155,
      "without_spin": 46.02854699854431
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 28.965811838820656,
      "bestSolution_spin0": 22.01183531490623,
      "bestSolution_spin1": 22.681329523936327,
      "bestSolution_randSpin": 22.01183531490623,
      "with_spin": 28.965811838820656,
      "without_spin": 22.01183531490623
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 56.419059440892916,
      "bestSolution_spin0": 46.07913688248713,
      "bestSolution_spin1": 45.06898365137413,
      "bestSolution_randSpin": 45.06898365137413,
      "with_spin": 56.419059440892916,
      "without_spin": 45.06898365137413
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 21.498580867656983,
      "bestSolution_spin0": 19.62507465138452,
      "bestSolution_spin1": 18.831025925318965,
      "bestSolution_randSpin": 19.62507465138452,
      "with_spin": 21.498580867656983,
      "without_spin": 19.62507465138452
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 47.464374633178075,
      "bestSolution_spin0": 42.055251534796135,
      "bestSolution_spin1": 40.87580145902189,
      "bestSolution_randSpin": 42.055251534796135,
      "with_spin": 47.464374633178075,
      "without_spin": 42.055251534796135
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 50.14486398722966,
      "bestSolution_spin0": 35.34712580904093,
      "bestSolution_spin1": 33.75992979264664,
      "bestSolution_randSpin": 35.34712580904093,
      "with_spin": 50.14486398722966,
      "without_spin": 35.34712580904093
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.828820657095996,
      "bestSolution_spin0": 37.25672335209257,
      "bestSolution_spin1": 39.70176762265279,
      "bestSolution_randSpin": 37.25672335209257,
      "with_spin": 48.828820657095996,
      "without_spin": 37.25672335209257
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      53.951473254373,
      40.69893161524586,
      45.68285985888636,
      57.13336274317155,
      28.965811838820656,
      56.419059440892916,
      21.498580867656983,
      47.464374633178075,
      50.14486398722966,
      48.828820657095996
    ],
    "bestSolution_spin0": [
      42.58101704332856,
      32.64914944182331,
      32.797295966115925,
      46.02854699854431,
      22.01183531490623,
      46.07913688248713,
      19.62507465138452,
      42.055251534796135,
      35.34712580904093,
      37.25672335209257
    ],
    "bestSolution_spin1": [
      37.42496816375727,
      31.056738745680356,
      28.2269446781135,
      42.101213197662524,
      22.681329523936327,
      45.06898365137413,
      18.831025925318965,
      40.87580145902189,
      33.75992979264664,
      39.70176762265279
    ],
    "bestSolution_randSpin": [
      42.58101704332856,
      32.64914944182331,
      28.2269446781135,
      46.02854699854431,
      22.01183531490623,
      45.06898365137413,
      19.62507465138452,
      42.055251534796135,
      35.34712580904093,
      37.25672335209257
    ]
  },
  "results_with_spin": [
    53.951473254373,
    40.69893161524586,
    45.68285985888636,
    57.13336274317155,
    28.965811838820656,
    56.419059440892916,
    21.498580867656983,
    47.464374633178075,
    50.14486398722966,
    48.828820657095996
  ],
  "results_without_spin": [
    42.58101704332856,
    32.64914944182331,
    28.2269446781135,
    46.02854699854431,
    22.01183531490623,
    45.06898365137413,
    19.62507465138452,
    42.055251534796135,
    35.34712580904093,
    37.25672335209257
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 55.17912830958121,
      "bestSolution_spin0": 45.23140413507027,
      "bestSolution_spin1": 38.36980276753425,
      "bestSolution_randSpin": 45.23140413507027,
      "with_spin": 55.17912830958121,
      "without_spin": 45.23140413507027
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 51.23952687406489,
      "bestSolution_spin0": 51.11791122589921,
      "bestSolution_spin1": 42.09375226566923,
      "bestSolution_randSpin": 51.11791122589921,
      "with_spin": 51.23952687406489,
      "without_spin": 51.11791122589921
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 57.17519431382888,
      "bestSolution_spin0": 47.07053032354018,
      "bestSolution_spin1": 42.40637890650843,
      "bestSolution_randSpin": 42.40637890650843,
      "with_spin": 57.17519431382888,
      "without_spin": 42.40637890650843
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.54901309166683,
      "bestSolution_spin0": 32.52497225156145,
      "bestSolution_spin1": 32.636704384047654,
      "bestSolution_randSpin": 32.636704384047654,
      "with_spin": 42.54901309166683,
      "without_spin": 32.636704384047654
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 47.29468411285618,
      "bestSolution_spin0": 32.29381725862382,
      "bestSolution_spin1": 35.97505344949707,
      "bestSolution_randSpin": 32.29381725862382,
      "with_spin": 47.29468411285618,
      "without_spin": 32.29381725862382
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 59.18420890373743,
      "bestSolution_spin0": 51.412909494991176,
      "bestSolution_spin1": 49.23257048109957,
      "bestSolution_randSpin": 51.412909494991176,
      "with_spin": 59.18420890373743,
      "without_spin": 51.412909494991176
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 49.250165265519556,
      "bestSolution_spin0": 37.62401582717374,
      "bestSolution_spin1": 37.641293915953895,
      "bestSolution_randSpin": 37.62401582717374,
      "with_spin": 49.250165265519556,
      "without_spin": 37.62401582717374
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 45.81104254067257,
      "bestSolution_spin0": 45.81104254067257,
      "bestSolution_spin1": 45.05924198194801,
      "bestSolution_randSpin": 45.81104254067257,
      "with_spin": 45.81104254067257,
      "without_spin": 45.81104254067257
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 20.523370643999193,
      "bestSolution_spin0": 20.263099618437714,
      "bestSolution_spin1": 18.1393432737137,
      "bestSolution_randSpin": 18.1393432737137,
      "with_spin": 20.523370643999193,
      "without_spin": 18.1393432737137
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 58.4272394835297,
      "bestSolution_spin0": 46.25797878924043,
      "bestSolution_spin1": 45.261964608860374,
      "bestSolution_randSpin": 45.261964608860374,
      "with_spin": 58.4272394835297,
      "without_spin": 45.261964608860374
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      55.17912830958121,
      51.23952687406489,
      57.17519431382888,
      42.54901309166683,
      47.29468411285618,
      59.18420890373743,
      49.250165265519556,
      45.81104254067257,
      20.523370643999193,
      58.4272394835297
    ],
    "bestSolution_spin0": [
      45.23140413507027,
      51.11791122589921,
      47.07053032354018,
      32.52497225156145,
      32.29381725862382,
      51.412909494991176,
      37.62401582717374,
      45.81104254067257,
      20.263099618437714,
      46.25797878924043
    ],
    "bestSolution_spin1": [
      38.36980276753425,
      42.09375226566923,
      42.40637890650843,
      32.636704384047654,
      35.97505344949707,
      49.23257048109957,
      37.641293915953895,
      45.05924198194801,
      18.1393432737137,
      45.261964608860374
    ],
    "bestSolution_randSpin": [
      45.23140413507027,
      51.11791122589921,
      42.40637890650843,
      32.636704384047654,
      32.29381725862382,
      51.412909494991176,
      37.62401582717374,
      45.81104254067257,
      18.1393432737137,
      45.261964608860374
    ]
  },
  "results_with_spin": [
    55.17912830958121,
    51.23952687406489,
    57.17519431382888,
    42.54901309166683,
    47.29468411285618,
    59.18420890373743,
    49.250165265519556,
    45.81104254067257,
    20.523370643999193,
    58.4272394835297
  ],
  "results_without_spin": [
    45.23140413507027,
    51.11791122589921,
    42.40637890650843,
    32.636704384047654,
    32.29381725862382,
    51.412909494991176,
    37.62401582717374,
    45.81104254067257,
    18.1393432737137,
    45.261964608860374
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 45.00311229583175,
      "bestSolution_spin0": 36.48137795285311,
      "bestSolution_spin1": 35.56786812464801,
      "bestSolution_randSpin": 35.56786812464801,
      "with_spin": 45.00311229583175,
      "without_spin": 35.56786812464801
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 19.37499876164176,
      "bestSolution_spin0": 19.37499876164176,
      "bestSolution_spin1": 17.30617466283661,
      "bestSolution_randSpin": 17.30617466283661,
      "with_spin": 19.37499876164176,
      "without_spin": 17.30617466283661
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 43.61384795413524,
      "bestSolution_spin0": 26.198219345506317,
      "bestSolution_spin1": 29.164319021234913,
      "bestSolution_randSpin": 26.198219345506317,
      "with_spin": 43.61384795413524,
      "without_spin": 26.198219345506317
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 56.58903710210948,
      "bestSolution_spin0": 51.3194857835206,
      "bestSolution_spin1": 48.739363475704145,
      "bestSolution_randSpin": 48.739363475704145,
      "with_spin": 56.58903710210948,
      "without_spin": 48.739363475704145
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 23.24043132655143,
      "bestSolution_spin0": 20.583893144590427,
      "bestSolution_spin1": 18.595763573638447,
      "bestSolution_randSpin": 18.595763573638447,
      "with_spin": 23.24043132655143,
      "without_spin": 18.595763573638447
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 22.576658200837095,
      "bestSolution_spin0": 19.81501428150902,
      "bestSolution_spin1": 19.090744069630993,
      "bestSolution_randSpin": 19.81501428150902,
      "with_spin": 22.576658200837095,
      "without_spin": 19.81501428150902
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 22.93344883264563,
      "bestSolution_spin0": 22.93344883264563,
      "bestSolution_spin1": 20.407562658268482,
      "bestSolution_randSpin": 22.93344883264563,
      "with_spin": 22.93344883264563,
      "without_spin": 22.93344883264563
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 58.31252772869131,
      "bestSolution_spin0": 53.32373844335649,
      "bestSolution_spin1": 53.38061097453155,
      "bestSolution_randSpin": 53.38061097453155,
      "with_spin": 58.31252772869131,
      "without_spin": 53.38061097453155
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 60.45365153819597,
      "bestSolution_spin0": 42.997822518068055,
      "bestSolution_spin1": 48.895026859619016,
      "bestSolution_randSpin": 42.997822518068055,
      "with_spin": 60.45365153819597,
      "without_spin": 42.997822518068055
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 50.17512954702834,
      "bestSolution_spin0": 44.383449788300055,
      "bestSolution_spin1": 41.63599290024389,
      "bestSolution_randSpin": 44.383449788300055,
      "with_spin": 50.17512954702834,
      "without_spin": 44.383449788300055
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      45.00311229583175,
      19.37499876164176,
      43.61384795413524,
      56.58903710210948,
      23.24043132655143,
      22.576658200837095,
      22.93344883264563,
      58.31252772869131,
      60.45365153819597,
      50.17512954702834
    ],
    "bestSolution_spin0": [
      36.48137795285311,
      19.37499876164176,
      26.198219345506317,
      51.3194857835206,
      20.583893144590427,
      19.81501428150902,
      22.93344883264563,
      53.32373844335649,
      42.997822518068055,
      44.383449788300055
    ],
    "bestSolution_spin1": [
      35.56786812464801,
      17.30617466283661,
      29.164319021234913,
      48.739363475704145,
      18.595763573638447,
      19.090744069630993,
      20.407562658268482,
      53.38061097453155,
      48.895026859619016,
      41.63599290024389
    ],
    "bestSolution_randSpin": [
      35.56786812464801,
      17.30617466283661,
      26.198219345506317,
      48.739363475704145,
      18.595763573638447,
      19.81501428150902,
      22.93344883264563,
      53.38061097453155,
      42.997822518068055,
      44.383449788300055
    ]
  },
  "results_with_spin": [
    45.00311229583175,
    19.37499876164176,
    43.61384795413524,
    56.58903710210948,
    23.24043132655143,
    22.576658200837095,
    22.93344883264563,
    58.31252772869131,
    60.45365153819597,
    50.17512954702834
  ],
  "results_without_spin": [
    35.56786812464801,
    17.30617466283661,
    26.198219345506317,
    48.739363475704145,
    18.595763573638447,
    19.81501428150902,
    22.93344883264563,
    53.38061097453155,
    42.997822518068055,
    44.383449788300055
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.74317924500906,
      "bestSolution_spin0": 36.676453358129365,
      "bestSolution_spin1": 33.532621607983344,
      "bestSolution_randSpin": 33.532621607983344,
      "with_spin": 37.74317924500906,
      "without_spin": 33.532621607983344
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 50.46014811698088,
      "bestSolution_spin0": 50.071025342551266,
      "bestSolution_spin1": 47.912857762164485,
      "bestSolution_randSpin": 47.912857762164485,
      "with_spin": 50.46014811698088,
      "without_spin": 47.912857762164485
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 20.300858219055574,
      "bestSolution_spin0": 20.300858219055574,
      "bestSolution_spin1": 17.427535316944624,
      "bestSolution_randSpin": 20.300858219055574,
      "with_spin": 20.300858219055574,
      "without_spin": 20.300858219055574
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 33.75342959126927,
      "bestSolution_spin0": 33.75342959126927,
      "bestSolution_spin1": 31.940690949723344,
      "bestSolution_randSpin": 33.75342959126927,
      "with_spin": 33.75342959126927,
      "without_spin": 33.75342959126927
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 53.81185708636626,
      "bestSolution_spin0": 42.17196099603122,
      "bestSolution_spin1": 37.9891271559232,
      "bestSolution_randSpin": 37.9891271559232,
      "with_spin": 53.81185708636626,
      "without_spin": 37.9891271559232
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.19238494477656,
      "bestSolution_spin0": 34.19238494477656,
      "bestSolution_spin1": 31.745168931173005,
      "bestSolution_randSpin": 34.19238494477656,
      "with_spin": 34.19238494477656,
      "without_spin": 34.19238494477656
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 49.57694245593917,
      "bestSolution_spin0": 42.90980640106398,
      "bestSolution_spin1": 42.70748850473075,
      "bestSolution_randSpin": 42.70748850473075,
      "with_spin": 49.57694245593917,
      "without_spin": 42.70748850473075
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.58683973851534,
      "bestSolution_spin0": 36.31976490765872,
      "bestSolution_spin1": 35.69145701388477,
      "bestSolution_randSpin": 36.31976490765872,
      "with_spin": 52.58683973851534,
      "without_spin": 36.31976490765872
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 37.047224676589565,
      "bestSolution_spin0": 34.81697792774648,
      "bestSolution_spin1": 31.14573130534619,
      "bestSolution_randSpin": 31.14573130534619,
      "with_spin": 37.047224676589565,
      "without_spin": 31.14573130534619
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 63.98397772250728,
      "bestSolution_spin0": 53.73945625373689,
      "bestSolution_spin1": 57.789919427558466,
      "bestSolution_randSpin": 57.789919427558466,
      "with_spin": 63.98397772250728,
      "without_spin": 57.789919427558466
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.74317924500906,
      50.46014811698088,
      20.300858219055574,
      33.75342959126927,
      53.81185708636626,
      34.19238494477656,
      49.57694245593917,
      52.58683973851534,
      37.047224676589565,
      63.98397772250728
    ],
    "bestSolution_spin0": [
      36.676453358129365,
      50.071025342551266,
      20.300858219055574,
      33.75342959126927,
      42.17196099603122,
      34.19238494477656,
      42.90980640106398,
      36.31976490765872,
      34.81697792774648,
      53.73945625373689
    ],
    "bestSolution_spin1": [
      33.532621607983344,
      47.912857762164485,
      17.427535316944624,
      31.940690949723344,
      37.9891271559232,
      31.745168931173005,
      42.70748850473075,
      35.69145701388477,
      31.14573130534619,
      57.789919427558466
    ],
    "bestSolution_randSpin": [
      33.532621607983344,
      47.912857762164485,
      20.300858219055574,
      33.75342959126927,
      37.9891271559232,
      34.19238494477656,
      42.70748850473075,
      36.31976490765872,
      31.14573130534619,
      57.789919427558466
    ]
  },
  "results_with_spin": [
    37.74317924500906,
    50.46014811698088,
    20.300858219055574,
    33.75342959126927,
    53.81185708636626,
    34.19238494477656,
    49.57694245593917,
    52.58683973851534,
    37.047224676589565,
    63.98397772250728
  ],
  "results_without_spin": [
    33.532621607983344,
    47.912857762164485,
    20.300858219055574,
    33.75342959126927,
    37.9891271559232,
    34.19238494477656,
    42.70748850473075,
    36.31976490765872,
    31.14573130534619,
    57.789919427558466
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 16.410892226395056,
      "bestSolution_spin0": 16.410892226395056,
      "bestSolution_spin1": 14.89334500776283,
      "bestSolution_randSpin": 16.410892226395056,
      "with_spin": 16.410892226395056,
      "without_spin": 16.410892226395056
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 54.974578928979575,
      "bestSolution_spin0": 39.67803536882062,
      "bestSolution_spin1": 40.997888332061244,
      "bestSolution_randSpin": 40.997888332061244,
      "with_spin": 54.974578928979575,
      "without_spin": 40.997888332061244
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 55.49435142840866,
      "bestSolution_spin0": 43.77654550771665,
      "bestSolution_spin1": 45.802345302615116,
      "bestSolution_randSpin": 45.802345302615116,
      "with_spin": 55.49435142840866,
      "without_spin": 45.802345302615116
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 43.35696900751442,
      "bestSolution_spin0": 32.037177204701635,
      "bestSolution_spin1": 34.10629752954519,
      "bestSolution_randSpin": 32.037177204701635,
      "with_spin": 43.35696900751442,
      "without_spin": 32.037177204701635
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 54.989755250029205,
      "bestSolution_spin0": 45.19485632375078,
      "bestSolution_spin1": 45.157661537490284,
      "bestSolution_randSpin": 45.19485632375078,
      "with_spin": 54.989755250029205,
      "without_spin": 45.19485632375078
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 59.88988415379911,
      "bestSolution_spin0": 41.68359171636485,
      "bestSolution_spin1": 42.67294801935552,
      "bestSolution_randSpin": 41.68359171636485,
      "with_spin": 59.88988415379911,
      "without_spin": 41.68359171636485
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 46.72249814157197,
      "bestSolution_spin0": 44.45464069828163,
      "bestSolution_spin1": 43.58888638448071,
      "bestSolution_randSpin": 43.58888638448071,
      "with_spin": 46.72249814157197,
      "without_spin": 43.58888638448071
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 51.83210757617216,
      "bestSolution_spin0": 39.169817081915085,
      "bestSolution_spin1": 41.27965506534082,
      "bestSolution_randSpin": 39.169817081915085,
      "with_spin": 51.83210757617216,
      "without_spin": 39.169817081915085
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 51.535585553955826,
      "bestSolution_spin0": 43.75965596175192,
      "bestSolution_spin1": 43.71952477333118,
      "bestSolution_randSpin": 43.75965596175192,
      "with_spin": 51.535585553955826,
      "without_spin": 43.75965596175192
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 49.22590713289051,
      "bestSolution_spin0": 42.7297579112641,
      "bestSolution_spin1": 39.916193002802984,
      "bestSolution_randSpin": 39.916193002802984,
      "with_spin": 49.22590713289051,
      "without_spin": 39.916193002802984
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      16.410892226395056,
      54.974578928979575,
      55.49435142840866,
      43.35696900751442,
      54.989755250029205,
      59.88988415379911,
      46.72249814157197,
      51.83210757617216,
      51.535585553955826,
      49.22590713289051
    ],
    "bestSolution_spin0": [
      16.410892226395056,
      39.67803536882062,
      43.77654550771665,
      32.037177204701635,
      45.19485632375078,
      41.68359171636485,
      44.45464069828163,
      39.169817081915085,
      43.75965596175192,
      42.7297579112641
    ],
    "bestSolution_spin1": [
      14.89334500776283,
      40.997888332061244,
      45.802345302615116,
      34.10629752954519,
      45.157661537490284,
      42.67294801935552,
      43.58888638448071,
      41.27965506534082,
      43.71952477333118,
      39.916193002802984
    ],
    "bestSolution_randSpin": [
      16.410892226395056,
      40.997888332061244,
      45.802345302615116,
      32.037177204701635,
      45.19485632375078,
      41.68359171636485,
      43.58888638448071,
      39.169817081915085,
      43.75965596175192,
      39.916193002802984
    ]
  },
  "results_with_spin": [
    16.410892226395056,
    54.974578928979575,
    55.49435142840866,
    43.35696900751442,
    54.989755250029205,
    59.88988415379911,
    46.72249814157197,
    51.83210757617216,
    51.535585553955826,
    49.22590713289051
  ],
  "results_without_spin": [
    16.410892226395056,
    40.997888332061244,
    45.802345302615116,
    32.037177204701635,
    45.19485632375078,
    41.68359171636485,
    43.58888638448071,
    39.169817081915085,
    43.75965596175192,
    39.916193002802984
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 57.13651095604812,
      "bestSolution_spin0": 55.87968946315227,
      "bestSolution_spin1": 52.14690565075098,
      "bestSolution_randSpin": 52.14690565075098,
      "with_spin": 57.13651095604812,
      "without_spin": 52.14690565075098
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 59.45839515831944,
      "bestSolution_spin0": 48.18122098062228,
      "bestSolution_spin1": 48.05007434148815,
      "bestSolution_randSpin": 48.05007434148815,
      "with_spin": 59.45839515831944,
      "without_spin": 48.05007434148815
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 44.92563425779764,
      "bestSolution_spin0": 39.878125402522,
      "bestSolution_spin1": 40.47366288161837,
      "bestSolution_randSpin": 40.47366288161837,
      "with_spin": 44.92563425779764,
      "without_spin": 40.47366288161837
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 57.87945195126022,
      "bestSolution_spin0": 54.26803565961169,
      "bestSolution_spin1": 54.0863284500519,
      "bestSolution_randSpin": 54.26803565961169,
      "with_spin": 57.87945195126022,
      "without_spin": 54.26803565961169
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 57.82084578776954,
      "bestSolution_spin0": 52.46527992699189,
      "bestSolution_spin1": 53.813010357043545,
      "bestSolution_randSpin": 52.46527992699189,
      "with_spin": 57.82084578776954,
      "without_spin": 52.46527992699189
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 59.57831891641153,
      "bestSolution_spin0": 53.96463844764315,
      "bestSolution_spin1": 51.286313182415704,
      "bestSolution_randSpin": 53.96463844764315,
      "with_spin": 59.57831891641153,
      "without_spin": 53.96463844764315
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 46.65124318339139,
      "bestSolution_spin0": 42.14236124856688,
      "bestSolution_spin1": 43.66117441313413,
      "bestSolution_randSpin": 43.66117441313413,
      "with_spin": 46.65124318339139,
      "without_spin": 43.66117441313413
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 35.61191635653543,
      "bestSolution_spin0": 26.312243530125375,
      "bestSolution_spin1": 28.426703949110717,
      "bestSolution_randSpin": 28.426703949110717,
      "with_spin": 35.61191635653543,
      "without_spin": 28.426703949110717
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 57.6774811292318,
      "bestSolution_spin0": 55.68102672694566,
      "bestSolution_spin1": 57.6774811292318,
      "bestSolution_randSpin": 57.6774811292318,
      "with_spin": 57.6774811292318,
      "without_spin": 57.6774811292318
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 24.60550651608744,
      "bestSolution_spin0": 22.92962176652614,
      "bestSolution_spin1": 22.85220342425219,
      "bestSolution_randSpin": 22.92962176652614,
      "with_spin": 24.60550651608744,
      "without_spin": 22.92962176652614
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      57.13651095604812,
      59.45839515831944,
      44.92563425779764,
      57.87945195126022,
      57.82084578776954,
      59.57831891641153,
      46.65124318339139,
      35.61191635653543,
      57.6774811292318,
      24.60550651608744
    ],
    "bestSolution_spin0": [
      55.87968946315227,
      48.18122098062228,
      39.878125402522,
      54.26803565961169,
      52.46527992699189,
      53.96463844764315,
      42.14236124856688,
      26.312243530125375,
      55.68102672694566,
      22.92962176652614
    ],
    "bestSolution_spin1": [
      52.14690565075098,
      48.05007434148815,
      40.47366288161837,
      54.0863284500519,
      53.813010357043545,
      51.286313182415704,
      43.66117441313413,
      28.426703949110717,
      57.6774811292318,
      22.85220342425219
    ],
    "bestSolution_randSpin": [
      52.14690565075098,
      48.05007434148815,
      40.47366288161837,
      54.26803565961169,
      52.46527992699189,
      53.96463844764315,
      43.66117441313413,
      28.426703949110717,
      57.6774811292318,
      22.92962176652614
    ]
  },
  "results_with_spin": [
    57.13651095604812,
    59.45839515831944,
    44.92563425779764,
    57.87945195126022,
    57.82084578776954,
    59.57831891641153,
    46.65124318339139,
    35.61191635653543,
    57.6774811292318,
    24.60550651608744
  ],
  "results_without_spin": [
    52.14690565075098,
    48.05007434148815,
    40.47366288161837,
    54.26803565961169,
    52.46527992699189,
    53.96463844764315,
    43.66117441313413,
    28.426703949110717,
    57.6774811292318,
    22.92962176652614
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 54.83468726709528,
      "bestSolution_spin0": 43.7126405966429,
      "bestSolution_spin1": 43.245215062344386,
      "bestSolution_randSpin": 43.7126405966429,
      "with_spin": 54.83468726709528,
      "without_spin": 43.7126405966429
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 34.04558291115377,
      "bestSolution_spin0": 30.18613861722637,
      "bestSolution_spin1": 27.165349043580278,
      "bestSolution_randSpin": 27.165349043580278,
      "with_spin": 34.04558291115377,
      "without_spin": 27.165349043580278
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 20.5558646089295,
      "bestSolution_spin0": 20.294599677007238,
      "bestSolution_spin1": 18.042809499588362,
      "bestSolution_randSpin": 20.294599677007238,
      "with_spin": 20.5558646089295,
      "without_spin": 20.294599677007238
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 35.391478503205214,
      "bestSolution_spin0": 29.73733722341278,
      "bestSolution_spin1": 27.4322347953693,
      "bestSolution_randSpin": 29.73733722341278,
      "with_spin": 35.391478503205214,
      "without_spin": 29.73733722341278
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 52.123845393848605,
      "bestSolution_spin0": 38.713239157264844,
      "bestSolution_spin1": 39.385856119213784,
      "bestSolution_randSpin": 39.385856119213784,
      "with_spin": 52.123845393848605,
      "without_spin": 39.385856119213784
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 55.19487204066074,
      "bestSolution_spin0": 38.92197906276364,
      "bestSolution_spin1": 45.97739249572274,
      "bestSolution_randSpin": 38.92197906276364,
      "with_spin": 55.19487204066074,
      "without_spin": 38.92197906276364
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 31.376543107379277,
      "bestSolution_spin0": 25.47925286020408,
      "bestSolution_spin1": 25.026857829874423,
      "bestSolution_randSpin": 25.026857829874423,
      "with_spin": 31.376543107379277,
      "without_spin": 25.026857829874423
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.47281325512908,
      "bestSolution_spin0": 43.44527154736045,
      "bestSolution_spin1": 47.54173891502465,
      "bestSolution_randSpin": 43.44527154736045,
      "with_spin": 48.47281325512908,
      "without_spin": 43.44527154736045
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 41.18835970591228,
      "bestSolution_spin0": 38.82120314536842,
      "bestSolution_spin1": 36.65447839743942,
      "bestSolution_randSpin": 36.65447839743942,
      "with_spin": 41.18835970591228,
      "without_spin": 36.65447839743942
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 52.19287061414347,
      "bestSolution_spin0": 49.01734883688315,
      "bestSolution_spin1": 47.155117439751066,
      "bestSolution_randSpin": 47.155117439751066,
      "with_spin": 52.19287061414347,
      "without_spin": 47.155117439751066
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      54.83468726709528,
      34.04558291115377,
      20.5558646089295,
      35.391478503205214,
      52.123845393848605,
      55.19487204066074,
      31.376543107379277,
      48.47281325512908,
      41.18835970591228,
      52.19287061414347
    ],
    "bestSolution_spin0": [
      43.7126405966429,
      30.18613861722637,
      20.294599677007238,
      29.73733722341278,
      38.713239157264844,
      38.92197906276364,
      25.47925286020408,
      43.44527154736045,
      38.82120314536842,
      49.01734883688315
    ],
    "bestSolution_spin1": [
      43.245215062344386,
      27.165349043580278,
      18.042809499588362,
      27.4322347953693,
      39.385856119213784,
      45.97739249572274,
      25.026857829874423,
      47.54173891502465,
      36.65447839743942,
      47.155117439751066
    ],
    "bestSolution_randSpin": [
      43.7126405966429,
      27.165349043580278,
      20.294599677007238,
      29.73733722341278,
      39.385856119213784,
      38.92197906276364,
      25.026857829874423,
      43.44527154736045,
      36.65447839743942,
      47.155117439751066
    ]
  },
  "results_with_spin": [
    54.83468726709528,
    34.04558291115377,
    20.5558646089295,
    35.391478503205214,
    52.123845393848605,
    55.19487204066074,
    31.376543107379277,
    48.47281325512908,
    41.18835970591228,
    52.19287061414347
  ],
  "results_without_spin": [
    43.7126405966429,
    27.165349043580278,
    20.294599677007238,
    29.73733722341278,
    39.385856119213784,
    38.92197906276364,
    25.026857829874423,
    43.44527154736045,
    36.65447839743942,
    47.155117439751066
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 61.44816409378965,
      "bestSolution_spin0": 57.497055524448044,
      "bestSolution_spin1": 54.94410737669881,
      "bestSolution_randSpin": 57.497055524448044,
      "with_spin": 61.44816409378965,
      "without_spin": 57.497055524448044
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 42.78386926849803,
      "bestSolution_spin0": 42.78386926849803,
      "bestSolution_spin1": 39.96867234659849,
      "bestSolution_randSpin": 42.78386926849803,
      "with_spin": 42.78386926849803,
      "without_spin": 42.78386926849803
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 61.044051640897834,
      "bestSolution_spin0": 57.23668061668835,
      "bestSolution_spin1": 57.230193416412675,
      "bestSolution_randSpin": 57.230193416412675,
      "with_spin": 61.044051640897834,
      "without_spin": 57.230193416412675
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.569300105864315,
      "bestSolution_spin0": 37.95178267185832,
      "bestSolution_spin1": 37.36835085397107,
      "bestSolution_randSpin": 37.36835085397107,
      "with_spin": 42.569300105864315,
      "without_spin": 37.36835085397107
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 53.60393759125268,
      "bestSolution_spin0": 40.705451717123736,
      "bestSolution_spin1": 35.76661288616255,
      "bestSolution_randSpin": 35.76661288616255,
      "with_spin": 53.60393759125268,
      "without_spin": 35.76661288616255
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 47.99807028386569,
      "bestSolution_spin0": 44.28218008711851,
      "bestSolution_spin1": 45.07451801245477,
      "bestSolution_randSpin": 45.07451801245477,
      "with_spin": 47.99807028386569,
      "without_spin": 45.07451801245477
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 46.88891793334994,
      "bestSolution_spin0": 46.88891793334994,
      "bestSolution_spin1": 40.870007978050886,
      "bestSolution_randSpin": 40.870007978050886,
      "with_spin": 46.88891793334994,
      "without_spin": 40.870007978050886
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 45.01982330196922,
      "bestSolution_spin0": 41.55484764102709,
      "bestSolution_spin1": 41.40150675532105,
      "bestSolution_randSpin": 41.40150675532105,
      "with_spin": 45.01982330196922,
      "without_spin": 41.40150675532105
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 44.516458223082864,
      "bestSolution_spin0": 35.63313019149928,
      "bestSolution_spin1": 35.72156129177977,
      "bestSolution_randSpin": 35.72156129177977,
      "with_spin": 44.516458223082864,
      "without_spin": 35.72156129177977
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 30.923130685713293,
      "bestSolution_spin0": 29.012826921372774,
      "bestSolution_spin1": 27.63752123645739,
      "bestSolution_randSpin": 27.63752123645739,
      "with_spin": 30.923130685713293,
      "without_spin": 27.63752123645739
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      61.44816409378965,
      42.78386926849803,
      61.044051640897834,
      42.569300105864315,
      53.60393759125268,
      47.99807028386569,
      46.88891793334994,
      45.01982330196922,
      44.516458223082864,
      30.923130685713293
    ],
    "bestSolution_spin0": [
      57.497055524448044,
      42.78386926849803,
      57.23668061668835,
      37.95178267185832,
      40.705451717123736,
      44.28218008711851,
      46.88891793334994,
      41.55484764102709,
      35.63313019149928,
      29.012826921372774
    ],
    "bestSolution_spin1": [
      54.94410737669881,
      39.96867234659849,
      57.230193416412675,
      37.36835085397107,
      35.76661288616255,
      45.07451801245477,
      40.870007978050886,
      41.40150675532105,
      35.72156129177977,
      27.63752123645739
    ],
    "bestSolution_randSpin": [
      57.497055524448044,
      42.78386926849803,
      57.230193416412675,
      37.36835085397107,
      35.76661288616255,
      45.07451801245477,
      40.870007978050886,
      41.40150675532105,
      35.72156129177977,
      27.63752123645739
    ]
  },
  "results_with_spin": [
    61.44816409378965,
    42.78386926849803,
    61.044051640897834,
    42.569300105864315,
    53.60393759125268,
    47.99807028386569,
    46.88891793334994,
    45.01982330196922,
    44.516458223082864,
    30.923130685713293
  ],
  "results_without_spin": [
    57.497055524448044,
    42.78386926849803,
    57.230193416412675,
    37.36835085397107,
    35.76661288616255,
    45.07451801245477,
    40.870007978050886,
    41.40150675532105,
    35.72156129177977,
    27.63752123645739
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 51.635520751097005,
      "bestSolution_spin0": 42.44210923541052,
      "bestSolution_spin1": 37.096525888624456,
      "bestSolution_randSpin": 42.44210923541052,
      "with_spin": 51.635520751097005,
      "without_spin": 42.44210923541052
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 53.11400196693359,
      "bestSolution_spin0": 52.56587991817478,
      "bestSolution_spin1": 43.683539305826606,
      "bestSolution_randSpin": 52.56587991817478,
      "with_spin": 53.11400196693359,
      "without_spin": 52.56587991817478
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 60.895688763408025,
      "bestSolution_spin0": 54.79953611125682,
      "bestSolution_spin1": 49.71359779661632,
      "bestSolution_randSpin": 49.71359779661632,
      "with_spin": 60.895688763408025,
      "without_spin": 49.71359779661632
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 56.54353101263959,
      "bestSolution_spin0": 48.77362522724153,
      "bestSolution_spin1": 45.558030212846326,
      "bestSolution_randSpin": 45.558030212846326,
      "with_spin": 56.54353101263959,
      "without_spin": 45.558030212846326
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 55.75844407903101,
      "bestSolution_spin0": 53.004930574176626,
      "bestSolution_spin1": 47.465056384483695,
      "bestSolution_randSpin": 47.465056384483695,
      "with_spin": 55.75844407903101,
      "without_spin": 47.465056384483695
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 63.80875927863716,
      "bestSolution_spin0": 57.49017066494662,
      "bestSolution_spin1": 57.94874112797679,
      "bestSolution_randSpin": 57.94874112797679,
      "with_spin": 63.80875927863716,
      "without_spin": 57.94874112797679
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 34.84192243018697,
      "bestSolution_spin0": 29.98430294793577,
      "bestSolution_spin1": 29.97214185694243,
      "bestSolution_randSpin": 29.97214185694243,
      "with_spin": 34.84192243018697,
      "without_spin": 29.97214185694243
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 26.253763950655692,
      "bestSolution_spin0": 26.253763950655692,
      "bestSolution_spin1": 23.547578808763024,
      "bestSolution_randSpin": 23.547578808763024,
      "with_spin": 26.253763950655692,
      "without_spin": 23.547578808763024
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 45.031121962966104,
      "bestSolution_spin0": 34.09765712784678,
      "bestSolution_spin1": 35.80810660770406,
      "bestSolution_randSpin": 35.80810660770406,
      "with_spin": 45.031121962966104,
      "without_spin": 35.80810660770406
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 31.21941728141609,
      "bestSolution_spin0": 27.334575066160973,
      "bestSolution_spin1": 26.064889299553926,
      "bestSolution_randSpin": 27.334575066160973,
      "with_spin": 31.21941728141609,
      "without_spin": 27.334575066160973
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      51.635520751097005,
      53.11400196693359,
      60.895688763408025,
      56.54353101263959,
      55.75844407903101,
      63.80875927863716,
      34.84192243018697,
      26.253763950655692,
      45.031121962966104,
      31.21941728141609
    ],
    "bestSolution_spin0": [
      42.44210923541052,
      52.56587991817478,
      54.79953611125682,
      48.77362522724153,
      53.004930574176626,
      57.49017066494662,
      29.98430294793577,
      26.253763950655692,
      34.09765712784678,
      27.334575066160973
    ],
    "bestSolution_spin1": [
      37.096525888624456,
      43.683539305826606,
      49.71359779661632,
      45.558030212846326,
      47.465056384483695,
      57.94874112797679,
      29.97214185694243,
      23.547578808763024,
      35.80810660770406,
      26.064889299553926
    ],
    "bestSolution_randSpin": [
      42.44210923541052,
      52.56587991817478,
      49.71359779661632,
      45.558030212846326,
      47.465056384483695,
      57.94874112797679,
      29.97214185694243,
      23.547578808763024,
      35.80810660770406,
      27.334575066160973
    ]
  },
  "results_with_spin": [
    51.635520751097005,
    53.11400196693359,
    60.895688763408025,
    56.54353101263959,
    55.75844407903101,
    63.80875927863716,
    34.84192243018697,
    26.253763950655692,
    45.031121962966104,
    31.21941728141609
  ],
  "results_without_spin": [
    42.44210923541052,
    52.56587991817478,
    49.71359779661632,
    45.558030212846326,
    47.465056384483695,
    57.94874112797679,
    29.97214185694243,
    23.547578808763024,
    35.80810660770406,
    27.334575066160973
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 53.20528689500787,
      "bestSolution_spin0": 46.58427423123657,
      "bestSolution_spin1": 43.391700921985965,
      "bestSolution_randSpin": 43.391700921985965,
      "with_spin": 53.20528689500787,
      "without_spin": 43.391700921985965
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 60.924161273594635,
      "bestSolution_spin0": 41.412497465095335,
      "bestSolution_spin1": 44.10721504060568,
      "bestSolution_randSpin": 44.10721504060568,
      "with_spin": 60.924161273594635,
      "without_spin": 44.10721504060568
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 46.64509663467763,
      "bestSolution_spin0": 41.857464972642944,
      "bestSolution_spin1": 35.04588276395772,
      "bestSolution_randSpin": 41.857464972642944,
      "with_spin": 46.64509663467763,
      "without_spin": 41.857464972642944
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 23.49586523146614,
      "bestSolution_spin0": 21.59461083195947,
      "bestSolution_spin1": 18.690650830746655,
      "bestSolution_randSpin": 18.690650830746655,
      "with_spin": 23.49586523146614,
      "without_spin": 18.690650830746655
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 43.05950258647792,
      "bestSolution_spin0": 42.934819254363504,
      "bestSolution_spin1": 43.05950258647792,
      "bestSolution_randSpin": 43.05950258647792,
      "with_spin": 43.05950258647792,
      "without_spin": 43.05950258647792
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 41.984736118859715,
      "bestSolution_spin0": 31.724296667184866,
      "bestSolution_spin1": 29.967830589375946,
      "bestSolution_randSpin": 31.724296667184866,
      "with_spin": 41.984736118859715,
      "without_spin": 31.724296667184866
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 22.253553087828138,
      "bestSolution_spin0": 21.391261698096574,
      "bestSolution_spin1": 18.795494192517825,
      "bestSolution_randSpin": 18.795494192517825,
      "with_spin": 22.253553087828138,
      "without_spin": 18.795494192517825
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 47.37982928565897,
      "bestSolution_spin0": 46.83905241947391,
      "bestSolution_spin1": 43.27622375945951,
      "bestSolution_randSpin": 46.83905241947391,
      "with_spin": 47.37982928565897,
      "without_spin": 46.83905241947391
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 50.764566642234556,
      "bestSolution_spin0": 39.21467876380112,
      "bestSolution_spin1": 33.41256954156685,
      "bestSolution_randSpin": 39.21467876380112,
      "with_spin": 50.764566642234556,
      "without_spin": 39.21467876380112
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 52.75496019662165,
      "bestSolution_spin0": 39.73342471853455,
      "bestSolution_spin1": 44.99130593192784,
      "bestSolution_randSpin": 44.99130593192784,
      "with_spin": 52.75496019662165,
      "without_spin": 44.99130593192784
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      53.20528689500787,
      60.924161273594635,
      46.64509663467763,
      23.49586523146614,
      43.05950258647792,
      41.984736118859715,
      22.253553087828138,
      47.37982928565897,
      50.764566642234556,
      52.75496019662165
    ],
    "bestSolution_spin0": [
      46.58427423123657,
      41.412497465095335,
      41.857464972642944,
      21.59461083195947,
      42.934819254363504,
      31.724296667184866,
      21.391261698096574,
      46.83905241947391,
      39.21467876380112,
      39.73342471853455
    ],
    "bestSolution_spin1": [
      43.391700921985965,
      44.10721504060568,
      35.04588276395772,
      18.690650830746655,
      43.05950258647792,
      29.967830589375946,
      18.795494192517825,
      43.27622375945951,
      33.41256954156685,
      44.99130593192784
    ],
    "bestSolution_randSpin": [
      43.391700921985965,
      44.10721504060568,
      41.857464972642944,
      18.690650830746655,
      43.05950258647792,
      31.724296667184866,
      18.795494192517825,
      46.83905241947391,
      39.21467876380112,
      44.99130593192784
    ]
  },
  "results_with_spin": [
    53.20528689500787,
    60.924161273594635,
    46.64509663467763,
    23.49586523146614,
    43.05950258647792,
    41.984736118859715,
    22.253553087828138,
    47.37982928565897,
    50.764566642234556,
    52.75496019662165
  ],
  "results_without_spin": [
    43.391700921985965,
    44.10721504060568,
    41.857464972642944,
    18.690650830746655,
    43.05950258647792,
    31.724296667184866,
    18.795494192517825,
    46.83905241947391,
    39.21467876380112,
    44.99130593192784
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 49.06005710289955,
      "bestSolution_spin0": 37.35276533704508,
      "bestSolution_spin1": 34.990270304505174,
      "bestSolution_randSpin": 34.990270304505174,
      "with_spin": 49.06005710289955,
      "without_spin": 34.990270304505174
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 63.13518416098614,
      "bestSolution_spin0": 51.050908645664364,
      "bestSolution_spin1": 47.19422086634899,
      "bestSolution_randSpin": 51.050908645664364,
      "with_spin": 63.13518416098614,
      "without_spin": 51.050908645664364
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 58.18083592573546,
      "bestSolution_spin0": 43.20852842209818,
      "bestSolution_spin1": 42.76286337690794,
      "bestSolution_randSpin": 42.76286337690794,
      "with_spin": 58.18083592573546,
      "without_spin": 42.76286337690794
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 55.889977635923,
      "bestSolution_spin0": 38.82232726527723,
      "bestSolution_spin1": 37.04349772259275,
      "bestSolution_randSpin": 37.04349772259275,
      "with_spin": 55.889977635923,
      "without_spin": 37.04349772259275
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 25.497828990719803,
      "bestSolution_spin0": 24.679057691209763,
      "bestSolution_spin1": 23.159566012225813,
      "bestSolution_randSpin": 24.679057691209763,
      "with_spin": 25.497828990719803,
      "without_spin": 24.679057691209763
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 39.522856452243076,
      "bestSolution_spin0": 36.1712304360588,
      "bestSolution_spin1": 34.07469108611784,
      "bestSolution_randSpin": 36.1712304360588,
      "with_spin": 39.522856452243076,
      "without_spin": 36.1712304360588
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 57.06259065160053,
      "bestSolution_spin0": 54.70290542929707,
      "bestSolution_spin1": 51.84110897357736,
      "bestSolution_randSpin": 54.70290542929707,
      "with_spin": 57.06259065160053,
      "without_spin": 54.70290542929707
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.96571370351572,
      "bestSolution_spin0": 45.93122561234941,
      "bestSolution_spin1": 44.23653680284275,
      "bestSolution_randSpin": 45.93122561234941,
      "with_spin": 48.96571370351572,
      "without_spin": 45.93122561234941
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 19.002041536910657,
      "bestSolution_spin0": 19.002041536910657,
      "bestSolution_spin1": 16.91273328614036,
      "bestSolution_randSpin": 16.91273328614036,
      "with_spin": 19.002041536910657,
      "without_spin": 16.91273328614036
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 40.03714960355983,
      "bestSolution_spin0": 37.29494523950467,
      "bestSolution_spin1": 37.16134721239455,
      "bestSolution_randSpin": 37.16134721239455,
      "with_spin": 40.03714960355983,
      "without_spin": 37.16134721239455
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.06005710289955,
      63.13518416098614,
      58.18083592573546,
      55.889977635923,
      25.497828990719803,
      39.522856452243076,
      57.06259065160053,
      48.96571370351572,
      19.002041536910657,
      40.03714960355983
    ],
    "bestSolution_spin0": [
      37.35276533704508,
      51.050908645664364,
      43.20852842209818,
      38.82232726527723,
      24.679057691209763,
      36.1712304360588,
      54.70290542929707,
      45.93122561234941,
      19.002041536910657,
      37.29494523950467
    ],
    "bestSolution_spin1": [
      34.990270304505174,
      47.19422086634899,
      42.76286337690794,
      37.04349772259275,
      23.159566012225813,
      34.07469108611784,
      51.84110897357736,
      44.23653680284275,
      16.91273328614036,
      37.16134721239455
    ],
    "bestSolution_randSpin": [
      34.990270304505174,
      51.050908645664364,
      42.76286337690794,
      37.04349772259275,
      24.679057691209763,
      36.1712304360588,
      54.70290542929707,
      45.93122561234941,
      16.91273328614036,
      37.16134721239455
    ]
  },
  "results_with_spin": [
    49.06005710289955,
    63.13518416098614,
    58.18083592573546,
    55.889977635923,
    25.497828990719803,
    39.522856452243076,
    57.06259065160053,
    48.96571370351572,
    19.002041536910657,
    40.03714960355983
  ],
  "results_without_spin": [
    34.990270304505174,
    51.050908645664364,
    42.76286337690794,
    37.04349772259275,
    24.679057691209763,
    36.1712304360588,
    54.70290542929707,
    45.93122561234941,
    16.91273328614036,
    37.16134721239455
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 48.88545974990701,
      "bestSolution_spin0": 37.165028246984114,
      "bestSolution_spin1": 33.04933865781466,
      "bestSolution_randSpin": 37.165028246984114,
      "with_spin": 48.88545974990701,
      "without_spin": 37.165028246984114
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 41.35335573013818,
      "bestSolution_spin0": 37.777210872524925,
      "bestSolution_spin1": 34.99227324524744,
      "bestSolution_randSpin": 37.777210872524925,
      "with_spin": 41.35335573013818,
      "without_spin": 37.777210872524925
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 49.12167863551803,
      "bestSolution_spin0": 38.496946385947005,
      "bestSolution_spin1": 33.91328116722077,
      "bestSolution_randSpin": 38.496946385947005,
      "with_spin": 49.12167863551803,
      "without_spin": 38.496946385947005
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 49.65425318123323,
      "bestSolution_spin0": 40.75396115528423,
      "bestSolution_spin1": 35.37263465386321,
      "bestSolution_randSpin": 35.37263465386321,
      "with_spin": 49.65425318123323,
      "without_spin": 35.37263465386321
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 47.648699231275934,
      "bestSolution_spin0": 47.648699231275934,
      "bestSolution_spin1": 43.74501144236078,
      "bestSolution_randSpin": 43.74501144236078,
      "with_spin": 47.648699231275934,
      "without_spin": 43.74501144236078
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 54.18142514450021,
      "bestSolution_spin0": 46.81027418159697,
      "bestSolution_spin1": 44.49231873379763,
      "bestSolution_randSpin": 46.81027418159697,
      "with_spin": 54.18142514450021,
      "without_spin": 46.81027418159697
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 34.07879836064191,
      "bestSolution_spin0": 29.285321966457907,
      "bestSolution_spin1": 28.002850235678427,
      "bestSolution_randSpin": 28.002850235678427,
      "with_spin": 34.07879836064191,
      "without_spin": 28.002850235678427
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.66121686928401,
      "bestSolution_spin0": 34.9687393319254,
      "bestSolution_spin1": 40.021116196233145,
      "bestSolution_randSpin": 34.9687393319254,
      "with_spin": 48.66121686928401,
      "without_spin": 34.9687393319254
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 43.11496006799278,
      "bestSolution_spin0": 34.75753881227484,
      "bestSolution_spin1": 33.409098168471886,
      "bestSolution_randSpin": 33.409098168471886,
      "with_spin": 43.11496006799278,
      "without_spin": 33.409098168471886
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 51.818271875727106,
      "bestSolution_spin0": 43.38286561472177,
      "bestSolution_spin1": 45.049003625770304,
      "bestSolution_randSpin": 45.049003625770304,
      "with_spin": 51.818271875727106,
      "without_spin": 45.049003625770304
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      48.88545974990701,
      41.35335573013818,
      49.12167863551803,
      49.65425318123323,
      47.648699231275934,
      54.18142514450021,
      34.07879836064191,
      48.66121686928401,
      43.11496006799278,
      51.818271875727106
    ],
    "bestSolution_spin0": [
      37.165028246984114,
      37.777210872524925,
      38.496946385947005,
      40.75396115528423,
      47.648699231275934,
      46.81027418159697,
      29.285321966457907,
      34.9687393319254,
      34.75753881227484,
      43.38286561472177
    ],
    "bestSolution_spin1": [
      33.04933865781466,
      34.99227324524744,
      33.91328116722077,
      35.37263465386321,
      43.74501144236078,
      44.49231873379763,
      28.002850235678427,
      40.021116196233145,
      33.409098168471886,
      45.049003625770304
    ],
    "bestSolution_randSpin": [
      37.165028246984114,
      37.777210872524925,
      38.496946385947005,
      35.37263465386321,
      43.74501144236078,
      46.81027418159697,
      28.002850235678427,
      34.9687393319254,
      33.409098168471886,
      45.049003625770304
    ]
  },
  "results_with_spin": [
    48.88545974990701,
    41.35335573013818,
    49.12167863551803,
    49.65425318123323,
    47.648699231275934,
    54.18142514450021,
    34.07879836064191,
    48.66121686928401,
    43.11496006799278,
    51.818271875727106
  ],
  "results_without_spin": [
    37.165028246984114,
    37.777210872524925,
    38.496946385947005,
    35.37263465386321,
    43.74501144236078,
    46.81027418159697,
    28.002850235678427,
    34.9687393319254,
    33.409098168471886,
    45.049003625770304
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 63.65685709825364,
      "bestSolution_spin0": 57.57411974655665,
      "bestSolution_spin1": 55.269125918450186,
      "bestSolution_randSpin": 55.269125918450186,
      "with_spin": 63.65685709825364,
      "without_spin": 55.269125918450186
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 56.992968520170194,
      "bestSolution_spin0": 42.84078577896509,
      "bestSolution_spin1": 43.999674317367706,
      "bestSolution_randSpin": 42.84078577896509,
      "with_spin": 56.992968520170194,
      "without_spin": 42.84078577896509
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 60.66285585224413,
      "bestSolution_spin0": 60.66285585224413,
      "bestSolution_spin1": 52.851053824670025,
      "bestSolution_randSpin": 60.66285585224413,
      "with_spin": 60.66285585224413,
      "without_spin": 60.66285585224413
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 21.0993271390007,
      "bestSolution_spin0": 16.981629094342736,
      "bestSolution_spin1": 15.706346162522106,
      "bestSolution_randSpin": 16.981629094342736,
      "with_spin": 21.0993271390007,
      "without_spin": 16.981629094342736
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 37.82108893884959,
      "bestSolution_spin0": 31.36734361625068,
      "bestSolution_spin1": 25.83551161069963,
      "bestSolution_randSpin": 31.36734361625068,
      "with_spin": 37.82108893884959,
      "without_spin": 31.36734361625068
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.839508828689766,
      "bestSolution_spin0": 28.74782460516256,
      "bestSolution_spin1": 26.542010671950052,
      "bestSolution_randSpin": 26.542010671950052,
      "with_spin": 28.839508828689766,
      "without_spin": 26.542010671950052
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 40.76466316012822,
      "bestSolution_spin0": 29.91078046830352,
      "bestSolution_spin1": 29.02672738693216,
      "bestSolution_randSpin": 29.91078046830352,
      "with_spin": 40.76466316012822,
      "without_spin": 29.91078046830352
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 47.95044895209801,
      "bestSolution_spin0": 43.37449445018608,
      "bestSolution_spin1": 40.18326298779992,
      "bestSolution_randSpin": 43.37449445018608,
      "with_spin": 47.95044895209801,
      "without_spin": 43.37449445018608
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.316746663619185,
      "bestSolution_spin0": 36.85996639037457,
      "bestSolution_spin1": 38.04594682130907,
      "bestSolution_randSpin": 38.04594682130907,
      "with_spin": 47.316746663619185,
      "without_spin": 38.04594682130907
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 46.21126315653444,
      "bestSolution_spin0": 33.30650117020189,
      "bestSolution_spin1": 30.588096795899197,
      "bestSolution_randSpin": 33.30650117020189,
      "with_spin": 46.21126315653444,
      "without_spin": 33.30650117020189
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      63.65685709825364,
      56.992968520170194,
      60.66285585224413,
      21.0993271390007,
      37.82108893884959,
      28.839508828689766,
      40.76466316012822,
      47.95044895209801,
      47.316746663619185,
      46.21126315653444
    ],
    "bestSolution_spin0": [
      57.57411974655665,
      42.84078577896509,
      60.66285585224413,
      16.981629094342736,
      31.36734361625068,
      28.74782460516256,
      29.91078046830352,
      43.37449445018608,
      36.85996639037457,
      33.30650117020189
    ],
    "bestSolution_spin1": [
      55.269125918450186,
      43.999674317367706,
      52.851053824670025,
      15.706346162522106,
      25.83551161069963,
      26.542010671950052,
      29.02672738693216,
      40.18326298779992,
      38.04594682130907,
      30.588096795899197
    ],
    "bestSolution_randSpin": [
      55.269125918450186,
      42.84078577896509,
      60.66285585224413,
      16.981629094342736,
      31.36734361625068,
      26.542010671950052,
      29.91078046830352,
      43.37449445018608,
      38.04594682130907,
      33.30650117020189
    ]
  },
  "results_with_spin": [
    63.65685709825364,
    56.992968520170194,
    60.66285585224413,
    21.0993271390007,
    37.82108893884959,
    28.839508828689766,
    40.76466316012822,
    47.95044895209801,
    47.316746663619185,
    46.21126315653444
  ],
  "results_without_spin": [
    55.269125918450186,
    42.84078577896509,
    60.66285585224413,
    16.981629094342736,
    31.36734361625068,
    26.542010671950052,
    29.91078046830352,
    43.37449445018608,
    38.04594682130907,
    33.30650117020189
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 29.19018905013681,
      "bestSolution_spin0": 29.19018905013681,
      "bestSolution_spin1": 26.54131124149552,
      "bestSolution_randSpin": 26.54131124149552,
      "with_spin": 29.19018905013681,
      "without_spin": 26.54131124149552
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 61.27558420285524,
      "bestSolution_spin0": 51.56541730691074,
      "bestSolution_spin1": 47.58776906138993,
      "bestSolution_randSpin": 47.58776906138993,
      "with_spin": 61.27558420285524,
      "without_spin": 47.58776906138993
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.99734791496306,
      "bestSolution_spin0": 41.27032921386398,
      "bestSolution_spin1": 41.383190297129,
      "bestSolution_randSpin": 41.383190297129,
      "with_spin": 45.99734791496306,
      "without_spin": 41.383190297129
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 41.093331212457386,
      "bestSolution_spin0": 40.15857977340747,
      "bestSolution_spin1": 40.417073389159775,
      "bestSolution_randSpin": 40.417073389159775,
      "with_spin": 41.093331212457386,
      "without_spin": 40.417073389159775
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 57.41772557047028,
      "bestSolution_spin0": 55.1923127880712,
      "bestSolution_spin1": 55.05167933627599,
      "bestSolution_randSpin": 55.05167933627599,
      "with_spin": 57.41772557047028,
      "without_spin": 55.05167933627599
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 59.51738738141783,
      "bestSolution_spin0": 56.31859732652697,
      "bestSolution_spin1": 52.97528050727165,
      "bestSolution_randSpin": 52.97528050727165,
      "with_spin": 59.51738738141783,
      "without_spin": 52.97528050727165
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 51.9761595613174,
      "bestSolution_spin0": 36.748808350387186,
      "bestSolution_spin1": 35.68766528997767,
      "bestSolution_randSpin": 35.68766528997767,
      "with_spin": 51.9761595613174,
      "without_spin": 35.68766528997767
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 34.322376862188904,
      "bestSolution_spin0": 31.882169990131928,
      "bestSolution_spin1": 29.19435297045531,
      "bestSolution_randSpin": 29.19435297045531,
      "with_spin": 34.322376862188904,
      "without_spin": 29.19435297045531
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 60.59360540697241,
      "bestSolution_spin0": 55.93185914229196,
      "bestSolution_spin1": 51.93982053984784,
      "bestSolution_randSpin": 55.93185914229196,
      "with_spin": 60.59360540697241,
      "without_spin": 55.93185914229196
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.10638134143413,
      "bestSolution_spin0": 30.12706230861661,
      "bestSolution_spin1": 28.93891339702311,
      "bestSolution_randSpin": 28.93891339702311,
      "with_spin": 37.10638134143413,
      "without_spin": 28.93891339702311
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      29.19018905013681,
      61.27558420285524,
      45.99734791496306,
      41.093331212457386,
      57.41772557047028,
      59.51738738141783,
      51.9761595613174,
      34.322376862188904,
      60.59360540697241,
      37.10638134143413
    ],
    "bestSolution_spin0": [
      29.19018905013681,
      51.56541730691074,
      41.27032921386398,
      40.15857977340747,
      55.1923127880712,
      56.31859732652697,
      36.748808350387186,
      31.882169990131928,
      55.93185914229196,
      30.12706230861661
    ],
    "bestSolution_spin1": [
      26.54131124149552,
      47.58776906138993,
      41.383190297129,
      40.417073389159775,
      55.05167933627599,
      52.97528050727165,
      35.68766528997767,
      29.19435297045531,
      51.93982053984784,
      28.93891339702311
    ],
    "bestSolution_randSpin": [
      26.54131124149552,
      47.58776906138993,
      41.383190297129,
      40.417073389159775,
      55.05167933627599,
      52.97528050727165,
      35.68766528997767,
      29.19435297045531,
      55.93185914229196,
      28.93891339702311
    ]
  },
  "results_with_spin": [
    29.19018905013681,
    61.27558420285524,
    45.99734791496306,
    41.093331212457386,
    57.41772557047028,
    59.51738738141783,
    51.9761595613174,
    34.322376862188904,
    60.59360540697241,
    37.10638134143413
  ],
  "results_without_spin": [
    26.54131124149552,
    47.58776906138993,
    41.383190297129,
    40.417073389159775,
    55.05167933627599,
    52.97528050727165,
    35.68766528997767,
    29.19435297045531,
    55.93185914229196,
    28.93891339702311
  ]
}

==> DataFinal/J_02_K_030/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 18.138049935366283,
      "bestSolution_spin0": 17.76247088811083,
      "bestSolution_spin1": 17.37983582130076,
      "bestSolution_randSpin": 17.37983582130076,
      "with_spin": 18.138049935366283,
      "without_spin": 17.37983582130076
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 34.00305004062278,
      "bestSolution_spin0": 34.00305004062278,
      "bestSolution_spin1": 31.178049358264072,
      "bestSolution_randSpin": 34.00305004062278,
      "with_spin": 34.00305004062278,
      "without_spin": 34.00305004062278
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 55.006603702021245,
      "bestSolution_spin0": 41.510483518575484,
      "bestSolution_spin1": 41.54925071239176,
      "bestSolution_randSpin": 41.510483518575484,
      "with_spin": 55.006603702021245,
      "without_spin": 41.510483518575484
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 44.162027882827964,
      "bestSolution_spin0": 35.544192719023705,
      "bestSolution_spin1": 34.529284914305265,
      "bestSolution_randSpin": 34.529284914305265,
      "with_spin": 44.162027882827964,
      "without_spin": 34.529284914305265
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 58.34222002799376,
      "bestSolution_spin0": 57.9730820169066,
      "bestSolution_spin1": 55.59717754851239,
      "bestSolution_randSpin": 57.9730820169066,
      "with_spin": 58.34222002799376,
      "without_spin": 57.9730820169066
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 50.081505186807625,
      "bestSolution_spin0": 39.778793575707724,
      "bestSolution_spin1": 45.88796340232825,
      "bestSolution_randSpin": 39.778793575707724,
      "with_spin": 50.081505186807625,
      "without_spin": 39.778793575707724
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 51.77875605949195,
      "bestSolution_spin0": 41.514237350791205,
      "bestSolution_spin1": 37.762432744220604,
      "bestSolution_randSpin": 41.514237350791205,
      "with_spin": 51.77875605949195,
      "without_spin": 41.514237350791205
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.63332516974698,
      "bestSolution_spin0": 48.43717205761118,
      "bestSolution_spin1": 44.97145849665847,
      "bestSolution_randSpin": 44.97145849665847,
      "with_spin": 52.63332516974698,
      "without_spin": 44.97145849665847
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 48.749650143133906,
      "bestSolution_spin0": 35.95987832098634,
      "bestSolution_spin1": 39.66802396523934,
      "bestSolution_randSpin": 39.66802396523934,
      "with_spin": 48.749650143133906,
      "without_spin": 39.66802396523934
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 51.35896686143958,
      "bestSolution_spin0": 46.76525417987227,
      "bestSolution_spin1": 43.920506854242184,
      "bestSolution_randSpin": 43.920506854242184,
      "with_spin": 51.35896686143958,
      "without_spin": 43.920506854242184
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      18.138049935366283,
      34.00305004062278,
      55.006603702021245,
      44.162027882827964,
      58.34222002799376,
      50.081505186807625,
      51.77875605949195,
      52.63332516974698,
      48.749650143133906,
      51.35896686143958
    ],
    "bestSolution_spin0": [
      17.76247088811083,
      34.00305004062278,
      41.510483518575484,
      35.544192719023705,
      57.9730820169066,
      39.778793575707724,
      41.514237350791205,
      48.43717205761118,
      35.95987832098634,
      46.76525417987227
    ],
    "bestSolution_spin1": [
      17.37983582130076,
      31.178049358264072,
      41.54925071239176,
      34.529284914305265,
      55.59717754851239,
      45.88796340232825,
      37.762432744220604,
      44.97145849665847,
      39.66802396523934,
      43.920506854242184
    ],
    "bestSolution_randSpin": [
      17.37983582130076,
      34.00305004062278,
      41.510483518575484,
      34.529284914305265,
      57.9730820169066,
      39.778793575707724,
      41.514237350791205,
      44.97145849665847,
      39.66802396523934,
      43.920506854242184
    ]
  },
  "results_with_spin": [
    18.138049935366283,
    34.00305004062278,
    55.006603702021245,
    44.162027882827964,
    58.34222002799376,
    50.081505186807625,
    51.77875605949195,
    52.63332516974698,
    48.749650143133906,
    51.35896686143958
  ],
  "results_without_spin": [
    17.37983582130076,
    34.00305004062278,
    41.510483518575484,
    34.529284914305265,
    57.9730820169066,
    39.778793575707724,
    41.514237350791205,
    44.97145849665847,
    39.66802396523934,
    43.920506854242184
  ]
}

==> DataFinal/J_02_K_030/merged/results.json <==
{
  "config": {
    "numSat": 2,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_02_K_030/chunks/chunk_001.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_002.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_003.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_004.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_005.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_006.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_007.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_008.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_009.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_010.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_011.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_012.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_013.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_014.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_015.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_016.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_017.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_018.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_019.json",
    "Data1/experiments/J_02_K_030/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      51.16426553415315,
      45.82324916433482,
      40.78422316324221,
      59.90367963906263,
      49.32440326880929,
      53.75241457914757,
      38.596164496495824,
      60.096080722356206,
      53.197001586042475,
      46.82542956704929,
      49.985862805634795,
      58.99032358754558,
      37.07971805238532,
      54.908634624507364,
      50.31894977829005,
      18.400314641293715,
      27.516669252588724,
      57.78590008555966,
      46.51144574950406,
      47.654664151761374,
      50.67886372907078,
      44.64321699264778,
      58.34018984256447,
      34.24468438917993,
      44.887262175858055,
      34.822373613518785,
      58.3752338307872,
      52.53523541588474,
      22.808528839654986,
      53.21549543976854,
      57.42415263936519,
      49.24237760021142,
      43.01779196840418,
      57.471354811908355,
      38.09921293775538,
      36.311249693096215,
      51.808580046822854,
      48.89188357698291,
      46.90488744487926,
      58.06584591123181,
      36.43772403474285,
      31.211747008047087,
      48.07300414497815,
      42.92398045090624,
      52.80134350187659,
      57.63624353791727,
      47.017093059450225,
      47.02746159279223,
      47.08885390974958,
      52.32060454591041,
      53.951473254373,
      40.69893161524586,
      45.68285985888636,
      57.13336274317155,
      28.965811838820656,
      56.419059440892916,
      21.498580867656983,
      47.464374633178075,
      50.14486398722966,
      48.828820657095996,
      55.17912830958121,
      51.23952687406489,
      57.17519431382888,
      42.54901309166683,
      47.29468411285618,
      59.18420890373743,
      49.250165265519556,
      45.81104254067257,
      20.523370643999193,
      58.4272394835297,
      45.00311229583175,
      19.37499876164176,
      43.61384795413524,
      56.58903710210948,
      23.24043132655143,
      22.576658200837095,
      22.93344883264563,
      58.31252772869131,
      60.45365153819597,
      50.17512954702834,
      37.74317924500906,
      50.46014811698088,
      20.300858219055574,
      33.75342959126927,
      53.81185708636626,
      34.19238494477656,
      49.57694245593917,
      52.58683973851534,
      37.047224676589565,
      63.98397772250728,
      16.410892226395056,
      54.974578928979575,
      55.49435142840866,
      43.35696900751442,
      54.989755250029205,
      59.88988415379911,
      46.72249814157197,
      51.83210757617216,
      51.535585553955826,
      49.22590713289051,
      57.13651095604812,
      59.45839515831944,
      44.92563425779764,
      57.87945195126022,
      57.82084578776954,
      59.57831891641153,
      46.65124318339139,
      35.61191635653543,
      57.6774811292318,
      24.60550651608744,
      54.83468726709528,
      34.04558291115377,
      20.5558646089295,
      35.391478503205214,
      52.123845393848605,
      55.19487204066074,
      31.376543107379277,
      48.47281325512908,
      41.18835970591228,
      52.19287061414347,
      61.44816409378965,
      42.78386926849803,
      61.044051640897834,
      42.569300105864315,
      53.60393759125268,
      47.99807028386569,
      46.88891793334994,
      45.01982330196922,
      44.516458223082864,
      30.923130685713293,
      51.635520751097005,
      53.11400196693359,
      60.895688763408025,
      56.54353101263959,
      55.75844407903101,
      63.80875927863716,
      34.84192243018697,
      26.253763950655692,
      45.031121962966104,
      31.21941728141609,
      53.20528689500787,
      60.924161273594635,
      46.64509663467763,
      23.49586523146614,
      43.05950258647792,
      41.984736118859715,
      22.253553087828138,
      47.37982928565897,
      50.764566642234556,
      52.75496019662165,
      49.06005710289955,
      63.13518416098614,
      58.18083592573546,
      55.889977635923,
      25.497828990719803,
      39.522856452243076,
      57.06259065160053,
      48.96571370351572,
      19.002041536910657,
      40.03714960355983,
      48.88545974990701,
      41.35335573013818,
      49.12167863551803,
      49.65425318123323,
      47.648699231275934,
      54.18142514450021,
      34.07879836064191,
      48.66121686928401,
      43.11496006799278,
      51.818271875727106,
      63.65685709825364,
      56.992968520170194,
      60.66285585224413,
      21.0993271390007,
      37.82108893884959,
      28.839508828689766,
      40.76466316012822,
      47.95044895209801,
      47.316746663619185,
      46.21126315653444,
      29.19018905013681,
      61.27558420285524,
      45.99734791496306,
      41.093331212457386,
      57.41772557047028,
      59.51738738141783,
      51.9761595613174,
      34.322376862188904,
      60.59360540697241,
      37.10638134143413,
      18.138049935366283,
      34.00305004062278,
      55.006603702021245,
      44.162027882827964,
      58.34222002799376,
      50.081505186807625,
      51.77875605949195,
      52.63332516974698,
      48.749650143133906,
      51.35896686143958
    ],
    "bestSolution_spin0": [
      45.29912976790305,
      33.32308993196722,
      36.700581585483256,
      49.479227448804814,
      41.18406457586391,
      46.10344319868114,
      32.4202359444745,
      44.89970517651559,
      53.197001586042475,
      30.268819129328623,
      46.080620897504396,
      47.88912385973295,
      31.024324381243044,
      42.963613349657244,
      34.24897765563964,
      18.400314641293715,
      27.516669252588724,
      46.3812962314956,
      41.235110317031314,
      43.04243150517994,
      35.20793081903527,
      31.82072282433598,
      53.95754376721508,
      30.392746717381122,
      31.54116000926767,
      33.844032568988325,
      56.064778625625046,
      42.19883288781161,
      20.053395405831797,
      47.051630493208,
      56.56563332244038,
      36.18716537909168,
      32.071351666345585,
      54.53012473106374,
      38.09921293775538,
      32.066027638933306,
      41.787744789461975,
      40.06050414811002,
      35.11034469674026,
      37.9216308054229,
      28.091967644840384,
      31.211747008047087,
      42.35045615834539,
      33.86644393988363,
      51.39449727480934,
      57.50452150736824,
      43.53405057521863,
      47.02746159279223,
      39.97994960522485,
      43.73710741297937,
      42.58101704332856,
      32.64914944182331,
      32.797295966115925,
      46.02854699854431,
      22.01183531490623,
      46.07913688248713,
      19.62507465138452,
      42.055251534796135,
      35.34712580904093,
      37.25672335209257,
      45.23140413507027,
      51.11791122589921,
      47.07053032354018,
      32.52497225156145,
      32.29381725862382,
      51.412909494991176,
      37.62401582717374,
      45.81104254067257,
      20.263099618437714,
      46.25797878924043,
      36.48137795285311,
      19.37499876164176,
      26.198219345506317,
      51.3194857835206,
      20.583893144590427,
      19.81501428150902,
      22.93344883264563,
      53.32373844335649,
      42.997822518068055,
      44.383449788300055,
      36.676453358129365,
      50.071025342551266,
      20.300858219055574,
      33.75342959126927,
      42.17196099603122,
      34.19238494477656,
      42.90980640106398,
      36.31976490765872,
      34.81697792774648,
      53.73945625373689,
      16.410892226395056,
      39.67803536882062,
      43.77654550771665,
      32.037177204701635,
      45.19485632375078,
      41.68359171636485,
      44.45464069828163,
      39.169817081915085,
      43.75965596175192,
      42.7297579112641,
      55.87968946315227,
      48.18122098062228,
      39.878125402522,
      54.26803565961169,
      52.46527992699189,
      53.96463844764315,
      42.14236124856688,
      26.312243530125375,
      55.68102672694566,
      22.92962176652614,
      43.7126405966429,
      30.18613861722637,
      20.294599677007238,
      29.73733722341278,
      38.713239157264844,
      38.92197906276364,
      25.47925286020408,
      43.44527154736045,
      38.82120314536842,
      49.01734883688315,
      57.497055524448044,
      42.78386926849803,
      57.23668061668835,
      37.95178267185832,
      40.705451717123736,
      44.28218008711851,
      46.88891793334994,
      41.55484764102709,
      35.63313019149928,
      29.012826921372774,
      42.44210923541052,
      52.56587991817478,
      54.79953611125682,
      48.77362522724153,
      53.004930574176626,
      57.49017066494662,
      29.98430294793577,
      26.253763950655692,
      34.09765712784678,
      27.334575066160973,
      46.58427423123657,
      41.412497465095335,
      41.857464972642944,
      21.59461083195947,
      42.934819254363504,
      31.724296667184866,
      21.391261698096574,
      46.83905241947391,
      39.21467876380112,
      39.73342471853455,
      37.35276533704508,
      51.050908645664364,
      43.20852842209818,
      38.82232726527723,
      24.679057691209763,
      36.1712304360588,
      54.70290542929707,
      45.93122561234941,
      19.002041536910657,
      37.29494523950467,
      37.165028246984114,
      37.777210872524925,
      38.496946385947005,
      40.75396115528423,
      47.648699231275934,
      46.81027418159697,
      29.285321966457907,
      34.9687393319254,
      34.75753881227484,
      43.38286561472177,
      57.57411974655665,
      42.84078577896509,
      60.66285585224413,
      16.981629094342736,
      31.36734361625068,
      28.74782460516256,
      29.91078046830352,
      43.37449445018608,
      36.85996639037457,
      33.30650117020189,
      29.19018905013681,
      51.56541730691074,
      41.27032921386398,
      40.15857977340747,
      55.1923127880712,
      56.31859732652697,
      36.748808350387186,
      31.882169990131928,
      55.93185914229196,
      30.12706230861661,
      17.76247088811083,
      34.00305004062278,
      41.510483518575484,
      35.544192719023705,
      57.9730820169066,
      39.778793575707724,
      41.514237350791205,
      48.43717205761118,
      35.95987832098634,
      46.76525417987227
    ],
    "bestSolution_spin1": [
      44.127605847258856,
      35.22283762132421,
      33.79000177834786,
      46.49390967809258,
      43.99065515779385,
      43.160016908688235,
      32.57955914539379,
      46.08599296438086,
      47.93885951989029,
      34.589285834927544,
      43.738837854269384,
      47.02671523697026,
      31.760627181689667,
      41.24292998012132,
      37.93527192814418,
      15.891650880175892,
      23.039088300894676,
      42.18730676301991,
      42.5523754385141,
      42.189000098489046,
      39.18129385350749,
      31.66587438822992,
      56.84252720731687,
      28.613424813351262,
      35.038840933086675,
      33.42868176409769,
      50.40751673561017,
      47.23958762198633,
      20.38245768341417,
      45.84040782361906,
      57.42415263936519,
      38.66528003606929,
      31.80899343301354,
      52.221711470216846,
      36.07023138368936,
      33.299975560581395,
      40.22703786598806,
      40.11916940683455,
      34.05684930722029,
      42.933597968456034,
      26.586679664194225,
      29.26084632620277,
      41.694245434417994,
      34.15997333263276,
      49.178131836975105,
      57.63624353791727,
      41.602237180793956,
      45.50123500527695,
      40.42496889117387,
      44.11782871415236,
      37.42496816375727,
      31.056738745680356,
      28.2269446781135,
      42.101213197662524,
      22.681329523936327,
      45.06898365137413,
      18.831025925318965,
      40.87580145902189,
      33.75992979264664,
      39.70176762265279,
      38.36980276753425,
      42.09375226566923,
      42.40637890650843,
      32.636704384047654,
      35.97505344949707,
      49.23257048109957,
      37.641293915953895,
      45.05924198194801,
      18.1393432737137,
      45.261964608860374,
      35.56786812464801,
      17.30617466283661,
      29.164319021234913,
      48.739363475704145,
      18.595763573638447,
      19.090744069630993,
      20.407562658268482,
      53.38061097453155,
      48.895026859619016,
      41.63599290024389,
      33.532621607983344,
      47.912857762164485,
      17.427535316944624,
      31.940690949723344,
      37.9891271559232,
      31.745168931173005,
      42.70748850473075,
      35.69145701388477,
      31.14573130534619,
      57.789919427558466,
      14.89334500776283,
      40.997888332061244,
      45.802345302615116,
      34.10629752954519,
      45.157661537490284,
      42.67294801935552,
      43.58888638448071,
      41.27965506534082,
      43.71952477333118,
      39.916193002802984,
      52.14690565075098,
      48.05007434148815,
      40.47366288161837,
      54.0863284500519,
      53.813010357043545,
      51.286313182415704,
      43.66117441313413,
      28.426703949110717,
      57.6774811292318,
      22.85220342425219,
      43.245215062344386,
      27.165349043580278,
      18.042809499588362,
      27.4322347953693,
      39.385856119213784,
      45.97739249572274,
      25.026857829874423,
      47.54173891502465,
      36.65447839743942,
      47.155117439751066,
      54.94410737669881,
      39.96867234659849,
      57.230193416412675,
      37.36835085397107,
      35.76661288616255,
      45.07451801245477,
      40.870007978050886,
      41.40150675532105,
      35.72156129177977,
      27.63752123645739,
      37.096525888624456,
      43.683539305826606,
      49.71359779661632,
      45.558030212846326,
      47.465056384483695,
      57.94874112797679,
      29.97214185694243,
      23.547578808763024,
      35.80810660770406,
      26.064889299553926,
      43.391700921985965,
      44.10721504060568,
      35.04588276395772,
      18.690650830746655,
      43.05950258647792,
      29.967830589375946,
      18.795494192517825,
      43.27622375945951,
      33.41256954156685,
      44.99130593192784,
      34.990270304505174,
      47.19422086634899,
      42.76286337690794,
      37.04349772259275,
      23.159566012225813,
      34.07469108611784,
      51.84110897357736,
      44.23653680284275,
      16.91273328614036,
      37.16134721239455,
      33.04933865781466,
      34.99227324524744,
      33.91328116722077,
      35.37263465386321,
      43.74501144236078,
      44.49231873379763,
      28.002850235678427,
      40.021116196233145,
      33.409098168471886,
      45.049003625770304,
      55.269125918450186,
      43.999674317367706,
      52.851053824670025,
      15.706346162522106,
      25.83551161069963,
      26.542010671950052,
      29.02672738693216,
      40.18326298779992,
      38.04594682130907,
      30.588096795899197,
      26.54131124149552,
      47.58776906138993,
      41.383190297129,
      40.417073389159775,
      55.05167933627599,
      52.97528050727165,
      35.68766528997767,
      29.19435297045531,
      51.93982053984784,
      28.93891339702311,
      17.37983582130076,
      31.178049358264072,
      41.54925071239176,
      34.529284914305265,
      55.59717754851239,
      45.88796340232825,
      37.762432744220604,
      44.97145849665847,
      39.66802396523934,
      43.920506854242184
    ],
    "bestSolution_randSpin": [
      44.127605847258856,
      33.32308993196722,
      33.79000177834786,
      46.49390967809258,
      43.99065515779385,
      43.160016908688235,
      32.4202359444745,
      46.08599296438086,
      53.197001586042475,
      34.589285834927544,
      46.080620897504396,
      47.02671523697026,
      31.760627181689667,
      42.963613349657244,
      37.93527192814418,
      15.891650880175892,
      27.516669252588724,
      46.3812962314956,
      42.5523754385141,
      42.189000098489046,
      39.18129385350749,
      31.82072282433598,
      56.84252720731687,
      28.613424813351262,
      31.54116000926767,
      33.42868176409769,
      50.40751673561017,
      42.19883288781161,
      20.38245768341417,
      47.051630493208,
      57.42415263936519,
      38.66528003606929,
      32.071351666345585,
      52.221711470216846,
      36.07023138368936,
      32.066027638933306,
      40.22703786598806,
      40.06050414811002,
      35.11034469674026,
      37.9216308054229,
      26.586679664194225,
      29.26084632620277,
      41.694245434417994,
      33.86644393988363,
      51.39449727480934,
      57.63624353791727,
      41.602237180793956,
      47.02746159279223,
      39.97994960522485,
      44.11782871415236,
      42.58101704332856,
      32.64914944182331,
      28.2269446781135,
      46.02854699854431,
      22.01183531490623,
      45.06898365137413,
      19.62507465138452,
      42.055251534796135,
      35.34712580904093,
      37.25672335209257,
      45.23140413507027,
      51.11791122589921,
      42.40637890650843,
      32.636704384047654,
      32.29381725862382,
      51.412909494991176,
      37.62401582717374,
      45.81104254067257,
      18.1393432737137,
      45.261964608860374,
      35.56786812464801,
      17.30617466283661,
      26.198219345506317,
      48.739363475704145,
      18.595763573638447,
      19.81501428150902,
      22.93344883264563,
      53.38061097453155,
      42.997822518068055,
      44.383449788300055,
      33.532621607983344,
      47.912857762164485,
      20.300858219055574,
      33.75342959126927,
      37.9891271559232,
      34.19238494477656,
      42.70748850473075,
      36.31976490765872,
      31.14573130534619,
      57.789919427558466,
      16.410892226395056,
      40.997888332061244,
      45.802345302615116,
      32.037177204701635,
      45.19485632375078,
      41.68359171636485,
      43.58888638448071,
      39.169817081915085,
      43.75965596175192,
      39.916193002802984,
      52.14690565075098,
      48.05007434148815,
      40.47366288161837,
      54.26803565961169,
      52.46527992699189,
      53.96463844764315,
      43.66117441313413,
      28.426703949110717,
      57.6774811292318,
      22.92962176652614,
      43.7126405966429,
      27.165349043580278,
      20.294599677007238,
      29.73733722341278,
      39.385856119213784,
      38.92197906276364,
      25.026857829874423,
      43.44527154736045,
      36.65447839743942,
      47.155117439751066,
      57.497055524448044,
      42.78386926849803,
      57.230193416412675,
      37.36835085397107,
      35.76661288616255,
      45.07451801245477,
      40.870007978050886,
      41.40150675532105,
      35.72156129177977,
      27.63752123645739,
      42.44210923541052,
      52.56587991817478,
      49.71359779661632,
      45.558030212846326,
      47.465056384483695,
      57.94874112797679,
      29.97214185694243,
      23.547578808763024,
      35.80810660770406,
      27.334575066160973,
      43.391700921985965,
      44.10721504060568,
      41.857464972642944,
      18.690650830746655,
      43.05950258647792,
      31.724296667184866,
      18.795494192517825,
      46.83905241947391,
      39.21467876380112,
      44.99130593192784,
      34.990270304505174,
      51.050908645664364,
      42.76286337690794,
      37.04349772259275,
      24.679057691209763,
      36.1712304360588,
      54.70290542929707,
      45.93122561234941,
      16.91273328614036,
      37.16134721239455,
      37.165028246984114,
      37.777210872524925,
      38.496946385947005,
      35.37263465386321,
      43.74501144236078,
      46.81027418159697,
      28.002850235678427,
      34.9687393319254,
      33.409098168471886,
      45.049003625770304,
      55.269125918450186,
      42.84078577896509,
      60.66285585224413,
      16.981629094342736,
      31.36734361625068,
      26.542010671950052,
      29.91078046830352,
      43.37449445018608,
      38.04594682130907,
      33.30650117020189,
      26.54131124149552,
      47.58776906138993,
      41.383190297129,
      40.417073389159775,
      55.05167933627599,
      52.97528050727165,
      35.68766528997767,
      29.19435297045531,
      55.93185914229196,
      28.93891339702311,
      17.37983582130076,
      34.00305004062278,
      41.510483518575484,
      34.529284914305265,
      57.9730820169066,
      39.778793575707724,
      41.514237350791205,
      44.97145849665847,
      39.66802396523934,
      43.920506854242184
    ]
  },
  "results_with_spin": [
    51.16426553415315,
    45.82324916433482,
    40.78422316324221,
    59.90367963906263,
    49.32440326880929,
    53.75241457914757,
    38.596164496495824,
    60.096080722356206,
    53.197001586042475,
    46.82542956704929,
    49.985862805634795,
    58.99032358754558,
    37.07971805238532,
    54.908634624507364,
    50.31894977829005,
    18.400314641293715,
    27.516669252588724,
    57.78590008555966,
    46.51144574950406,
    47.654664151761374,
    50.67886372907078,
    44.64321699264778,
    58.34018984256447,
    34.24468438917993,
    44.887262175858055,
    34.822373613518785,
    58.3752338307872,
    52.53523541588474,
    22.808528839654986,
    53.21549543976854,
    57.42415263936519,
    49.24237760021142,
    43.01779196840418,
    57.471354811908355,
    38.09921293775538,
    36.311249693096215,
    51.808580046822854,
    48.89188357698291,
    46.90488744487926,
    58.06584591123181,
    36.43772403474285,
    31.211747008047087,
    48.07300414497815,
    42.92398045090624,
    52.80134350187659,
    57.63624353791727,
    47.017093059450225,
    47.02746159279223,
    47.08885390974958,
    52.32060454591041,
    53.951473254373,
    40.69893161524586,
    45.68285985888636,
    57.13336274317155,
    28.965811838820656,
    56.419059440892916,
    21.498580867656983,
    47.464374633178075,
    50.14486398722966,
    48.828820657095996,
    55.17912830958121,
    51.23952687406489,
    57.17519431382888,
    42.54901309166683,
    47.29468411285618,
    59.18420890373743,
    49.250165265519556,
    45.81104254067257,
    20.523370643999193,
    58.4272394835297,
    45.00311229583175,
    19.37499876164176,
    43.61384795413524,
    56.58903710210948,
    23.24043132655143,
    22.576658200837095,
    22.93344883264563,
    58.31252772869131,
    60.45365153819597,
    50.17512954702834,
    37.74317924500906,
    50.46014811698088,
    20.300858219055574,
    33.75342959126927,
    53.81185708636626,
    34.19238494477656,
    49.57694245593917,
    52.58683973851534,
    37.047224676589565,
    63.98397772250728,
    16.410892226395056,
    54.974578928979575,
    55.49435142840866,
    43.35696900751442,
    54.989755250029205,
    59.88988415379911,
    46.72249814157197,
    51.83210757617216,
    51.535585553955826,
    49.22590713289051,
    57.13651095604812,
    59.45839515831944,
    44.92563425779764,
    57.87945195126022,
    57.82084578776954,
    59.57831891641153,
    46.65124318339139,
    35.61191635653543,
    57.6774811292318,
    24.60550651608744,
    54.83468726709528,
    34.04558291115377,
    20.5558646089295,
    35.391478503205214,
    52.123845393848605,
    55.19487204066074,
    31.376543107379277,
    48.47281325512908,
    41.18835970591228,
    52.19287061414347,
    61.44816409378965,
    42.78386926849803,
    61.044051640897834,
    42.569300105864315,
    53.60393759125268,
    47.99807028386569,
    46.88891793334994,
    45.01982330196922,
    44.516458223082864,
    30.923130685713293,
    51.635520751097005,
    53.11400196693359,
    60.895688763408025,
    56.54353101263959,
    55.75844407903101,
    63.80875927863716,
    34.84192243018697,
    26.253763950655692,
    45.031121962966104,
    31.21941728141609,
    53.20528689500787,
    60.924161273594635,
    46.64509663467763,
    23.49586523146614,
    43.05950258647792,
    41.984736118859715,
    22.253553087828138,
    47.37982928565897,
    50.764566642234556,
    52.75496019662165,
    49.06005710289955,
    63.13518416098614,
    58.18083592573546,
    55.889977635923,
    25.497828990719803,
    39.522856452243076,
    57.06259065160053,
    48.96571370351572,
    19.002041536910657,
    40.03714960355983,
    48.88545974990701,
    41.35335573013818,
    49.12167863551803,
    49.65425318123323,
    47.648699231275934,
    54.18142514450021,
    34.07879836064191,
    48.66121686928401,
    43.11496006799278,
    51.818271875727106,
    63.65685709825364,
    56.992968520170194,
    60.66285585224413,
    21.0993271390007,
    37.82108893884959,
    28.839508828689766,
    40.76466316012822,
    47.95044895209801,
    47.316746663619185,
    46.21126315653444,
    29.19018905013681,
    61.27558420285524,
    45.99734791496306,
    41.093331212457386,
    57.41772557047028,
    59.51738738141783,
    51.9761595613174,
    34.322376862188904,
    60.59360540697241,
    37.10638134143413,
    18.138049935366283,
    34.00305004062278,
    55.006603702021245,
    44.162027882827964,
    58.34222002799376,
    50.081505186807625,
    51.77875605949195,
    52.63332516974698,
    48.749650143133906,
    51.35896686143958
  ],
  "results_without_spin": [
    44.127605847258856,
    33.32308993196722,
    33.79000177834786,
    46.49390967809258,
    43.99065515779385,
    43.160016908688235,
    32.4202359444745,
    46.08599296438086,
    53.197001586042475,
    34.589285834927544,
    46.080620897504396,
    47.02671523697026,
    31.760627181689667,
    42.963613349657244,
    37.93527192814418,
    15.891650880175892,
    27.516669252588724,
    46.3812962314956,
    42.5523754385141,
    42.189000098489046,
    39.18129385350749,
    31.82072282433598,
    56.84252720731687,
    28.613424813351262,
    31.54116000926767,
    33.42868176409769,
    50.40751673561017,
    42.19883288781161,
    20.38245768341417,
    47.051630493208,
    57.42415263936519,
    38.66528003606929,
    32.071351666345585,
    52.221711470216846,
    36.07023138368936,
    32.066027638933306,
    40.22703786598806,
    40.06050414811002,
    35.11034469674026,
    37.9216308054229,
    26.586679664194225,
    29.26084632620277,
    41.694245434417994,
    33.86644393988363,
    51.39449727480934,
    57.63624353791727,
    41.602237180793956,
    47.02746159279223,
    39.97994960522485,
    44.11782871415236,
    42.58101704332856,
    32.64914944182331,
    28.2269446781135,
    46.02854699854431,
    22.01183531490623,
    45.06898365137413,
    19.62507465138452,
    42.055251534796135,
    35.34712580904093,
    37.25672335209257,
    45.23140413507027,
    51.11791122589921,
    42.40637890650843,
    32.636704384047654,
    32.29381725862382,
    51.412909494991176,
    37.62401582717374,
    45.81104254067257,
    18.1393432737137,
    45.261964608860374,
    35.56786812464801,
    17.30617466283661,
    26.198219345506317,
    48.739363475704145,
    18.595763573638447,
    19.81501428150902,
    22.93344883264563,
    53.38061097453155,
    42.997822518068055,
    44.383449788300055,
    33.532621607983344,
    47.912857762164485,
    20.300858219055574,
    33.75342959126927,
    37.9891271559232,
    34.19238494477656,
    42.70748850473075,
    36.31976490765872,
    31.14573130534619,
    57.789919427558466,
    16.410892226395056,
    40.997888332061244,
    45.802345302615116,
    32.037177204701635,
    45.19485632375078,
    41.68359171636485,
    43.58888638448071,
    39.169817081915085,
    43.75965596175192,
    39.916193002802984,
    52.14690565075098,
    48.05007434148815,
    40.47366288161837,
    54.26803565961169,
    52.46527992699189,
    53.96463844764315,
    43.66117441313413,
    28.426703949110717,
    57.6774811292318,
    22.92962176652614,
    43.7126405966429,
    27.165349043580278,
    20.294599677007238,
    29.73733722341278,
    39.385856119213784,
    38.92197906276364,
    25.026857829874423,
    43.44527154736045,
    36.65447839743942,
    47.155117439751066,
    57.497055524448044,
    42.78386926849803,
    57.230193416412675,
    37.36835085397107,
    35.76661288616255,
    45.07451801245477,
    40.870007978050886,
    41.40150675532105,
    35.72156129177977,
    27.63752123645739,
    42.44210923541052,
    52.56587991817478,
    49.71359779661632,
    45.558030212846326,
    47.465056384483695,
    57.94874112797679,
    29.97214185694243,
    23.547578808763024,
    35.80810660770406,
    27.334575066160973,
    43.391700921985965,
    44.10721504060568,
    41.857464972642944,
    18.690650830746655,
    43.05950258647792,
    31.724296667184866,
    18.795494192517825,
    46.83905241947391,
    39.21467876380112,
    44.99130593192784,
    34.990270304505174,
    51.050908645664364,
    42.76286337690794,
    37.04349772259275,
    24.679057691209763,
    36.1712304360588,
    54.70290542929707,
    45.93122561234941,
    16.91273328614036,
    37.16134721239455,
    37.165028246984114,
    37.777210872524925,
    38.496946385947005,
    35.37263465386321,
    43.74501144236078,
    46.81027418159697,
    28.002850235678427,
    34.9687393319254,
    33.409098168471886,
    45.049003625770304,
    55.269125918450186,
    42.84078577896509,
    60.66285585224413,
    16.981629094342736,
    31.36734361625068,
    26.542010671950052,
    29.91078046830352,
    43.37449445018608,
    38.04594682130907,
    33.30650117020189,
    26.54131124149552,
    47.58776906138993,
    41.383190297129,
    40.417073389159775,
    55.05167933627599,
    52.97528050727165,
    35.68766528997767,
    29.19435297045531,
    55.93185914229196,
    28.93891339702311,
    17.37983582130076,
    34.00305004062278,
    41.510483518575484,
    34.529284914305265,
    57.9730820169066,
    39.778793575707724,
    41.514237350791205,
    44.97145849665847,
    39.66802396523934,
    43.920506854242184
  ]
}


==> DataFinal/J_02_K_030/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1781674038852052,
        0.6057428351271633,
        0.7754559909401129
      ],
      "t_hat0": [
        -0.9579522358718988,
        -0.28689965720432825,
        0.0040125408495005396
      ],
      "name": "SAT-2",
      "azimuth_deg": 221.05252673834258,
      "elevation_deg": 56.511985753653775,
      "heading_deg": 92.03934044400148
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2034687131986519,
        0.5963621820252486,
        0.7765002450736054
      ],
      "t_hat0": [
        -0.695389486939068,
        0.470274847323197,
        -0.543392150688399
      ],
      "name": "SAT-2",
      "azimuth_deg": 186.83782532017108,
      "elevation_deg": 64.09724006423399,
      "heading_deg": 150.08770665714417
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18980661268649418,
        0.6024561690763838,
        0.7752548059330474
      ],
      "t_hat0": [
        0.42043251789207425,
        0.7634237354112141,
        -0.49032713376858844
      ],
      "name": "SAT-2",
      "azimuth_deg": 207.59347436874427,
      "elevation_deg": 60.21021002492763,
      "heading_deg": 220.63185189216117
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09513072517107754,
        0.5969465331998915,
        0.7966209773970654
      ],
      "t_hat0": [
        0.841169975369129,
        0.4761486223452081,
        -0.2563504670880464
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.05936323785687,
      "elevation_deg": 32.18319494277965,
      "heading_deg": 253.2454999339906
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23370328429039688,
        0.5610528685312522,
        0.7941048127449772
      ],
      "t_hat0": [
        -0.6539694742741466,
        -0.6950850364576758,
        0.29863140961765533
      ],
      "name": "SAT-2",
      "azimuth_deg": 98.96774945684034,
      "elevation_deg": 63.14046635162307,
      "heading_deg": 58.08285681468893
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2633797962159143,
        0.5653568256220807,
        0.7816666442082506
      ],
      "t_hat0": [
        -0.7880385227865929,
        0.34128397042679065,
        -0.5123675810724662
      ],
      "name": "SAT-2",
      "azimuth_deg": 111.22552035460077,
      "elevation_deg": 46.40460297182655,
      "heading_deg": 140.93640664837326
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.178380297771581,
        0.5711056332749216,
        0.8012607721638275
      ],
      "t_hat0": [
        0.7942446777135745,
        0.5642583454694283,
        -0.225361734754957
      ],
      "name": "SAT-2",
      "azimuth_deg": 286.5745554684963,
      "elevation_deg": 74.42509521158777,
      "heading_deg": 249.58305025492245
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24383865647720263,
        0.5105700344956197,
        0.8245368090525338
      ],
      "t_hat0": [
        -0.1479965524755194,
        -0.8598313645325498,
        0.4886584134356579
      ],
      "name": "SAT-2",
      "azimuth_deg": 52.51353927326778,
      "elevation_deg": 41.52520816001746,
      "heading_deg": 25.271233913318284
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18021923285134128,
        0.588241293850814,
        0.7883484054142524
      ],
      "t_hat0": [
        0.20265456209272723,
        -0.7620715450354095,
        0.6149618595574435
      ],
      "name": "SAT-2",
      "azimuth_deg": 236.655755510389,
      "elevation_deg": 68.87309529769055,
      "heading_deg": 3.6210239917713904
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12004269059716213,
        0.5538227190901106,
        0.8239357670679375
      ],
      "t_hat0": [
        -0.99018135760928,
        -0.006911983598894457,
        -0.1396177049151424
      ],
      "name": "SAT-2",
      "azimuth_deg": 304.94387575661295,
      "elevation_deg": 39.61800488594895,
      "heading_deg": 110.23980913011884
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24904901057452972,
        0.6175179301091693,
        0.7460872578495995
      ],
      "t_hat0": [
        -0.6747454161016753,
        0.4419969673028546,
        -0.5910645517579755
      ],
      "name": "SAT-2",
      "azimuth_deg": 158.6555530713903,
      "elevation_deg": 38.37338436278549,
      "heading_deg": 150.7438096386681
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24328252801024952,
        0.5413117333626495,
        0.8048572661589546
      ],
      "t_hat0": [
        0.8331655494564718,
        -0.3082452229167094,
        0.4591514453292331
      ],
      "name": "SAT-2",
      "azimuth_deg": 75.80106673330674,
      "elevation_deg": 53.24105460988889,
      "heading_deg": 316.8810109197355
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11419504841853736,
        0.5450545154109846,
        0.8305871815449507
      ],
      "t_hat0": [
        -0.7770860722258252,
        0.4718760455172417,
        -0.41649757984849073
      ],
      "name": "SAT-2",
      "azimuth_deg": 310.16576382552347,
      "elevation_deg": 36.30178837259169,
      "heading_deg": 144.76277963947314
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13679236805556394,
        0.5357698758866883,
        0.8332097503834877
      ],
      "t_hat0": [
        0.6867441593314155,
        0.6574720865363468,
        -0.3100208300255482
      ],
      "name": "SAT-2",
      "azimuth_deg": 323.232671793035,
      "elevation_deg": 41.72357521499256,
      "heading_deg": 240.18946567046865
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17070005940091892,
        0.5822242348150176,
        0.7949065543286142
      ],
      "t_hat0": [
        -0.9503573042946966,
        0.11572177947260755,
        -0.2888415896809369
      ],
      "name": "SAT-2",
      "azimuth_deg": 261.79817556057054,
      "elevation_deg": 67.03441307984532,
      "heading_deg": 120.92643495978172
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17398207992009043,
        0.605470858356684,
        0.7766178439538328
      ],
      "t_hat0": [
        -0.13669741235297408,
        0.7661609317138831,
        -0.6279420707129884
      ],
      "name": "SAT-2",
      "azimuth_deg": 226.04531727381104,
      "elevation_deg": 55.832085864013024,
      "heading_deg": 187.28607331298358
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24012968385425992,
        0.5785221909994339,
        0.779518960291068
      ],
      "t_hat0": [
        -0.5119817489684588,
        0.6067713214755975,
        -0.6080322788783135
      ],
      "name": "SAT-2",
      "azimuth_deg": 128.9209881645151,
      "elevation_deg": 56.93904170065607,
      "heading_deg": 163.71619367827003
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10223085979242752,
        0.5608566442472912,
        0.821576944606997
      ],
      "t_hat0": [
        -0.9864573266867921,
        0.04933119667139092,
        -0.15642370555934323
      ],
      "name": "SAT-2",
      "azimuth_deg": 297.65074813249385,
      "elevation_deg": 34.42104417390796,
      "heading_deg": 113.45607849464261
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23404550895767906,
        0.5921436960425015,
        0.7710956769259354
      ],
      "t_hat0": [
        -0.36991566954091837,
        0.6792345095344019,
        -0.633879230205293
      ],
      "name": "SAT-2",
      "azimuth_deg": 148.81320449195732,
      "elevation_deg": 54.891751260997495,
      "heading_deg": 172.98494131387386
    }
  ]
}

==> DataFinal/J_02_K_030/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16926216119292603,
        0.5597261544000176,
        0.8112070961652564
      ],
      "t_hat0": [
        0.9468691846476648,
        0.320741554214585,
        -0.02374031517648817
      ],
      "name": "SAT-2",
      "azimuth_deg": 313.23234807815675,
      "elevation_deg": 65.31575599721319,
      "heading_deg": 269.82406725649395
    }
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 53.751315808759195,
      "bestSolution_spin0": 49.62885858912397,
      "bestSolution_spin1": 46.455493140022675,
      "bestSolution_randSpin": 46.455493140022675,
      "with_spin": 53.751315808759195,
      "without_spin": 46.455493140022675
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 48.598250846603115,
      "bestSolution_spin0": 35.58684086827373,
      "bestSolution_spin1": 38.88587297075698,
      "bestSolution_randSpin": 35.58684086827373,
      "with_spin": 48.598250846603115,
      "without_spin": 35.58684086827373
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 44.76140806167524,
      "bestSolution_spin0": 39.465814222917004,
      "bestSolution_spin1": 36.610769136201405,
      "bestSolution_randSpin": 36.610769136201405,
      "with_spin": 44.76140806167524,
      "without_spin": 36.610769136201405
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 64.19041518536535,
      "bestSolution_spin0": 54.54832209667629,
      "bestSolution_spin1": 46.6984592110504,
      "bestSolution_randSpin": 46.6984592110504,
      "with_spin": 64.19041518536535,
      "without_spin": 46.6984592110504
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 59.758103146161844,
      "bestSolution_spin0": 44.11634255722743,
      "bestSolution_spin1": 45.7468885109913,
      "bestSolution_randSpin": 45.7468885109913,
      "with_spin": 59.758103146161844,
      "without_spin": 45.7468885109913
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 49.001101749644675,
      "bestSolution_spin0": 49.001101749644675,
      "bestSolution_spin1": 44.06315479472992,
      "bestSolution_randSpin": 44.06315479472992,
      "with_spin": 49.001101749644675,
      "without_spin": 44.06315479472992
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 42.956519493546494,
      "bestSolution_spin0": 34.291960878326506,
      "bestSolution_spin1": 34.221683859741674,
      "bestSolution_randSpin": 34.291960878326506,
      "with_spin": 42.956519493546494,
      "without_spin": 34.291960878326506
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 59.09096787945737,
      "bestSolution_spin0": 49.20280858239559,
      "bestSolution_spin1": 50.022203217377886,
      "bestSolution_randSpin": 50.022203217377886,
      "with_spin": 59.09096787945737,
      "without_spin": 50.022203217377886
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 56.14014357766088,
      "bestSolution_spin0": 53.52762986666504,
      "bestSolution_spin1": 52.64806917210186,
      "bestSolution_randSpin": 53.52762986666504,
      "with_spin": 56.14014357766088,
      "without_spin": 53.52762986666504
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.655544113468984,
      "bestSolution_spin0": 37.99600251938306,
      "bestSolution_spin1": 35.75361022543128,
      "bestSolution_randSpin": 35.75361022543128,
      "with_spin": 48.655544113468984,
      "without_spin": 35.75361022543128
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      53.751315808759195,
      48.598250846603115,
      44.76140806167524,
      64.19041518536535,
      59.758103146161844,
      49.001101749644675,
      42.956519493546494,
      59.09096787945737,
      56.14014357766088,
      48.655544113468984
    ],
    "bestSolution_spin0": [
      49.62885858912397,
      35.58684086827373,
      39.465814222917004,
      54.54832209667629,
      44.11634255722743,
      49.001101749644675,
      34.291960878326506,
      49.20280858239559,
      53.52762986666504,
      37.99600251938306
    ],
    "bestSolution_spin1": [
      46.455493140022675,
      38.88587297075698,
      36.610769136201405,
      46.6984592110504,
      45.7468885109913,
      44.06315479472992,
      34.221683859741674,
      50.022203217377886,
      52.64806917210186,
      35.75361022543128
    ],
    "bestSolution_randSpin": [
      46.455493140022675,
      35.58684086827373,
      36.610769136201405,
      46.6984592110504,
      45.7468885109913,
      44.06315479472992,
      34.291960878326506,
      50.022203217377886,
      53.52762986666504,
      35.75361022543128
    ]
  },
  "results_with_spin": [
    53.751315808759195,
    48.598250846603115,
    44.76140806167524,
    64.19041518536535,
    59.758103146161844,
    49.001101749644675,
    42.956519493546494,
    59.09096787945737,
    56.14014357766088,
    48.655544113468984
  ],
  "results_without_spin": [
    46.455493140022675,
    35.58684086827373,
    36.610769136201405,
    46.6984592110504,
    45.7468885109913,
    44.06315479472992,
    34.291960878326506,
    50.022203217377886,
    53.52762986666504,
    35.75361022543128
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 56.90267780551266,
      "bestSolution_spin0": 46.524512081410094,
      "bestSolution_spin1": 45.08974744088388,
      "bestSolution_randSpin": 46.524512081410094,
      "with_spin": 56.90267780551266,
      "without_spin": 46.524512081410094
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 60.397059360802984,
      "bestSolution_spin0": 49.60828256041747,
      "bestSolution_spin1": 43.796060866007,
      "bestSolution_randSpin": 43.796060866007,
      "with_spin": 60.397059360802984,
      "without_spin": 43.796060866007
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 39.05925533893468,
      "bestSolution_spin0": 35.10669994731329,
      "bestSolution_spin1": 34.10994312687126,
      "bestSolution_randSpin": 34.10994312687126,
      "with_spin": 39.05925533893468,
      "without_spin": 34.10994312687126
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 58.250638379058174,
      "bestSolution_spin0": 43.17839436054969,
      "bestSolution_spin1": 44.166533567199174,
      "bestSolution_randSpin": 43.17839436054969,
      "with_spin": 58.250638379058174,
      "without_spin": 43.17839436054969
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 51.86470311054598,
      "bestSolution_spin0": 39.27975992722652,
      "bestSolution_spin1": 37.981939181925746,
      "bestSolution_randSpin": 37.981939181925746,
      "with_spin": 51.86470311054598,
      "without_spin": 37.981939181925746
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 19.254777763672365,
      "bestSolution_spin0": 17.821416001058335,
      "bestSolution_spin1": 16.945461682377893,
      "bestSolution_randSpin": 16.945461682377893,
      "with_spin": 19.254777763672365,
      "without_spin": 16.945461682377893
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 33.793255209209654,
      "bestSolution_spin0": 26.661443201326932,
      "bestSolution_spin1": 25.549565384396985,
      "bestSolution_randSpin": 26.661443201326932,
      "with_spin": 33.793255209209654,
      "without_spin": 26.661443201326932
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 58.68130021851531,
      "bestSolution_spin0": 47.973902556556475,
      "bestSolution_spin1": 46.44042557001408,
      "bestSolution_randSpin": 47.973902556556475,
      "with_spin": 58.68130021851531,
      "without_spin": 47.973902556556475
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.56134109819873,
      "bestSolution_spin0": 46.02816304160386,
      "bestSolution_spin1": 40.61856797290198,
      "bestSolution_randSpin": 40.61856797290198,
      "with_spin": 47.56134109819873,
      "without_spin": 40.61856797290198
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 51.570719681634834,
      "bestSolution_spin0": 45.119968761628705,
      "bestSolution_spin1": 44.703906335174366,
      "bestSolution_randSpin": 44.703906335174366,
      "with_spin": 51.570719681634834,
      "without_spin": 44.703906335174366
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      56.90267780551266,
      60.397059360802984,
      39.05925533893468,
      58.250638379058174,
      51.86470311054598,
      19.254777763672365,
      33.793255209209654,
      58.68130021851531,
      47.56134109819873,
      51.570719681634834
    ],
    "bestSolution_spin0": [
      46.524512081410094,
      49.60828256041747,
      35.10669994731329,
      43.17839436054969,
      39.27975992722652,
      17.821416001058335,
      26.661443201326932,
      47.973902556556475,
      46.02816304160386,
      45.119968761628705
    ],
    "bestSolution_spin1": [
      45.08974744088388,
      43.796060866007,
      34.10994312687126,
      44.166533567199174,
      37.981939181925746,
      16.945461682377893,
      25.549565384396985,
      46.44042557001408,
      40.61856797290198,
      44.703906335174366
    ],
    "bestSolution_randSpin": [
      46.524512081410094,
      43.796060866007,
      34.10994312687126,
      43.17839436054969,
      37.981939181925746,
      16.945461682377893,
      26.661443201326932,
      47.973902556556475,
      40.61856797290198,
      44.703906335174366
    ]
  },
  "results_with_spin": [
    56.90267780551266,
    60.397059360802984,
    39.05925533893468,
    58.250638379058174,
    51.86470311054598,
    19.254777763672365,
    33.793255209209654,
    58.68130021851531,
    47.56134109819873,
    51.570719681634834
  ],
  "results_without_spin": [
    46.524512081410094,
    43.796060866007,
    34.10994312687126,
    43.17839436054969,
    37.981939181925746,
    16.945461682377893,
    26.661443201326932,
    47.973902556556475,
    40.61856797290198,
    44.703906335174366
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 53.58797655093079,
      "bestSolution_spin0": 39.24112647504151,
      "bestSolution_spin1": 40.30514804086404,
      "bestSolution_randSpin": 40.30514804086404,
      "with_spin": 53.58797655093079,
      "without_spin": 40.30514804086404
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 50.32768962427697,
      "bestSolution_spin0": 35.28966060582134,
      "bestSolution_spin1": 32.73448723082724,
      "bestSolution_randSpin": 35.28966060582134,
      "with_spin": 50.32768962427697,
      "without_spin": 35.28966060582134
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 64.49821540779675,
      "bestSolution_spin0": 58.92398027098418,
      "bestSolution_spin1": 54.55472688714783,
      "bestSolution_randSpin": 54.55472688714783,
      "with_spin": 64.49821540779675,
      "without_spin": 54.55472688714783
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 34.3556063631261,
      "bestSolution_spin0": 32.80006996282169,
      "bestSolution_spin1": 27.75264187564925,
      "bestSolution_randSpin": 27.75264187564925,
      "with_spin": 34.3556063631261,
      "without_spin": 27.75264187564925
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 48.790142217654456,
      "bestSolution_spin0": 32.14213057284615,
      "bestSolution_spin1": 33.667390433661325,
      "bestSolution_randSpin": 32.14213057284615,
      "with_spin": 48.790142217654456,
      "without_spin": 32.14213057284615
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 38.276390738165105,
      "bestSolution_spin0": 33.84535719875481,
      "bestSolution_spin1": 32.993800054962264,
      "bestSolution_randSpin": 32.993800054962264,
      "with_spin": 38.276390738165105,
      "without_spin": 32.993800054962264
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 59.43338660024803,
      "bestSolution_spin0": 54.445547628287216,
      "bestSolution_spin1": 52.71573031696432,
      "bestSolution_randSpin": 52.71573031696432,
      "with_spin": 59.43338660024803,
      "without_spin": 52.71573031696432
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 60.6614414980313,
      "bestSolution_spin0": 50.289043067039174,
      "bestSolution_spin1": 49.04614632247296,
      "bestSolution_randSpin": 50.289043067039174,
      "with_spin": 60.6614414980313,
      "without_spin": 50.289043067039174
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 25.090977424705407,
      "bestSolution_spin0": 22.747223395329883,
      "bestSolution_spin1": 20.376834068453935,
      "bestSolution_randSpin": 20.376834068453935,
      "with_spin": 25.090977424705407,
      "without_spin": 20.376834068453935
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 56.25679588205829,
      "bestSolution_spin0": 50.757310270532436,
      "bestSolution_spin1": 49.49435489366294,
      "bestSolution_randSpin": 50.757310270532436,
      "with_spin": 56.25679588205829,
      "without_spin": 50.757310270532436
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      53.58797655093079,
      50.32768962427697,
      64.49821540779675,
      34.3556063631261,
      48.790142217654456,
      38.276390738165105,
      59.43338660024803,
      60.6614414980313,
      25.090977424705407,
      56.25679588205829
    ],
    "bestSolution_spin0": [
      39.24112647504151,
      35.28966060582134,
      58.92398027098418,
      32.80006996282169,
      32.14213057284615,
      33.84535719875481,
      54.445547628287216,
      50.289043067039174,
      22.747223395329883,
      50.757310270532436
    ],
    "bestSolution_spin1": [
      40.30514804086404,
      32.73448723082724,
      54.55472688714783,
      27.75264187564925,
      33.667390433661325,
      32.993800054962264,
      52.71573031696432,
      49.04614632247296,
      20.376834068453935,
      49.49435489366294
    ],
    "bestSolution_randSpin": [
      40.30514804086404,
      35.28966060582134,
      54.55472688714783,
      27.75264187564925,
      32.14213057284615,
      32.993800054962264,
      52.71573031696432,
      50.289043067039174,
      20.376834068453935,
      50.757310270532436
    ]
  },
  "results_with_spin": [
    53.58797655093079,
    50.32768962427697,
    64.49821540779675,
    34.3556063631261,
    48.790142217654456,
    38.276390738165105,
    59.43338660024803,
    60.6614414980313,
    25.090977424705407,
    56.25679588205829
  ],
  "results_without_spin": [
    40.30514804086404,
    35.28966060582134,
    54.55472688714783,
    27.75264187564925,
    32.14213057284615,
    32.993800054962264,
    52.71573031696432,
    50.289043067039174,
    20.376834068453935,
    50.757310270532436
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 59.657149774427324,
      "bestSolution_spin0": 59.657149774427324,
      "bestSolution_spin1": 58.87538954659206,
      "bestSolution_randSpin": 58.87538954659206,
      "with_spin": 59.657149774427324,
      "without_spin": 58.87538954659206
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 55.53090012517109,
      "bestSolution_spin0": 39.8348854100828,
      "bestSolution_spin1": 40.605157577908265,
      "bestSolution_randSpin": 40.605157577908265,
      "with_spin": 55.53090012517109,
      "without_spin": 40.605157577908265
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 42.7559389760531,
      "bestSolution_spin0": 39.380216734663364,
      "bestSolution_spin1": 37.20116095062584,
      "bestSolution_randSpin": 39.380216734663364,
      "with_spin": 42.7559389760531,
      "without_spin": 39.380216734663364
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 67.74377137666703,
      "bestSolution_spin0": 60.50540542491274,
      "bestSolution_spin1": 57.45721604533485,
      "bestSolution_randSpin": 57.45721604533485,
      "with_spin": 67.74377137666703,
      "without_spin": 57.45721604533485
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 43.53094477065024,
      "bestSolution_spin0": 38.32870040863415,
      "bestSolution_spin1": 35.20514835842364,
      "bestSolution_randSpin": 35.20514835842364,
      "with_spin": 43.53094477065024,
      "without_spin": 35.20514835842364
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 39.35616819697515,
      "bestSolution_spin0": 36.53614275926857,
      "bestSolution_spin1": 37.78884597402257,
      "bestSolution_randSpin": 36.53614275926857,
      "with_spin": 39.35616819697515,
      "without_spin": 36.53614275926857
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 53.28643856256296,
      "bestSolution_spin0": 42.77338241195565,
      "bestSolution_spin1": 43.726246848154965,
      "bestSolution_randSpin": 43.726246848154965,
      "with_spin": 53.28643856256296,
      "without_spin": 43.726246848154965
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 55.82569566040499,
      "bestSolution_spin0": 45.93974845759684,
      "bestSolution_spin1": 43.5634953324311,
      "bestSolution_randSpin": 45.93974845759684,
      "with_spin": 55.82569566040499,
      "without_spin": 45.93974845759684
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 48.67004200405227,
      "bestSolution_spin0": 37.615271935632435,
      "bestSolution_spin1": 36.979541343039706,
      "bestSolution_randSpin": 37.615271935632435,
      "with_spin": 48.67004200405227,
      "without_spin": 37.615271935632435
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 62.998081811494544,
      "bestSolution_spin0": 43.70256684349789,
      "bestSolution_spin1": 48.39424706611775,
      "bestSolution_randSpin": 43.70256684349789,
      "with_spin": 62.998081811494544,
      "without_spin": 43.70256684349789
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      59.657149774427324,
      55.53090012517109,
      42.7559389760531,
      67.74377137666703,
      43.53094477065024,
      39.35616819697515,
      53.28643856256296,
      55.82569566040499,
      48.67004200405227,
      62.998081811494544
    ],
    "bestSolution_spin0": [
      59.657149774427324,
      39.8348854100828,
      39.380216734663364,
      60.50540542491274,
      38.32870040863415,
      36.53614275926857,
      42.77338241195565,
      45.93974845759684,
      37.615271935632435,
      43.70256684349789
    ],
    "bestSolution_spin1": [
      58.87538954659206,
      40.605157577908265,
      37.20116095062584,
      57.45721604533485,
      35.20514835842364,
      37.78884597402257,
      43.726246848154965,
      43.5634953324311,
      36.979541343039706,
      48.39424706611775
    ],
    "bestSolution_randSpin": [
      58.87538954659206,
      40.605157577908265,
      39.380216734663364,
      57.45721604533485,
      35.20514835842364,
      36.53614275926857,
      43.726246848154965,
      45.93974845759684,
      37.615271935632435,
      43.70256684349789
    ]
  },
  "results_with_spin": [
    59.657149774427324,
    55.53090012517109,
    42.7559389760531,
    67.74377137666703,
    43.53094477065024,
    39.35616819697515,
    53.28643856256296,
    55.82569566040499,
    48.67004200405227,
    62.998081811494544
  ],
  "results_without_spin": [
    58.87538954659206,
    40.605157577908265,
    39.380216734663364,
    57.45721604533485,
    35.20514835842364,
    36.53614275926857,
    43.726246848154965,
    45.93974845759684,
    37.615271935632435,
    43.70256684349789
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 38.71483373292824,
      "bestSolution_spin0": 31.245716711285034,
      "bestSolution_spin1": 27.600144970167012,
      "bestSolution_randSpin": 27.600144970167012,
      "with_spin": 38.71483373292824,
      "without_spin": 27.600144970167012
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 33.932269827633974,
      "bestSolution_spin0": 32.3941443934035,
      "bestSolution_spin1": 28.940224761804913,
      "bestSolution_randSpin": 28.940224761804913,
      "with_spin": 33.932269827633974,
      "without_spin": 28.940224761804913
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 54.14870102871462,
      "bestSolution_spin0": 46.46959760876319,
      "bestSolution_spin1": 44.63749126685913,
      "bestSolution_randSpin": 44.63749126685913,
      "with_spin": 54.14870102871462,
      "without_spin": 44.63749126685913
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 47.88440059007881,
      "bestSolution_spin0": 38.22586977274757,
      "bestSolution_spin1": 39.94060972105113,
      "bestSolution_randSpin": 38.22586977274757,
      "with_spin": 47.88440059007881,
      "without_spin": 38.22586977274757
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 64.36608232773199,
      "bestSolution_spin0": 57.29503517250715,
      "bestSolution_spin1": 55.25000877292332,
      "bestSolution_randSpin": 57.29503517250715,
      "with_spin": 64.36608232773199,
      "without_spin": 57.29503517250715
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 64.21338542867349,
      "bestSolution_spin0": 60.81049891590217,
      "bestSolution_spin1": 59.31993306925565,
      "bestSolution_randSpin": 59.31993306925565,
      "with_spin": 64.21338542867349,
      "without_spin": 59.31993306925565
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 50.011493377532894,
      "bestSolution_spin0": 44.567742040571446,
      "bestSolution_spin1": 44.15920606808653,
      "bestSolution_randSpin": 44.15920606808653,
      "with_spin": 50.011493377532894,
      "without_spin": 44.15920606808653
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.759120925708885,
      "bestSolution_spin0": 51.540437868757266,
      "bestSolution_spin1": 50.23621832180485,
      "bestSolution_randSpin": 51.540437868757266,
      "with_spin": 52.759120925708885,
      "without_spin": 51.540437868757266
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 48.30336849074457,
      "bestSolution_spin0": 42.231848647548354,
      "bestSolution_spin1": 42.281143667831415,
      "bestSolution_randSpin": 42.231848647548354,
      "with_spin": 48.30336849074457,
      "without_spin": 42.231848647548354
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 60.27739377861242,
      "bestSolution_spin0": 49.99608444189167,
      "bestSolution_spin1": 46.876063219113625,
      "bestSolution_randSpin": 46.876063219113625,
      "with_spin": 60.27739377861242,
      "without_spin": 46.876063219113625
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.71483373292824,
      33.932269827633974,
      54.14870102871462,
      47.88440059007881,
      64.36608232773199,
      64.21338542867349,
      50.011493377532894,
      52.759120925708885,
      48.30336849074457,
      60.27739377861242
    ],
    "bestSolution_spin0": [
      31.245716711285034,
      32.3941443934035,
      46.46959760876319,
      38.22586977274757,
      57.29503517250715,
      60.81049891590217,
      44.567742040571446,
      51.540437868757266,
      42.231848647548354,
      49.99608444189167
    ],
    "bestSolution_spin1": [
      27.600144970167012,
      28.940224761804913,
      44.63749126685913,
      39.94060972105113,
      55.25000877292332,
      59.31993306925565,
      44.15920606808653,
      50.23621832180485,
      42.281143667831415,
      46.876063219113625
    ],
    "bestSolution_randSpin": [
      27.600144970167012,
      28.940224761804913,
      44.63749126685913,
      38.22586977274757,
      57.29503517250715,
      59.31993306925565,
      44.15920606808653,
      51.540437868757266,
      42.231848647548354,
      46.876063219113625
    ]
  },
  "results_with_spin": [
    38.71483373292824,
    33.932269827633974,
    54.14870102871462,
    47.88440059007881,
    64.36608232773199,
    64.21338542867349,
    50.011493377532894,
    52.759120925708885,
    48.30336849074457,
    60.27739377861242
  ],
  "results_without_spin": [
    27.600144970167012,
    28.940224761804913,
    44.63749126685913,
    38.22586977274757,
    57.29503517250715,
    59.31993306925565,
    44.15920606808653,
    51.540437868757266,
    42.231848647548354,
    46.876063219113625
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 55.39221809848137,
      "bestSolution_spin0": 41.66642185629596,
      "bestSolution_spin1": 44.803500687618225,
      "bestSolution_randSpin": 41.66642185629596,
      "with_spin": 55.39221809848137,
      "without_spin": 41.66642185629596
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 40.81911556770561,
      "bestSolution_spin0": 36.98226576157184,
      "bestSolution_spin1": 35.1841287521039,
      "bestSolution_randSpin": 36.98226576157184,
      "with_spin": 40.81911556770561,
      "without_spin": 36.98226576157184
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 44.9880759656213,
      "bestSolution_spin0": 30.036726653899272,
      "bestSolution_spin1": 30.183393868684846,
      "bestSolution_randSpin": 30.183393868684846,
      "with_spin": 44.9880759656213,
      "without_spin": 30.183393868684846
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 60.72737664257018,
      "bestSolution_spin0": 52.1989966911217,
      "bestSolution_spin1": 49.20090925780366,
      "bestSolution_randSpin": 52.1989966911217,
      "with_spin": 60.72737664257018,
      "without_spin": 52.1989966911217
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 28.832101289469605,
      "bestSolution_spin0": 24.85698315137484,
      "bestSolution_spin1": 22.67940445427294,
      "bestSolution_randSpin": 24.85698315137484,
      "with_spin": 28.832101289469605,
      "without_spin": 24.85698315137484
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 59.327061153801296,
      "bestSolution_spin0": 53.39811581245692,
      "bestSolution_spin1": 47.65128823990968,
      "bestSolution_randSpin": 47.65128823990968,
      "with_spin": 59.327061153801296,
      "without_spin": 47.65128823990968
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 21.249853716826987,
      "bestSolution_spin0": 21.249853716826987,
      "bestSolution_spin1": 18.373963757451925,
      "bestSolution_randSpin": 21.249853716826987,
      "with_spin": 21.249853716826987,
      "without_spin": 21.249853716826987
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 49.65712130804715,
      "bestSolution_spin0": 45.20949102968118,
      "bestSolution_spin1": 43.74832165049666,
      "bestSolution_randSpin": 45.20949102968118,
      "with_spin": 49.65712130804715,
      "without_spin": 45.20949102968118
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 53.449926965123424,
      "bestSolution_spin0": 37.2975479487283,
      "bestSolution_spin1": 39.89275853758474,
      "bestSolution_randSpin": 37.2975479487283,
      "with_spin": 53.449926965123424,
      "without_spin": 37.2975479487283
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 52.382091764608,
      "bestSolution_spin0": 41.70697967482588,
      "bestSolution_spin1": 41.356965868743366,
      "bestSolution_randSpin": 41.70697967482588,
      "with_spin": 52.382091764608,
      "without_spin": 41.70697967482588
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      55.39221809848137,
      40.81911556770561,
      44.9880759656213,
      60.72737664257018,
      28.832101289469605,
      59.327061153801296,
      21.249853716826987,
      49.65712130804715,
      53.449926965123424,
      52.382091764608
    ],
    "bestSolution_spin0": [
      41.66642185629596,
      36.98226576157184,
      30.036726653899272,
      52.1989966911217,
      24.85698315137484,
      53.39811581245692,
      21.249853716826987,
      45.20949102968118,
      37.2975479487283,
      41.70697967482588
    ],
    "bestSolution_spin1": [
      44.803500687618225,
      35.1841287521039,
      30.183393868684846,
      49.20090925780366,
      22.67940445427294,
      47.65128823990968,
      18.373963757451925,
      43.74832165049666,
      39.89275853758474,
      41.356965868743366
    ],
    "bestSolution_randSpin": [
      41.66642185629596,
      36.98226576157184,
      30.183393868684846,
      52.1989966911217,
      24.85698315137484,
      47.65128823990968,
      21.249853716826987,
      45.20949102968118,
      37.2975479487283,
      41.70697967482588
    ]
  },
  "results_with_spin": [
    55.39221809848137,
    40.81911556770561,
    44.9880759656213,
    60.72737664257018,
    28.832101289469605,
    59.327061153801296,
    21.249853716826987,
    49.65712130804715,
    53.449926965123424,
    52.382091764608
  ],
  "results_without_spin": [
    41.66642185629596,
    36.98226576157184,
    30.183393868684846,
    52.1989966911217,
    24.85698315137484,
    47.65128823990968,
    21.249853716826987,
    45.20949102968118,
    37.2975479487283,
    41.70697967482588
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 60.73879831734788,
      "bestSolution_spin0": 40.393183624865564,
      "bestSolution_spin1": 48.026496735324265,
      "bestSolution_randSpin": 40.393183624865564,
      "with_spin": 60.73879831734788,
      "without_spin": 40.393183624865564
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 54.5504867271881,
      "bestSolution_spin0": 50.429724346840054,
      "bestSolution_spin1": 52.81491991558727,
      "bestSolution_randSpin": 50.429724346840054,
      "with_spin": 54.5504867271881,
      "without_spin": 50.429724346840054
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 64.65985683569048,
      "bestSolution_spin0": 51.43991497766214,
      "bestSolution_spin1": 49.40792370369136,
      "bestSolution_randSpin": 49.40792370369136,
      "with_spin": 64.65985683569048,
      "without_spin": 49.40792370369136
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 45.837866013225444,
      "bestSolution_spin0": 34.44634544292809,
      "bestSolution_spin1": 33.00701175919069,
      "bestSolution_randSpin": 33.00701175919069,
      "with_spin": 45.837866013225444,
      "without_spin": 33.00701175919069
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 50.9837555965092,
      "bestSolution_spin0": 35.727098553532734,
      "bestSolution_spin1": 35.178115635718726,
      "bestSolution_randSpin": 35.727098553532734,
      "with_spin": 50.9837555965092,
      "without_spin": 35.727098553532734
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 61.375341352141525,
      "bestSolution_spin0": 52.22411089723082,
      "bestSolution_spin1": 51.60258317445925,
      "bestSolution_randSpin": 52.22411089723082,
      "with_spin": 61.375341352141525,
      "without_spin": 52.22411089723082
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 56.92982761756166,
      "bestSolution_spin0": 44.913395613602226,
      "bestSolution_spin1": 38.650789575442786,
      "bestSolution_randSpin": 44.913395613602226,
      "with_spin": 56.92982761756166,
      "without_spin": 44.913395613602226
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 51.152105921377284,
      "bestSolution_spin0": 49.70937503599666,
      "bestSolution_spin1": 46.78425886987004,
      "bestSolution_randSpin": 49.70937503599666,
      "with_spin": 51.152105921377284,
      "without_spin": 49.70937503599666
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 21.721214154900935,
      "bestSolution_spin0": 21.721214154900935,
      "bestSolution_spin1": 18.442927060553547,
      "bestSolution_randSpin": 18.442927060553547,
      "with_spin": 21.721214154900935,
      "without_spin": 18.442927060553547
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 64.11359763593666,
      "bestSolution_spin0": 50.75334326320914,
      "bestSolution_spin1": 49.77129708410496,
      "bestSolution_randSpin": 49.77129708410496,
      "with_spin": 64.11359763593666,
      "without_spin": 49.77129708410496
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      60.73879831734788,
      54.5504867271881,
      64.65985683569048,
      45.837866013225444,
      50.9837555965092,
      61.375341352141525,
      56.92982761756166,
      51.152105921377284,
      21.721214154900935,
      64.11359763593666
    ],
    "bestSolution_spin0": [
      40.393183624865564,
      50.429724346840054,
      51.43991497766214,
      34.44634544292809,
      35.727098553532734,
      52.22411089723082,
      44.913395613602226,
      49.70937503599666,
      21.721214154900935,
      50.75334326320914
    ],
    "bestSolution_spin1": [
      48.026496735324265,
      52.81491991558727,
      49.40792370369136,
      33.00701175919069,
      35.178115635718726,
      51.60258317445925,
      38.650789575442786,
      46.78425886987004,
      18.442927060553547,
      49.77129708410496
    ],
    "bestSolution_randSpin": [
      40.393183624865564,
      50.429724346840054,
      49.40792370369136,
      33.00701175919069,
      35.727098553532734,
      52.22411089723082,
      44.913395613602226,
      49.70937503599666,
      18.442927060553547,
      49.77129708410496
    ]
  },
  "results_with_spin": [
    60.73879831734788,
    54.5504867271881,
    64.65985683569048,
    45.837866013225444,
    50.9837555965092,
    61.375341352141525,
    56.92982761756166,
    51.152105921377284,
    21.721214154900935,
    64.11359763593666
  ],
  "results_without_spin": [
    40.393183624865564,
    50.429724346840054,
    49.40792370369136,
    33.00701175919069,
    35.727098553532734,
    52.22411089723082,
    44.913395613602226,
    49.70937503599666,
    18.442927060553547,
    49.77129708410496
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 45.2931283784093,
      "bestSolution_spin0": 35.6180932027539,
      "bestSolution_spin1": 34.783526701493706,
      "bestSolution_randSpin": 34.783526701493706,
      "with_spin": 45.2931283784093,
      "without_spin": 34.783526701493706
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 19.95541471242744,
      "bestSolution_spin0": 19.95541471242744,
      "bestSolution_spin1": 17.572530449997405,
      "bestSolution_randSpin": 17.572530449997405,
      "with_spin": 19.95541471242744,
      "without_spin": 17.572530449997405
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.04058172495106,
      "bestSolution_spin0": 33.370092707944316,
      "bestSolution_spin1": 29.85088709723461,
      "bestSolution_randSpin": 33.370092707944316,
      "with_spin": 45.04058172495106,
      "without_spin": 33.370092707944316
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 59.59401070202584,
      "bestSolution_spin0": 56.61805351553912,
      "bestSolution_spin1": 51.47130603876076,
      "bestSolution_randSpin": 51.47130603876076,
      "with_spin": 59.59401070202584,
      "without_spin": 51.47130603876076
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 24.625653352586273,
      "bestSolution_spin0": 22.366942100560667,
      "bestSolution_spin1": 19.52502393456153,
      "bestSolution_randSpin": 19.52502393456153,
      "with_spin": 24.625653352586273,
      "without_spin": 19.52502393456153
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 24.043606028688597,
      "bestSolution_spin0": 22.74595840224689,
      "bestSolution_spin1": 21.569656708892587,
      "bestSolution_randSpin": 22.74595840224689,
      "with_spin": 24.043606028688597,
      "without_spin": 22.74595840224689
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 24.051021948696363,
      "bestSolution_spin0": 24.051021948696363,
      "bestSolution_spin1": 20.89280709922374,
      "bestSolution_randSpin": 24.051021948696363,
      "with_spin": 24.051021948696363,
      "without_spin": 24.051021948696363
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 62.64397249369591,
      "bestSolution_spin0": 55.448083644359585,
      "bestSolution_spin1": 56.11024794074753,
      "bestSolution_randSpin": 56.11024794074753,
      "with_spin": 62.64397249369591,
      "without_spin": 56.11024794074753
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 62.4730945399441,
      "bestSolution_spin0": 45.73856615554391,
      "bestSolution_spin1": 48.62921012266282,
      "bestSolution_randSpin": 45.73856615554391,
      "with_spin": 62.4730945399441,
      "without_spin": 45.73856615554391
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 56.84768019759808,
      "bestSolution_spin0": 48.5238985164536,
      "bestSolution_spin1": 45.124459165474185,
      "bestSolution_randSpin": 48.5238985164536,
      "with_spin": 56.84768019759808,
      "without_spin": 48.5238985164536
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      45.2931283784093,
      19.95541471242744,
      45.04058172495106,
      59.59401070202584,
      24.625653352586273,
      24.043606028688597,
      24.051021948696363,
      62.64397249369591,
      62.4730945399441,
      56.84768019759808
    ],
    "bestSolution_spin0": [
      35.6180932027539,
      19.95541471242744,
      33.370092707944316,
      56.61805351553912,
      22.366942100560667,
      22.74595840224689,
      24.051021948696363,
      55.448083644359585,
      45.73856615554391,
      48.5238985164536
    ],
    "bestSolution_spin1": [
      34.783526701493706,
      17.572530449997405,
      29.85088709723461,
      51.47130603876076,
      19.52502393456153,
      21.569656708892587,
      20.89280709922374,
      56.11024794074753,
      48.62921012266282,
      45.124459165474185
    ],
    "bestSolution_randSpin": [
      34.783526701493706,
      17.572530449997405,
      33.370092707944316,
      51.47130603876076,
      19.52502393456153,
      22.74595840224689,
      24.051021948696363,
      56.11024794074753,
      45.73856615554391,
      48.5238985164536
    ]
  },
  "results_with_spin": [
    45.2931283784093,
    19.95541471242744,
    45.04058172495106,
    59.59401070202584,
    24.625653352586273,
    24.043606028688597,
    24.051021948696363,
    62.64397249369591,
    62.4730945399441,
    56.84768019759808
  ],
  "results_without_spin": [
    34.783526701493706,
    17.572530449997405,
    33.370092707944316,
    51.47130603876076,
    19.52502393456153,
    22.74595840224689,
    24.051021948696363,
    56.11024794074753,
    45.73856615554391,
    48.5238985164536
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 45.19825663320166,
      "bestSolution_spin0": 35.24563675060259,
      "bestSolution_spin1": 35.390825731887155,
      "bestSolution_randSpin": 35.390825731887155,
      "with_spin": 45.19825663320166,
      "without_spin": 35.390825731887155
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 53.451855526513576,
      "bestSolution_spin0": 49.894346017543185,
      "bestSolution_spin1": 47.38776692340363,
      "bestSolution_randSpin": 47.38776692340363,
      "with_spin": 53.451855526513576,
      "without_spin": 47.38776692340363
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 22.83773453917854,
      "bestSolution_spin0": 20.724194469534076,
      "bestSolution_spin1": 20.61475656587265,
      "bestSolution_randSpin": 20.724194469534076,
      "with_spin": 22.83773453917854,
      "without_spin": 20.724194469534076
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 37.74224724540857,
      "bestSolution_spin0": 35.48034685279155,
      "bestSolution_spin1": 35.59681449938309,
      "bestSolution_randSpin": 35.48034685279155,
      "with_spin": 37.74224724540857,
      "without_spin": 35.48034685279155
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 60.90543682580072,
      "bestSolution_spin0": 45.52552067380765,
      "bestSolution_spin1": 40.93084075077465,
      "bestSolution_randSpin": 40.93084075077465,
      "with_spin": 60.90543682580072,
      "without_spin": 40.93084075077465
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.99209179404859,
      "bestSolution_spin0": 34.99209179404859,
      "bestSolution_spin1": 33.89645411412238,
      "bestSolution_randSpin": 34.99209179404859,
      "with_spin": 34.99209179404859,
      "without_spin": 34.99209179404859
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 52.43557159079592,
      "bestSolution_spin0": 46.05099377707874,
      "bestSolution_spin1": 46.091994180588614,
      "bestSolution_randSpin": 46.091994180588614,
      "with_spin": 52.43557159079592,
      "without_spin": 46.091994180588614
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 56.2445549658742,
      "bestSolution_spin0": 36.831555221343805,
      "bestSolution_spin1": 43.3492342361222,
      "bestSolution_randSpin": 36.831555221343805,
      "with_spin": 56.2445549658742,
      "without_spin": 36.831555221343805
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 44.452078529113706,
      "bestSolution_spin0": 32.97674928370558,
      "bestSolution_spin1": 36.752443251899564,
      "bestSolution_randSpin": 36.752443251899564,
      "with_spin": 44.452078529113706,
      "without_spin": 36.752443251899564
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 70.70850962462909,
      "bestSolution_spin0": 61.267331640570035,
      "bestSolution_spin1": 61.13438662745192,
      "bestSolution_randSpin": 61.13438662745192,
      "with_spin": 70.70850962462909,
      "without_spin": 61.13438662745192
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      45.19825663320166,
      53.451855526513576,
      22.83773453917854,
      37.74224724540857,
      60.90543682580072,
      34.99209179404859,
      52.43557159079592,
      56.2445549658742,
      44.452078529113706,
      70.70850962462909
    ],
    "bestSolution_spin0": [
      35.24563675060259,
      49.894346017543185,
      20.724194469534076,
      35.48034685279155,
      45.52552067380765,
      34.99209179404859,
      46.05099377707874,
      36.831555221343805,
      32.97674928370558,
      61.267331640570035
    ],
    "bestSolution_spin1": [
      35.390825731887155,
      47.38776692340363,
      20.61475656587265,
      35.59681449938309,
      40.93084075077465,
      33.89645411412238,
      46.091994180588614,
      43.3492342361222,
      36.752443251899564,
      61.13438662745192
    ],
    "bestSolution_randSpin": [
      35.390825731887155,
      47.38776692340363,
      20.724194469534076,
      35.48034685279155,
      40.93084075077465,
      34.99209179404859,
      46.091994180588614,
      36.831555221343805,
      36.752443251899564,
      61.13438662745192
    ]
  },
  "results_with_spin": [
    45.19825663320166,
    53.451855526513576,
    22.83773453917854,
    37.74224724540857,
    60.90543682580072,
    34.99209179404859,
    52.43557159079592,
    56.2445549658742,
    44.452078529113706,
    70.70850962462909
  ],
  "results_without_spin": [
    35.390825731887155,
    47.38776692340363,
    20.724194469534076,
    35.48034685279155,
    40.93084075077465,
    34.99209179404859,
    46.091994180588614,
    36.831555221343805,
    36.752443251899564,
    61.13438662745192
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 20.11775651105962,
      "bestSolution_spin0": 17.725036360925493,
      "bestSolution_spin1": 17.141962220590973,
      "bestSolution_randSpin": 17.725036360925493,
      "with_spin": 20.11775651105962,
      "without_spin": 17.725036360925493
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 58.20627790043418,
      "bestSolution_spin0": 43.643713493022084,
      "bestSolution_spin1": 39.79589797856863,
      "bestSolution_randSpin": 39.79589797856863,
      "with_spin": 58.20627790043418,
      "without_spin": 39.79589797856863
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 55.46243767939158,
      "bestSolution_spin0": 48.582242224279476,
      "bestSolution_spin1": 49.611619686042154,
      "bestSolution_randSpin": 49.611619686042154,
      "with_spin": 55.46243767939158,
      "without_spin": 49.611619686042154
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 46.112816822139166,
      "bestSolution_spin0": 31.434515825491538,
      "bestSolution_spin1": 35.16563736703314,
      "bestSolution_randSpin": 31.434515825491538,
      "with_spin": 46.112816822139166,
      "without_spin": 31.434515825491538
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 62.04375712891518,
      "bestSolution_spin0": 47.4692117653006,
      "bestSolution_spin1": 51.00031968908354,
      "bestSolution_randSpin": 47.4692117653006,
      "with_spin": 62.04375712891518,
      "without_spin": 47.4692117653006
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 62.77828816611564,
      "bestSolution_spin0": 46.86190752597726,
      "bestSolution_spin1": 47.07578051979712,
      "bestSolution_randSpin": 46.86190752597726,
      "with_spin": 62.77828816611564,
      "without_spin": 46.86190752597726
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 52.22293017609594,
      "bestSolution_spin0": 46.68940646618519,
      "bestSolution_spin1": 44.84193879369946,
      "bestSolution_randSpin": 44.84193879369946,
      "with_spin": 52.22293017609594,
      "without_spin": 44.84193879369946
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 56.820137853546676,
      "bestSolution_spin0": 45.791974763712346,
      "bestSolution_spin1": 44.39784524693905,
      "bestSolution_randSpin": 45.791974763712346,
      "with_spin": 56.820137853546676,
      "without_spin": 45.791974763712346
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 58.00307887787723,
      "bestSolution_spin0": 44.078860378490525,
      "bestSolution_spin1": 43.63318330601847,
      "bestSolution_randSpin": 44.078860378490525,
      "with_spin": 58.00307887787723,
      "without_spin": 44.078860378490525
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 51.38651797706554,
      "bestSolution_spin0": 42.1190499223142,
      "bestSolution_spin1": 42.12009030382795,
      "bestSolution_randSpin": 42.12009030382795,
      "with_spin": 51.38651797706554,
      "without_spin": 42.12009030382795
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      20.11775651105962,
      58.20627790043418,
      55.46243767939158,
      46.112816822139166,
      62.04375712891518,
      62.77828816611564,
      52.22293017609594,
      56.820137853546676,
      58.00307887787723,
      51.38651797706554
    ],
    "bestSolution_spin0": [
      17.725036360925493,
      43.643713493022084,
      48.582242224279476,
      31.434515825491538,
      47.4692117653006,
      46.86190752597726,
      46.68940646618519,
      45.791974763712346,
      44.078860378490525,
      42.1190499223142
    ],
    "bestSolution_spin1": [
      17.141962220590973,
      39.79589797856863,
      49.611619686042154,
      35.16563736703314,
      51.00031968908354,
      47.07578051979712,
      44.84193879369946,
      44.39784524693905,
      43.63318330601847,
      42.12009030382795
    ],
    "bestSolution_randSpin": [
      17.725036360925493,
      39.79589797856863,
      49.611619686042154,
      31.434515825491538,
      47.4692117653006,
      46.86190752597726,
      44.84193879369946,
      45.791974763712346,
      44.078860378490525,
      42.12009030382795
    ]
  },
  "results_with_spin": [
    20.11775651105962,
    58.20627790043418,
    55.46243767939158,
    46.112816822139166,
    62.04375712891518,
    62.77828816611564,
    52.22293017609594,
    56.820137853546676,
    58.00307887787723,
    51.38651797706554
  ],
  "results_without_spin": [
    17.725036360925493,
    39.79589797856863,
    49.611619686042154,
    31.434515825491538,
    47.4692117653006,
    46.86190752597726,
    44.84193879369946,
    45.791974763712346,
    44.078860378490525,
    42.12009030382795
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 64.56985255955681,
      "bestSolution_spin0": 58.10979357601572,
      "bestSolution_spin1": 60.70866824111632,
      "bestSolution_randSpin": 60.70866824111632,
      "with_spin": 64.56985255955681,
      "without_spin": 60.70866824111632
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 64.2204345930438,
      "bestSolution_spin0": 50.1906592600642,
      "bestSolution_spin1": 45.93362270641853,
      "bestSolution_randSpin": 45.93362270641853,
      "with_spin": 64.2204345930438,
      "without_spin": 45.93362270641853
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 49.788149266769246,
      "bestSolution_spin0": 43.555247756382364,
      "bestSolution_spin1": 43.57410147574996,
      "bestSolution_randSpin": 43.57410147574996,
      "with_spin": 49.788149266769246,
      "without_spin": 43.57410147574996
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 61.39687112430978,
      "bestSolution_spin0": 58.437526729948054,
      "bestSolution_spin1": 53.66252093685673,
      "bestSolution_randSpin": 58.437526729948054,
      "with_spin": 61.39687112430978,
      "without_spin": 58.437526729948054
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 62.175534944624005,
      "bestSolution_spin0": 54.21686600723777,
      "bestSolution_spin1": 54.81783149913591,
      "bestSolution_randSpin": 54.21686600723777,
      "with_spin": 62.175534944624005,
      "without_spin": 54.21686600723777
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 65.4951406907909,
      "bestSolution_spin0": 56.78301067344982,
      "bestSolution_spin1": 60.72052802976864,
      "bestSolution_randSpin": 56.78301067344982,
      "with_spin": 65.4951406907909,
      "without_spin": 56.78301067344982
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 53.58966419076364,
      "bestSolution_spin0": 47.253242264944255,
      "bestSolution_spin1": 45.21008286233927,
      "bestSolution_randSpin": 45.21008286233927,
      "with_spin": 53.58966419076364,
      "without_spin": 45.21008286233927
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 36.970612438943306,
      "bestSolution_spin0": 26.04798304356843,
      "bestSolution_spin1": 27.070353032107782,
      "bestSolution_randSpin": 27.070353032107782,
      "with_spin": 36.970612438943306,
      "without_spin": 27.070353032107782
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 63.458519918108365,
      "bestSolution_spin0": 63.458519918108365,
      "bestSolution_spin1": 62.20317932911871,
      "bestSolution_randSpin": 62.20317932911871,
      "with_spin": 63.458519918108365,
      "without_spin": 62.20317932911871
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 26.797252411818228,
      "bestSolution_spin0": 23.541344512502945,
      "bestSolution_spin1": 23.314685534679544,
      "bestSolution_randSpin": 23.541344512502945,
      "with_spin": 26.797252411818228,
      "without_spin": 23.541344512502945
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      64.56985255955681,
      64.2204345930438,
      49.788149266769246,
      61.39687112430978,
      62.175534944624005,
      65.4951406907909,
      53.58966419076364,
      36.970612438943306,
      63.458519918108365,
      26.797252411818228
    ],
    "bestSolution_spin0": [
      58.10979357601572,
      50.1906592600642,
      43.555247756382364,
      58.437526729948054,
      54.21686600723777,
      56.78301067344982,
      47.253242264944255,
      26.04798304356843,
      63.458519918108365,
      23.541344512502945
    ],
    "bestSolution_spin1": [
      60.70866824111632,
      45.93362270641853,
      43.57410147574996,
      53.66252093685673,
      54.81783149913591,
      60.72052802976864,
      45.21008286233927,
      27.070353032107782,
      62.20317932911871,
      23.314685534679544
    ],
    "bestSolution_randSpin": [
      60.70866824111632,
      45.93362270641853,
      43.57410147574996,
      58.437526729948054,
      54.21686600723777,
      56.78301067344982,
      45.21008286233927,
      27.070353032107782,
      62.20317932911871,
      23.541344512502945
    ]
  },
  "results_with_spin": [
    64.56985255955681,
    64.2204345930438,
    49.788149266769246,
    61.39687112430978,
    62.175534944624005,
    65.4951406907909,
    53.58966419076364,
    36.970612438943306,
    63.458519918108365,
    26.797252411818228
  ],
  "results_without_spin": [
    60.70866824111632,
    45.93362270641853,
    43.57410147574996,
    58.437526729948054,
    54.21686600723777,
    56.78301067344982,
    45.21008286233927,
    27.070353032107782,
    62.20317932911871,
    23.541344512502945
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 61.27345948055934,
      "bestSolution_spin0": 46.07069031259292,
      "bestSolution_spin1": 48.62781117150679,
      "bestSolution_randSpin": 46.07069031259292,
      "with_spin": 61.27345948055934,
      "without_spin": 46.07069031259292
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 35.619251917052615,
      "bestSolution_spin0": 28.347878200831136,
      "bestSolution_spin1": 29.696908684895053,
      "bestSolution_randSpin": 29.696908684895053,
      "with_spin": 35.619251917052615,
      "without_spin": 29.696908684895053
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 20.75575130446215,
      "bestSolution_spin0": 20.01081457832346,
      "bestSolution_spin1": 18.190183342259473,
      "bestSolution_randSpin": 20.01081457832346,
      "with_spin": 20.75575130446215,
      "without_spin": 20.01081457832346
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 37.417392570230014,
      "bestSolution_spin0": 32.42695412497755,
      "bestSolution_spin1": 31.845430656040953,
      "bestSolution_randSpin": 32.42695412497755,
      "with_spin": 37.417392570230014,
      "without_spin": 32.42695412497755
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 57.64221597925017,
      "bestSolution_spin0": 44.31743384514077,
      "bestSolution_spin1": 41.33459576254352,
      "bestSolution_randSpin": 41.33459576254352,
      "with_spin": 57.64221597925017,
      "without_spin": 41.33459576254352
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 62.16805243441959,
      "bestSolution_spin0": 49.00272561522618,
      "bestSolution_spin1": 48.117998139319994,
      "bestSolution_randSpin": 49.00272561522618,
      "with_spin": 62.16805243441959,
      "without_spin": 49.00272561522618
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 34.235266300841836,
      "bestSolution_spin0": 26.86623523952072,
      "bestSolution_spin1": 23.84513789911848,
      "bestSolution_randSpin": 23.84513789911848,
      "with_spin": 34.235266300841836,
      "without_spin": 23.84513789911848
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.687356861864735,
      "bestSolution_spin0": 49.59664308459173,
      "bestSolution_spin1": 51.444544623971375,
      "bestSolution_randSpin": 49.59664308459173,
      "with_spin": 52.687356861864735,
      "without_spin": 49.59664308459173
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.49195548558483,
      "bestSolution_spin0": 40.85520399359617,
      "bestSolution_spin1": 36.94179212234246,
      "bestSolution_randSpin": 36.94179212234246,
      "with_spin": 47.49195548558483,
      "without_spin": 36.94179212234246
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 56.79468911401187,
      "bestSolution_spin0": 50.403637624232196,
      "bestSolution_spin1": 49.99093182092383,
      "bestSolution_randSpin": 49.99093182092383,
      "with_spin": 56.79468911401187,
      "without_spin": 49.99093182092383
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      61.27345948055934,
      35.619251917052615,
      20.75575130446215,
      37.417392570230014,
      57.64221597925017,
      62.16805243441959,
      34.235266300841836,
      52.687356861864735,
      47.49195548558483,
      56.79468911401187
    ],
    "bestSolution_spin0": [
      46.07069031259292,
      28.347878200831136,
      20.01081457832346,
      32.42695412497755,
      44.31743384514077,
      49.00272561522618,
      26.86623523952072,
      49.59664308459173,
      40.85520399359617,
      50.403637624232196
    ],
    "bestSolution_spin1": [
      48.62781117150679,
      29.696908684895053,
      18.190183342259473,
      31.845430656040953,
      41.33459576254352,
      48.117998139319994,
      23.84513789911848,
      51.444544623971375,
      36.94179212234246,
      49.99093182092383
    ],
    "bestSolution_randSpin": [
      46.07069031259292,
      29.696908684895053,
      20.01081457832346,
      32.42695412497755,
      41.33459576254352,
      49.00272561522618,
      23.84513789911848,
      49.59664308459173,
      36.94179212234246,
      49.99093182092383
    ]
  },
  "results_with_spin": [
    61.27345948055934,
    35.619251917052615,
    20.75575130446215,
    37.417392570230014,
    57.64221597925017,
    62.16805243441959,
    34.235266300841836,
    52.687356861864735,
    47.49195548558483,
    56.79468911401187
  ],
  "results_without_spin": [
    46.07069031259292,
    29.696908684895053,
    20.01081457832346,
    32.42695412497755,
    41.33459576254352,
    49.00272561522618,
    23.84513789911848,
    49.59664308459173,
    36.94179212234246,
    49.99093182092383
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 64.17631783705902,
      "bestSolution_spin0": 59.901291657678655,
      "bestSolution_spin1": 56.40795813094317,
      "bestSolution_randSpin": 59.901291657678655,
      "with_spin": 64.17631783705902,
      "without_spin": 59.901291657678655
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 45.195366829694905,
      "bestSolution_spin0": 43.47681225237298,
      "bestSolution_spin1": 43.53846264691007,
      "bestSolution_randSpin": 43.47681225237298,
      "with_spin": 45.195366829694905,
      "without_spin": 43.47681225237298
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 68.78132860191684,
      "bestSolution_spin0": 63.661074667710174,
      "bestSolution_spin1": 61.66506248535294,
      "bestSolution_randSpin": 61.66506248535294,
      "with_spin": 68.78132860191684,
      "without_spin": 61.66506248535294
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 45.144777115617124,
      "bestSolution_spin0": 40.98600343486707,
      "bestSolution_spin1": 39.75633128707162,
      "bestSolution_randSpin": 39.75633128707162,
      "with_spin": 45.144777115617124,
      "without_spin": 39.75633128707162
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 58.25946135048832,
      "bestSolution_spin0": 40.11578794907606,
      "bestSolution_spin1": 41.51805671679685,
      "bestSolution_randSpin": 41.51805671679685,
      "with_spin": 58.25946135048832,
      "without_spin": 41.51805671679685
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 52.089806922812855,
      "bestSolution_spin0": 48.70861348467502,
      "bestSolution_spin1": 45.865099559452666,
      "bestSolution_randSpin": 45.865099559452666,
      "with_spin": 52.089806922812855,
      "without_spin": 45.865099559452666
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 50.51169195720335,
      "bestSolution_spin0": 46.05765934545008,
      "bestSolution_spin1": 46.475742103393934,
      "bestSolution_randSpin": 46.475742103393934,
      "with_spin": 50.51169195720335,
      "without_spin": 46.475742103393934
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 56.59833525308262,
      "bestSolution_spin0": 44.507111213865365,
      "bestSolution_spin1": 42.84158779408424,
      "bestSolution_randSpin": 42.84158779408424,
      "with_spin": 56.59833525308262,
      "without_spin": 42.84158779408424
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 39.87932422508674,
      "bestSolution_spin0": 36.87687936347776,
      "bestSolution_spin1": 35.84943874464264,
      "bestSolution_randSpin": 35.84943874464264,
      "with_spin": 39.87932422508674,
      "without_spin": 35.84943874464264
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 33.92946339065556,
      "bestSolution_spin0": 30.923461279785524,
      "bestSolution_spin1": 28.265989006300583,
      "bestSolution_randSpin": 28.265989006300583,
      "with_spin": 33.92946339065556,
      "without_spin": 28.265989006300583
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      64.17631783705902,
      45.195366829694905,
      68.78132860191684,
      45.144777115617124,
      58.25946135048832,
      52.089806922812855,
      50.51169195720335,
      56.59833525308262,
      39.87932422508674,
      33.92946339065556
    ],
    "bestSolution_spin0": [
      59.901291657678655,
      43.47681225237298,
      63.661074667710174,
      40.98600343486707,
      40.11578794907606,
      48.70861348467502,
      46.05765934545008,
      44.507111213865365,
      36.87687936347776,
      30.923461279785524
    ],
    "bestSolution_spin1": [
      56.40795813094317,
      43.53846264691007,
      61.66506248535294,
      39.75633128707162,
      41.51805671679685,
      45.865099559452666,
      46.475742103393934,
      42.84158779408424,
      35.84943874464264,
      28.265989006300583
    ],
    "bestSolution_randSpin": [
      59.901291657678655,
      43.47681225237298,
      61.66506248535294,
      39.75633128707162,
      41.51805671679685,
      45.865099559452666,
      46.475742103393934,
      42.84158779408424,
      35.84943874464264,
      28.265989006300583
    ]
  },
  "results_with_spin": [
    64.17631783705902,
    45.195366829694905,
    68.78132860191684,
    45.144777115617124,
    58.25946135048832,
    52.089806922812855,
    50.51169195720335,
    56.59833525308262,
    39.87932422508674,
    33.92946339065556
  ],
  "results_without_spin": [
    59.901291657678655,
    43.47681225237298,
    61.66506248535294,
    39.75633128707162,
    41.51805671679685,
    45.865099559452666,
    46.475742103393934,
    42.84158779408424,
    35.84943874464264,
    28.265989006300583
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 58.81661834426226,
      "bestSolution_spin0": 44.35805971764137,
      "bestSolution_spin1": 47.633021640245886,
      "bestSolution_randSpin": 44.35805971764137,
      "with_spin": 58.81661834426226,
      "without_spin": 44.35805971764137
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 52.559957436709595,
      "bestSolution_spin0": 50.66831149772622,
      "bestSolution_spin1": 52.559957436709595,
      "bestSolution_randSpin": 50.66831149772622,
      "with_spin": 52.559957436709595,
      "without_spin": 50.66831149772622
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 61.061364918650376,
      "bestSolution_spin0": 56.49414247272706,
      "bestSolution_spin1": 54.667172915866956,
      "bestSolution_randSpin": 54.667172915866956,
      "with_spin": 61.061364918650376,
      "without_spin": 54.667172915866956
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 59.797529263700696,
      "bestSolution_spin0": 46.23348578098882,
      "bestSolution_spin1": 48.06056760212505,
      "bestSolution_randSpin": 48.06056760212505,
      "with_spin": 59.797529263700696,
      "without_spin": 48.06056760212505
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 65.96659867495401,
      "bestSolution_spin0": 53.48853555049094,
      "bestSolution_spin1": 52.409242105553666,
      "bestSolution_randSpin": 52.409242105553666,
      "with_spin": 65.96659867495401,
      "without_spin": 52.409242105553666
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 71.0951559320706,
      "bestSolution_spin0": 62.28951602269951,
      "bestSolution_spin1": 58.319017518860555,
      "bestSolution_randSpin": 58.319017518860555,
      "with_spin": 71.0951559320706,
      "without_spin": 58.319017518860555
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 35.808315916231244,
      "bestSolution_spin0": 32.46514021288099,
      "bestSolution_spin1": 30.15632173420476,
      "bestSolution_randSpin": 30.15632173420476,
      "with_spin": 35.808315916231244,
      "without_spin": 30.15632173420476
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 28.520260596677673,
      "bestSolution_spin0": 26.9545470068003,
      "bestSolution_spin1": 26.289545695807902,
      "bestSolution_randSpin": 26.289545695807902,
      "with_spin": 28.520260596677673,
      "without_spin": 26.289545695807902
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 48.872881857717275,
      "bestSolution_spin0": 38.3581254632727,
      "bestSolution_spin1": 36.49892786824177,
      "bestSolution_randSpin": 36.49892786824177,
      "with_spin": 48.872881857717275,
      "without_spin": 36.49892786824177
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 31.329263659364802,
      "bestSolution_spin0": 30.021123736274557,
      "bestSolution_spin1": 27.833376299544547,
      "bestSolution_randSpin": 30.021123736274557,
      "with_spin": 31.329263659364802,
      "without_spin": 30.021123736274557
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      58.81661834426226,
      52.559957436709595,
      61.061364918650376,
      59.797529263700696,
      65.96659867495401,
      71.0951559320706,
      35.808315916231244,
      28.520260596677673,
      48.872881857717275,
      31.329263659364802
    ],
    "bestSolution_spin0": [
      44.35805971764137,
      50.66831149772622,
      56.49414247272706,
      46.23348578098882,
      53.48853555049094,
      62.28951602269951,
      32.46514021288099,
      26.9545470068003,
      38.3581254632727,
      30.021123736274557
    ],
    "bestSolution_spin1": [
      47.633021640245886,
      52.559957436709595,
      54.667172915866956,
      48.06056760212505,
      52.409242105553666,
      58.319017518860555,
      30.15632173420476,
      26.289545695807902,
      36.49892786824177,
      27.833376299544547
    ],
    "bestSolution_randSpin": [
      44.35805971764137,
      50.66831149772622,
      54.667172915866956,
      48.06056760212505,
      52.409242105553666,
      58.319017518860555,
      30.15632173420476,
      26.289545695807902,
      36.49892786824177,
      30.021123736274557
    ]
  },
  "results_with_spin": [
    58.81661834426226,
    52.559957436709595,
    61.061364918650376,
    59.797529263700696,
    65.96659867495401,
    71.0951559320706,
    35.808315916231244,
    28.520260596677673,
    48.872881857717275,
    31.329263659364802
  ],
  "results_without_spin": [
    44.35805971764137,
    50.66831149772622,
    54.667172915866956,
    48.06056760212505,
    52.409242105553666,
    58.319017518860555,
    30.15632173420476,
    26.289545695807902,
    36.49892786824177,
    30.021123736274557
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 57.014913761133165,
      "bestSolution_spin0": 47.698450359826786,
      "bestSolution_spin1": 47.181981539084546,
      "bestSolution_randSpin": 47.181981539084546,
      "with_spin": 57.014913761133165,
      "without_spin": 47.181981539084546
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 62.817996852008925,
      "bestSolution_spin0": 48.85294621899634,
      "bestSolution_spin1": 42.43862537822525,
      "bestSolution_randSpin": 42.43862537822525,
      "with_spin": 62.817996852008925,
      "without_spin": 42.43862537822525
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 47.914180885010005,
      "bestSolution_spin0": 39.28014876545245,
      "bestSolution_spin1": 38.52984155013765,
      "bestSolution_randSpin": 39.28014876545245,
      "with_spin": 47.914180885010005,
      "without_spin": 39.28014876545245
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 23.55420332558392,
      "bestSolution_spin0": 23.55420332558392,
      "bestSolution_spin1": 20.474245755657886,
      "bestSolution_randSpin": 20.474245755657886,
      "with_spin": 23.55420332558392,
      "without_spin": 20.474245755657886
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 51.2746011723661,
      "bestSolution_spin0": 47.11748713612678,
      "bestSolution_spin1": 45.866515286630744,
      "bestSolution_randSpin": 45.866515286630744,
      "with_spin": 51.2746011723661,
      "without_spin": 45.866515286630744
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 42.641167629014994,
      "bestSolution_spin0": 34.168491003821885,
      "bestSolution_spin1": 31.47294204929611,
      "bestSolution_randSpin": 34.168491003821885,
      "with_spin": 42.641167629014994,
      "without_spin": 34.168491003821885
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 22.48496479672433,
      "bestSolution_spin0": 20.72434505681006,
      "bestSolution_spin1": 18.129049315073697,
      "bestSolution_randSpin": 18.129049315073697,
      "with_spin": 22.48496479672433,
      "without_spin": 18.129049315073697
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 60.02991534403162,
      "bestSolution_spin0": 47.2168212724278,
      "bestSolution_spin1": 48.71895578267999,
      "bestSolution_randSpin": 47.2168212724278,
      "with_spin": 60.02991534403162,
      "without_spin": 47.2168212724278
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 55.23474338022724,
      "bestSolution_spin0": 35.44382445811072,
      "bestSolution_spin1": 43.73959627959273,
      "bestSolution_randSpin": 35.44382445811072,
      "with_spin": 55.23474338022724,
      "without_spin": 35.44382445811072
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 57.5445314991936,
      "bestSolution_spin0": 42.97835516597874,
      "bestSolution_spin1": 39.90967594040596,
      "bestSolution_randSpin": 39.90967594040596,
      "with_spin": 57.5445314991936,
      "without_spin": 39.90967594040596
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      57.014913761133165,
      62.817996852008925,
      47.914180885010005,
      23.55420332558392,
      51.2746011723661,
      42.641167629014994,
      22.48496479672433,
      60.02991534403162,
      55.23474338022724,
      57.5445314991936
    ],
    "bestSolution_spin0": [
      47.698450359826786,
      48.85294621899634,
      39.28014876545245,
      23.55420332558392,
      47.11748713612678,
      34.168491003821885,
      20.72434505681006,
      47.2168212724278,
      35.44382445811072,
      42.97835516597874
    ],
    "bestSolution_spin1": [
      47.181981539084546,
      42.43862537822525,
      38.52984155013765,
      20.474245755657886,
      45.866515286630744,
      31.47294204929611,
      18.129049315073697,
      48.71895578267999,
      43.73959627959273,
      39.90967594040596
    ],
    "bestSolution_randSpin": [
      47.181981539084546,
      42.43862537822525,
      39.28014876545245,
      20.474245755657886,
      45.866515286630744,
      34.168491003821885,
      18.129049315073697,
      47.2168212724278,
      35.44382445811072,
      39.90967594040596
    ]
  },
  "results_with_spin": [
    57.014913761133165,
    62.817996852008925,
    47.914180885010005,
    23.55420332558392,
    51.2746011723661,
    42.641167629014994,
    22.48496479672433,
    60.02991534403162,
    55.23474338022724,
    57.5445314991936
  ],
  "results_without_spin": [
    47.181981539084546,
    42.43862537822525,
    39.28014876545245,
    20.474245755657886,
    45.866515286630744,
    34.168491003821885,
    18.129049315073697,
    47.2168212724278,
    35.44382445811072,
    39.90967594040596
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 52.274689726911724,
      "bestSolution_spin0": 38.89316056510396,
      "bestSolution_spin1": 38.6651809305612,
      "bestSolution_randSpin": 38.6651809305612,
      "with_spin": 52.274689726911724,
      "without_spin": 38.6651809305612
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 68.94141520796285,
      "bestSolution_spin0": 59.05382115233629,
      "bestSolution_spin1": 55.7089601482346,
      "bestSolution_randSpin": 59.05382115233629,
      "with_spin": 68.94141520796285,
      "without_spin": 59.05382115233629
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 62.26400142797458,
      "bestSolution_spin0": 44.838707697702205,
      "bestSolution_spin1": 46.23680075673237,
      "bestSolution_randSpin": 46.23680075673237,
      "with_spin": 62.26400142797458,
      "without_spin": 46.23680075673237
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 58.05064106015151,
      "bestSolution_spin0": 41.712363203180715,
      "bestSolution_spin1": 39.94552836018252,
      "bestSolution_randSpin": 39.94552836018252,
      "with_spin": 58.05064106015151,
      "without_spin": 39.94552836018252
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 31.58148998860425,
      "bestSolution_spin0": 24.046943689573233,
      "bestSolution_spin1": 26.407543014671674,
      "bestSolution_randSpin": 24.046943689573233,
      "with_spin": 31.58148998860425,
      "without_spin": 24.046943689573233
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 39.9076824992051,
      "bestSolution_spin0": 38.66162558816704,
      "bestSolution_spin1": 35.27221764049699,
      "bestSolution_randSpin": 38.66162558816704,
      "with_spin": 39.9076824992051,
      "without_spin": 38.66162558816704
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 61.53812993129538,
      "bestSolution_spin0": 61.53812993129538,
      "bestSolution_spin1": 55.99490821114623,
      "bestSolution_randSpin": 61.53812993129538,
      "with_spin": 61.53812993129538,
      "without_spin": 61.53812993129538
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.199551819303956,
      "bestSolution_spin0": 48.49627756273052,
      "bestSolution_spin1": 46.77936658527223,
      "bestSolution_randSpin": 48.49627756273052,
      "with_spin": 52.199551819303956,
      "without_spin": 48.49627756273052
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 19.269454036815805,
      "bestSolution_spin0": 19.269454036815805,
      "bestSolution_spin1": 17.016394353038674,
      "bestSolution_randSpin": 17.016394353038674,
      "with_spin": 19.269454036815805,
      "without_spin": 17.016394353038674
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 42.98047901171352,
      "bestSolution_spin0": 41.725509357952504,
      "bestSolution_spin1": 35.16503405560281,
      "bestSolution_randSpin": 35.16503405560281,
      "with_spin": 42.98047901171352,
      "without_spin": 35.16503405560281
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      52.274689726911724,
      68.94141520796285,
      62.26400142797458,
      58.05064106015151,
      31.58148998860425,
      39.9076824992051,
      61.53812993129538,
      52.199551819303956,
      19.269454036815805,
      42.98047901171352
    ],
    "bestSolution_spin0": [
      38.89316056510396,
      59.05382115233629,
      44.838707697702205,
      41.712363203180715,
      24.046943689573233,
      38.66162558816704,
      61.53812993129538,
      48.49627756273052,
      19.269454036815805,
      41.725509357952504
    ],
    "bestSolution_spin1": [
      38.6651809305612,
      55.7089601482346,
      46.23680075673237,
      39.94552836018252,
      26.407543014671674,
      35.27221764049699,
      55.99490821114623,
      46.77936658527223,
      17.016394353038674,
      35.16503405560281
    ],
    "bestSolution_randSpin": [
      38.6651809305612,
      59.05382115233629,
      46.23680075673237,
      39.94552836018252,
      24.046943689573233,
      38.66162558816704,
      61.53812993129538,
      48.49627756273052,
      17.016394353038674,
      35.16503405560281
    ]
  },
  "results_with_spin": [
    52.274689726911724,
    68.94141520796285,
    62.26400142797458,
    58.05064106015151,
    31.58148998860425,
    39.9076824992051,
    61.53812993129538,
    52.199551819303956,
    19.269454036815805,
    42.98047901171352
  ],
  "results_without_spin": [
    38.6651809305612,
    59.05382115233629,
    46.23680075673237,
    39.94552836018252,
    24.046943689573233,
    38.66162558816704,
    61.53812993129538,
    48.49627756273052,
    17.016394353038674,
    35.16503405560281
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 56.329283416135155,
      "bestSolution_spin0": 38.154337035114985,
      "bestSolution_spin1": 41.328025659891715,
      "bestSolution_randSpin": 38.154337035114985,
      "with_spin": 56.329283416135155,
      "without_spin": 38.154337035114985
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 44.772516521483396,
      "bestSolution_spin0": 39.70716590421125,
      "bestSolution_spin1": 40.533030697410716,
      "bestSolution_randSpin": 39.70716590421125,
      "with_spin": 44.772516521483396,
      "without_spin": 39.70716590421125
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 55.67743340820933,
      "bestSolution_spin0": 36.33647769110133,
      "bestSolution_spin1": 36.98040226328703,
      "bestSolution_randSpin": 36.33647769110133,
      "with_spin": 55.67743340820933,
      "without_spin": 36.33647769110133
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 56.74625298545917,
      "bestSolution_spin0": 39.86010831788991,
      "bestSolution_spin1": 43.89181702977511,
      "bestSolution_randSpin": 43.89181702977511,
      "with_spin": 56.74625298545917,
      "without_spin": 43.89181702977511
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 47.58373749322319,
      "bestSolution_spin0": 47.58373749322319,
      "bestSolution_spin1": 44.67322122907169,
      "bestSolution_randSpin": 44.67322122907169,
      "with_spin": 47.58373749322319,
      "without_spin": 44.67322122907169
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 60.93083587162417,
      "bestSolution_spin0": 50.18789644304195,
      "bestSolution_spin1": 51.67989576342978,
      "bestSolution_randSpin": 50.18789644304195,
      "with_spin": 60.93083587162417,
      "without_spin": 50.18789644304195
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 35.09177162479998,
      "bestSolution_spin0": 32.05796683433119,
      "bestSolution_spin1": 29.464343128723375,
      "bestSolution_randSpin": 29.464343128723375,
      "with_spin": 35.09177162479998,
      "without_spin": 29.464343128723375
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 53.818492221486515,
      "bestSolution_spin0": 39.57399686404843,
      "bestSolution_spin1": 42.148663919141285,
      "bestSolution_randSpin": 39.57399686404843,
      "with_spin": 53.818492221486515,
      "without_spin": 39.57399686404843
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 43.05846299529523,
      "bestSolution_spin0": 39.20981520241246,
      "bestSolution_spin1": 38.45058421900307,
      "bestSolution_randSpin": 38.45058421900307,
      "with_spin": 43.05846299529523,
      "without_spin": 38.45058421900307
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 56.93773420465727,
      "bestSolution_spin0": 48.86269669734043,
      "bestSolution_spin1": 54.39146998770788,
      "bestSolution_randSpin": 54.39146998770788,
      "with_spin": 56.93773420465727,
      "without_spin": 54.39146998770788
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      56.329283416135155,
      44.772516521483396,
      55.67743340820933,
      56.74625298545917,
      47.58373749322319,
      60.93083587162417,
      35.09177162479998,
      53.818492221486515,
      43.05846299529523,
      56.93773420465727
    ],
    "bestSolution_spin0": [
      38.154337035114985,
      39.70716590421125,
      36.33647769110133,
      39.86010831788991,
      47.58373749322319,
      50.18789644304195,
      32.05796683433119,
      39.57399686404843,
      39.20981520241246,
      48.86269669734043
    ],
    "bestSolution_spin1": [
      41.328025659891715,
      40.533030697410716,
      36.98040226328703,
      43.89181702977511,
      44.67322122907169,
      51.67989576342978,
      29.464343128723375,
      42.148663919141285,
      38.45058421900307,
      54.39146998770788
    ],
    "bestSolution_randSpin": [
      38.154337035114985,
      39.70716590421125,
      36.33647769110133,
      43.89181702977511,
      44.67322122907169,
      50.18789644304195,
      29.464343128723375,
      39.57399686404843,
      38.45058421900307,
      54.39146998770788
    ]
  },
  "results_with_spin": [
    56.329283416135155,
    44.772516521483396,
    55.67743340820933,
    56.74625298545917,
    47.58373749322319,
    60.93083587162417,
    35.09177162479998,
    53.818492221486515,
    43.05846299529523,
    56.93773420465727
  ],
  "results_without_spin": [
    38.154337035114985,
    39.70716590421125,
    36.33647769110133,
    43.89181702977511,
    44.67322122907169,
    50.18789644304195,
    29.464343128723375,
    39.57399686404843,
    38.45058421900307,
    54.39146998770788
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 66.9690391646505,
      "bestSolution_spin0": 64.54528759144313,
      "bestSolution_spin1": 63.96212391182437,
      "bestSolution_randSpin": 63.96212391182437,
      "with_spin": 66.9690391646505,
      "without_spin": 63.96212391182437
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 58.76507437075002,
      "bestSolution_spin0": 47.62525267683825,
      "bestSolution_spin1": 46.83303560660375,
      "bestSolution_randSpin": 47.62525267683825,
      "with_spin": 58.76507437075002,
      "without_spin": 47.62525267683825
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 64.47470381151994,
      "bestSolution_spin0": 57.77830709192751,
      "bestSolution_spin1": 57.895437550093796,
      "bestSolution_randSpin": 57.77830709192751,
      "with_spin": 64.47470381151994,
      "without_spin": 57.77830709192751
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 20.554815619789085,
      "bestSolution_spin0": 18.3242037267817,
      "bestSolution_spin1": 16.892513262157433,
      "bestSolution_randSpin": 18.3242037267817,
      "with_spin": 20.554815619789085,
      "without_spin": 18.3242037267817
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 38.70240023481009,
      "bestSolution_spin0": 29.68036982684129,
      "bestSolution_spin1": 30.103775494484676,
      "bestSolution_randSpin": 29.68036982684129,
      "with_spin": 38.70240023481009,
      "without_spin": 29.68036982684129
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 36.697255684834175,
      "bestSolution_spin0": 29.706295056844564,
      "bestSolution_spin1": 27.976016774422522,
      "bestSolution_randSpin": 27.976016774422522,
      "with_spin": 36.697255684834175,
      "without_spin": 27.976016774422522
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 42.683478866864235,
      "bestSolution_spin0": 32.41571399543847,
      "bestSolution_spin1": 32.79121849960312,
      "bestSolution_randSpin": 32.41571399543847,
      "with_spin": 42.683478866864235,
      "without_spin": 32.41571399543847
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 49.70282141110118,
      "bestSolution_spin0": 44.12645661789175,
      "bestSolution_spin1": 37.016549351381144,
      "bestSolution_randSpin": 44.12645661789175,
      "with_spin": 49.70282141110118,
      "without_spin": 44.12645661789175
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 55.49851524918083,
      "bestSolution_spin0": 43.57784694853928,
      "bestSolution_spin1": 36.58006475385894,
      "bestSolution_randSpin": 36.58006475385894,
      "with_spin": 55.49851524918083,
      "without_spin": 36.58006475385894
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 46.644367840327774,
      "bestSolution_spin0": 33.83139644570338,
      "bestSolution_spin1": 39.068764633741964,
      "bestSolution_randSpin": 33.83139644570338,
      "with_spin": 46.644367840327774,
      "without_spin": 33.83139644570338
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      66.9690391646505,
      58.76507437075002,
      64.47470381151994,
      20.554815619789085,
      38.70240023481009,
      36.697255684834175,
      42.683478866864235,
      49.70282141110118,
      55.49851524918083,
      46.644367840327774
    ],
    "bestSolution_spin0": [
      64.54528759144313,
      47.62525267683825,
      57.77830709192751,
      18.3242037267817,
      29.68036982684129,
      29.706295056844564,
      32.41571399543847,
      44.12645661789175,
      43.57784694853928,
      33.83139644570338
    ],
    "bestSolution_spin1": [
      63.96212391182437,
      46.83303560660375,
      57.895437550093796,
      16.892513262157433,
      30.103775494484676,
      27.976016774422522,
      32.79121849960312,
      37.016549351381144,
      36.58006475385894,
      39.068764633741964
    ],
    "bestSolution_randSpin": [
      63.96212391182437,
      47.62525267683825,
      57.77830709192751,
      18.3242037267817,
      29.68036982684129,
      27.976016774422522,
      32.41571399543847,
      44.12645661789175,
      36.58006475385894,
      33.83139644570338
    ]
  },
  "results_with_spin": [
    66.9690391646505,
    58.76507437075002,
    64.47470381151994,
    20.554815619789085,
    38.70240023481009,
    36.697255684834175,
    42.683478866864235,
    49.70282141110118,
    55.49851524918083,
    46.644367840327774
  ],
  "results_without_spin": [
    63.96212391182437,
    47.62525267683825,
    57.77830709192751,
    18.3242037267817,
    29.68036982684129,
    27.976016774422522,
    32.41571399543847,
    44.12645661789175,
    36.58006475385894,
    33.83139644570338
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 36.724170120275566,
      "bestSolution_spin0": 32.61224117214088,
      "bestSolution_spin1": 29.2947537663111,
      "bestSolution_randSpin": 29.2947537663111,
      "with_spin": 36.724170120275566,
      "without_spin": 29.2947537663111
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 61.95441103315435,
      "bestSolution_spin0": 58.860779024658335,
      "bestSolution_spin1": 55.95892228667204,
      "bestSolution_randSpin": 55.95892228667204,
      "with_spin": 61.95441103315435,
      "without_spin": 55.95892228667204
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 50.008933504609615,
      "bestSolution_spin0": 44.59218168456191,
      "bestSolution_spin1": 44.746108322794555,
      "bestSolution_randSpin": 44.746108322794555,
      "with_spin": 50.008933504609615,
      "without_spin": 44.746108322794555
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 44.294667873946935,
      "bestSolution_spin0": 41.79042892897482,
      "bestSolution_spin1": 41.3938000645515,
      "bestSolution_randSpin": 41.3938000645515,
      "with_spin": 44.294667873946935,
      "without_spin": 41.3938000645515
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 69.57942758222912,
      "bestSolution_spin0": 57.24715846312433,
      "bestSolution_spin1": 59.20764044526778,
      "bestSolution_randSpin": 59.20764044526778,
      "with_spin": 69.57942758222912,
      "without_spin": 59.20764044526778
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 65.91830575154431,
      "bestSolution_spin0": 57.8866920666246,
      "bestSolution_spin1": 57.67028492022949,
      "bestSolution_randSpin": 57.67028492022949,
      "with_spin": 65.91830575154431,
      "without_spin": 57.67028492022949
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 52.89014610335179,
      "bestSolution_spin0": 38.63089058681352,
      "bestSolution_spin1": 40.6992875637693,
      "bestSolution_randSpin": 40.6992875637693,
      "with_spin": 52.89014610335179,
      "without_spin": 40.6992875637693
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 37.833548939497135,
      "bestSolution_spin0": 31.029013392489933,
      "bestSolution_spin1": 29.85778503986669,
      "bestSolution_randSpin": 29.85778503986669,
      "with_spin": 37.833548939497135,
      "without_spin": 29.85778503986669
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 69.26153706734257,
      "bestSolution_spin0": 59.609485742949985,
      "bestSolution_spin1": 62.440090936405355,
      "bestSolution_randSpin": 59.609485742949985,
      "with_spin": 69.26153706734257,
      "without_spin": 59.609485742949985
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 39.34117565719308,
      "bestSolution_spin0": 30.7008403064323,
      "bestSolution_spin1": 28.709039519364985,
      "bestSolution_randSpin": 28.709039519364985,
      "with_spin": 39.34117565719308,
      "without_spin": 28.709039519364985
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      36.724170120275566,
      61.95441103315435,
      50.008933504609615,
      44.294667873946935,
      69.57942758222912,
      65.91830575154431,
      52.89014610335179,
      37.833548939497135,
      69.26153706734257,
      39.34117565719308
    ],
    "bestSolution_spin0": [
      32.61224117214088,
      58.860779024658335,
      44.59218168456191,
      41.79042892897482,
      57.24715846312433,
      57.8866920666246,
      38.63089058681352,
      31.029013392489933,
      59.609485742949985,
      30.7008403064323
    ],
    "bestSolution_spin1": [
      29.2947537663111,
      55.95892228667204,
      44.746108322794555,
      41.3938000645515,
      59.20764044526778,
      57.67028492022949,
      40.6992875637693,
      29.85778503986669,
      62.440090936405355,
      28.709039519364985
    ],
    "bestSolution_randSpin": [
      29.2947537663111,
      55.95892228667204,
      44.746108322794555,
      41.3938000645515,
      59.20764044526778,
      57.67028492022949,
      40.6992875637693,
      29.85778503986669,
      59.609485742949985,
      28.709039519364985
    ]
  },
  "results_with_spin": [
    36.724170120275566,
    61.95441103315435,
    50.008933504609615,
    44.294667873946935,
    69.57942758222912,
    65.91830575154431,
    52.89014610335179,
    37.833548939497135,
    69.26153706734257,
    39.34117565719308
  ],
  "results_without_spin": [
    29.2947537663111,
    55.95892228667204,
    44.746108322794555,
    41.3938000645515,
    59.20764044526778,
    57.67028492022949,
    40.6992875637693,
    29.85778503986669,
    59.609485742949985,
    28.709039519364985
  ]
}

==> DataFinal/J_02_K_035/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 18.91932286476279,
      "bestSolution_spin0": 18.627048746398504,
      "bestSolution_spin1": 16.444895541313016,
      "bestSolution_randSpin": 16.444895541313016,
      "with_spin": 18.91932286476279,
      "without_spin": 16.444895541313016
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 35.578892086591075,
      "bestSolution_spin0": 35.578892086591075,
      "bestSolution_spin1": 33.67079788783892,
      "bestSolution_randSpin": 35.578892086591075,
      "with_spin": 35.578892086591075,
      "without_spin": 35.578892086591075
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 59.44625853503926,
      "bestSolution_spin0": 43.7428550537649,
      "bestSolution_spin1": 44.07808132842572,
      "bestSolution_randSpin": 43.7428550537649,
      "with_spin": 59.44625853503926,
      "without_spin": 43.7428550537649
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 44.55450705067154,
      "bestSolution_spin0": 36.000460453774416,
      "bestSolution_spin1": 37.420715316051044,
      "bestSolution_randSpin": 37.420715316051044,
      "with_spin": 44.55450705067154,
      "without_spin": 37.420715316051044
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 68.26036064560564,
      "bestSolution_spin0": 63.2906052055836,
      "bestSolution_spin1": 61.52971000075762,
      "bestSolution_randSpin": 63.2906052055836,
      "with_spin": 68.26036064560564,
      "without_spin": 63.2906052055836
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 55.94509239366506,
      "bestSolution_spin0": 46.799941193947404,
      "bestSolution_spin1": 43.419626891641016,
      "bestSolution_randSpin": 46.799941193947404,
      "with_spin": 55.94509239366506,
      "without_spin": 46.799941193947404
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 57.50420354343579,
      "bestSolution_spin0": 43.78011335624954,
      "bestSolution_spin1": 38.3393667450927,
      "bestSolution_randSpin": 43.78011335624954,
      "with_spin": 57.50420354343579,
      "without_spin": 43.78011335624954
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 55.88456887863629,
      "bestSolution_spin0": 49.896505526867514,
      "bestSolution_spin1": 47.08468875809052,
      "bestSolution_randSpin": 47.08468875809052,
      "with_spin": 55.88456887863629,
      "without_spin": 47.08468875809052
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 55.16810714910816,
      "bestSolution_spin0": 39.123007484949426,
      "bestSolution_spin1": 36.86944274652035,
      "bestSolution_randSpin": 36.86944274652035,
      "with_spin": 55.16810714910816,
      "without_spin": 36.86944274652035
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 52.93401680957576,
      "bestSolution_spin0": 48.986617876897036,
      "bestSolution_spin1": 49.72530134088986,
      "bestSolution_randSpin": 49.72530134088986,
      "with_spin": 52.93401680957576,
      "without_spin": 49.72530134088986
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      18.91932286476279,
      35.578892086591075,
      59.44625853503926,
      44.55450705067154,
      68.26036064560564,
      55.94509239366506,
      57.50420354343579,
      55.88456887863629,
      55.16810714910816,
      52.93401680957576
    ],
    "bestSolution_spin0": [
      18.627048746398504,
      35.578892086591075,
      43.7428550537649,
      36.000460453774416,
      63.2906052055836,
      46.799941193947404,
      43.78011335624954,
      49.896505526867514,
      39.123007484949426,
      48.986617876897036
    ],
    "bestSolution_spin1": [
      16.444895541313016,
      33.67079788783892,
      44.07808132842572,
      37.420715316051044,
      61.52971000075762,
      43.419626891641016,
      38.3393667450927,
      47.08468875809052,
      36.86944274652035,
      49.72530134088986
    ],
    "bestSolution_randSpin": [
      16.444895541313016,
      35.578892086591075,
      43.7428550537649,
      37.420715316051044,
      63.2906052055836,
      46.799941193947404,
      43.78011335624954,
      47.08468875809052,
      36.86944274652035,
      49.72530134088986
    ]
  },
  "results_with_spin": [
    18.91932286476279,
    35.578892086591075,
    59.44625853503926,
    44.55450705067154,
    68.26036064560564,
    55.94509239366506,
    57.50420354343579,
    55.88456887863629,
    55.16810714910816,
    52.93401680957576
  ],
  "results_without_spin": [
    16.444895541313016,
    35.578892086591075,
    43.7428550537649,
    37.420715316051044,
    63.2906052055836,
    46.799941193947404,
    43.78011335624954,
    47.08468875809052,
    36.86944274652035,
    49.72530134088986
  ]
}

==> DataFinal/J_02_K_035/merged/results.json <==
{
  "config": {
    "numSat": 2,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_02_K_035/chunks/chunk_001.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_002.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_003.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_004.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_005.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_006.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_007.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_008.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_009.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_010.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_011.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_012.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_013.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_014.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_015.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_016.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_017.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_018.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_019.json",
    "Data1/experiments/J_02_K_035/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      53.751315808759195,
      48.598250846603115,
      44.76140806167524,
      64.19041518536535,
      59.758103146161844,
      49.001101749644675,
      42.956519493546494,
      59.09096787945737,
      56.14014357766088,
      48.655544113468984,
      56.90267780551266,
      60.397059360802984,
      39.05925533893468,
      58.250638379058174,
      51.86470311054598,
      19.254777763672365,
      33.793255209209654,
      58.68130021851531,
      47.56134109819873,
      51.570719681634834,
      53.58797655093079,
      50.32768962427697,
      64.49821540779675,
      34.3556063631261,
      48.790142217654456,
      38.276390738165105,
      59.43338660024803,
      60.6614414980313,
      25.090977424705407,
      56.25679588205829,
      59.657149774427324,
      55.53090012517109,
      42.7559389760531,
      67.74377137666703,
      43.53094477065024,
      39.35616819697515,
      53.28643856256296,
      55.82569566040499,
      48.67004200405227,
      62.998081811494544,
      38.71483373292824,
      33.932269827633974,
      54.14870102871462,
      47.88440059007881,
      64.36608232773199,
      64.21338542867349,
      50.011493377532894,
      52.759120925708885,
      48.30336849074457,
      60.27739377861242,
      55.39221809848137,
      40.81911556770561,
      44.9880759656213,
      60.72737664257018,
      28.832101289469605,
      59.327061153801296,
      21.249853716826987,
      49.65712130804715,
      53.449926965123424,
      52.382091764608,
      60.73879831734788,
      54.5504867271881,
      64.65985683569048,
      45.837866013225444,
      50.9837555965092,
      61.375341352141525,
      56.92982761756166,
      51.152105921377284,
      21.721214154900935,
      64.11359763593666,
      45.2931283784093,
      19.95541471242744,
      45.04058172495106,
      59.59401070202584,
      24.625653352586273,
      24.043606028688597,
      24.051021948696363,
      62.64397249369591,
      62.4730945399441,
      56.84768019759808,
      45.19825663320166,
      53.451855526513576,
      22.83773453917854,
      37.74224724540857,
      60.90543682580072,
      34.99209179404859,
      52.43557159079592,
      56.2445549658742,
      44.452078529113706,
      70.70850962462909,
      20.11775651105962,
      58.20627790043418,
      55.46243767939158,
      46.112816822139166,
      62.04375712891518,
      62.77828816611564,
      52.22293017609594,
      56.820137853546676,
      58.00307887787723,
      51.38651797706554,
      64.56985255955681,
      64.2204345930438,
      49.788149266769246,
      61.39687112430978,
      62.175534944624005,
      65.4951406907909,
      53.58966419076364,
      36.970612438943306,
      63.458519918108365,
      26.797252411818228,
      61.27345948055934,
      35.619251917052615,
      20.75575130446215,
      37.417392570230014,
      57.64221597925017,
      62.16805243441959,
      34.235266300841836,
      52.687356861864735,
      47.49195548558483,
      56.79468911401187,
      64.17631783705902,
      45.195366829694905,
      68.78132860191684,
      45.144777115617124,
      58.25946135048832,
      52.089806922812855,
      50.51169195720335,
      56.59833525308262,
      39.87932422508674,
      33.92946339065556,
      58.81661834426226,
      52.559957436709595,
      61.061364918650376,
      59.797529263700696,
      65.96659867495401,
      71.0951559320706,
      35.808315916231244,
      28.520260596677673,
      48.872881857717275,
      31.329263659364802,
      57.014913761133165,
      62.817996852008925,
      47.914180885010005,
      23.55420332558392,
      51.2746011723661,
      42.641167629014994,
      22.48496479672433,
      60.02991534403162,
      55.23474338022724,
      57.5445314991936,
      52.274689726911724,
      68.94141520796285,
      62.26400142797458,
      58.05064106015151,
      31.58148998860425,
      39.9076824992051,
      61.53812993129538,
      52.199551819303956,
      19.269454036815805,
      42.98047901171352,
      56.329283416135155,
      44.772516521483396,
      55.67743340820933,
      56.74625298545917,
      47.58373749322319,
      60.93083587162417,
      35.09177162479998,
      53.818492221486515,
      43.05846299529523,
      56.93773420465727,
      66.9690391646505,
      58.76507437075002,
      64.47470381151994,
      20.554815619789085,
      38.70240023481009,
      36.697255684834175,
      42.683478866864235,
      49.70282141110118,
      55.49851524918083,
      46.644367840327774,
      36.724170120275566,
      61.95441103315435,
      50.008933504609615,
      44.294667873946935,
      69.57942758222912,
      65.91830575154431,
      52.89014610335179,
      37.833548939497135,
      69.26153706734257,
      39.34117565719308,
      18.91932286476279,
      35.578892086591075,
      59.44625853503926,
      44.55450705067154,
      68.26036064560564,
      55.94509239366506,
      57.50420354343579,
      55.88456887863629,
      55.16810714910816,
      52.93401680957576
    ],
    "bestSolution_spin0": [
      49.62885858912397,
      35.58684086827373,
      39.465814222917004,
      54.54832209667629,
      44.11634255722743,
      49.001101749644675,
      34.291960878326506,
      49.20280858239559,
      53.52762986666504,
      37.99600251938306,
      46.524512081410094,
      49.60828256041747,
      35.10669994731329,
      43.17839436054969,
      39.27975992722652,
      17.821416001058335,
      26.661443201326932,
      47.973902556556475,
      46.02816304160386,
      45.119968761628705,
      39.24112647504151,
      35.28966060582134,
      58.92398027098418,
      32.80006996282169,
      32.14213057284615,
      33.84535719875481,
      54.445547628287216,
      50.289043067039174,
      22.747223395329883,
      50.757310270532436,
      59.657149774427324,
      39.8348854100828,
      39.380216734663364,
      60.50540542491274,
      38.32870040863415,
      36.53614275926857,
      42.77338241195565,
      45.93974845759684,
      37.615271935632435,
      43.70256684349789,
      31.245716711285034,
      32.3941443934035,
      46.46959760876319,
      38.22586977274757,
      57.29503517250715,
      60.81049891590217,
      44.567742040571446,
      51.540437868757266,
      42.231848647548354,
      49.99608444189167,
      41.66642185629596,
      36.98226576157184,
      30.036726653899272,
      52.1989966911217,
      24.85698315137484,
      53.39811581245692,
      21.249853716826987,
      45.20949102968118,
      37.2975479487283,
      41.70697967482588,
      40.393183624865564,
      50.429724346840054,
      51.43991497766214,
      34.44634544292809,
      35.727098553532734,
      52.22411089723082,
      44.913395613602226,
      49.70937503599666,
      21.721214154900935,
      50.75334326320914,
      35.6180932027539,
      19.95541471242744,
      33.370092707944316,
      56.61805351553912,
      22.366942100560667,
      22.74595840224689,
      24.051021948696363,
      55.448083644359585,
      45.73856615554391,
      48.5238985164536,
      35.24563675060259,
      49.894346017543185,
      20.724194469534076,
      35.48034685279155,
      45.52552067380765,
      34.99209179404859,
      46.05099377707874,
      36.831555221343805,
      32.97674928370558,
      61.267331640570035,
      17.725036360925493,
      43.643713493022084,
      48.582242224279476,
      31.434515825491538,
      47.4692117653006,
      46.86190752597726,
      46.68940646618519,
      45.791974763712346,
      44.078860378490525,
      42.1190499223142,
      58.10979357601572,
      50.1906592600642,
      43.555247756382364,
      58.437526729948054,
      54.21686600723777,
      56.78301067344982,
      47.253242264944255,
      26.04798304356843,
      63.458519918108365,
      23.541344512502945,
      46.07069031259292,
      28.347878200831136,
      20.01081457832346,
      32.42695412497755,
      44.31743384514077,
      49.00272561522618,
      26.86623523952072,
      49.59664308459173,
      40.85520399359617,
      50.403637624232196,
      59.901291657678655,
      43.47681225237298,
      63.661074667710174,
      40.98600343486707,
      40.11578794907606,
      48.70861348467502,
      46.05765934545008,
      44.507111213865365,
      36.87687936347776,
      30.923461279785524,
      44.35805971764137,
      50.66831149772622,
      56.49414247272706,
      46.23348578098882,
      53.48853555049094,
      62.28951602269951,
      32.46514021288099,
      26.9545470068003,
      38.3581254632727,
      30.021123736274557,
      47.698450359826786,
      48.85294621899634,
      39.28014876545245,
      23.55420332558392,
      47.11748713612678,
      34.168491003821885,
      20.72434505681006,
      47.2168212724278,
      35.44382445811072,
      42.97835516597874,
      38.89316056510396,
      59.05382115233629,
      44.838707697702205,
      41.712363203180715,
      24.046943689573233,
      38.66162558816704,
      61.53812993129538,
      48.49627756273052,
      19.269454036815805,
      41.725509357952504,
      38.154337035114985,
      39.70716590421125,
      36.33647769110133,
      39.86010831788991,
      47.58373749322319,
      50.18789644304195,
      32.05796683433119,
      39.57399686404843,
      39.20981520241246,
      48.86269669734043,
      64.54528759144313,
      47.62525267683825,
      57.77830709192751,
      18.3242037267817,
      29.68036982684129,
      29.706295056844564,
      32.41571399543847,
      44.12645661789175,
      43.57784694853928,
      33.83139644570338,
      32.61224117214088,
      58.860779024658335,
      44.59218168456191,
      41.79042892897482,
      57.24715846312433,
      57.8866920666246,
      38.63089058681352,
      31.029013392489933,
      59.609485742949985,
      30.7008403064323,
      18.627048746398504,
      35.578892086591075,
      43.7428550537649,
      36.000460453774416,
      63.2906052055836,
      46.799941193947404,
      43.78011335624954,
      49.896505526867514,
      39.123007484949426,
      48.986617876897036
    ],
    "bestSolution_spin1": [
      46.455493140022675,
      38.88587297075698,
      36.610769136201405,
      46.6984592110504,
      45.7468885109913,
      44.06315479472992,
      34.221683859741674,
      50.022203217377886,
      52.64806917210186,
      35.75361022543128,
      45.08974744088388,
      43.796060866007,
      34.10994312687126,
      44.166533567199174,
      37.981939181925746,
      16.945461682377893,
      25.549565384396985,
      46.44042557001408,
      40.61856797290198,
      44.703906335174366,
      40.30514804086404,
      32.73448723082724,
      54.55472688714783,
      27.75264187564925,
      33.667390433661325,
      32.993800054962264,
      52.71573031696432,
      49.04614632247296,
      20.376834068453935,
      49.49435489366294,
      58.87538954659206,
      40.605157577908265,
      37.20116095062584,
      57.45721604533485,
      35.20514835842364,
      37.78884597402257,
      43.726246848154965,
      43.5634953324311,
      36.979541343039706,
      48.39424706611775,
      27.600144970167012,
      28.940224761804913,
      44.63749126685913,
      39.94060972105113,
      55.25000877292332,
      59.31993306925565,
      44.15920606808653,
      50.23621832180485,
      42.281143667831415,
      46.876063219113625,
      44.803500687618225,
      35.1841287521039,
      30.183393868684846,
      49.20090925780366,
      22.67940445427294,
      47.65128823990968,
      18.373963757451925,
      43.74832165049666,
      39.89275853758474,
      41.356965868743366,
      48.026496735324265,
      52.81491991558727,
      49.40792370369136,
      33.00701175919069,
      35.178115635718726,
      51.60258317445925,
      38.650789575442786,
      46.78425886987004,
      18.442927060553547,
      49.77129708410496,
      34.783526701493706,
      17.572530449997405,
      29.85088709723461,
      51.47130603876076,
      19.52502393456153,
      21.569656708892587,
      20.89280709922374,
      56.11024794074753,
      48.62921012266282,
      45.124459165474185,
      35.390825731887155,
      47.38776692340363,
      20.61475656587265,
      35.59681449938309,
      40.93084075077465,
      33.89645411412238,
      46.091994180588614,
      43.3492342361222,
      36.752443251899564,
      61.13438662745192,
      17.141962220590973,
      39.79589797856863,
      49.611619686042154,
      35.16563736703314,
      51.00031968908354,
      47.07578051979712,
      44.84193879369946,
      44.39784524693905,
      43.63318330601847,
      42.12009030382795,
      60.70866824111632,
      45.93362270641853,
      43.57410147574996,
      53.66252093685673,
      54.81783149913591,
      60.72052802976864,
      45.21008286233927,
      27.070353032107782,
      62.20317932911871,
      23.314685534679544,
      48.62781117150679,
      29.696908684895053,
      18.190183342259473,
      31.845430656040953,
      41.33459576254352,
      48.117998139319994,
      23.84513789911848,
      51.444544623971375,
      36.94179212234246,
      49.99093182092383,
      56.40795813094317,
      43.53846264691007,
      61.66506248535294,
      39.75633128707162,
      41.51805671679685,
      45.865099559452666,
      46.475742103393934,
      42.84158779408424,
      35.84943874464264,
      28.265989006300583,
      47.633021640245886,
      52.559957436709595,
      54.667172915866956,
      48.06056760212505,
      52.409242105553666,
      58.319017518860555,
      30.15632173420476,
      26.289545695807902,
      36.49892786824177,
      27.833376299544547,
      47.181981539084546,
      42.43862537822525,
      38.52984155013765,
      20.474245755657886,
      45.866515286630744,
      31.47294204929611,
      18.129049315073697,
      48.71895578267999,
      43.73959627959273,
      39.90967594040596,
      38.6651809305612,
      55.7089601482346,
      46.23680075673237,
      39.94552836018252,
      26.407543014671674,
      35.27221764049699,
      55.99490821114623,
      46.77936658527223,
      17.016394353038674,
      35.16503405560281,
      41.328025659891715,
      40.533030697410716,
      36.98040226328703,
      43.89181702977511,
      44.67322122907169,
      51.67989576342978,
      29.464343128723375,
      42.148663919141285,
      38.45058421900307,
      54.39146998770788,
      63.96212391182437,
      46.83303560660375,
      57.895437550093796,
      16.892513262157433,
      30.103775494484676,
      27.976016774422522,
      32.79121849960312,
      37.016549351381144,
      36.58006475385894,
      39.068764633741964,
      29.2947537663111,
      55.95892228667204,
      44.746108322794555,
      41.3938000645515,
      59.20764044526778,
      57.67028492022949,
      40.6992875637693,
      29.85778503986669,
      62.440090936405355,
      28.709039519364985,
      16.444895541313016,
      33.67079788783892,
      44.07808132842572,
      37.420715316051044,
      61.52971000075762,
      43.419626891641016,
      38.3393667450927,
      47.08468875809052,
      36.86944274652035,
      49.72530134088986
    ],
    "bestSolution_randSpin": [
      46.455493140022675,
      35.58684086827373,
      36.610769136201405,
      46.6984592110504,
      45.7468885109913,
      44.06315479472992,
      34.291960878326506,
      50.022203217377886,
      53.52762986666504,
      35.75361022543128,
      46.524512081410094,
      43.796060866007,
      34.10994312687126,
      43.17839436054969,
      37.981939181925746,
      16.945461682377893,
      26.661443201326932,
      47.973902556556475,
      40.61856797290198,
      44.703906335174366,
      40.30514804086404,
      35.28966060582134,
      54.55472688714783,
      27.75264187564925,
      32.14213057284615,
      32.993800054962264,
      52.71573031696432,
      50.289043067039174,
      20.376834068453935,
      50.757310270532436,
      58.87538954659206,
      40.605157577908265,
      39.380216734663364,
      57.45721604533485,
      35.20514835842364,
      36.53614275926857,
      43.726246848154965,
      45.93974845759684,
      37.615271935632435,
      43.70256684349789,
      27.600144970167012,
      28.940224761804913,
      44.63749126685913,
      38.22586977274757,
      57.29503517250715,
      59.31993306925565,
      44.15920606808653,
      51.540437868757266,
      42.231848647548354,
      46.876063219113625,
      41.66642185629596,
      36.98226576157184,
      30.183393868684846,
      52.1989966911217,
      24.85698315137484,
      47.65128823990968,
      21.249853716826987,
      45.20949102968118,
      37.2975479487283,
      41.70697967482588,
      40.393183624865564,
      50.429724346840054,
      49.40792370369136,
      33.00701175919069,
      35.727098553532734,
      52.22411089723082,
      44.913395613602226,
      49.70937503599666,
      18.442927060553547,
      49.77129708410496,
      34.783526701493706,
      17.572530449997405,
      33.370092707944316,
      51.47130603876076,
      19.52502393456153,
      22.74595840224689,
      24.051021948696363,
      56.11024794074753,
      45.73856615554391,
      48.5238985164536,
      35.390825731887155,
      47.38776692340363,
      20.724194469534076,
      35.48034685279155,
      40.93084075077465,
      34.99209179404859,
      46.091994180588614,
      36.831555221343805,
      36.752443251899564,
      61.13438662745192,
      17.725036360925493,
      39.79589797856863,
      49.611619686042154,
      31.434515825491538,
      47.4692117653006,
      46.86190752597726,
      44.84193879369946,
      45.791974763712346,
      44.078860378490525,
      42.12009030382795,
      60.70866824111632,
      45.93362270641853,
      43.57410147574996,
      58.437526729948054,
      54.21686600723777,
      56.78301067344982,
      45.21008286233927,
      27.070353032107782,
      62.20317932911871,
      23.541344512502945,
      46.07069031259292,
      29.696908684895053,
      20.01081457832346,
      32.42695412497755,
      41.33459576254352,
      49.00272561522618,
      23.84513789911848,
      49.59664308459173,
      36.94179212234246,
      49.99093182092383,
      59.901291657678655,
      43.47681225237298,
      61.66506248535294,
      39.75633128707162,
      41.51805671679685,
      45.865099559452666,
      46.475742103393934,
      42.84158779408424,
      35.84943874464264,
      28.265989006300583,
      44.35805971764137,
      50.66831149772622,
      54.667172915866956,
      48.06056760212505,
      52.409242105553666,
      58.319017518860555,
      30.15632173420476,
      26.289545695807902,
      36.49892786824177,
      30.021123736274557,
      47.181981539084546,
      42.43862537822525,
      39.28014876545245,
      20.474245755657886,
      45.866515286630744,
      34.168491003821885,
      18.129049315073697,
      47.2168212724278,
      35.44382445811072,
      39.90967594040596,
      38.6651809305612,
      59.05382115233629,
      46.23680075673237,
      39.94552836018252,
      24.046943689573233,
      38.66162558816704,
      61.53812993129538,
      48.49627756273052,
      17.016394353038674,
      35.16503405560281,
      38.154337035114985,
      39.70716590421125,
      36.33647769110133,
      43.89181702977511,
      44.67322122907169,
      50.18789644304195,
      29.464343128723375,
      39.57399686404843,
      38.45058421900307,
      54.39146998770788,
      63.96212391182437,
      47.62525267683825,
      57.77830709192751,
      18.3242037267817,
      29.68036982684129,
      27.976016774422522,
      32.41571399543847,
      44.12645661789175,
      36.58006475385894,
      33.83139644570338,
      29.2947537663111,
      55.95892228667204,
      44.746108322794555,
      41.3938000645515,
      59.20764044526778,
      57.67028492022949,
      40.6992875637693,
      29.85778503986669,
      59.609485742949985,
      28.709039519364985,
      16.444895541313016,
      35.578892086591075,
      43.7428550537649,
      37.420715316051044,
      63.2906052055836,
      46.799941193947404,
      43.78011335624954,
      47.08468875809052,
      36.86944274652035,
      49.72530134088986
    ]
  },
  "results_with_spin": [
    53.751315808759195,
    48.598250846603115,
    44.76140806167524,
    64.19041518536535,
    59.758103146161844,
    49.001101749644675,
    42.956519493546494,
    59.09096787945737,
    56.14014357766088,
    48.655544113468984,
    56.90267780551266,
    60.397059360802984,
    39.05925533893468,
    58.250638379058174,
    51.86470311054598,
    19.254777763672365,
    33.793255209209654,
    58.68130021851531,
    47.56134109819873,
    51.570719681634834,
    53.58797655093079,
    50.32768962427697,
    64.49821540779675,
    34.3556063631261,
    48.790142217654456,
    38.276390738165105,
    59.43338660024803,
    60.6614414980313,
    25.090977424705407,
    56.25679588205829,
    59.657149774427324,
    55.53090012517109,
    42.7559389760531,
    67.74377137666703,
    43.53094477065024,
    39.35616819697515,
    53.28643856256296,
    55.82569566040499,
    48.67004200405227,
    62.998081811494544,
    38.71483373292824,
    33.932269827633974,
    54.14870102871462,
    47.88440059007881,
    64.36608232773199,
    64.21338542867349,
    50.011493377532894,
    52.759120925708885,
    48.30336849074457,
    60.27739377861242,
    55.39221809848137,
    40.81911556770561,
    44.9880759656213,
    60.72737664257018,
    28.832101289469605,
    59.327061153801296,
    21.249853716826987,
    49.65712130804715,
    53.449926965123424,
    52.382091764608,
    60.73879831734788,
    54.5504867271881,
    64.65985683569048,
    45.837866013225444,
    50.9837555965092,
    61.375341352141525,
    56.92982761756166,
    51.152105921377284,
    21.721214154900935,
    64.11359763593666,
    45.2931283784093,
    19.95541471242744,
    45.04058172495106,
    59.59401070202584,
    24.625653352586273,
    24.043606028688597,
    24.051021948696363,
    62.64397249369591,
    62.4730945399441,
    56.84768019759808,
    45.19825663320166,
    53.451855526513576,
    22.83773453917854,
    37.74224724540857,
    60.90543682580072,
    34.99209179404859,
    52.43557159079592,
    56.2445549658742,
    44.452078529113706,
    70.70850962462909,
    20.11775651105962,
    58.20627790043418,
    55.46243767939158,
    46.112816822139166,
    62.04375712891518,
    62.77828816611564,
    52.22293017609594,
    56.820137853546676,
    58.00307887787723,
    51.38651797706554,
    64.56985255955681,
    64.2204345930438,
    49.788149266769246,
    61.39687112430978,
    62.175534944624005,
    65.4951406907909,
    53.58966419076364,
    36.970612438943306,
    63.458519918108365,
    26.797252411818228,
    61.27345948055934,
    35.619251917052615,
    20.75575130446215,
    37.417392570230014,
    57.64221597925017,
    62.16805243441959,
    34.235266300841836,
    52.687356861864735,
    47.49195548558483,
    56.79468911401187,
    64.17631783705902,
    45.195366829694905,
    68.78132860191684,
    45.144777115617124,
    58.25946135048832,
    52.089806922812855,
    50.51169195720335,
    56.59833525308262,
    39.87932422508674,
    33.92946339065556,
    58.81661834426226,
    52.559957436709595,
    61.061364918650376,
    59.797529263700696,
    65.96659867495401,
    71.0951559320706,
    35.808315916231244,
    28.520260596677673,
    48.872881857717275,
    31.329263659364802,
    57.014913761133165,
    62.817996852008925,
    47.914180885010005,
    23.55420332558392,
    51.2746011723661,
    42.641167629014994,
    22.48496479672433,
    60.02991534403162,
    55.23474338022724,
    57.5445314991936,
    52.274689726911724,
    68.94141520796285,
    62.26400142797458,
    58.05064106015151,
    31.58148998860425,
    39.9076824992051,
    61.53812993129538,
    52.199551819303956,
    19.269454036815805,
    42.98047901171352,
    56.329283416135155,
    44.772516521483396,
    55.67743340820933,
    56.74625298545917,
    47.58373749322319,
    60.93083587162417,
    35.09177162479998,
    53.818492221486515,
    43.05846299529523,
    56.93773420465727,
    66.9690391646505,
    58.76507437075002,
    64.47470381151994,
    20.554815619789085,
    38.70240023481009,
    36.697255684834175,
    42.683478866864235,
    49.70282141110118,
    55.49851524918083,
    46.644367840327774,
    36.724170120275566,
    61.95441103315435,
    50.008933504609615,
    44.294667873946935,
    69.57942758222912,
    65.91830575154431,
    52.89014610335179,
    37.833548939497135,
    69.26153706734257,
    39.34117565719308,
    18.91932286476279,
    35.578892086591075,
    59.44625853503926,
    44.55450705067154,
    68.26036064560564,
    55.94509239366506,
    57.50420354343579,
    55.88456887863629,
    55.16810714910816,
    52.93401680957576
  ],
  "results_without_spin": [
    46.455493140022675,
    35.58684086827373,
    36.610769136201405,
    46.6984592110504,
    45.7468885109913,
    44.06315479472992,
    34.291960878326506,
    50.022203217377886,
    53.52762986666504,
    35.75361022543128,
    46.524512081410094,
    43.796060866007,
    34.10994312687126,
    43.17839436054969,
    37.981939181925746,
    16.945461682377893,
    26.661443201326932,
    47.973902556556475,
    40.61856797290198,
    44.703906335174366,
    40.30514804086404,
    35.28966060582134,
    54.55472688714783,
    27.75264187564925,
    32.14213057284615,
    32.993800054962264,
    52.71573031696432,
    50.289043067039174,
    20.376834068453935,
    50.757310270532436,
    58.87538954659206,
    40.605157577908265,
    39.380216734663364,
    57.45721604533485,
    35.20514835842364,
    36.53614275926857,
    43.726246848154965,
    45.93974845759684,
    37.615271935632435,
    43.70256684349789,
    27.600144970167012,
    28.940224761804913,
    44.63749126685913,
    38.22586977274757,
    57.29503517250715,
    59.31993306925565,
    44.15920606808653,
    51.540437868757266,
    42.231848647548354,
    46.876063219113625,
    41.66642185629596,
    36.98226576157184,
    30.183393868684846,
    52.1989966911217,
    24.85698315137484,
    47.65128823990968,
    21.249853716826987,
    45.20949102968118,
    37.2975479487283,
    41.70697967482588,
    40.393183624865564,
    50.429724346840054,
    49.40792370369136,
    33.00701175919069,
    35.727098553532734,
    52.22411089723082,
    44.913395613602226,
    49.70937503599666,
    18.442927060553547,
    49.77129708410496,
    34.783526701493706,
    17.572530449997405,
    33.370092707944316,
    51.47130603876076,
    19.52502393456153,
    22.74595840224689,
    24.051021948696363,
    56.11024794074753,
    45.73856615554391,
    48.5238985164536,
    35.390825731887155,
    47.38776692340363,
    20.724194469534076,
    35.48034685279155,
    40.93084075077465,
    34.99209179404859,
    46.091994180588614,
    36.831555221343805,
    36.752443251899564,
    61.13438662745192,
    17.725036360925493,
    39.79589797856863,
    49.611619686042154,
    31.434515825491538,
    47.4692117653006,
    46.86190752597726,
    44.84193879369946,
    45.791974763712346,
    44.078860378490525,
    42.12009030382795,
    60.70866824111632,
    45.93362270641853,
    43.57410147574996,
    58.437526729948054,
    54.21686600723777,
    56.78301067344982,
    45.21008286233927,
    27.070353032107782,
    62.20317932911871,
    23.541344512502945,
    46.07069031259292,
    29.696908684895053,
    20.01081457832346,
    32.42695412497755,
    41.33459576254352,
    49.00272561522618,
    23.84513789911848,
    49.59664308459173,
    36.94179212234246,
    49.99093182092383,
    59.901291657678655,
    43.47681225237298,
    61.66506248535294,
    39.75633128707162,
    41.51805671679685,
    45.865099559452666,
    46.475742103393934,
    42.84158779408424,
    35.84943874464264,
    28.265989006300583,
    44.35805971764137,
    50.66831149772622,
    54.667172915866956,
    48.06056760212505,
    52.409242105553666,
    58.319017518860555,
    30.15632173420476,
    26.289545695807902,
    36.49892786824177,
    30.021123736274557,
    47.181981539084546,
    42.43862537822525,
    39.28014876545245,
    20.474245755657886,
    45.866515286630744,
    34.168491003821885,
    18.129049315073697,
    47.2168212724278,
    35.44382445811072,
    39.90967594040596,
    38.6651809305612,
    59.05382115233629,
    46.23680075673237,
    39.94552836018252,
    24.046943689573233,
    38.66162558816704,
    61.53812993129538,
    48.49627756273052,
    17.016394353038674,
    35.16503405560281,
    38.154337035114985,
    39.70716590421125,
    36.33647769110133,
    43.89181702977511,
    44.67322122907169,
    50.18789644304195,
    29.464343128723375,
    39.57399686404843,
    38.45058421900307,
    54.39146998770788,
    63.96212391182437,
    47.62525267683825,
    57.77830709192751,
    18.3242037267817,
    29.68036982684129,
    27.976016774422522,
    32.41571399543847,
    44.12645661789175,
    36.58006475385894,
    33.83139644570338,
    29.2947537663111,
    55.95892228667204,
    44.746108322794555,
    41.3938000645515,
    59.20764044526778,
    57.67028492022949,
    40.6992875637693,
    29.85778503986669,
    59.609485742949985,
    28.709039519364985,
    16.444895541313016,
    35.578892086591075,
    43.7428550537649,
    37.420715316051044,
    63.2906052055836,
    46.799941193947404,
    43.78011335624954,
    47.08468875809052,
    36.86944274652035,
    49.72530134088986
  ]
}


==> DataFinal/J_02_K_035/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1781674038852052,
        0.6057428351271633,
        0.7754559909401129
      ],
      "t_hat0": [
        -0.9579522358718988,
        -0.28689965720432825,
        0.0040125408495005396
      ],
      "name": "SAT-2",
      "azimuth_deg": 221.05252673834258,
      "elevation_deg": 56.511985753653775,
      "heading_deg": 92.03934044400148
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2034687131986519,
        0.5963621820252486,
        0.7765002450736054
      ],
      "t_hat0": [
        -0.695389486939068,
        0.470274847323197,
        -0.543392150688399
      ],
      "name": "SAT-2",
      "azimuth_deg": 186.83782532017108,
      "elevation_deg": 64.09724006423399,
      "heading_deg": 150.08770665714417
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18980661268649418,
        0.6024561690763838,
        0.7752548059330474
      ],
      "t_hat0": [
        0.42043251789207425,
        0.7634237354112141,
        -0.49032713376858844
      ],
      "name": "SAT-2",
      "azimuth_deg": 207.59347436874427,
      "elevation_deg": 60.21021002492763,
      "heading_deg": 220.63185189216117
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09513072517107754,
        0.5969465331998915,
        0.7966209773970654
      ],
      "t_hat0": [
        0.841169975369129,
        0.4761486223452081,
        -0.2563504670880464
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.05936323785687,
      "elevation_deg": 32.18319494277965,
      "heading_deg": 253.2454999339906
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23370328429039688,
        0.5610528685312522,
        0.7941048127449772
      ],
      "t_hat0": [
        -0.6539694742741466,
        -0.6950850364576758,
        0.29863140961765533
      ],
      "name": "SAT-2",
      "azimuth_deg": 98.96774945684034,
      "elevation_deg": 63.14046635162307,
      "heading_deg": 58.08285681468893
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2633797962159143,
        0.5653568256220807,
        0.7816666442082506
      ],
      "t_hat0": [
        -0.7880385227865929,
        0.34128397042679065,
        -0.5123675810724662
      ],
      "name": "SAT-2",
      "azimuth_deg": 111.22552035460077,
      "elevation_deg": 46.40460297182655,
      "heading_deg": 140.93640664837326
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.178380297771581,
        0.5711056332749216,
        0.8012607721638275
      ],
      "t_hat0": [
        0.7942446777135745,
        0.5642583454694283,
        -0.225361734754957
      ],
      "name": "SAT-2",
      "azimuth_deg": 286.5745554684963,
      "elevation_deg": 74.42509521158777,
      "heading_deg": 249.58305025492245
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24383865647720263,
        0.5105700344956197,
        0.8245368090525338
      ],
      "t_hat0": [
        -0.1479965524755194,
        -0.8598313645325498,
        0.4886584134356579
      ],
      "name": "SAT-2",
      "azimuth_deg": 52.51353927326778,
      "elevation_deg": 41.52520816001746,
      "heading_deg": 25.271233913318284
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18021923285134128,
        0.588241293850814,
        0.7883484054142524
      ],
      "t_hat0": [
        0.20265456209272723,
        -0.7620715450354095,
        0.6149618595574435
      ],
      "name": "SAT-2",
      "azimuth_deg": 236.655755510389,
      "elevation_deg": 68.87309529769055,
      "heading_deg": 3.6210239917713904
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12004269059716213,
        0.5538227190901106,
        0.8239357670679375
      ],
      "t_hat0": [
        -0.99018135760928,
        -0.006911983598894457,
        -0.1396177049151424
      ],
      "name": "SAT-2",
      "azimuth_deg": 304.94387575661295,
      "elevation_deg": 39.61800488594895,
      "heading_deg": 110.23980913011884
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24904901057452972,
        0.6175179301091693,
        0.7460872578495995
      ],
      "t_hat0": [
        -0.6747454161016753,
        0.4419969673028546,
        -0.5910645517579755
      ],
      "name": "SAT-2",
      "azimuth_deg": 158.6555530713903,
      "elevation_deg": 38.37338436278549,
      "heading_deg": 150.7438096386681
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24328252801024952,
        0.5413117333626495,
        0.8048572661589546
      ],
      "t_hat0": [
        0.8331655494564718,
        -0.3082452229167094,
        0.4591514453292331
      ],
      "name": "SAT-2",
      "azimuth_deg": 75.80106673330674,
      "elevation_deg": 53.24105460988889,
      "heading_deg": 316.8810109197355
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11419504841853736,
        0.5450545154109846,
        0.8305871815449507
      ],
      "t_hat0": [
        -0.7770860722258252,
        0.4718760455172417,
        -0.41649757984849073
      ],
      "name": "SAT-2",
      "azimuth_deg": 310.16576382552347,
      "elevation_deg": 36.30178837259169,
      "heading_deg": 144.76277963947314
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13679236805556394,
        0.5357698758866883,
        0.8332097503834877
      ],
      "t_hat0": [
        0.6867441593314155,
        0.6574720865363468,
        -0.3100208300255482
      ],
      "name": "SAT-2",
      "azimuth_deg": 323.232671793035,
      "elevation_deg": 41.72357521499256,
      "heading_deg": 240.18946567046865
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17070005940091892,
        0.5822242348150176,
        0.7949065543286142
      ],
      "t_hat0": [
        -0.9503573042946966,
        0.11572177947260755,
        -0.2888415896809369
      ],
      "name": "SAT-2",
      "azimuth_deg": 261.79817556057054,
      "elevation_deg": 67.03441307984532,
      "heading_deg": 120.92643495978172
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17398207992009043,
        0.605470858356684,
        0.7766178439538328
      ],
      "t_hat0": [
        -0.13669741235297408,
        0.7661609317138831,
        -0.6279420707129884
      ],
      "name": "SAT-2",
      "azimuth_deg": 226.04531727381104,
      "elevation_deg": 55.832085864013024,
      "heading_deg": 187.28607331298358
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24012968385425992,
        0.5785221909994339,
        0.779518960291068
      ],
      "t_hat0": [
        -0.5119817489684588,
        0.6067713214755975,
        -0.6080322788783135
      ],
      "name": "SAT-2",
      "azimuth_deg": 128.9209881645151,
      "elevation_deg": 56.93904170065607,
      "heading_deg": 163.71619367827003
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10223085979242752,
        0.5608566442472912,
        0.821576944606997
      ],
      "t_hat0": [
        -0.9864573266867921,
        0.04933119667139092,
        -0.15642370555934323
      ],
      "name": "SAT-2",
      "azimuth_deg": 297.65074813249385,
      "elevation_deg": 34.42104417390796,
      "heading_deg": 113.45607849464261
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23404550895767906,
        0.5921436960425015,
        0.7710956769259354
      ],
      "t_hat0": [
        -0.36991566954091837,
        0.6792345095344019,
        -0.633879230205293
      ],
      "name": "SAT-2",
      "azimuth_deg": 148.81320449195732,
      "elevation_deg": 54.891751260997495,
      "heading_deg": 172.98494131387386
    }
  ]
}

==> DataFinal/J_02_K_035/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16926216119292603,
        0.5597261544000176,
        0.8112070961652564
      ],
      "t_hat0": [
        0.9468691846476648,
        0.320741554214585,
        -0.02374031517648817
      ],
      "name": "SAT-2",
      "azimuth_deg": 313.23234807815675,
      "elevation_deg": 65.31575599721319,
      "heading_deg": 269.82406725649395
    }
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 57.58411898051099,
      "bestSolution_spin0": 51.43739668718925,
      "bestSolution_spin1": 48.133491718814255,
      "bestSolution_randSpin": 48.133491718814255,
      "with_spin": 57.58411898051099,
      "without_spin": 48.133491718814255
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 50.94965834872107,
      "bestSolution_spin0": 38.67387136696092,
      "bestSolution_spin1": 37.67702749508887,
      "bestSolution_randSpin": 38.67387136696092,
      "with_spin": 50.94965834872107,
      "without_spin": 38.67387136696092
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.32486148932608,
      "bestSolution_spin0": 41.812491709746624,
      "bestSolution_spin1": 40.701647478269024,
      "bestSolution_randSpin": 40.701647478269024,
      "with_spin": 45.32486148932608,
      "without_spin": 40.701647478269024
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 63.514115504414455,
      "bestSolution_spin0": 54.24325575274627,
      "bestSolution_spin1": 51.52663448896378,
      "bestSolution_randSpin": 51.52663448896378,
      "with_spin": 63.514115504414455,
      "without_spin": 51.52663448896378
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 63.00712936771988,
      "bestSolution_spin0": 47.92420500141335,
      "bestSolution_spin1": 49.10773328620585,
      "bestSolution_randSpin": 49.10773328620585,
      "with_spin": 63.00712936771988,
      "without_spin": 49.10773328620585
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 53.62768366527854,
      "bestSolution_spin0": 51.18925324911839,
      "bestSolution_spin1": 49.54258276679076,
      "bestSolution_randSpin": 49.54258276679076,
      "with_spin": 53.62768366527854,
      "without_spin": 49.54258276679076
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 44.016722067606366,
      "bestSolution_spin0": 34.213072808654616,
      "bestSolution_spin1": 36.53258184459491,
      "bestSolution_randSpin": 34.213072808654616,
      "with_spin": 44.016722067606366,
      "without_spin": 34.213072808654616
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 62.80868067043399,
      "bestSolution_spin0": 52.94522050859012,
      "bestSolution_spin1": 50.98542426739697,
      "bestSolution_randSpin": 50.98542426739697,
      "with_spin": 62.80868067043399,
      "without_spin": 50.98542426739697
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 67.23967790852566,
      "bestSolution_spin0": 55.2735071124598,
      "bestSolution_spin1": 58.92936102487663,
      "bestSolution_randSpin": 55.2735071124598,
      "with_spin": 67.23967790852566,
      "without_spin": 55.2735071124598
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 49.849157591860944,
      "bestSolution_spin0": 35.951245984993015,
      "bestSolution_spin1": 37.11739605695756,
      "bestSolution_randSpin": 37.11739605695756,
      "with_spin": 49.849157591860944,
      "without_spin": 37.11739605695756
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      57.58411898051099,
      50.94965834872107,
      45.32486148932608,
      63.514115504414455,
      63.00712936771988,
      53.62768366527854,
      44.016722067606366,
      62.80868067043399,
      67.23967790852566,
      49.849157591860944
    ],
    "bestSolution_spin0": [
      51.43739668718925,
      38.67387136696092,
      41.812491709746624,
      54.24325575274627,
      47.92420500141335,
      51.18925324911839,
      34.213072808654616,
      52.94522050859012,
      55.2735071124598,
      35.951245984993015
    ],
    "bestSolution_spin1": [
      48.133491718814255,
      37.67702749508887,
      40.701647478269024,
      51.52663448896378,
      49.10773328620585,
      49.54258276679076,
      36.53258184459491,
      50.98542426739697,
      58.92936102487663,
      37.11739605695756
    ],
    "bestSolution_randSpin": [
      48.133491718814255,
      38.67387136696092,
      40.701647478269024,
      51.52663448896378,
      49.10773328620585,
      49.54258276679076,
      34.213072808654616,
      50.98542426739697,
      55.2735071124598,
      37.11739605695756
    ]
  },
  "results_with_spin": [
    57.58411898051099,
    50.94965834872107,
    45.32486148932608,
    63.514115504414455,
    63.00712936771988,
    53.62768366527854,
    44.016722067606366,
    62.80868067043399,
    67.23967790852566,
    49.849157591860944
  ],
  "results_without_spin": [
    48.133491718814255,
    38.67387136696092,
    40.701647478269024,
    51.52663448896378,
    49.10773328620585,
    49.54258276679076,
    34.213072808654616,
    50.98542426739697,
    55.2735071124598,
    37.11739605695756
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 62.20102830953093,
      "bestSolution_spin0": 51.083287262338416,
      "bestSolution_spin1": 47.201747340267545,
      "bestSolution_randSpin": 51.083287262338416,
      "with_spin": 62.20102830953093,
      "without_spin": 51.083287262338416
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 61.28072153804724,
      "bestSolution_spin0": 51.86733307940736,
      "bestSolution_spin1": 48.61816757903041,
      "bestSolution_randSpin": 48.61816757903041,
      "with_spin": 61.28072153804724,
      "without_spin": 48.61816757903041
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 43.80509144678915,
      "bestSolution_spin0": 38.10989777184885,
      "bestSolution_spin1": 37.83135560617964,
      "bestSolution_randSpin": 37.83135560617964,
      "with_spin": 43.80509144678915,
      "without_spin": 37.83135560617964
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 62.02092576407328,
      "bestSolution_spin0": 44.385191015075215,
      "bestSolution_spin1": 45.80399670318769,
      "bestSolution_randSpin": 44.385191015075215,
      "with_spin": 62.02092576407328,
      "without_spin": 44.385191015075215
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 52.76829128860907,
      "bestSolution_spin0": 43.74299332996539,
      "bestSolution_spin1": 41.29819021645888,
      "bestSolution_randSpin": 41.29819021645888,
      "with_spin": 52.76829128860907,
      "without_spin": 41.29819021645888
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 19.378970569157147,
      "bestSolution_spin0": 18.372196950541294,
      "bestSolution_spin1": 16.874711209082793,
      "bestSolution_randSpin": 16.874711209082793,
      "with_spin": 19.378970569157147,
      "without_spin": 16.874711209082793
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 33.21739725164313,
      "bestSolution_spin0": 27.87667053136478,
      "bestSolution_spin1": 26.989238991705918,
      "bestSolution_randSpin": 27.87667053136478,
      "with_spin": 33.21739725164313,
      "without_spin": 27.87667053136478
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 61.137984520340524,
      "bestSolution_spin0": 47.046674658298876,
      "bestSolution_spin1": 44.63897714445163,
      "bestSolution_randSpin": 47.046674658298876,
      "with_spin": 61.137984520340524,
      "without_spin": 47.046674658298876
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 52.18944943329295,
      "bestSolution_spin0": 46.86156086965815,
      "bestSolution_spin1": 47.59154927177181,
      "bestSolution_randSpin": 47.59154927177181,
      "with_spin": 52.18944943329295,
      "without_spin": 47.59154927177181
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 49.87785926861265,
      "bestSolution_spin0": 48.51139257723166,
      "bestSolution_spin1": 43.57105843102764,
      "bestSolution_randSpin": 43.57105843102764,
      "with_spin": 49.87785926861265,
      "without_spin": 43.57105843102764
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      62.20102830953093,
      61.28072153804724,
      43.80509144678915,
      62.02092576407328,
      52.76829128860907,
      19.378970569157147,
      33.21739725164313,
      61.137984520340524,
      52.18944943329295,
      49.87785926861265
    ],
    "bestSolution_spin0": [
      51.083287262338416,
      51.86733307940736,
      38.10989777184885,
      44.385191015075215,
      43.74299332996539,
      18.372196950541294,
      27.87667053136478,
      47.046674658298876,
      46.86156086965815,
      48.51139257723166
    ],
    "bestSolution_spin1": [
      47.201747340267545,
      48.61816757903041,
      37.83135560617964,
      45.80399670318769,
      41.29819021645888,
      16.874711209082793,
      26.989238991705918,
      44.63897714445163,
      47.59154927177181,
      43.57105843102764
    ],
    "bestSolution_randSpin": [
      51.083287262338416,
      48.61816757903041,
      37.83135560617964,
      44.385191015075215,
      41.29819021645888,
      16.874711209082793,
      27.87667053136478,
      47.046674658298876,
      47.59154927177181,
      43.57105843102764
    ]
  },
  "results_with_spin": [
    62.20102830953093,
    61.28072153804724,
    43.80509144678915,
    62.02092576407328,
    52.76829128860907,
    19.378970569157147,
    33.21739725164313,
    61.137984520340524,
    52.18944943329295,
    49.87785926861265
  ],
  "results_without_spin": [
    51.083287262338416,
    48.61816757903041,
    37.83135560617964,
    44.385191015075215,
    41.29819021645888,
    16.874711209082793,
    27.87667053136478,
    47.046674658298876,
    47.59154927177181,
    43.57105843102764
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 58.70770405768316,
      "bestSolution_spin0": 44.662534233989795,
      "bestSolution_spin1": 42.08983745682788,
      "bestSolution_randSpin": 42.08983745682788,
      "with_spin": 58.70770405768316,
      "without_spin": 42.08983745682788
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 50.67411605812272,
      "bestSolution_spin0": 35.18006945888295,
      "bestSolution_spin1": 34.16079550919825,
      "bestSolution_randSpin": 35.18006945888295,
      "with_spin": 50.67411605812272,
      "without_spin": 35.18006945888295
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 66.59129852741805,
      "bestSolution_spin0": 61.48215720053555,
      "bestSolution_spin1": 58.94981704157182,
      "bestSolution_randSpin": 58.94981704157182,
      "with_spin": 66.59129852741805,
      "without_spin": 58.94981704157182
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 35.26030921564592,
      "bestSolution_spin0": 32.536502701564345,
      "bestSolution_spin1": 31.435738649092833,
      "bestSolution_randSpin": 31.435738649092833,
      "with_spin": 35.26030921564592,
      "without_spin": 31.435738649092833
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 48.79454052056283,
      "bestSolution_spin0": 34.01050023152405,
      "bestSolution_spin1": 36.57056786953606,
      "bestSolution_randSpin": 34.01050023152405,
      "with_spin": 48.79454052056283,
      "without_spin": 34.01050023152405
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 41.249229040989036,
      "bestSolution_spin0": 35.28173790276616,
      "bestSolution_spin1": 35.78690484988236,
      "bestSolution_randSpin": 35.78690484988236,
      "with_spin": 41.249229040989036,
      "without_spin": 35.78690484988236
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 69.20515112346723,
      "bestSolution_spin0": 58.80009491253198,
      "bestSolution_spin1": 58.02260686516751,
      "bestSolution_randSpin": 58.02260686516751,
      "with_spin": 69.20515112346723,
      "without_spin": 58.02260686516751
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 66.2867336144371,
      "bestSolution_spin0": 52.43253254289975,
      "bestSolution_spin1": 53.948567583536466,
      "bestSolution_randSpin": 52.43253254289975,
      "with_spin": 66.2867336144371,
      "without_spin": 52.43253254289975
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 24.38351469305515,
      "bestSolution_spin0": 24.38351469305515,
      "bestSolution_spin1": 21.093142709626655,
      "bestSolution_randSpin": 21.093142709626655,
      "with_spin": 24.38351469305515,
      "without_spin": 21.093142709626655
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 60.62196868484722,
      "bestSolution_spin0": 54.48502848729177,
      "bestSolution_spin1": 55.875727363860825,
      "bestSolution_randSpin": 54.48502848729177,
      "with_spin": 60.62196868484722,
      "without_spin": 54.48502848729177
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      58.70770405768316,
      50.67411605812272,
      66.59129852741805,
      35.26030921564592,
      48.79454052056283,
      41.249229040989036,
      69.20515112346723,
      66.2867336144371,
      24.38351469305515,
      60.62196868484722
    ],
    "bestSolution_spin0": [
      44.662534233989795,
      35.18006945888295,
      61.48215720053555,
      32.536502701564345,
      34.01050023152405,
      35.28173790276616,
      58.80009491253198,
      52.43253254289975,
      24.38351469305515,
      54.48502848729177
    ],
    "bestSolution_spin1": [
      42.08983745682788,
      34.16079550919825,
      58.94981704157182,
      31.435738649092833,
      36.57056786953606,
      35.78690484988236,
      58.02260686516751,
      53.948567583536466,
      21.093142709626655,
      55.875727363860825
    ],
    "bestSolution_randSpin": [
      42.08983745682788,
      35.18006945888295,
      58.94981704157182,
      31.435738649092833,
      34.01050023152405,
      35.78690484988236,
      58.02260686516751,
      52.43253254289975,
      21.093142709626655,
      54.48502848729177
    ]
  },
  "results_with_spin": [
    58.70770405768316,
    50.67411605812272,
    66.59129852741805,
    35.26030921564592,
    48.79454052056283,
    41.249229040989036,
    69.20515112346723,
    66.2867336144371,
    24.38351469305515,
    60.62196868484722
  ],
  "results_without_spin": [
    42.08983745682788,
    35.18006945888295,
    58.94981704157182,
    31.435738649092833,
    34.01050023152405,
    35.78690484988236,
    58.02260686516751,
    52.43253254289975,
    21.093142709626655,
    54.48502848729177
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 64.30227360886067,
      "bestSolution_spin0": 61.527282331584594,
      "bestSolution_spin1": 60.367471180571066,
      "bestSolution_randSpin": 60.367471180571066,
      "with_spin": 64.30227360886067,
      "without_spin": 60.367471180571066
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 57.59188659404514,
      "bestSolution_spin0": 44.625022239982215,
      "bestSolution_spin1": 43.752405904376445,
      "bestSolution_randSpin": 43.752405904376445,
      "with_spin": 57.59188659404514,
      "without_spin": 43.752405904376445
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.161295706388614,
      "bestSolution_spin0": 37.406280578104756,
      "bestSolution_spin1": 34.785272065743875,
      "bestSolution_randSpin": 37.406280578104756,
      "with_spin": 45.161295706388614,
      "without_spin": 37.406280578104756
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 70.76445773742473,
      "bestSolution_spin0": 60.22942418948105,
      "bestSolution_spin1": 63.33687534725029,
      "bestSolution_randSpin": 63.33687534725029,
      "with_spin": 70.76445773742473,
      "without_spin": 63.33687534725029
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 42.91089282972672,
      "bestSolution_spin0": 40.07781109587637,
      "bestSolution_spin1": 38.799097431164476,
      "bestSolution_randSpin": 38.799097431164476,
      "with_spin": 42.91089282972672,
      "without_spin": 38.799097431164476
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 42.83448501916581,
      "bestSolution_spin0": 42.83448501916581,
      "bestSolution_spin1": 39.57751066738236,
      "bestSolution_randSpin": 42.83448501916581,
      "with_spin": 42.83448501916581,
      "without_spin": 42.83448501916581
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 62.460441264484714,
      "bestSolution_spin0": 48.019154017887594,
      "bestSolution_spin1": 47.434727403002455,
      "bestSolution_randSpin": 47.434727403002455,
      "with_spin": 62.460441264484714,
      "without_spin": 47.434727403002455
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 58.846481448527555,
      "bestSolution_spin0": 48.488272578977735,
      "bestSolution_spin1": 45.810323138486275,
      "bestSolution_randSpin": 48.488272578977735,
      "with_spin": 58.846481448527555,
      "without_spin": 48.488272578977735
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 52.22537860900472,
      "bestSolution_spin0": 42.95125395219103,
      "bestSolution_spin1": 41.21312750247385,
      "bestSolution_randSpin": 42.95125395219103,
      "with_spin": 52.22537860900472,
      "without_spin": 42.95125395219103
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 62.943638344873044,
      "bestSolution_spin0": 43.941301983564784,
      "bestSolution_spin1": 45.63895722642386,
      "bestSolution_randSpin": 43.941301983564784,
      "with_spin": 62.943638344873044,
      "without_spin": 43.941301983564784
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      64.30227360886067,
      57.59188659404514,
      45.161295706388614,
      70.76445773742473,
      42.91089282972672,
      42.83448501916581,
      62.460441264484714,
      58.846481448527555,
      52.22537860900472,
      62.943638344873044
    ],
    "bestSolution_spin0": [
      61.527282331584594,
      44.625022239982215,
      37.406280578104756,
      60.22942418948105,
      40.07781109587637,
      42.83448501916581,
      48.019154017887594,
      48.488272578977735,
      42.95125395219103,
      43.941301983564784
    ],
    "bestSolution_spin1": [
      60.367471180571066,
      43.752405904376445,
      34.785272065743875,
      63.33687534725029,
      38.799097431164476,
      39.57751066738236,
      47.434727403002455,
      45.810323138486275,
      41.21312750247385,
      45.63895722642386
    ],
    "bestSolution_randSpin": [
      60.367471180571066,
      43.752405904376445,
      37.406280578104756,
      63.33687534725029,
      38.799097431164476,
      42.83448501916581,
      47.434727403002455,
      48.488272578977735,
      42.95125395219103,
      43.941301983564784
    ]
  },
  "results_with_spin": [
    64.30227360886067,
    57.59188659404514,
    45.161295706388614,
    70.76445773742473,
    42.91089282972672,
    42.83448501916581,
    62.460441264484714,
    58.846481448527555,
    52.22537860900472,
    62.943638344873044
  ],
  "results_without_spin": [
    60.367471180571066,
    43.752405904376445,
    37.406280578104756,
    63.33687534725029,
    38.799097431164476,
    42.83448501916581,
    47.434727403002455,
    48.488272578977735,
    42.95125395219103,
    43.941301983564784
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 42.30511055412502,
      "bestSolution_spin0": 34.14162946747187,
      "bestSolution_spin1": 31.774343537048164,
      "bestSolution_randSpin": 31.774343537048164,
      "with_spin": 42.30511055412502,
      "without_spin": 31.774343537048164
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 36.83651328297158,
      "bestSolution_spin0": 31.777420889964084,
      "bestSolution_spin1": 30.73379524399941,
      "bestSolution_randSpin": 30.73379524399941,
      "with_spin": 36.83651328297158,
      "without_spin": 30.73379524399941
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 56.866994592755574,
      "bestSolution_spin0": 47.23244625421221,
      "bestSolution_spin1": 46.59077986770954,
      "bestSolution_randSpin": 46.59077986770954,
      "with_spin": 56.866994592755574,
      "without_spin": 46.59077986770954
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 48.18128163828664,
      "bestSolution_spin0": 40.16609376510898,
      "bestSolution_spin1": 38.28910325227807,
      "bestSolution_randSpin": 40.16609376510898,
      "with_spin": 48.18128163828664,
      "without_spin": 40.16609376510898
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 65.89940361561708,
      "bestSolution_spin0": 58.322544975591946,
      "bestSolution_spin1": 54.36592981653652,
      "bestSolution_randSpin": 58.322544975591946,
      "with_spin": 65.89940361561708,
      "without_spin": 58.322544975591946
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 69.77521847038926,
      "bestSolution_spin0": 63.54024933400585,
      "bestSolution_spin1": 62.77447023911093,
      "bestSolution_randSpin": 62.77447023911093,
      "with_spin": 69.77521847038926,
      "without_spin": 62.77447023911093
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 50.203379545158214,
      "bestSolution_spin0": 47.973819019562434,
      "bestSolution_spin1": 47.70525806040916,
      "bestSolution_randSpin": 47.70525806040916,
      "with_spin": 50.203379545158214,
      "without_spin": 47.70525806040916
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 51.337470500111245,
      "bestSolution_spin0": 50.449329575389896,
      "bestSolution_spin1": 51.164089043967394,
      "bestSolution_randSpin": 50.449329575389896,
      "with_spin": 51.337470500111245,
      "without_spin": 50.449329575389896
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.716167192337025,
      "bestSolution_spin0": 44.225603375145994,
      "bestSolution_spin1": 46.475600529761245,
      "bestSolution_randSpin": 44.225603375145994,
      "with_spin": 47.716167192337025,
      "without_spin": 44.225603375145994
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 65.76074189831635,
      "bestSolution_spin0": 53.82146134478516,
      "bestSolution_spin1": 49.913622106244055,
      "bestSolution_randSpin": 49.913622106244055,
      "with_spin": 65.76074189831635,
      "without_spin": 49.913622106244055
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      42.30511055412502,
      36.83651328297158,
      56.866994592755574,
      48.18128163828664,
      65.89940361561708,
      69.77521847038926,
      50.203379545158214,
      51.337470500111245,
      47.716167192337025,
      65.76074189831635
    ],
    "bestSolution_spin0": [
      34.14162946747187,
      31.777420889964084,
      47.23244625421221,
      40.16609376510898,
      58.322544975591946,
      63.54024933400585,
      47.973819019562434,
      50.449329575389896,
      44.225603375145994,
      53.82146134478516
    ],
    "bestSolution_spin1": [
      31.774343537048164,
      30.73379524399941,
      46.59077986770954,
      38.28910325227807,
      54.36592981653652,
      62.77447023911093,
      47.70525806040916,
      51.164089043967394,
      46.475600529761245,
      49.913622106244055
    ],
    "bestSolution_randSpin": [
      31.774343537048164,
      30.73379524399941,
      46.59077986770954,
      40.16609376510898,
      58.322544975591946,
      62.77447023911093,
      47.70525806040916,
      50.449329575389896,
      44.225603375145994,
      49.913622106244055
    ]
  },
  "results_with_spin": [
    42.30511055412502,
    36.83651328297158,
    56.866994592755574,
    48.18128163828664,
    65.89940361561708,
    69.77521847038926,
    50.203379545158214,
    51.337470500111245,
    47.716167192337025,
    65.76074189831635
  ],
  "results_without_spin": [
    31.774343537048164,
    30.73379524399941,
    46.59077986770954,
    40.16609376510898,
    58.322544975591946,
    62.77447023911093,
    47.70525806040916,
    50.449329575389896,
    44.225603375145994,
    49.913622106244055
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 59.98333039946565,
      "bestSolution_spin0": 40.577052078201675,
      "bestSolution_spin1": 43.25498127179584,
      "bestSolution_randSpin": 40.577052078201675,
      "with_spin": 59.98333039946565,
      "without_spin": 40.577052078201675
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 45.934947242616744,
      "bestSolution_spin0": 40.575351072960814,
      "bestSolution_spin1": 37.89936566905935,
      "bestSolution_randSpin": 40.575351072960814,
      "with_spin": 45.934947242616744,
      "without_spin": 40.575351072960814
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 47.65096587241507,
      "bestSolution_spin0": 34.19635925701904,
      "bestSolution_spin1": 36.451370178247785,
      "bestSolution_randSpin": 36.451370178247785,
      "with_spin": 47.65096587241507,
      "without_spin": 36.451370178247785
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 63.071780427618094,
      "bestSolution_spin0": 57.58858466983483,
      "bestSolution_spin1": 53.11962937611739,
      "bestSolution_randSpin": 57.58858466983483,
      "with_spin": 63.071780427618094,
      "without_spin": 57.58858466983483
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 28.496184744429627,
      "bestSolution_spin0": 24.85839817001007,
      "bestSolution_spin1": 22.38427681080205,
      "bestSolution_randSpin": 24.85839817001007,
      "with_spin": 28.496184744429627,
      "without_spin": 24.85839817001007
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 65.61795181584716,
      "bestSolution_spin0": 55.69320684152811,
      "bestSolution_spin1": 51.27149357076401,
      "bestSolution_randSpin": 51.27149357076401,
      "with_spin": 65.61795181584716,
      "without_spin": 51.27149357076401
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 23.153051258407366,
      "bestSolution_spin0": 21.234932404743155,
      "bestSolution_spin1": 19.24483795499627,
      "bestSolution_randSpin": 21.234932404743155,
      "with_spin": 23.153051258407366,
      "without_spin": 21.234932404743155
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 56.032579383339744,
      "bestSolution_spin0": 47.65474820255989,
      "bestSolution_spin1": 46.88361467022364,
      "bestSolution_randSpin": 47.65474820255989,
      "with_spin": 56.032579383339744,
      "without_spin": 47.65474820255989
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 58.95529472426966,
      "bestSolution_spin0": 43.06815097843323,
      "bestSolution_spin1": 38.58614168612894,
      "bestSolution_randSpin": 43.06815097843323,
      "with_spin": 58.95529472426966,
      "without_spin": 43.06815097843323
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 57.327212692885915,
      "bestSolution_spin0": 45.39752007689644,
      "bestSolution_spin1": 45.051653843437094,
      "bestSolution_randSpin": 45.39752007689644,
      "with_spin": 57.327212692885915,
      "without_spin": 45.39752007689644
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      59.98333039946565,
      45.934947242616744,
      47.65096587241507,
      63.071780427618094,
      28.496184744429627,
      65.61795181584716,
      23.153051258407366,
      56.032579383339744,
      58.95529472426966,
      57.327212692885915
    ],
    "bestSolution_spin0": [
      40.577052078201675,
      40.575351072960814,
      34.19635925701904,
      57.58858466983483,
      24.85839817001007,
      55.69320684152811,
      21.234932404743155,
      47.65474820255989,
      43.06815097843323,
      45.39752007689644
    ],
    "bestSolution_spin1": [
      43.25498127179584,
      37.89936566905935,
      36.451370178247785,
      53.11962937611739,
      22.38427681080205,
      51.27149357076401,
      19.24483795499627,
      46.88361467022364,
      38.58614168612894,
      45.051653843437094
    ],
    "bestSolution_randSpin": [
      40.577052078201675,
      40.575351072960814,
      36.451370178247785,
      57.58858466983483,
      24.85839817001007,
      51.27149357076401,
      21.234932404743155,
      47.65474820255989,
      43.06815097843323,
      45.39752007689644
    ]
  },
  "results_with_spin": [
    59.98333039946565,
    45.934947242616744,
    47.65096587241507,
    63.071780427618094,
    28.496184744429627,
    65.61795181584716,
    23.153051258407366,
    56.032579383339744,
    58.95529472426966,
    57.327212692885915
  ],
  "results_without_spin": [
    40.577052078201675,
    40.575351072960814,
    36.451370178247785,
    57.58858466983483,
    24.85839817001007,
    51.27149357076401,
    21.234932404743155,
    47.65474820255989,
    43.06815097843323,
    45.39752007689644
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 63.768736396480776,
      "bestSolution_spin0": 48.22385652623754,
      "bestSolution_spin1": 49.52238423919993,
      "bestSolution_randSpin": 48.22385652623754,
      "with_spin": 63.768736396480776,
      "without_spin": 48.22385652623754
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 64.17629011387723,
      "bestSolution_spin0": 54.902121549775465,
      "bestSolution_spin1": 54.21365936136452,
      "bestSolution_randSpin": 54.902121549775465,
      "with_spin": 64.17629011387723,
      "without_spin": 54.902121549775465
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 70.26746946367618,
      "bestSolution_spin0": 51.07047607792158,
      "bestSolution_spin1": 48.0200928169448,
      "bestSolution_randSpin": 48.0200928169448,
      "with_spin": 70.26746946367618,
      "without_spin": 48.0200928169448
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 46.215398786494504,
      "bestSolution_spin0": 38.610179284576255,
      "bestSolution_spin1": 35.4551571051656,
      "bestSolution_randSpin": 35.4551571051656,
      "with_spin": 46.215398786494504,
      "without_spin": 35.4551571051656
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 50.17506740111017,
      "bestSolution_spin0": 35.31018334338431,
      "bestSolution_spin1": 30.9921554517305,
      "bestSolution_randSpin": 35.31018334338431,
      "with_spin": 50.17506740111017,
      "without_spin": 35.31018334338431
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 65.55161466489518,
      "bestSolution_spin0": 58.08648392826143,
      "bestSolution_spin1": 56.38942892790592,
      "bestSolution_randSpin": 58.08648392826143,
      "with_spin": 65.55161466489518,
      "without_spin": 58.08648392826143
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 61.5704774381431,
      "bestSolution_spin0": 42.10233130587851,
      "bestSolution_spin1": 46.81817865540466,
      "bestSolution_randSpin": 42.10233130587851,
      "with_spin": 61.5704774381431,
      "without_spin": 42.10233130587851
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 53.44805786310735,
      "bestSolution_spin0": 51.290237104177805,
      "bestSolution_spin1": 50.44967353633953,
      "bestSolution_randSpin": 51.290237104177805,
      "with_spin": 53.44805786310735,
      "without_spin": 51.290237104177805
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 22.264167359127107,
      "bestSolution_spin0": 21.110148477902655,
      "bestSolution_spin1": 19.557521819772646,
      "bestSolution_randSpin": 19.557521819772646,
      "with_spin": 22.264167359127107,
      "without_spin": 19.557521819772646
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 65.70786674370356,
      "bestSolution_spin0": 51.77300380665828,
      "bestSolution_spin1": 48.577332862334885,
      "bestSolution_randSpin": 48.577332862334885,
      "with_spin": 65.70786674370356,
      "without_spin": 48.577332862334885
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      63.768736396480776,
      64.17629011387723,
      70.26746946367618,
      46.215398786494504,
      50.17506740111017,
      65.55161466489518,
      61.5704774381431,
      53.44805786310735,
      22.264167359127107,
      65.70786674370356
    ],
    "bestSolution_spin0": [
      48.22385652623754,
      54.902121549775465,
      51.07047607792158,
      38.610179284576255,
      35.31018334338431,
      58.08648392826143,
      42.10233130587851,
      51.290237104177805,
      21.110148477902655,
      51.77300380665828
    ],
    "bestSolution_spin1": [
      49.52238423919993,
      54.21365936136452,
      48.0200928169448,
      35.4551571051656,
      30.9921554517305,
      56.38942892790592,
      46.81817865540466,
      50.44967353633953,
      19.557521819772646,
      48.577332862334885
    ],
    "bestSolution_randSpin": [
      48.22385652623754,
      54.902121549775465,
      48.0200928169448,
      35.4551571051656,
      35.31018334338431,
      58.08648392826143,
      42.10233130587851,
      51.290237104177805,
      19.557521819772646,
      48.577332862334885
    ]
  },
  "results_with_spin": [
    63.768736396480776,
    64.17629011387723,
    70.26746946367618,
    46.215398786494504,
    50.17506740111017,
    65.55161466489518,
    61.5704774381431,
    53.44805786310735,
    22.264167359127107,
    65.70786674370356
  ],
  "results_without_spin": [
    48.22385652623754,
    54.902121549775465,
    48.0200928169448,
    35.4551571051656,
    35.31018334338431,
    58.08648392826143,
    42.10233130587851,
    51.290237104177805,
    19.557521819772646,
    48.577332862334885
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 49.24882674476483,
      "bestSolution_spin0": 39.18065229015732,
      "bestSolution_spin1": 37.74308406483523,
      "bestSolution_randSpin": 37.74308406483523,
      "with_spin": 49.24882674476483,
      "without_spin": 37.74308406483523
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 21.03512883728479,
      "bestSolution_spin0": 21.03512883728479,
      "bestSolution_spin1": 18.489965369872195,
      "bestSolution_randSpin": 18.489965369872195,
      "with_spin": 21.03512883728479,
      "without_spin": 18.489965369872195
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 48.5623153633169,
      "bestSolution_spin0": 32.72820028718026,
      "bestSolution_spin1": 36.902947301664874,
      "bestSolution_randSpin": 32.72820028718026,
      "with_spin": 48.5623153633169,
      "without_spin": 32.72820028718026
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 60.12234778046759,
      "bestSolution_spin0": 57.64010376069946,
      "bestSolution_spin1": 53.93729927045592,
      "bestSolution_randSpin": 53.93729927045592,
      "with_spin": 60.12234778046759,
      "without_spin": 53.93729927045592
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 24.891947673009433,
      "bestSolution_spin0": 23.21877421451157,
      "bestSolution_spin1": 20.728790529689064,
      "bestSolution_randSpin": 20.728790529689064,
      "with_spin": 24.891947673009433,
      "without_spin": 20.728790529689064
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 25.358682989028047,
      "bestSolution_spin0": 25.358682989028047,
      "bestSolution_spin1": 21.63146528912796,
      "bestSolution_randSpin": 25.358682989028047,
      "with_spin": 25.358682989028047,
      "without_spin": 25.358682989028047
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 25.20134715155472,
      "bestSolution_spin0": 25.20134715155472,
      "bestSolution_spin1": 22.244143152711956,
      "bestSolution_randSpin": 25.20134715155472,
      "with_spin": 25.20134715155472,
      "without_spin": 25.20134715155472
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 64.97263908572263,
      "bestSolution_spin0": 58.7725988415388,
      "bestSolution_spin1": 59.21731756625448,
      "bestSolution_randSpin": 59.21731756625448,
      "with_spin": 64.97263908572263,
      "without_spin": 59.21731756625448
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 66.51140200562486,
      "bestSolution_spin0": 51.80514740687035,
      "bestSolution_spin1": 46.73612870483629,
      "bestSolution_randSpin": 51.80514740687035,
      "with_spin": 66.51140200562486,
      "without_spin": 51.80514740687035
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 61.7328019603839,
      "bestSolution_spin0": 49.67766800070659,
      "bestSolution_spin1": 45.760578463105276,
      "bestSolution_randSpin": 49.67766800070659,
      "with_spin": 61.7328019603839,
      "without_spin": 49.67766800070659
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.24882674476483,
      21.03512883728479,
      48.5623153633169,
      60.12234778046759,
      24.891947673009433,
      25.358682989028047,
      25.20134715155472,
      64.97263908572263,
      66.51140200562486,
      61.7328019603839
    ],
    "bestSolution_spin0": [
      39.18065229015732,
      21.03512883728479,
      32.72820028718026,
      57.64010376069946,
      23.21877421451157,
      25.358682989028047,
      25.20134715155472,
      58.7725988415388,
      51.80514740687035,
      49.67766800070659
    ],
    "bestSolution_spin1": [
      37.74308406483523,
      18.489965369872195,
      36.902947301664874,
      53.93729927045592,
      20.728790529689064,
      21.63146528912796,
      22.244143152711956,
      59.21731756625448,
      46.73612870483629,
      45.760578463105276
    ],
    "bestSolution_randSpin": [
      37.74308406483523,
      18.489965369872195,
      32.72820028718026,
      53.93729927045592,
      20.728790529689064,
      25.358682989028047,
      25.20134715155472,
      59.21731756625448,
      51.80514740687035,
      49.67766800070659
    ]
  },
  "results_with_spin": [
    49.24882674476483,
    21.03512883728479,
    48.5623153633169,
    60.12234778046759,
    24.891947673009433,
    25.358682989028047,
    25.20134715155472,
    64.97263908572263,
    66.51140200562486,
    61.7328019603839
  ],
  "results_without_spin": [
    37.74308406483523,
    18.489965369872195,
    32.72820028718026,
    53.93729927045592,
    20.728790529689064,
    25.358682989028047,
    25.20134715155472,
    59.21731756625448,
    51.80514740687035,
    49.67766800070659
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 50.59322369128304,
      "bestSolution_spin0": 38.414263353425376,
      "bestSolution_spin1": 37.0931514786335,
      "bestSolution_randSpin": 37.0931514786335,
      "with_spin": 50.59322369128304,
      "without_spin": 37.0931514786335
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 60.72682677604331,
      "bestSolution_spin0": 54.0578274870457,
      "bestSolution_spin1": 47.92995843990122,
      "bestSolution_randSpin": 47.92995843990122,
      "with_spin": 60.72682677604331,
      "without_spin": 47.92995843990122
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 23.594855996291855,
      "bestSolution_spin0": 23.594855996291855,
      "bestSolution_spin1": 20.408604472795457,
      "bestSolution_randSpin": 23.594855996291855,
      "with_spin": 23.594855996291855,
      "without_spin": 23.594855996291855
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.83268570435524,
      "bestSolution_spin0": 37.86078409132391,
      "bestSolution_spin1": 34.37906956180068,
      "bestSolution_randSpin": 37.86078409132391,
      "with_spin": 42.83268570435524,
      "without_spin": 37.86078409132391
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 62.72420535096524,
      "bestSolution_spin0": 44.51643561370361,
      "bestSolution_spin1": 41.700899580988064,
      "bestSolution_randSpin": 41.700899580988064,
      "with_spin": 62.72420535096524,
      "without_spin": 41.700899580988064
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 36.96419990060459,
      "bestSolution_spin0": 36.7417777792887,
      "bestSolution_spin1": 33.70160677457693,
      "bestSolution_randSpin": 36.7417777792887,
      "with_spin": 36.96419990060459,
      "without_spin": 36.7417777792887
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 53.349032324574296,
      "bestSolution_spin0": 50.3342358839787,
      "bestSolution_spin1": 47.25981058078938,
      "bestSolution_randSpin": 47.25981058078938,
      "with_spin": 53.349032324574296,
      "without_spin": 47.25981058078938
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 58.22660222468993,
      "bestSolution_spin0": 39.02390776679037,
      "bestSolution_spin1": 39.13063659645526,
      "bestSolution_randSpin": 39.02390776679037,
      "with_spin": 58.22660222468993,
      "without_spin": 39.02390776679037
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.520564789804624,
      "bestSolution_spin0": 36.780480593383004,
      "bestSolution_spin1": 38.381787431771485,
      "bestSolution_randSpin": 38.381787431771485,
      "with_spin": 47.520564789804624,
      "without_spin": 38.381787431771485
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 75.17256276523241,
      "bestSolution_spin0": 64.77146807263779,
      "bestSolution_spin1": 62.30201827477468,
      "bestSolution_randSpin": 62.30201827477468,
      "with_spin": 75.17256276523241,
      "without_spin": 62.30201827477468
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      50.59322369128304,
      60.72682677604331,
      23.594855996291855,
      42.83268570435524,
      62.72420535096524,
      36.96419990060459,
      53.349032324574296,
      58.22660222468993,
      47.520564789804624,
      75.17256276523241
    ],
    "bestSolution_spin0": [
      38.414263353425376,
      54.0578274870457,
      23.594855996291855,
      37.86078409132391,
      44.51643561370361,
      36.7417777792887,
      50.3342358839787,
      39.02390776679037,
      36.780480593383004,
      64.77146807263779
    ],
    "bestSolution_spin1": [
      37.0931514786335,
      47.92995843990122,
      20.408604472795457,
      34.37906956180068,
      41.700899580988064,
      33.70160677457693,
      47.25981058078938,
      39.13063659645526,
      38.381787431771485,
      62.30201827477468
    ],
    "bestSolution_randSpin": [
      37.0931514786335,
      47.92995843990122,
      23.594855996291855,
      37.86078409132391,
      41.700899580988064,
      36.7417777792887,
      47.25981058078938,
      39.02390776679037,
      38.381787431771485,
      62.30201827477468
    ]
  },
  "results_with_spin": [
    50.59322369128304,
    60.72682677604331,
    23.594855996291855,
    42.83268570435524,
    62.72420535096524,
    36.96419990060459,
    53.349032324574296,
    58.22660222468993,
    47.520564789804624,
    75.17256276523241
  ],
  "results_without_spin": [
    37.0931514786335,
    47.92995843990122,
    23.594855996291855,
    37.86078409132391,
    41.700899580988064,
    36.7417777792887,
    47.25981058078938,
    39.02390776679037,
    38.381787431771485,
    62.30201827477468
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 18.131802354638985,
      "bestSolution_spin0": 18.131802354638985,
      "bestSolution_spin1": 17.071123481371213,
      "bestSolution_randSpin": 18.131802354638985,
      "with_spin": 18.131802354638985,
      "without_spin": 18.131802354638985
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 62.3899436288697,
      "bestSolution_spin0": 46.52887216873372,
      "bestSolution_spin1": 45.119217653930946,
      "bestSolution_randSpin": 45.119217653930946,
      "with_spin": 62.3899436288697,
      "without_spin": 45.119217653930946
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 63.01008723170331,
      "bestSolution_spin0": 53.72921036718943,
      "bestSolution_spin1": 51.120082197500416,
      "bestSolution_randSpin": 51.120082197500416,
      "with_spin": 63.01008723170331,
      "without_spin": 51.120082197500416
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 48.843442375110655,
      "bestSolution_spin0": 37.50821215441975,
      "bestSolution_spin1": 35.260986723818476,
      "bestSolution_randSpin": 37.50821215441975,
      "with_spin": 48.843442375110655,
      "without_spin": 37.50821215441975
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 63.18597716519389,
      "bestSolution_spin0": 54.35544291753161,
      "bestSolution_spin1": 49.70140037032037,
      "bestSolution_randSpin": 54.35544291753161,
      "with_spin": 63.18597716519389,
      "without_spin": 54.35544291753161
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 67.76395281413322,
      "bestSolution_spin0": 49.149047290025166,
      "bestSolution_spin1": 49.50086956774397,
      "bestSolution_randSpin": 49.149047290025166,
      "with_spin": 67.76395281413322,
      "without_spin": 49.149047290025166
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 56.01426156279911,
      "bestSolution_spin0": 48.36109274821743,
      "bestSolution_spin1": 45.78721479122951,
      "bestSolution_randSpin": 45.78721479122951,
      "with_spin": 56.01426156279911,
      "without_spin": 45.78721479122951
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 62.67082601096614,
      "bestSolution_spin0": 45.12179590359508,
      "bestSolution_spin1": 43.16195585858741,
      "bestSolution_randSpin": 45.12179590359508,
      "with_spin": 62.67082601096614,
      "without_spin": 45.12179590359508
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 62.92965518320673,
      "bestSolution_spin0": 48.382058998126894,
      "bestSolution_spin1": 47.73664981233498,
      "bestSolution_randSpin": 48.382058998126894,
      "with_spin": 62.92965518320673,
      "without_spin": 48.382058998126894
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 58.674959935062766,
      "bestSolution_spin0": 47.130054606390416,
      "bestSolution_spin1": 46.85583372556553,
      "bestSolution_randSpin": 46.85583372556553,
      "with_spin": 58.674959935062766,
      "without_spin": 46.85583372556553
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      18.131802354638985,
      62.3899436288697,
      63.01008723170331,
      48.843442375110655,
      63.18597716519389,
      67.76395281413322,
      56.01426156279911,
      62.67082601096614,
      62.92965518320673,
      58.674959935062766
    ],
    "bestSolution_spin0": [
      18.131802354638985,
      46.52887216873372,
      53.72921036718943,
      37.50821215441975,
      54.35544291753161,
      49.149047290025166,
      48.36109274821743,
      45.12179590359508,
      48.382058998126894,
      47.130054606390416
    ],
    "bestSolution_spin1": [
      17.071123481371213,
      45.119217653930946,
      51.120082197500416,
      35.260986723818476,
      49.70140037032037,
      49.50086956774397,
      45.78721479122951,
      43.16195585858741,
      47.73664981233498,
      46.85583372556553
    ],
    "bestSolution_randSpin": [
      18.131802354638985,
      45.119217653930946,
      51.120082197500416,
      37.50821215441975,
      54.35544291753161,
      49.149047290025166,
      45.78721479122951,
      45.12179590359508,
      48.382058998126894,
      46.85583372556553
    ]
  },
  "results_with_spin": [
    18.131802354638985,
    62.3899436288697,
    63.01008723170331,
    48.843442375110655,
    63.18597716519389,
    67.76395281413322,
    56.01426156279911,
    62.67082601096614,
    62.92965518320673,
    58.674959935062766
  ],
  "results_without_spin": [
    18.131802354638985,
    45.119217653930946,
    51.120082197500416,
    37.50821215441975,
    54.35544291753161,
    49.149047290025166,
    45.78721479122951,
    45.12179590359508,
    48.382058998126894,
    46.85583372556553
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 73.07596398498123,
      "bestSolution_spin0": 62.17633236659223,
      "bestSolution_spin1": 62.720385518862294,
      "bestSolution_randSpin": 62.720385518862294,
      "with_spin": 73.07596398498123,
      "without_spin": 62.720385518862294
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 69.96577771693511,
      "bestSolution_spin0": 51.6319566956804,
      "bestSolution_spin1": 51.71976674994974,
      "bestSolution_randSpin": 51.71976674994974,
      "with_spin": 69.96577771693511,
      "without_spin": 51.71976674994974
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 51.571788031404296,
      "bestSolution_spin0": 46.944319906046225,
      "bestSolution_spin1": 45.552958373231434,
      "bestSolution_randSpin": 45.552958373231434,
      "with_spin": 51.571788031404296,
      "without_spin": 45.552958373231434
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 62.62996614936652,
      "bestSolution_spin0": 59.46178971234181,
      "bestSolution_spin1": 59.22442870419789,
      "bestSolution_randSpin": 59.46178971234181,
      "with_spin": 62.62996614936652,
      "without_spin": 59.46178971234181
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 64.39172053160455,
      "bestSolution_spin0": 58.33598098256799,
      "bestSolution_spin1": 55.44481151348485,
      "bestSolution_randSpin": 58.33598098256799,
      "with_spin": 64.39172053160455,
      "without_spin": 58.33598098256799
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 70.51065461049586,
      "bestSolution_spin0": 65.01432128962165,
      "bestSolution_spin1": 64.35807343484245,
      "bestSolution_randSpin": 65.01432128962165,
      "with_spin": 70.51065461049586,
      "without_spin": 65.01432128962165
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 52.960338459763676,
      "bestSolution_spin0": 47.47083758325313,
      "bestSolution_spin1": 46.191448706218324,
      "bestSolution_randSpin": 46.191448706218324,
      "with_spin": 52.960338459763676,
      "without_spin": 46.191448706218324
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 38.70612837894859,
      "bestSolution_spin0": 29.296209151614924,
      "bestSolution_spin1": 31.358767774128307,
      "bestSolution_randSpin": 31.358767774128307,
      "with_spin": 38.70612837894859,
      "without_spin": 31.358767774128307
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 71.49953473957626,
      "bestSolution_spin0": 65.64469914712443,
      "bestSolution_spin1": 66.4629193421342,
      "bestSolution_randSpin": 66.4629193421342,
      "with_spin": 71.49953473957626,
      "without_spin": 66.4629193421342
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 27.336812868394837,
      "bestSolution_spin0": 25.672581544103576,
      "bestSolution_spin1": 23.173713757795014,
      "bestSolution_randSpin": 25.672581544103576,
      "with_spin": 27.336812868394837,
      "without_spin": 25.672581544103576
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      73.07596398498123,
      69.96577771693511,
      51.571788031404296,
      62.62996614936652,
      64.39172053160455,
      70.51065461049586,
      52.960338459763676,
      38.70612837894859,
      71.49953473957626,
      27.336812868394837
    ],
    "bestSolution_spin0": [
      62.17633236659223,
      51.6319566956804,
      46.944319906046225,
      59.46178971234181,
      58.33598098256799,
      65.01432128962165,
      47.47083758325313,
      29.296209151614924,
      65.64469914712443,
      25.672581544103576
    ],
    "bestSolution_spin1": [
      62.720385518862294,
      51.71976674994974,
      45.552958373231434,
      59.22442870419789,
      55.44481151348485,
      64.35807343484245,
      46.191448706218324,
      31.358767774128307,
      66.4629193421342,
      23.173713757795014
    ],
    "bestSolution_randSpin": [
      62.720385518862294,
      51.71976674994974,
      45.552958373231434,
      59.46178971234181,
      58.33598098256799,
      65.01432128962165,
      46.191448706218324,
      31.358767774128307,
      66.4629193421342,
      25.672581544103576
    ]
  },
  "results_with_spin": [
    73.07596398498123,
    69.96577771693511,
    51.571788031404296,
    62.62996614936652,
    64.39172053160455,
    70.51065461049586,
    52.960338459763676,
    38.70612837894859,
    71.49953473957626,
    27.336812868394837
  ],
  "results_without_spin": [
    62.720385518862294,
    51.71976674994974,
    45.552958373231434,
    59.46178971234181,
    58.33598098256799,
    65.01432128962165,
    46.191448706218324,
    31.358767774128307,
    66.4629193421342,
    25.672581544103576
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 61.73215661832248,
      "bestSolution_spin0": 49.425835456345126,
      "bestSolution_spin1": 48.41304310819181,
      "bestSolution_randSpin": 49.425835456345126,
      "with_spin": 61.73215661832248,
      "without_spin": 49.425835456345126
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 39.225724690592386,
      "bestSolution_spin0": 30.349576702660514,
      "bestSolution_spin1": 30.335339661573546,
      "bestSolution_randSpin": 30.335339661573546,
      "with_spin": 39.225724690592386,
      "without_spin": 30.335339661573546
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 21.82192274646184,
      "bestSolution_spin0": 21.82192274646184,
      "bestSolution_spin1": 19.006451441762735,
      "bestSolution_randSpin": 21.82192274646184,
      "with_spin": 21.82192274646184,
      "without_spin": 21.82192274646184
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 39.067708566937426,
      "bestSolution_spin0": 35.43534073740099,
      "bestSolution_spin1": 30.272030907917483,
      "bestSolution_randSpin": 35.43534073740099,
      "with_spin": 39.067708566937426,
      "without_spin": 35.43534073740099
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 58.49998973436149,
      "bestSolution_spin0": 41.34673684395298,
      "bestSolution_spin1": 43.39229269961916,
      "bestSolution_randSpin": 43.39229269961916,
      "with_spin": 58.49998973436149,
      "without_spin": 43.39229269961916
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 65.17339415638095,
      "bestSolution_spin0": 51.1073538329273,
      "bestSolution_spin1": 46.37151454713739,
      "bestSolution_randSpin": 51.1073538329273,
      "with_spin": 65.17339415638095,
      "without_spin": 51.1073538329273
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 37.97012830682853,
      "bestSolution_spin0": 31.29210067633385,
      "bestSolution_spin1": 26.9862414548516,
      "bestSolution_randSpin": 26.9862414548516,
      "with_spin": 37.97012830682853,
      "without_spin": 26.9862414548516
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 58.691819507754396,
      "bestSolution_spin0": 53.68315024202204,
      "bestSolution_spin1": 48.682487550489974,
      "bestSolution_randSpin": 53.68315024202204,
      "with_spin": 58.691819507754396,
      "without_spin": 53.68315024202204
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 56.29739666780426,
      "bestSolution_spin0": 42.4447364475115,
      "bestSolution_spin1": 44.94130303728157,
      "bestSolution_randSpin": 44.94130303728157,
      "with_spin": 56.29739666780426,
      "without_spin": 44.94130303728157
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 58.94375080255728,
      "bestSolution_spin0": 52.35286094468935,
      "bestSolution_spin1": 49.31829808166438,
      "bestSolution_randSpin": 49.31829808166438,
      "with_spin": 58.94375080255728,
      "without_spin": 49.31829808166438
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      61.73215661832248,
      39.225724690592386,
      21.82192274646184,
      39.067708566937426,
      58.49998973436149,
      65.17339415638095,
      37.97012830682853,
      58.691819507754396,
      56.29739666780426,
      58.94375080255728
    ],
    "bestSolution_spin0": [
      49.425835456345126,
      30.349576702660514,
      21.82192274646184,
      35.43534073740099,
      41.34673684395298,
      51.1073538329273,
      31.29210067633385,
      53.68315024202204,
      42.4447364475115,
      52.35286094468935
    ],
    "bestSolution_spin1": [
      48.41304310819181,
      30.335339661573546,
      19.006451441762735,
      30.272030907917483,
      43.39229269961916,
      46.37151454713739,
      26.9862414548516,
      48.682487550489974,
      44.94130303728157,
      49.31829808166438
    ],
    "bestSolution_randSpin": [
      49.425835456345126,
      30.335339661573546,
      21.82192274646184,
      35.43534073740099,
      43.39229269961916,
      51.1073538329273,
      26.9862414548516,
      53.68315024202204,
      44.94130303728157,
      49.31829808166438
    ]
  },
  "results_with_spin": [
    61.73215661832248,
    39.225724690592386,
    21.82192274646184,
    39.067708566937426,
    58.49998973436149,
    65.17339415638095,
    37.97012830682853,
    58.691819507754396,
    56.29739666780426,
    58.94375080255728
  ],
  "results_without_spin": [
    49.425835456345126,
    30.335339661573546,
    21.82192274646184,
    35.43534073740099,
    43.39229269961916,
    51.1073538329273,
    26.9862414548516,
    53.68315024202204,
    44.94130303728157,
    49.31829808166438
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 67.8765176145622,
      "bestSolution_spin0": 62.422077673899864,
      "bestSolution_spin1": 66.64179698180732,
      "bestSolution_randSpin": 62.422077673899864,
      "with_spin": 67.8765176145622,
      "without_spin": 62.422077673899864
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 50.28379511754354,
      "bestSolution_spin0": 50.28379511754354,
      "bestSolution_spin1": 46.28784085640314,
      "bestSolution_randSpin": 50.28379511754354,
      "with_spin": 50.28379511754354,
      "without_spin": 50.28379511754354
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 74.2220302033655,
      "bestSolution_spin0": 66.97695987004434,
      "bestSolution_spin1": 63.854395602102855,
      "bestSolution_randSpin": 63.854395602102855,
      "with_spin": 74.2220302033655,
      "without_spin": 63.854395602102855
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 44.84659332178131,
      "bestSolution_spin0": 41.8996659493864,
      "bestSolution_spin1": 39.043864061698386,
      "bestSolution_randSpin": 39.043864061698386,
      "with_spin": 44.84659332178131,
      "without_spin": 39.043864061698386
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 63.75143580053561,
      "bestSolution_spin0": 41.250500352356255,
      "bestSolution_spin1": 40.44684473283916,
      "bestSolution_randSpin": 40.44684473283916,
      "with_spin": 63.75143580053561,
      "without_spin": 40.44684473283916
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 55.82412853655285,
      "bestSolution_spin0": 52.213921274654176,
      "bestSolution_spin1": 50.296391398145566,
      "bestSolution_randSpin": 50.296391398145566,
      "with_spin": 55.82412853655285,
      "without_spin": 50.296391398145566
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 58.09994182262094,
      "bestSolution_spin0": 47.75248168149518,
      "bestSolution_spin1": 46.70977803380986,
      "bestSolution_randSpin": 46.70977803380986,
      "with_spin": 58.09994182262094,
      "without_spin": 46.70977803380986
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 59.18654825929917,
      "bestSolution_spin0": 45.31733940372194,
      "bestSolution_spin1": 43.896091234547114,
      "bestSolution_randSpin": 43.896091234547114,
      "with_spin": 59.18654825929917,
      "without_spin": 43.896091234547114
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 44.22362236251893,
      "bestSolution_spin0": 39.1427415814062,
      "bestSolution_spin1": 36.0179985525552,
      "bestSolution_randSpin": 36.0179985525552,
      "with_spin": 44.22362236251893,
      "without_spin": 36.0179985525552
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 35.01617570976483,
      "bestSolution_spin0": 31.878166244322113,
      "bestSolution_spin1": 30.37668619959596,
      "bestSolution_randSpin": 30.37668619959596,
      "with_spin": 35.01617570976483,
      "without_spin": 30.37668619959596
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      67.8765176145622,
      50.28379511754354,
      74.2220302033655,
      44.84659332178131,
      63.75143580053561,
      55.82412853655285,
      58.09994182262094,
      59.18654825929917,
      44.22362236251893,
      35.01617570976483
    ],
    "bestSolution_spin0": [
      62.422077673899864,
      50.28379511754354,
      66.97695987004434,
      41.8996659493864,
      41.250500352356255,
      52.213921274654176,
      47.75248168149518,
      45.31733940372194,
      39.1427415814062,
      31.878166244322113
    ],
    "bestSolution_spin1": [
      66.64179698180732,
      46.28784085640314,
      63.854395602102855,
      39.043864061698386,
      40.44684473283916,
      50.296391398145566,
      46.70977803380986,
      43.896091234547114,
      36.0179985525552,
      30.37668619959596
    ],
    "bestSolution_randSpin": [
      62.422077673899864,
      50.28379511754354,
      63.854395602102855,
      39.043864061698386,
      40.44684473283916,
      50.296391398145566,
      46.70977803380986,
      43.896091234547114,
      36.0179985525552,
      30.37668619959596
    ]
  },
  "results_with_spin": [
    67.8765176145622,
    50.28379511754354,
    74.2220302033655,
    44.84659332178131,
    63.75143580053561,
    55.82412853655285,
    58.09994182262094,
    59.18654825929917,
    44.22362236251893,
    35.01617570976483
  ],
  "results_without_spin": [
    62.422077673899864,
    50.28379511754354,
    63.854395602102855,
    39.043864061698386,
    40.44684473283916,
    50.296391398145566,
    46.70977803380986,
    43.896091234547114,
    36.0179985525552,
    30.37668619959596
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 63.700450037200746,
      "bestSolution_spin0": 46.285105718322214,
      "bestSolution_spin1": 43.52813906224306,
      "bestSolution_randSpin": 46.285105718322214,
      "with_spin": 63.700450037200746,
      "without_spin": 46.285105718322214
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 63.8525867491926,
      "bestSolution_spin0": 58.72213090601761,
      "bestSolution_spin1": 51.033451549198546,
      "bestSolution_randSpin": 58.72213090601761,
      "with_spin": 63.8525867491926,
      "without_spin": 58.72213090601761
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 67.46790611518284,
      "bestSolution_spin0": 57.386383102007855,
      "bestSolution_spin1": 58.22354857124253,
      "bestSolution_randSpin": 58.22354857124253,
      "with_spin": 67.46790611518284,
      "without_spin": 58.22354857124253
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 65.50017733314792,
      "bestSolution_spin0": 48.63887417775655,
      "bestSolution_spin1": 50.992031408665525,
      "bestSolution_randSpin": 50.992031408665525,
      "with_spin": 65.50017733314792,
      "without_spin": 50.992031408665525
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 66.24768450859371,
      "bestSolution_spin0": 57.516631837631415,
      "bestSolution_spin1": 53.85655362433827,
      "bestSolution_randSpin": 53.85655362433827,
      "with_spin": 66.24768450859371,
      "without_spin": 53.85655362433827
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 74.66169743977862,
      "bestSolution_spin0": 63.58026502645566,
      "bestSolution_spin1": 60.80495084015712,
      "bestSolution_randSpin": 60.80495084015712,
      "with_spin": 74.66169743977862,
      "without_spin": 60.80495084015712
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 39.86092537717846,
      "bestSolution_spin0": 33.70988807429977,
      "bestSolution_spin1": 32.326531594470524,
      "bestSolution_randSpin": 32.326531594470524,
      "with_spin": 39.86092537717846,
      "without_spin": 32.326531594470524
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 28.364359854156476,
      "bestSolution_spin0": 28.364359854156476,
      "bestSolution_spin1": 27.385793100110813,
      "bestSolution_randSpin": 27.385793100110813,
      "with_spin": 28.364359854156476,
      "without_spin": 27.385793100110813
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 53.51398940629153,
      "bestSolution_spin0": 42.607295783467876,
      "bestSolution_spin1": 42.717904966338075,
      "bestSolution_randSpin": 42.717904966338075,
      "with_spin": 53.51398940629153,
      "without_spin": 42.717904966338075
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 30.40040943782379,
      "bestSolution_spin0": 28.9850370043077,
      "bestSolution_spin1": 28.075938879585816,
      "bestSolution_randSpin": 28.9850370043077,
      "with_spin": 30.40040943782379,
      "without_spin": 28.9850370043077
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      63.700450037200746,
      63.8525867491926,
      67.46790611518284,
      65.50017733314792,
      66.24768450859371,
      74.66169743977862,
      39.86092537717846,
      28.364359854156476,
      53.51398940629153,
      30.40040943782379
    ],
    "bestSolution_spin0": [
      46.285105718322214,
      58.72213090601761,
      57.386383102007855,
      48.63887417775655,
      57.516631837631415,
      63.58026502645566,
      33.70988807429977,
      28.364359854156476,
      42.607295783467876,
      28.9850370043077
    ],
    "bestSolution_spin1": [
      43.52813906224306,
      51.033451549198546,
      58.22354857124253,
      50.992031408665525,
      53.85655362433827,
      60.80495084015712,
      32.326531594470524,
      27.385793100110813,
      42.717904966338075,
      28.075938879585816
    ],
    "bestSolution_randSpin": [
      46.285105718322214,
      58.72213090601761,
      58.22354857124253,
      50.992031408665525,
      53.85655362433827,
      60.80495084015712,
      32.326531594470524,
      27.385793100110813,
      42.717904966338075,
      28.9850370043077
    ]
  },
  "results_with_spin": [
    63.700450037200746,
    63.8525867491926,
    67.46790611518284,
    65.50017733314792,
    66.24768450859371,
    74.66169743977862,
    39.86092537717846,
    28.364359854156476,
    53.51398940629153,
    30.40040943782379
  ],
  "results_without_spin": [
    46.285105718322214,
    58.72213090601761,
    58.22354857124253,
    50.992031408665525,
    53.85655362433827,
    60.80495084015712,
    32.326531594470524,
    27.385793100110813,
    42.717904966338075,
    28.9850370043077
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 54.73435607645554,
      "bestSolution_spin0": 49.32690804557402,
      "bestSolution_spin1": 45.548085380950795,
      "bestSolution_randSpin": 45.548085380950795,
      "with_spin": 54.73435607645554,
      "without_spin": 45.548085380950795
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 66.83494857326704,
      "bestSolution_spin0": 49.78266726167446,
      "bestSolution_spin1": 42.92923885452164,
      "bestSolution_randSpin": 42.92923885452164,
      "with_spin": 66.83494857326704,
      "without_spin": 42.92923885452164
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 56.307611276909604,
      "bestSolution_spin0": 43.90881131362289,
      "bestSolution_spin1": 41.06778813602264,
      "bestSolution_randSpin": 43.90881131362289,
      "with_spin": 56.307611276909604,
      "without_spin": 43.90881131362289
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 25.757553116794014,
      "bestSolution_spin0": 23.73718729422255,
      "bestSolution_spin1": 21.364256683359756,
      "bestSolution_randSpin": 21.364256683359756,
      "with_spin": 25.757553116794014,
      "without_spin": 21.364256683359756
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 56.09358988435518,
      "bestSolution_spin0": 48.769404284410044,
      "bestSolution_spin1": 48.884703334168464,
      "bestSolution_randSpin": 48.884703334168464,
      "with_spin": 56.09358988435518,
      "without_spin": 48.884703334168464
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 41.77474837225992,
      "bestSolution_spin0": 34.17031762770904,
      "bestSolution_spin1": 35.25855749548395,
      "bestSolution_randSpin": 34.17031762770904,
      "with_spin": 41.77474837225992,
      "without_spin": 34.17031762770904
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 23.48330432639729,
      "bestSolution_spin0": 22.006608845754194,
      "bestSolution_spin1": 18.605147809954097,
      "bestSolution_randSpin": 18.605147809954097,
      "with_spin": 23.48330432639729,
      "without_spin": 18.605147809954097
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 61.178675008800575,
      "bestSolution_spin0": 51.50925908473845,
      "bestSolution_spin1": 47.88882170552418,
      "bestSolution_randSpin": 51.50925908473845,
      "with_spin": 61.178675008800575,
      "without_spin": 51.50925908473845
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 57.286711880934774,
      "bestSolution_spin0": 39.2078621516804,
      "bestSolution_spin1": 48.28954645354791,
      "bestSolution_randSpin": 39.2078621516804,
      "with_spin": 57.286711880934774,
      "without_spin": 39.2078621516804
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 59.637190544084646,
      "bestSolution_spin0": 49.15850799039306,
      "bestSolution_spin1": 50.65983481249863,
      "bestSolution_randSpin": 50.65983481249863,
      "with_spin": 59.637190544084646,
      "without_spin": 50.65983481249863
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      54.73435607645554,
      66.83494857326704,
      56.307611276909604,
      25.757553116794014,
      56.09358988435518,
      41.77474837225992,
      23.48330432639729,
      61.178675008800575,
      57.286711880934774,
      59.637190544084646
    ],
    "bestSolution_spin0": [
      49.32690804557402,
      49.78266726167446,
      43.90881131362289,
      23.73718729422255,
      48.769404284410044,
      34.17031762770904,
      22.006608845754194,
      51.50925908473845,
      39.2078621516804,
      49.15850799039306
    ],
    "bestSolution_spin1": [
      45.548085380950795,
      42.92923885452164,
      41.06778813602264,
      21.364256683359756,
      48.884703334168464,
      35.25855749548395,
      18.605147809954097,
      47.88882170552418,
      48.28954645354791,
      50.65983481249863
    ],
    "bestSolution_randSpin": [
      45.548085380950795,
      42.92923885452164,
      43.90881131362289,
      21.364256683359756,
      48.884703334168464,
      34.17031762770904,
      18.605147809954097,
      51.50925908473845,
      39.2078621516804,
      50.65983481249863
    ]
  },
  "results_with_spin": [
    54.73435607645554,
    66.83494857326704,
    56.307611276909604,
    25.757553116794014,
    56.09358988435518,
    41.77474837225992,
    23.48330432639729,
    61.178675008800575,
    57.286711880934774,
    59.637190544084646
  ],
  "results_without_spin": [
    45.548085380950795,
    42.92923885452164,
    43.90881131362289,
    21.364256683359756,
    48.884703334168464,
    34.17031762770904,
    18.605147809954097,
    51.50925908473845,
    39.2078621516804,
    50.65983481249863
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 58.21498757142484,
      "bestSolution_spin0": 39.59086082567318,
      "bestSolution_spin1": 40.24914943760652,
      "bestSolution_randSpin": 40.24914943760652,
      "with_spin": 58.21498757142484,
      "without_spin": 40.24914943760652
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 70.14661883795355,
      "bestSolution_spin0": 62.687239571742836,
      "bestSolution_spin1": 61.88892272314609,
      "bestSolution_randSpin": 62.687239571742836,
      "with_spin": 70.14661883795355,
      "without_spin": 62.687239571742836
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 62.796928401478574,
      "bestSolution_spin0": 49.81283996139085,
      "bestSolution_spin1": 42.76933942732917,
      "bestSolution_randSpin": 42.76933942732917,
      "with_spin": 62.796928401478574,
      "without_spin": 42.76933942732917
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 61.09157237442224,
      "bestSolution_spin0": 39.705722310382576,
      "bestSolution_spin1": 44.24349694010722,
      "bestSolution_randSpin": 44.24349694010722,
      "with_spin": 61.09157237442224,
      "without_spin": 44.24349694010722
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 31.2929822591742,
      "bestSolution_spin0": 28.80822251859971,
      "bestSolution_spin1": 25.328871456219026,
      "bestSolution_randSpin": 28.80822251859971,
      "with_spin": 31.2929822591742,
      "without_spin": 28.80822251859971
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 40.480547838242224,
      "bestSolution_spin0": 38.410480683209855,
      "bestSolution_spin1": 37.75315132753616,
      "bestSolution_randSpin": 38.410480683209855,
      "with_spin": 40.480547838242224,
      "without_spin": 38.410480683209855
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 63.96267979473727,
      "bestSolution_spin0": 59.81082568343817,
      "bestSolution_spin1": 61.40365663341959,
      "bestSolution_randSpin": 59.81082568343817,
      "with_spin": 63.96267979473727,
      "without_spin": 59.81082568343817
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 54.287649365196444,
      "bestSolution_spin0": 50.47192709189306,
      "bestSolution_spin1": 47.97142939222964,
      "bestSolution_randSpin": 50.47192709189306,
      "with_spin": 54.287649365196444,
      "without_spin": 50.47192709189306
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 20.024475604252164,
      "bestSolution_spin0": 19.67693147067566,
      "bestSolution_spin1": 17.37361996133113,
      "bestSolution_randSpin": 17.37361996133113,
      "with_spin": 20.024475604252164,
      "without_spin": 17.37361996133113
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.577318556648734,
      "bestSolution_spin0": 44.77348715219086,
      "bestSolution_spin1": 41.333485931397874,
      "bestSolution_randSpin": 41.333485931397874,
      "with_spin": 48.577318556648734,
      "without_spin": 41.333485931397874
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      58.21498757142484,
      70.14661883795355,
      62.796928401478574,
      61.09157237442224,
      31.2929822591742,
      40.480547838242224,
      63.96267979473727,
      54.287649365196444,
      20.024475604252164,
      48.577318556648734
    ],
    "bestSolution_spin0": [
      39.59086082567318,
      62.687239571742836,
      49.81283996139085,
      39.705722310382576,
      28.80822251859971,
      38.410480683209855,
      59.81082568343817,
      50.47192709189306,
      19.67693147067566,
      44.77348715219086
    ],
    "bestSolution_spin1": [
      40.24914943760652,
      61.88892272314609,
      42.76933942732917,
      44.24349694010722,
      25.328871456219026,
      37.75315132753616,
      61.40365663341959,
      47.97142939222964,
      17.37361996133113,
      41.333485931397874
    ],
    "bestSolution_randSpin": [
      40.24914943760652,
      62.687239571742836,
      42.76933942732917,
      44.24349694010722,
      28.80822251859971,
      38.410480683209855,
      59.81082568343817,
      50.47192709189306,
      17.37361996133113,
      41.333485931397874
    ]
  },
  "results_with_spin": [
    58.21498757142484,
    70.14661883795355,
    62.796928401478574,
    61.09157237442224,
    31.2929822591742,
    40.480547838242224,
    63.96267979473727,
    54.287649365196444,
    20.024475604252164,
    48.577318556648734
  ],
  "results_without_spin": [
    40.24914943760652,
    62.687239571742836,
    42.76933942732917,
    44.24349694010722,
    28.80822251859971,
    38.410480683209855,
    59.81082568343817,
    50.47192709189306,
    17.37361996133113,
    41.333485931397874
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 55.40401316320918,
      "bestSolution_spin0": 39.647539162143005,
      "bestSolution_spin1": 45.90119523251249,
      "bestSolution_randSpin": 39.647539162143005,
      "with_spin": 55.40401316320918,
      "without_spin": 39.647539162143005
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 48.49820348032085,
      "bestSolution_spin0": 42.18230050731334,
      "bestSolution_spin1": 39.0211611942146,
      "bestSolution_randSpin": 42.18230050731334,
      "with_spin": 48.49820348032085,
      "without_spin": 42.18230050731334
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 57.644633362531124,
      "bestSolution_spin0": 41.14074456264696,
      "bestSolution_spin1": 45.981254872354114,
      "bestSolution_randSpin": 41.14074456264696,
      "with_spin": 57.644633362531124,
      "without_spin": 41.14074456264696
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 61.47502534883535,
      "bestSolution_spin0": 50.16643684368482,
      "bestSolution_spin1": 45.27639502883383,
      "bestSolution_randSpin": 45.27639502883383,
      "with_spin": 61.47502534883535,
      "without_spin": 45.27639502883383
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 49.71643106490978,
      "bestSolution_spin0": 49.71643106490978,
      "bestSolution_spin1": 47.88285713067252,
      "bestSolution_randSpin": 47.88285713067252,
      "with_spin": 49.71643106490978,
      "without_spin": 47.88285713067252
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 56.12369145676992,
      "bestSolution_spin0": 51.1217504251956,
      "bestSolution_spin1": 50.17020494296803,
      "bestSolution_randSpin": 51.1217504251956,
      "with_spin": 56.12369145676992,
      "without_spin": 51.1217504251956
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 35.48197762792927,
      "bestSolution_spin0": 29.04581809490459,
      "bestSolution_spin1": 30.42829914836239,
      "bestSolution_randSpin": 30.42829914836239,
      "with_spin": 35.48197762792927,
      "without_spin": 30.42829914836239
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 58.0740351278027,
      "bestSolution_spin0": 45.093126077689945,
      "bestSolution_spin1": 43.43502904418199,
      "bestSolution_randSpin": 45.093126077689945,
      "with_spin": 58.0740351278027,
      "without_spin": 45.093126077689945
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 45.97855964680376,
      "bestSolution_spin0": 40.62341580687365,
      "bestSolution_spin1": 39.233228956871415,
      "bestSolution_randSpin": 39.233228956871415,
      "with_spin": 45.97855964680376,
      "without_spin": 39.233228956871415
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 66.59462150865886,
      "bestSolution_spin0": 55.63164128094876,
      "bestSolution_spin1": 52.830693050897246,
      "bestSolution_randSpin": 52.830693050897246,
      "with_spin": 66.59462150865886,
      "without_spin": 52.830693050897246
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      55.40401316320918,
      48.49820348032085,
      57.644633362531124,
      61.47502534883535,
      49.71643106490978,
      56.12369145676992,
      35.48197762792927,
      58.0740351278027,
      45.97855964680376,
      66.59462150865886
    ],
    "bestSolution_spin0": [
      39.647539162143005,
      42.18230050731334,
      41.14074456264696,
      50.16643684368482,
      49.71643106490978,
      51.1217504251956,
      29.04581809490459,
      45.093126077689945,
      40.62341580687365,
      55.63164128094876
    ],
    "bestSolution_spin1": [
      45.90119523251249,
      39.0211611942146,
      45.981254872354114,
      45.27639502883383,
      47.88285713067252,
      50.17020494296803,
      30.42829914836239,
      43.43502904418199,
      39.233228956871415,
      52.830693050897246
    ],
    "bestSolution_randSpin": [
      39.647539162143005,
      42.18230050731334,
      41.14074456264696,
      45.27639502883383,
      47.88285713067252,
      51.1217504251956,
      30.42829914836239,
      45.093126077689945,
      39.233228956871415,
      52.830693050897246
    ]
  },
  "results_with_spin": [
    55.40401316320918,
    48.49820348032085,
    57.644633362531124,
    61.47502534883535,
    49.71643106490978,
    56.12369145676992,
    35.48197762792927,
    58.0740351278027,
    45.97855964680376,
    66.59462150865886
  ],
  "results_without_spin": [
    39.647539162143005,
    42.18230050731334,
    41.14074456264696,
    45.27639502883383,
    47.88285713067252,
    51.1217504251956,
    30.42829914836239,
    45.093126077689945,
    39.233228956871415,
    52.830693050897246
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 76.46947707156211,
      "bestSolution_spin0": 65.01866837033704,
      "bestSolution_spin1": 69.69160526914965,
      "bestSolution_randSpin": 69.69160526914965,
      "with_spin": 76.46947707156211,
      "without_spin": 69.69160526914965
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 64.31803340450406,
      "bestSolution_spin0": 47.78471947895094,
      "bestSolution_spin1": 53.12686121032086,
      "bestSolution_randSpin": 47.78471947895094,
      "with_spin": 64.31803340450406,
      "without_spin": 47.78471947895094
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 72.05588955149113,
      "bestSolution_spin0": 64.10143888485112,
      "bestSolution_spin1": 63.72420226749986,
      "bestSolution_randSpin": 64.10143888485112,
      "with_spin": 72.05588955149113,
      "without_spin": 64.10143888485112
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 20.675600695883126,
      "bestSolution_spin0": 18.779783986857012,
      "bestSolution_spin1": 16.13995286947057,
      "bestSolution_randSpin": 18.779783986857012,
      "with_spin": 20.675600695883126,
      "without_spin": 18.779783986857012
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 39.92969977019105,
      "bestSolution_spin0": 32.56445963098351,
      "bestSolution_spin1": 34.463845565224645,
      "bestSolution_randSpin": 32.56445963098351,
      "with_spin": 39.92969977019105,
      "without_spin": 32.56445963098351
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 39.07957883545013,
      "bestSolution_spin0": 30.937916661773365,
      "bestSolution_spin1": 29.399059426507495,
      "bestSolution_randSpin": 29.399059426507495,
      "with_spin": 39.07957883545013,
      "without_spin": 29.399059426507495
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 43.4720714777372,
      "bestSolution_spin0": 36.00177557178236,
      "bestSolution_spin1": 36.345776862162694,
      "bestSolution_randSpin": 36.00177557178236,
      "with_spin": 43.4720714777372,
      "without_spin": 36.00177557178236
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 50.31466639707888,
      "bestSolution_spin0": 43.13900482228893,
      "bestSolution_spin1": 42.137757546205755,
      "bestSolution_randSpin": 43.13900482228893,
      "with_spin": 50.31466639707888,
      "without_spin": 43.13900482228893
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 53.50953588726855,
      "bestSolution_spin0": 38.30803963255185,
      "bestSolution_spin1": 39.966402316565905,
      "bestSolution_randSpin": 39.966402316565905,
      "with_spin": 53.50953588726855,
      "without_spin": 39.966402316565905
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.04899980505677,
      "bestSolution_spin0": 37.835275212048145,
      "bestSolution_spin1": 32.4080861513326,
      "bestSolution_randSpin": 37.835275212048145,
      "with_spin": 48.04899980505677,
      "without_spin": 37.835275212048145
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      76.46947707156211,
      64.31803340450406,
      72.05588955149113,
      20.675600695883126,
      39.92969977019105,
      39.07957883545013,
      43.4720714777372,
      50.31466639707888,
      53.50953588726855,
      48.04899980505677
    ],
    "bestSolution_spin0": [
      65.01866837033704,
      47.78471947895094,
      64.10143888485112,
      18.779783986857012,
      32.56445963098351,
      30.937916661773365,
      36.00177557178236,
      43.13900482228893,
      38.30803963255185,
      37.835275212048145
    ],
    "bestSolution_spin1": [
      69.69160526914965,
      53.12686121032086,
      63.72420226749986,
      16.13995286947057,
      34.463845565224645,
      29.399059426507495,
      36.345776862162694,
      42.137757546205755,
      39.966402316565905,
      32.4080861513326
    ],
    "bestSolution_randSpin": [
      69.69160526914965,
      47.78471947895094,
      64.10143888485112,
      18.779783986857012,
      32.56445963098351,
      29.399059426507495,
      36.00177557178236,
      43.13900482228893,
      39.966402316565905,
      37.835275212048145
    ]
  },
  "results_with_spin": [
    76.46947707156211,
    64.31803340450406,
    72.05588955149113,
    20.675600695883126,
    39.92969977019105,
    39.07957883545013,
    43.4720714777372,
    50.31466639707888,
    53.50953588726855,
    48.04899980505677
  ],
  "results_without_spin": [
    69.69160526914965,
    47.78471947895094,
    64.10143888485112,
    18.779783986857012,
    32.56445963098351,
    29.399059426507495,
    36.00177557178236,
    43.13900482228893,
    39.966402316565905,
    37.835275212048145
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 35.535770847409104,
      "bestSolution_spin0": 33.41880914684676,
      "bestSolution_spin1": 30.58101532367253,
      "bestSolution_randSpin": 30.58101532367253,
      "with_spin": 35.535770847409104,
      "without_spin": 30.58101532367253
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 66.34862384167977,
      "bestSolution_spin0": 57.43326324273002,
      "bestSolution_spin1": 57.20504661496342,
      "bestSolution_randSpin": 57.20504661496342,
      "with_spin": 66.34862384167977,
      "without_spin": 57.20504661496342
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 54.28093312502303,
      "bestSolution_spin0": 47.54416974323885,
      "bestSolution_spin1": 43.97201787480681,
      "bestSolution_randSpin": 43.97201787480681,
      "with_spin": 54.28093312502303,
      "without_spin": 43.97201787480681
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 44.96694043039682,
      "bestSolution_spin0": 43.595942466614034,
      "bestSolution_spin1": 44.96694043039682,
      "bestSolution_randSpin": 44.96694043039682,
      "with_spin": 44.96694043039682,
      "without_spin": 44.96694043039682
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 78.10325092054381,
      "bestSolution_spin0": 63.0114448382084,
      "bestSolution_spin1": 60.18784901927601,
      "bestSolution_randSpin": 60.18784901927601,
      "with_spin": 78.10325092054381,
      "without_spin": 60.18784901927601
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 68.70660159895891,
      "bestSolution_spin0": 55.72766786191829,
      "bestSolution_spin1": 58.190668648347376,
      "bestSolution_randSpin": 58.190668648347376,
      "with_spin": 68.70660159895891,
      "without_spin": 58.190668648347376
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 56.04652161714928,
      "bestSolution_spin0": 40.932316676200315,
      "bestSolution_spin1": 43.3150179101065,
      "bestSolution_randSpin": 43.3150179101065,
      "with_spin": 56.04652161714928,
      "without_spin": 43.3150179101065
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.181509504129,
      "bestSolution_spin0": 33.14590500266616,
      "bestSolution_spin1": 32.663242965835146,
      "bestSolution_randSpin": 32.663242965835146,
      "with_spin": 40.181509504129,
      "without_spin": 32.663242965835146
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 72.50454601511649,
      "bestSolution_spin0": 65.2745140773196,
      "bestSolution_spin1": 64.83379423343519,
      "bestSolution_randSpin": 65.2745140773196,
      "with_spin": 72.50454601511649,
      "without_spin": 65.2745140773196
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 40.26071872301057,
      "bestSolution_spin0": 33.22506792469653,
      "bestSolution_spin1": 30.350748255452853,
      "bestSolution_randSpin": 30.350748255452853,
      "with_spin": 40.26071872301057,
      "without_spin": 30.350748255452853
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      35.535770847409104,
      66.34862384167977,
      54.28093312502303,
      44.96694043039682,
      78.10325092054381,
      68.70660159895891,
      56.04652161714928,
      40.181509504129,
      72.50454601511649,
      40.26071872301057
    ],
    "bestSolution_spin0": [
      33.41880914684676,
      57.43326324273002,
      47.54416974323885,
      43.595942466614034,
      63.0114448382084,
      55.72766786191829,
      40.932316676200315,
      33.14590500266616,
      65.2745140773196,
      33.22506792469653
    ],
    "bestSolution_spin1": [
      30.58101532367253,
      57.20504661496342,
      43.97201787480681,
      44.96694043039682,
      60.18784901927601,
      58.190668648347376,
      43.3150179101065,
      32.663242965835146,
      64.83379423343519,
      30.350748255452853
    ],
    "bestSolution_randSpin": [
      30.58101532367253,
      57.20504661496342,
      43.97201787480681,
      44.96694043039682,
      60.18784901927601,
      58.190668648347376,
      43.3150179101065,
      32.663242965835146,
      65.2745140773196,
      30.350748255452853
    ]
  },
  "results_with_spin": [
    35.535770847409104,
    66.34862384167977,
    54.28093312502303,
    44.96694043039682,
    78.10325092054381,
    68.70660159895891,
    56.04652161714928,
    40.181509504129,
    72.50454601511649,
    40.26071872301057
  ],
  "results_without_spin": [
    30.58101532367253,
    57.20504661496342,
    43.97201787480681,
    44.96694043039682,
    60.18784901927601,
    58.190668648347376,
    43.3150179101065,
    32.663242965835146,
    65.2745140773196,
    30.350748255452853
  ]
}

==> DataFinal/J_02_K_040/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 21.083261725064936,
      "bestSolution_spin0": 21.083261725064936,
      "bestSolution_spin1": 18.476316721145384,
      "bestSolution_randSpin": 18.476316721145384,
      "with_spin": 21.083261725064936,
      "without_spin": 18.476316721145384
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 37.778671104921855,
      "bestSolution_spin0": 37.778671104921855,
      "bestSolution_spin1": 36.03205355363434,
      "bestSolution_randSpin": 37.778671104921855,
      "with_spin": 37.778671104921855,
      "without_spin": 37.778671104921855
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 62.29875462582653,
      "bestSolution_spin0": 45.708541871814745,
      "bestSolution_spin1": 45.10670996694088,
      "bestSolution_randSpin": 45.708541871814745,
      "with_spin": 62.29875462582653,
      "without_spin": 45.708541871814745
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 49.146421909702916,
      "bestSolution_spin0": 39.53549934763748,
      "bestSolution_spin1": 38.91928643036594,
      "bestSolution_randSpin": 38.91928643036594,
      "with_spin": 49.146421909702916,
      "without_spin": 38.91928643036594
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 69.56795732378772,
      "bestSolution_spin0": 62.62663747364477,
      "bestSolution_spin1": 59.61393879616203,
      "bestSolution_randSpin": 62.62663747364477,
      "with_spin": 69.56795732378772,
      "without_spin": 62.62663747364477
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 64.25848567430694,
      "bestSolution_spin0": 48.293845084709766,
      "bestSolution_spin1": 46.43744540592101,
      "bestSolution_randSpin": 48.293845084709766,
      "with_spin": 64.25848567430694,
      "without_spin": 48.293845084709766
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 60.37493440230635,
      "bestSolution_spin0": 41.75986145523841,
      "bestSolution_spin1": 42.186159766872194,
      "bestSolution_randSpin": 41.75986145523841,
      "with_spin": 60.37493440230635,
      "without_spin": 41.75986145523841
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 63.13988882511308,
      "bestSolution_spin0": 53.34848504415377,
      "bestSolution_spin1": 50.21040991187009,
      "bestSolution_randSpin": 50.21040991187009,
      "with_spin": 63.13988882511308,
      "without_spin": 50.21040991187009
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 57.297848216858334,
      "bestSolution_spin0": 39.85265807062676,
      "bestSolution_spin1": 40.64180004738918,
      "bestSolution_randSpin": 40.64180004738918,
      "with_spin": 57.297848216858334,
      "without_spin": 40.64180004738918
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 60.73339961276592,
      "bestSolution_spin0": 53.42057624319507,
      "bestSolution_spin1": 49.84237312890738,
      "bestSolution_randSpin": 49.84237312890738,
      "with_spin": 60.73339961276592,
      "without_spin": 49.84237312890738
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      21.083261725064936,
      37.778671104921855,
      62.29875462582653,
      49.146421909702916,
      69.56795732378772,
      64.25848567430694,
      60.37493440230635,
      63.13988882511308,
      57.297848216858334,
      60.73339961276592
    ],
    "bestSolution_spin0": [
      21.083261725064936,
      37.778671104921855,
      45.708541871814745,
      39.53549934763748,
      62.62663747364477,
      48.293845084709766,
      41.75986145523841,
      53.34848504415377,
      39.85265807062676,
      53.42057624319507
    ],
    "bestSolution_spin1": [
      18.476316721145384,
      36.03205355363434,
      45.10670996694088,
      38.91928643036594,
      59.61393879616203,
      46.43744540592101,
      42.186159766872194,
      50.21040991187009,
      40.64180004738918,
      49.84237312890738
    ],
    "bestSolution_randSpin": [
      18.476316721145384,
      37.778671104921855,
      45.708541871814745,
      38.91928643036594,
      62.62663747364477,
      48.293845084709766,
      41.75986145523841,
      50.21040991187009,
      40.64180004738918,
      49.84237312890738
    ]
  },
  "results_with_spin": [
    21.083261725064936,
    37.778671104921855,
    62.29875462582653,
    49.146421909702916,
    69.56795732378772,
    64.25848567430694,
    60.37493440230635,
    63.13988882511308,
    57.297848216858334,
    60.73339961276592
  ],
  "results_without_spin": [
    18.476316721145384,
    37.778671104921855,
    45.708541871814745,
    38.91928643036594,
    62.62663747364477,
    48.293845084709766,
    41.75986145523841,
    50.21040991187009,
    40.64180004738918,
    49.84237312890738
  ]
}

==> DataFinal/J_02_K_040/merged/results.json <==
{
  "config": {
    "numSat": 2,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_02_K_040/chunks/chunk_001.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_002.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_003.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_004.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_005.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_006.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_007.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_008.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_009.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_010.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_011.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_012.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_013.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_014.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_015.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_016.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_017.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_018.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_019.json",
    "Data1/experiments/J_02_K_040/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      57.58411898051099,
      50.94965834872107,
      45.32486148932608,
      63.514115504414455,
      63.00712936771988,
      53.62768366527854,
      44.016722067606366,
      62.80868067043399,
      67.23967790852566,
      49.849157591860944,
      62.20102830953093,
      61.28072153804724,
      43.80509144678915,
      62.02092576407328,
      52.76829128860907,
      19.378970569157147,
      33.21739725164313,
      61.137984520340524,
      52.18944943329295,
      49.87785926861265,
      58.70770405768316,
      50.67411605812272,
      66.59129852741805,
      35.26030921564592,
      48.79454052056283,
      41.249229040989036,
      69.20515112346723,
      66.2867336144371,
      24.38351469305515,
      60.62196868484722,
      64.30227360886067,
      57.59188659404514,
      45.161295706388614,
      70.76445773742473,
      42.91089282972672,
      42.83448501916581,
      62.460441264484714,
      58.846481448527555,
      52.22537860900472,
      62.943638344873044,
      42.30511055412502,
      36.83651328297158,
      56.866994592755574,
      48.18128163828664,
      65.89940361561708,
      69.77521847038926,
      50.203379545158214,
      51.337470500111245,
      47.716167192337025,
      65.76074189831635,
      59.98333039946565,
      45.934947242616744,
      47.65096587241507,
      63.071780427618094,
      28.496184744429627,
      65.61795181584716,
      23.153051258407366,
      56.032579383339744,
      58.95529472426966,
      57.327212692885915,
      63.768736396480776,
      64.17629011387723,
      70.26746946367618,
      46.215398786494504,
      50.17506740111017,
      65.55161466489518,
      61.5704774381431,
      53.44805786310735,
      22.264167359127107,
      65.70786674370356,
      49.24882674476483,
      21.03512883728479,
      48.5623153633169,
      60.12234778046759,
      24.891947673009433,
      25.358682989028047,
      25.20134715155472,
      64.97263908572263,
      66.51140200562486,
      61.7328019603839,
      50.59322369128304,
      60.72682677604331,
      23.594855996291855,
      42.83268570435524,
      62.72420535096524,
      36.96419990060459,
      53.349032324574296,
      58.22660222468993,
      47.520564789804624,
      75.17256276523241,
      18.131802354638985,
      62.3899436288697,
      63.01008723170331,
      48.843442375110655,
      63.18597716519389,
      67.76395281413322,
      56.01426156279911,
      62.67082601096614,
      62.92965518320673,
      58.674959935062766,
      73.07596398498123,
      69.96577771693511,
      51.571788031404296,
      62.62996614936652,
      64.39172053160455,
      70.51065461049586,
      52.960338459763676,
      38.70612837894859,
      71.49953473957626,
      27.336812868394837,
      61.73215661832248,
      39.225724690592386,
      21.82192274646184,
      39.067708566937426,
      58.49998973436149,
      65.17339415638095,
      37.97012830682853,
      58.691819507754396,
      56.29739666780426,
      58.94375080255728,
      67.8765176145622,
      50.28379511754354,
      74.2220302033655,
      44.84659332178131,
      63.75143580053561,
      55.82412853655285,
      58.09994182262094,
      59.18654825929917,
      44.22362236251893,
      35.01617570976483,
      63.700450037200746,
      63.8525867491926,
      67.46790611518284,
      65.50017733314792,
      66.24768450859371,
      74.66169743977862,
      39.86092537717846,
      28.364359854156476,
      53.51398940629153,
      30.40040943782379,
      54.73435607645554,
      66.83494857326704,
      56.307611276909604,
      25.757553116794014,
      56.09358988435518,
      41.77474837225992,
      23.48330432639729,
      61.178675008800575,
      57.286711880934774,
      59.637190544084646,
      58.21498757142484,
      70.14661883795355,
      62.796928401478574,
      61.09157237442224,
      31.2929822591742,
      40.480547838242224,
      63.96267979473727,
      54.287649365196444,
      20.024475604252164,
      48.577318556648734,
      55.40401316320918,
      48.49820348032085,
      57.644633362531124,
      61.47502534883535,
      49.71643106490978,
      56.12369145676992,
      35.48197762792927,
      58.0740351278027,
      45.97855964680376,
      66.59462150865886,
      76.46947707156211,
      64.31803340450406,
      72.05588955149113,
      20.675600695883126,
      39.92969977019105,
      39.07957883545013,
      43.4720714777372,
      50.31466639707888,
      53.50953588726855,
      48.04899980505677,
      35.535770847409104,
      66.34862384167977,
      54.28093312502303,
      44.96694043039682,
      78.10325092054381,
      68.70660159895891,
      56.04652161714928,
      40.181509504129,
      72.50454601511649,
      40.26071872301057,
      21.083261725064936,
      37.778671104921855,
      62.29875462582653,
      49.146421909702916,
      69.56795732378772,
      64.25848567430694,
      60.37493440230635,
      63.13988882511308,
      57.297848216858334,
      60.73339961276592
    ],
    "bestSolution_spin0": [
      51.43739668718925,
      38.67387136696092,
      41.812491709746624,
      54.24325575274627,
      47.92420500141335,
      51.18925324911839,
      34.213072808654616,
      52.94522050859012,
      55.2735071124598,
      35.951245984993015,
      51.083287262338416,
      51.86733307940736,
      38.10989777184885,
      44.385191015075215,
      43.74299332996539,
      18.372196950541294,
      27.87667053136478,
      47.046674658298876,
      46.86156086965815,
      48.51139257723166,
      44.662534233989795,
      35.18006945888295,
      61.48215720053555,
      32.536502701564345,
      34.01050023152405,
      35.28173790276616,
      58.80009491253198,
      52.43253254289975,
      24.38351469305515,
      54.48502848729177,
      61.527282331584594,
      44.625022239982215,
      37.406280578104756,
      60.22942418948105,
      40.07781109587637,
      42.83448501916581,
      48.019154017887594,
      48.488272578977735,
      42.95125395219103,
      43.941301983564784,
      34.14162946747187,
      31.777420889964084,
      47.23244625421221,
      40.16609376510898,
      58.322544975591946,
      63.54024933400585,
      47.973819019562434,
      50.449329575389896,
      44.225603375145994,
      53.82146134478516,
      40.577052078201675,
      40.575351072960814,
      34.19635925701904,
      57.58858466983483,
      24.85839817001007,
      55.69320684152811,
      21.234932404743155,
      47.65474820255989,
      43.06815097843323,
      45.39752007689644,
      48.22385652623754,
      54.902121549775465,
      51.07047607792158,
      38.610179284576255,
      35.31018334338431,
      58.08648392826143,
      42.10233130587851,
      51.290237104177805,
      21.110148477902655,
      51.77300380665828,
      39.18065229015732,
      21.03512883728479,
      32.72820028718026,
      57.64010376069946,
      23.21877421451157,
      25.358682989028047,
      25.20134715155472,
      58.7725988415388,
      51.80514740687035,
      49.67766800070659,
      38.414263353425376,
      54.0578274870457,
      23.594855996291855,
      37.86078409132391,
      44.51643561370361,
      36.7417777792887,
      50.3342358839787,
      39.02390776679037,
      36.780480593383004,
      64.77146807263779,
      18.131802354638985,
      46.52887216873372,
      53.72921036718943,
      37.50821215441975,
      54.35544291753161,
      49.149047290025166,
      48.36109274821743,
      45.12179590359508,
      48.382058998126894,
      47.130054606390416,
      62.17633236659223,
      51.6319566956804,
      46.944319906046225,
      59.46178971234181,
      58.33598098256799,
      65.01432128962165,
      47.47083758325313,
      29.296209151614924,
      65.64469914712443,
      25.672581544103576,
      49.425835456345126,
      30.349576702660514,
      21.82192274646184,
      35.43534073740099,
      41.34673684395298,
      51.1073538329273,
      31.29210067633385,
      53.68315024202204,
      42.4447364475115,
      52.35286094468935,
      62.422077673899864,
      50.28379511754354,
      66.97695987004434,
      41.8996659493864,
      41.250500352356255,
      52.213921274654176,
      47.75248168149518,
      45.31733940372194,
      39.1427415814062,
      31.878166244322113,
      46.285105718322214,
      58.72213090601761,
      57.386383102007855,
      48.63887417775655,
      57.516631837631415,
      63.58026502645566,
      33.70988807429977,
      28.364359854156476,
      42.607295783467876,
      28.9850370043077,
      49.32690804557402,
      49.78266726167446,
      43.90881131362289,
      23.73718729422255,
      48.769404284410044,
      34.17031762770904,
      22.006608845754194,
      51.50925908473845,
      39.2078621516804,
      49.15850799039306,
      39.59086082567318,
      62.687239571742836,
      49.81283996139085,
      39.705722310382576,
      28.80822251859971,
      38.410480683209855,
      59.81082568343817,
      50.47192709189306,
      19.67693147067566,
      44.77348715219086,
      39.647539162143005,
      42.18230050731334,
      41.14074456264696,
      50.16643684368482,
      49.71643106490978,
      51.1217504251956,
      29.04581809490459,
      45.093126077689945,
      40.62341580687365,
      55.63164128094876,
      65.01866837033704,
      47.78471947895094,
      64.10143888485112,
      18.779783986857012,
      32.56445963098351,
      30.937916661773365,
      36.00177557178236,
      43.13900482228893,
      38.30803963255185,
      37.835275212048145,
      33.41880914684676,
      57.43326324273002,
      47.54416974323885,
      43.595942466614034,
      63.0114448382084,
      55.72766786191829,
      40.932316676200315,
      33.14590500266616,
      65.2745140773196,
      33.22506792469653,
      21.083261725064936,
      37.778671104921855,
      45.708541871814745,
      39.53549934763748,
      62.62663747364477,
      48.293845084709766,
      41.75986145523841,
      53.34848504415377,
      39.85265807062676,
      53.42057624319507
    ],
    "bestSolution_spin1": [
      48.133491718814255,
      37.67702749508887,
      40.701647478269024,
      51.52663448896378,
      49.10773328620585,
      49.54258276679076,
      36.53258184459491,
      50.98542426739697,
      58.92936102487663,
      37.11739605695756,
      47.201747340267545,
      48.61816757903041,
      37.83135560617964,
      45.80399670318769,
      41.29819021645888,
      16.874711209082793,
      26.989238991705918,
      44.63897714445163,
      47.59154927177181,
      43.57105843102764,
      42.08983745682788,
      34.16079550919825,
      58.94981704157182,
      31.435738649092833,
      36.57056786953606,
      35.78690484988236,
      58.02260686516751,
      53.948567583536466,
      21.093142709626655,
      55.875727363860825,
      60.367471180571066,
      43.752405904376445,
      34.785272065743875,
      63.33687534725029,
      38.799097431164476,
      39.57751066738236,
      47.434727403002455,
      45.810323138486275,
      41.21312750247385,
      45.63895722642386,
      31.774343537048164,
      30.73379524399941,
      46.59077986770954,
      38.28910325227807,
      54.36592981653652,
      62.77447023911093,
      47.70525806040916,
      51.164089043967394,
      46.475600529761245,
      49.913622106244055,
      43.25498127179584,
      37.89936566905935,
      36.451370178247785,
      53.11962937611739,
      22.38427681080205,
      51.27149357076401,
      19.24483795499627,
      46.88361467022364,
      38.58614168612894,
      45.051653843437094,
      49.52238423919993,
      54.21365936136452,
      48.0200928169448,
      35.4551571051656,
      30.9921554517305,
      56.38942892790592,
      46.81817865540466,
      50.44967353633953,
      19.557521819772646,
      48.577332862334885,
      37.74308406483523,
      18.489965369872195,
      36.902947301664874,
      53.93729927045592,
      20.728790529689064,
      21.63146528912796,
      22.244143152711956,
      59.21731756625448,
      46.73612870483629,
      45.760578463105276,
      37.0931514786335,
      47.92995843990122,
      20.408604472795457,
      34.37906956180068,
      41.700899580988064,
      33.70160677457693,
      47.25981058078938,
      39.13063659645526,
      38.381787431771485,
      62.30201827477468,
      17.071123481371213,
      45.119217653930946,
      51.120082197500416,
      35.260986723818476,
      49.70140037032037,
      49.50086956774397,
      45.78721479122951,
      43.16195585858741,
      47.73664981233498,
      46.85583372556553,
      62.720385518862294,
      51.71976674994974,
      45.552958373231434,
      59.22442870419789,
      55.44481151348485,
      64.35807343484245,
      46.191448706218324,
      31.358767774128307,
      66.4629193421342,
      23.173713757795014,
      48.41304310819181,
      30.335339661573546,
      19.006451441762735,
      30.272030907917483,
      43.39229269961916,
      46.37151454713739,
      26.9862414548516,
      48.682487550489974,
      44.94130303728157,
      49.31829808166438,
      66.64179698180732,
      46.28784085640314,
      63.854395602102855,
      39.043864061698386,
      40.44684473283916,
      50.296391398145566,
      46.70977803380986,
      43.896091234547114,
      36.0179985525552,
      30.37668619959596,
      43.52813906224306,
      51.033451549198546,
      58.22354857124253,
      50.992031408665525,
      53.85655362433827,
      60.80495084015712,
      32.326531594470524,
      27.385793100110813,
      42.717904966338075,
      28.075938879585816,
      45.548085380950795,
      42.92923885452164,
      41.06778813602264,
      21.364256683359756,
      48.884703334168464,
      35.25855749548395,
      18.605147809954097,
      47.88882170552418,
      48.28954645354791,
      50.65983481249863,
      40.24914943760652,
      61.88892272314609,
      42.76933942732917,
      44.24349694010722,
      25.328871456219026,
      37.75315132753616,
      61.40365663341959,
      47.97142939222964,
      17.37361996133113,
      41.333485931397874,
      45.90119523251249,
      39.0211611942146,
      45.981254872354114,
      45.27639502883383,
      47.88285713067252,
      50.17020494296803,
      30.42829914836239,
      43.43502904418199,
      39.233228956871415,
      52.830693050897246,
      69.69160526914965,
      53.12686121032086,
      63.72420226749986,
      16.13995286947057,
      34.463845565224645,
      29.399059426507495,
      36.345776862162694,
      42.137757546205755,
      39.966402316565905,
      32.4080861513326,
      30.58101532367253,
      57.20504661496342,
      43.97201787480681,
      44.96694043039682,
      60.18784901927601,
      58.190668648347376,
      43.3150179101065,
      32.663242965835146,
      64.83379423343519,
      30.350748255452853,
      18.476316721145384,
      36.03205355363434,
      45.10670996694088,
      38.91928643036594,
      59.61393879616203,
      46.43744540592101,
      42.186159766872194,
      50.21040991187009,
      40.64180004738918,
      49.84237312890738
    ],
    "bestSolution_randSpin": [
      48.133491718814255,
      38.67387136696092,
      40.701647478269024,
      51.52663448896378,
      49.10773328620585,
      49.54258276679076,
      34.213072808654616,
      50.98542426739697,
      55.2735071124598,
      37.11739605695756,
      51.083287262338416,
      48.61816757903041,
      37.83135560617964,
      44.385191015075215,
      41.29819021645888,
      16.874711209082793,
      27.87667053136478,
      47.046674658298876,
      47.59154927177181,
      43.57105843102764,
      42.08983745682788,
      35.18006945888295,
      58.94981704157182,
      31.435738649092833,
      34.01050023152405,
      35.78690484988236,
      58.02260686516751,
      52.43253254289975,
      21.093142709626655,
      54.48502848729177,
      60.367471180571066,
      43.752405904376445,
      37.406280578104756,
      63.33687534725029,
      38.799097431164476,
      42.83448501916581,
      47.434727403002455,
      48.488272578977735,
      42.95125395219103,
      43.941301983564784,
      31.774343537048164,
      30.73379524399941,
      46.59077986770954,
      40.16609376510898,
      58.322544975591946,
      62.77447023911093,
      47.70525806040916,
      50.449329575389896,
      44.225603375145994,
      49.913622106244055,
      40.577052078201675,
      40.575351072960814,
      36.451370178247785,
      57.58858466983483,
      24.85839817001007,
      51.27149357076401,
      21.234932404743155,
      47.65474820255989,
      43.06815097843323,
      45.39752007689644,
      48.22385652623754,
      54.902121549775465,
      48.0200928169448,
      35.4551571051656,
      35.31018334338431,
      58.08648392826143,
      42.10233130587851,
      51.290237104177805,
      19.557521819772646,
      48.577332862334885,
      37.74308406483523,
      18.489965369872195,
      32.72820028718026,
      53.93729927045592,
      20.728790529689064,
      25.358682989028047,
      25.20134715155472,
      59.21731756625448,
      51.80514740687035,
      49.67766800070659,
      37.0931514786335,
      47.92995843990122,
      23.594855996291855,
      37.86078409132391,
      41.700899580988064,
      36.7417777792887,
      47.25981058078938,
      39.02390776679037,
      38.381787431771485,
      62.30201827477468,
      18.131802354638985,
      45.119217653930946,
      51.120082197500416,
      37.50821215441975,
      54.35544291753161,
      49.149047290025166,
      45.78721479122951,
      45.12179590359508,
      48.382058998126894,
      46.85583372556553,
      62.720385518862294,
      51.71976674994974,
      45.552958373231434,
      59.46178971234181,
      58.33598098256799,
      65.01432128962165,
      46.191448706218324,
      31.358767774128307,
      66.4629193421342,
      25.672581544103576,
      49.425835456345126,
      30.335339661573546,
      21.82192274646184,
      35.43534073740099,
      43.39229269961916,
      51.1073538329273,
      26.9862414548516,
      53.68315024202204,
      44.94130303728157,
      49.31829808166438,
      62.422077673899864,
      50.28379511754354,
      63.854395602102855,
      39.043864061698386,
      40.44684473283916,
      50.296391398145566,
      46.70977803380986,
      43.896091234547114,
      36.0179985525552,
      30.37668619959596,
      46.285105718322214,
      58.72213090601761,
      58.22354857124253,
      50.992031408665525,
      53.85655362433827,
      60.80495084015712,
      32.326531594470524,
      27.385793100110813,
      42.717904966338075,
      28.9850370043077,
      45.548085380950795,
      42.92923885452164,
      43.90881131362289,
      21.364256683359756,
      48.884703334168464,
      34.17031762770904,
      18.605147809954097,
      51.50925908473845,
      39.2078621516804,
      50.65983481249863,
      40.24914943760652,
      62.687239571742836,
      42.76933942732917,
      44.24349694010722,
      28.80822251859971,
      38.410480683209855,
      59.81082568343817,
      50.47192709189306,
      17.37361996133113,
      41.333485931397874,
      39.647539162143005,
      42.18230050731334,
      41.14074456264696,
      45.27639502883383,
      47.88285713067252,
      51.1217504251956,
      30.42829914836239,
      45.093126077689945,
      39.233228956871415,
      52.830693050897246,
      69.69160526914965,
      47.78471947895094,
      64.10143888485112,
      18.779783986857012,
      32.56445963098351,
      29.399059426507495,
      36.00177557178236,
      43.13900482228893,
      39.966402316565905,
      37.835275212048145,
      30.58101532367253,
      57.20504661496342,
      43.97201787480681,
      44.96694043039682,
      60.18784901927601,
      58.190668648347376,
      43.3150179101065,
      32.663242965835146,
      65.2745140773196,
      30.350748255452853,
      18.476316721145384,
      37.778671104921855,
      45.708541871814745,
      38.91928643036594,
      62.62663747364477,
      48.293845084709766,
      41.75986145523841,
      50.21040991187009,
      40.64180004738918,
      49.84237312890738
    ]
  },
  "results_with_spin": [
    57.58411898051099,
    50.94965834872107,
    45.32486148932608,
    63.514115504414455,
    63.00712936771988,
    53.62768366527854,
    44.016722067606366,
    62.80868067043399,
    67.23967790852566,
    49.849157591860944,
    62.20102830953093,
    61.28072153804724,
    43.80509144678915,
    62.02092576407328,
    52.76829128860907,
    19.378970569157147,
    33.21739725164313,
    61.137984520340524,
    52.18944943329295,
    49.87785926861265,
    58.70770405768316,
    50.67411605812272,
    66.59129852741805,
    35.26030921564592,
    48.79454052056283,
    41.249229040989036,
    69.20515112346723,
    66.2867336144371,
    24.38351469305515,
    60.62196868484722,
    64.30227360886067,
    57.59188659404514,
    45.161295706388614,
    70.76445773742473,
    42.91089282972672,
    42.83448501916581,
    62.460441264484714,
    58.846481448527555,
    52.22537860900472,
    62.943638344873044,
    42.30511055412502,
    36.83651328297158,
    56.866994592755574,
    48.18128163828664,
    65.89940361561708,
    69.77521847038926,
    50.203379545158214,
    51.337470500111245,
    47.716167192337025,
    65.76074189831635,
    59.98333039946565,
    45.934947242616744,
    47.65096587241507,
    63.071780427618094,
    28.496184744429627,
    65.61795181584716,
    23.153051258407366,
    56.032579383339744,
    58.95529472426966,
    57.327212692885915,
    63.768736396480776,
    64.17629011387723,
    70.26746946367618,
    46.215398786494504,
    50.17506740111017,
    65.55161466489518,
    61.5704774381431,
    53.44805786310735,
    22.264167359127107,
    65.70786674370356,
    49.24882674476483,
    21.03512883728479,
    48.5623153633169,
    60.12234778046759,
    24.891947673009433,
    25.358682989028047,
    25.20134715155472,
    64.97263908572263,
    66.51140200562486,
    61.7328019603839,
    50.59322369128304,
    60.72682677604331,
    23.594855996291855,
    42.83268570435524,
    62.72420535096524,
    36.96419990060459,
    53.349032324574296,
    58.22660222468993,
    47.520564789804624,
    75.17256276523241,
    18.131802354638985,
    62.3899436288697,
    63.01008723170331,
    48.843442375110655,
    63.18597716519389,
    67.76395281413322,
    56.01426156279911,
    62.67082601096614,
    62.92965518320673,
    58.674959935062766,
    73.07596398498123,
    69.96577771693511,
    51.571788031404296,
    62.62996614936652,
    64.39172053160455,
    70.51065461049586,
    52.960338459763676,
    38.70612837894859,
    71.49953473957626,
    27.336812868394837,
    61.73215661832248,
    39.225724690592386,
    21.82192274646184,
    39.067708566937426,
    58.49998973436149,
    65.17339415638095,
    37.97012830682853,
    58.691819507754396,
    56.29739666780426,
    58.94375080255728,
    67.8765176145622,
    50.28379511754354,
    74.2220302033655,
    44.84659332178131,
    63.75143580053561,
    55.82412853655285,
    58.09994182262094,
    59.18654825929917,
    44.22362236251893,
    35.01617570976483,
    63.700450037200746,
    63.8525867491926,
    67.46790611518284,
    65.50017733314792,
    66.24768450859371,
    74.66169743977862,
    39.86092537717846,
    28.364359854156476,
    53.51398940629153,
    30.40040943782379,
    54.73435607645554,
    66.83494857326704,
    56.307611276909604,
    25.757553116794014,
    56.09358988435518,
    41.77474837225992,
    23.48330432639729,
    61.178675008800575,
    57.286711880934774,
    59.637190544084646,
    58.21498757142484,
    70.14661883795355,
    62.796928401478574,
    61.09157237442224,
    31.2929822591742,
    40.480547838242224,
    63.96267979473727,
    54.287649365196444,
    20.024475604252164,
    48.577318556648734,
    55.40401316320918,
    48.49820348032085,
    57.644633362531124,
    61.47502534883535,
    49.71643106490978,
    56.12369145676992,
    35.48197762792927,
    58.0740351278027,
    45.97855964680376,
    66.59462150865886,
    76.46947707156211,
    64.31803340450406,
    72.05588955149113,
    20.675600695883126,
    39.92969977019105,
    39.07957883545013,
    43.4720714777372,
    50.31466639707888,
    53.50953588726855,
    48.04899980505677,
    35.535770847409104,
    66.34862384167977,
    54.28093312502303,
    44.96694043039682,
    78.10325092054381,
    68.70660159895891,
    56.04652161714928,
    40.181509504129,
    72.50454601511649,
    40.26071872301057,
    21.083261725064936,
    37.778671104921855,
    62.29875462582653,
    49.146421909702916,
    69.56795732378772,
    64.25848567430694,
    60.37493440230635,
    63.13988882511308,
    57.297848216858334,
    60.73339961276592
  ],
  "results_without_spin": [
    48.133491718814255,
    38.67387136696092,
    40.701647478269024,
    51.52663448896378,
    49.10773328620585,
    49.54258276679076,
    34.213072808654616,
    50.98542426739697,
    55.2735071124598,
    37.11739605695756,
    51.083287262338416,
    48.61816757903041,
    37.83135560617964,
    44.385191015075215,
    41.29819021645888,
    16.874711209082793,
    27.87667053136478,
    47.046674658298876,
    47.59154927177181,
    43.57105843102764,
    42.08983745682788,
    35.18006945888295,
    58.94981704157182,
    31.435738649092833,
    34.01050023152405,
    35.78690484988236,
    58.02260686516751,
    52.43253254289975,
    21.093142709626655,
    54.48502848729177,
    60.367471180571066,
    43.752405904376445,
    37.406280578104756,
    63.33687534725029,
    38.799097431164476,
    42.83448501916581,
    47.434727403002455,
    48.488272578977735,
    42.95125395219103,
    43.941301983564784,
    31.774343537048164,
    30.73379524399941,
    46.59077986770954,
    40.16609376510898,
    58.322544975591946,
    62.77447023911093,
    47.70525806040916,
    50.449329575389896,
    44.225603375145994,
    49.913622106244055,
    40.577052078201675,
    40.575351072960814,
    36.451370178247785,
    57.58858466983483,
    24.85839817001007,
    51.27149357076401,
    21.234932404743155,
    47.65474820255989,
    43.06815097843323,
    45.39752007689644,
    48.22385652623754,
    54.902121549775465,
    48.0200928169448,
    35.4551571051656,
    35.31018334338431,
    58.08648392826143,
    42.10233130587851,
    51.290237104177805,
    19.557521819772646,
    48.577332862334885,
    37.74308406483523,
    18.489965369872195,
    32.72820028718026,
    53.93729927045592,
    20.728790529689064,
    25.358682989028047,
    25.20134715155472,
    59.21731756625448,
    51.80514740687035,
    49.67766800070659,
    37.0931514786335,
    47.92995843990122,
    23.594855996291855,
    37.86078409132391,
    41.700899580988064,
    36.7417777792887,
    47.25981058078938,
    39.02390776679037,
    38.381787431771485,
    62.30201827477468,
    18.131802354638985,
    45.119217653930946,
    51.120082197500416,
    37.50821215441975,
    54.35544291753161,
    49.149047290025166,
    45.78721479122951,
    45.12179590359508,
    48.382058998126894,
    46.85583372556553,
    62.720385518862294,
    51.71976674994974,
    45.552958373231434,
    59.46178971234181,
    58.33598098256799,
    65.01432128962165,
    46.191448706218324,
    31.358767774128307,
    66.4629193421342,
    25.672581544103576,
    49.425835456345126,
    30.335339661573546,
    21.82192274646184,
    35.43534073740099,
    43.39229269961916,
    51.1073538329273,
    26.9862414548516,
    53.68315024202204,
    44.94130303728157,
    49.31829808166438,
    62.422077673899864,
    50.28379511754354,
    63.854395602102855,
    39.043864061698386,
    40.44684473283916,
    50.296391398145566,
    46.70977803380986,
    43.896091234547114,
    36.0179985525552,
    30.37668619959596,
    46.285105718322214,
    58.72213090601761,
    58.22354857124253,
    50.992031408665525,
    53.85655362433827,
    60.80495084015712,
    32.326531594470524,
    27.385793100110813,
    42.717904966338075,
    28.9850370043077,
    45.548085380950795,
    42.92923885452164,
    43.90881131362289,
    21.364256683359756,
    48.884703334168464,
    34.17031762770904,
    18.605147809954097,
    51.50925908473845,
    39.2078621516804,
    50.65983481249863,
    40.24914943760652,
    62.687239571742836,
    42.76933942732917,
    44.24349694010722,
    28.80822251859971,
    38.410480683209855,
    59.81082568343817,
    50.47192709189306,
    17.37361996133113,
    41.333485931397874,
    39.647539162143005,
    42.18230050731334,
    41.14074456264696,
    45.27639502883383,
    47.88285713067252,
    51.1217504251956,
    30.42829914836239,
    45.093126077689945,
    39.233228956871415,
    52.830693050897246,
    69.69160526914965,
    47.78471947895094,
    64.10143888485112,
    18.779783986857012,
    32.56445963098351,
    29.399059426507495,
    36.00177557178236,
    43.13900482228893,
    39.966402316565905,
    37.835275212048145,
    30.58101532367253,
    57.20504661496342,
    43.97201787480681,
    44.96694043039682,
    60.18784901927601,
    58.190668648347376,
    43.3150179101065,
    32.663242965835146,
    65.2745140773196,
    30.350748255452853,
    18.476316721145384,
    37.778671104921855,
    45.708541871814745,
    38.91928643036594,
    62.62663747364477,
    48.293845084709766,
    41.75986145523841,
    50.21040991187009,
    40.64180004738918,
    49.84237312890738
  ]
}


==> DataFinal/J_02_K_040/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1781674038852052,
        0.6057428351271633,
        0.7754559909401129
      ],
      "t_hat0": [
        -0.9579522358718988,
        -0.28689965720432825,
        0.0040125408495005396
      ],
      "name": "SAT-2",
      "azimuth_deg": 221.05252673834258,
      "elevation_deg": 56.511985753653775,
      "heading_deg": 92.03934044400148
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2034687131986519,
        0.5963621820252486,
        0.7765002450736054
      ],
      "t_hat0": [
        -0.695389486939068,
        0.470274847323197,
        -0.543392150688399
      ],
      "name": "SAT-2",
      "azimuth_deg": 186.83782532017108,
      "elevation_deg": 64.09724006423399,
      "heading_deg": 150.08770665714417
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18980661268649418,
        0.6024561690763838,
        0.7752548059330474
      ],
      "t_hat0": [
        0.42043251789207425,
        0.7634237354112141,
        -0.49032713376858844
      ],
      "name": "SAT-2",
      "azimuth_deg": 207.59347436874427,
      "elevation_deg": 60.21021002492763,
      "heading_deg": 220.63185189216117
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09513072517107754,
        0.5969465331998915,
        0.7966209773970654
      ],
      "t_hat0": [
        0.841169975369129,
        0.4761486223452081,
        -0.2563504670880464
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.05936323785687,
      "elevation_deg": 32.18319494277965,
      "heading_deg": 253.2454999339906
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23370328429039688,
        0.5610528685312522,
        0.7941048127449772
      ],
      "t_hat0": [
        -0.6539694742741466,
        -0.6950850364576758,
        0.29863140961765533
      ],
      "name": "SAT-2",
      "azimuth_deg": 98.96774945684034,
      "elevation_deg": 63.14046635162307,
      "heading_deg": 58.08285681468893
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2633797962159143,
        0.5653568256220807,
        0.7816666442082506
      ],
      "t_hat0": [
        -0.7880385227865929,
        0.34128397042679065,
        -0.5123675810724662
      ],
      "name": "SAT-2",
      "azimuth_deg": 111.22552035460077,
      "elevation_deg": 46.40460297182655,
      "heading_deg": 140.93640664837326
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.178380297771581,
        0.5711056332749216,
        0.8012607721638275
      ],
      "t_hat0": [
        0.7942446777135745,
        0.5642583454694283,
        -0.225361734754957
      ],
      "name": "SAT-2",
      "azimuth_deg": 286.5745554684963,
      "elevation_deg": 74.42509521158777,
      "heading_deg": 249.58305025492245
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24383865647720263,
        0.5105700344956197,
        0.8245368090525338
      ],
      "t_hat0": [
        -0.1479965524755194,
        -0.8598313645325498,
        0.4886584134356579
      ],
      "name": "SAT-2",
      "azimuth_deg": 52.51353927326778,
      "elevation_deg": 41.52520816001746,
      "heading_deg": 25.271233913318284
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18021923285134128,
        0.588241293850814,
        0.7883484054142524
      ],
      "t_hat0": [
        0.20265456209272723,
        -0.7620715450354095,
        0.6149618595574435
      ],
      "name": "SAT-2",
      "azimuth_deg": 236.655755510389,
      "elevation_deg": 68.87309529769055,
      "heading_deg": 3.6210239917713904
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12004269059716213,
        0.5538227190901106,
        0.8239357670679375
      ],
      "t_hat0": [
        -0.99018135760928,
        -0.006911983598894457,
        -0.1396177049151424
      ],
      "name": "SAT-2",
      "azimuth_deg": 304.94387575661295,
      "elevation_deg": 39.61800488594895,
      "heading_deg": 110.23980913011884
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24904901057452972,
        0.6175179301091693,
        0.7460872578495995
      ],
      "t_hat0": [
        -0.6747454161016753,
        0.4419969673028546,
        -0.5910645517579755
      ],
      "name": "SAT-2",
      "azimuth_deg": 158.6555530713903,
      "elevation_deg": 38.37338436278549,
      "heading_deg": 150.7438096386681
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24328252801024952,
        0.5413117333626495,
        0.8048572661589546
      ],
      "t_hat0": [
        0.8331655494564718,
        -0.3082452229167094,
        0.4591514453292331
      ],
      "name": "SAT-2",
      "azimuth_deg": 75.80106673330674,
      "elevation_deg": 53.24105460988889,
      "heading_deg": 316.8810109197355
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11419504841853736,
        0.5450545154109846,
        0.8305871815449507
      ],
      "t_hat0": [
        -0.7770860722258252,
        0.4718760455172417,
        -0.41649757984849073
      ],
      "name": "SAT-2",
      "azimuth_deg": 310.16576382552347,
      "elevation_deg": 36.30178837259169,
      "heading_deg": 144.76277963947314
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13679236805556394,
        0.5357698758866883,
        0.8332097503834877
      ],
      "t_hat0": [
        0.6867441593314155,
        0.6574720865363468,
        -0.3100208300255482
      ],
      "name": "SAT-2",
      "azimuth_deg": 323.232671793035,
      "elevation_deg": 41.72357521499256,
      "heading_deg": 240.18946567046865
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17070005940091892,
        0.5822242348150176,
        0.7949065543286142
      ],
      "t_hat0": [
        -0.9503573042946966,
        0.11572177947260755,
        -0.2888415896809369
      ],
      "name": "SAT-2",
      "azimuth_deg": 261.79817556057054,
      "elevation_deg": 67.03441307984532,
      "heading_deg": 120.92643495978172
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17398207992009043,
        0.605470858356684,
        0.7766178439538328
      ],
      "t_hat0": [
        -0.13669741235297408,
        0.7661609317138831,
        -0.6279420707129884
      ],
      "name": "SAT-2",
      "azimuth_deg": 226.04531727381104,
      "elevation_deg": 55.832085864013024,
      "heading_deg": 187.28607331298358
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24012968385425992,
        0.5785221909994339,
        0.779518960291068
      ],
      "t_hat0": [
        -0.5119817489684588,
        0.6067713214755975,
        -0.6080322788783135
      ],
      "name": "SAT-2",
      "azimuth_deg": 128.9209881645151,
      "elevation_deg": 56.93904170065607,
      "heading_deg": 163.71619367827003
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10223085979242752,
        0.5608566442472912,
        0.821576944606997
      ],
      "t_hat0": [
        -0.9864573266867921,
        0.04933119667139092,
        -0.15642370555934323
      ],
      "name": "SAT-2",
      "azimuth_deg": 297.65074813249385,
      "elevation_deg": 34.42104417390796,
      "heading_deg": 113.45607849464261
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23404550895767906,
        0.5921436960425015,
        0.7710956769259354
      ],
      "t_hat0": [
        -0.36991566954091837,
        0.6792345095344019,
        -0.633879230205293
      ],
      "name": "SAT-2",
      "azimuth_deg": 148.81320449195732,
      "elevation_deg": 54.891751260997495,
      "heading_deg": 172.98494131387386
    }
  ]
}

==> DataFinal/J_02_K_040/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 2,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16926216119292603,
        0.5597261544000176,
        0.8112070961652564
      ],
      "t_hat0": [
        0.9468691846476648,
        0.320741554214585,
        -0.02374031517648817
      ],
      "name": "SAT-2",
      "azimuth_deg": 313.23234807815675,
      "elevation_deg": 65.31575599721319,
      "heading_deg": 269.82406725649395
    }
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 32.84386735103526,
      "bestSolution_spin0": 32.84386735103526,
      "bestSolution_spin1": 25.068831925985396,
      "bestSolution_randSpin": 25.068831925985396,
      "with_spin": 32.84386735103526,
      "without_spin": 25.068831925985396
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 26.929710434757784,
      "bestSolution_spin0": 26.929710434757784,
      "bestSolution_spin1": 20.4419229972327,
      "bestSolution_randSpin": 26.929710434757784,
      "with_spin": 26.929710434757784,
      "without_spin": 26.929710434757784
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 26.2940462438733,
      "bestSolution_spin0": 26.2940462438733,
      "bestSolution_spin1": 24.17000990544218,
      "bestSolution_randSpin": 24.17000990544218,
      "with_spin": 26.2940462438733,
      "without_spin": 24.17000990544218
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 34.30720729040584,
      "bestSolution_spin0": 34.30720729040584,
      "bestSolution_spin1": 32.048720685808625,
      "bestSolution_randSpin": 32.048720685808625,
      "with_spin": 34.30720729040584,
      "without_spin": 32.048720685808625
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 27.07387303996337,
      "bestSolution_spin0": 20.70610758432797,
      "bestSolution_spin1": 18.845344617677174,
      "bestSolution_randSpin": 18.845344617677174,
      "with_spin": 27.07387303996337,
      "without_spin": 18.845344617677174
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.125849729069074,
      "bestSolution_spin0": 34.125849729069074,
      "bestSolution_spin1": 32.71867570935366,
      "bestSolution_randSpin": 32.71867570935366,
      "with_spin": 34.125849729069074,
      "without_spin": 32.71867570935366
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.187142685510654,
      "bestSolution_spin0": 23.550578633762697,
      "bestSolution_spin1": 21.917239498456013,
      "bestSolution_randSpin": 23.550578633762697,
      "with_spin": 27.187142685510654,
      "without_spin": 23.550578633762697
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 31.135655045539465,
      "bestSolution_spin0": 26.571673751006845,
      "bestSolution_spin1": 29.951059493163065,
      "bestSolution_randSpin": 29.951059493163065,
      "with_spin": 31.135655045539465,
      "without_spin": 29.951059493163065
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 34.44001180846775,
      "bestSolution_spin0": 32.35619878283839,
      "bestSolution_spin1": 28.765776744521407,
      "bestSolution_randSpin": 32.35619878283839,
      "with_spin": 34.44001180846775,
      "without_spin": 32.35619878283839
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 22.926835419969123,
      "bestSolution_spin0": 20.74295657086961,
      "bestSolution_spin1": 21.219074822815273,
      "bestSolution_randSpin": 21.219074822815273,
      "with_spin": 22.926835419969123,
      "without_spin": 21.219074822815273
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      32.84386735103526,
      26.929710434757784,
      26.2940462438733,
      34.30720729040584,
      27.07387303996337,
      34.125849729069074,
      27.187142685510654,
      31.135655045539465,
      34.44001180846775,
      22.926835419969123
    ],
    "bestSolution_spin0": [
      32.84386735103526,
      26.929710434757784,
      26.2940462438733,
      34.30720729040584,
      20.70610758432797,
      34.125849729069074,
      23.550578633762697,
      26.571673751006845,
      32.35619878283839,
      20.74295657086961
    ],
    "bestSolution_spin1": [
      25.068831925985396,
      20.4419229972327,
      24.17000990544218,
      32.048720685808625,
      18.845344617677174,
      32.71867570935366,
      21.917239498456013,
      29.951059493163065,
      28.765776744521407,
      21.219074822815273
    ],
    "bestSolution_randSpin": [
      25.068831925985396,
      26.929710434757784,
      24.17000990544218,
      32.048720685808625,
      18.845344617677174,
      32.71867570935366,
      23.550578633762697,
      29.951059493163065,
      32.35619878283839,
      21.219074822815273
    ]
  },
  "results_with_spin": [
    32.84386735103526,
    26.929710434757784,
    26.2940462438733,
    34.30720729040584,
    27.07387303996337,
    34.125849729069074,
    27.187142685510654,
    31.135655045539465,
    34.44001180846775,
    22.926835419969123
  ],
  "results_without_spin": [
    25.068831925985396,
    26.929710434757784,
    24.17000990544218,
    32.048720685808625,
    18.845344617677174,
    32.71867570935366,
    23.550578633762697,
    29.951059493163065,
    32.35619878283839,
    21.219074822815273
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 25.092152594818234,
      "bestSolution_spin0": 19.239855883551737,
      "bestSolution_spin1": 20.676941699810655,
      "bestSolution_randSpin": 19.239855883551737,
      "with_spin": 25.092152594818234,
      "without_spin": 19.239855883551737
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 27.088319338163284,
      "bestSolution_spin0": 23.010230194278016,
      "bestSolution_spin1": 27.088319338163284,
      "bestSolution_randSpin": 27.088319338163284,
      "with_spin": 27.088319338163284,
      "without_spin": 27.088319338163284
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 28.637499440496384,
      "bestSolution_spin0": 20.43391643871866,
      "bestSolution_spin1": 21.659276794100595,
      "bestSolution_randSpin": 21.659276794100595,
      "with_spin": 28.637499440496384,
      "without_spin": 21.659276794100595
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 29.457495479189475,
      "bestSolution_spin0": 23.28903003323017,
      "bestSolution_spin1": 26.87803090102907,
      "bestSolution_randSpin": 23.28903003323017,
      "with_spin": 29.457495479189475,
      "without_spin": 23.28903003323017
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 33.371386605339495,
      "bestSolution_spin0": 31.132191319104717,
      "bestSolution_spin1": 24.850906945318606,
      "bestSolution_randSpin": 24.850906945318606,
      "with_spin": 33.371386605339495,
      "without_spin": 24.850906945318606
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 24.618551334494487,
      "bestSolution_spin0": 20.30665720036382,
      "bestSolution_spin1": 17.711180040083512,
      "bestSolution_randSpin": 17.711180040083512,
      "with_spin": 24.618551334494487,
      "without_spin": 17.711180040083512
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 26.53489383191634,
      "bestSolution_spin0": 25.120593304818268,
      "bestSolution_spin1": 24.177048208294146,
      "bestSolution_randSpin": 25.120593304818268,
      "with_spin": 26.53489383191634,
      "without_spin": 25.120593304818268
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 30.437503875289863,
      "bestSolution_spin0": 26.38977291347551,
      "bestSolution_spin1": 26.883262442651578,
      "bestSolution_randSpin": 26.38977291347551,
      "with_spin": 30.437503875289863,
      "without_spin": 26.38977291347551
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 25.800639060947525,
      "bestSolution_spin0": 20.37472268399722,
      "bestSolution_spin1": 18.06576638313015,
      "bestSolution_randSpin": 18.06576638313015,
      "with_spin": 25.800639060947525,
      "without_spin": 18.06576638313015
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 29.82589840041605,
      "bestSolution_spin0": 28.826625206129094,
      "bestSolution_spin1": 29.82589840041605,
      "bestSolution_randSpin": 29.82589840041605,
      "with_spin": 29.82589840041605,
      "without_spin": 29.82589840041605
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      25.092152594818234,
      27.088319338163284,
      28.637499440496384,
      29.457495479189475,
      33.371386605339495,
      24.618551334494487,
      26.53489383191634,
      30.437503875289863,
      25.800639060947525,
      29.82589840041605
    ],
    "bestSolution_spin0": [
      19.239855883551737,
      23.010230194278016,
      20.43391643871866,
      23.28903003323017,
      31.132191319104717,
      20.30665720036382,
      25.120593304818268,
      26.38977291347551,
      20.37472268399722,
      28.826625206129094
    ],
    "bestSolution_spin1": [
      20.676941699810655,
      27.088319338163284,
      21.659276794100595,
      26.87803090102907,
      24.850906945318606,
      17.711180040083512,
      24.177048208294146,
      26.883262442651578,
      18.06576638313015,
      29.82589840041605
    ],
    "bestSolution_randSpin": [
      19.239855883551737,
      27.088319338163284,
      21.659276794100595,
      23.28903003323017,
      24.850906945318606,
      17.711180040083512,
      25.120593304818268,
      26.38977291347551,
      18.06576638313015,
      29.82589840041605
    ]
  },
  "results_with_spin": [
    25.092152594818234,
    27.088319338163284,
    28.637499440496384,
    29.457495479189475,
    33.371386605339495,
    24.618551334494487,
    26.53489383191634,
    30.437503875289863,
    25.800639060947525,
    29.82589840041605
  ],
  "results_without_spin": [
    19.239855883551737,
    27.088319338163284,
    21.659276794100595,
    23.28903003323017,
    24.850906945318606,
    17.711180040083512,
    25.120593304818268,
    26.38977291347551,
    18.06576638313015,
    29.82589840041605
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 31.41730374945751,
      "bestSolution_spin0": 28.83282372258337,
      "bestSolution_spin1": 26.085997849530546,
      "bestSolution_randSpin": 26.085997849530546,
      "with_spin": 31.41730374945751,
      "without_spin": 26.085997849530546
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 28.4182322243354,
      "bestSolution_spin0": 24.65481230681269,
      "bestSolution_spin1": 19.401940889403672,
      "bestSolution_randSpin": 24.65481230681269,
      "with_spin": 28.4182322243354,
      "without_spin": 24.65481230681269
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 32.696103593874476,
      "bestSolution_spin0": 28.94939714197044,
      "bestSolution_spin1": 32.696103593874476,
      "bestSolution_randSpin": 32.696103593874476,
      "with_spin": 32.696103593874476,
      "without_spin": 32.696103593874476
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 22.872816461850793,
      "bestSolution_spin0": 22.08812154089014,
      "bestSolution_spin1": 19.048617445890827,
      "bestSolution_randSpin": 19.048617445890827,
      "with_spin": 22.872816461850793,
      "without_spin": 19.048617445890827
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 25.452425197776787,
      "bestSolution_spin0": 21.63289295090553,
      "bestSolution_spin1": 21.521054339829345,
      "bestSolution_randSpin": 21.63289295090553,
      "with_spin": 25.452425197776787,
      "without_spin": 21.63289295090553
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.47492079145501,
      "bestSolution_spin0": 25.934225396255695,
      "bestSolution_spin1": 26.238063046891543,
      "bestSolution_randSpin": 26.238063046891543,
      "with_spin": 28.47492079145501,
      "without_spin": 26.238063046891543
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 32.0966689234498,
      "bestSolution_spin0": 28.46367252964243,
      "bestSolution_spin1": 23.780924942969435,
      "bestSolution_randSpin": 23.780924942969435,
      "with_spin": 32.0966689234498,
      "without_spin": 23.780924942969435
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 29.22825202489478,
      "bestSolution_spin0": 28.939742765563743,
      "bestSolution_spin1": 26.303131049204005,
      "bestSolution_randSpin": 28.939742765563743,
      "with_spin": 29.22825202489478,
      "without_spin": 28.939742765563743
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 27.305319826332784,
      "bestSolution_spin0": 21.069086397027874,
      "bestSolution_spin1": 19.22458802143322,
      "bestSolution_randSpin": 19.22458802143322,
      "with_spin": 27.305319826332784,
      "without_spin": 19.22458802143322
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 31.057232233923163,
      "bestSolution_spin0": 31.057232233923163,
      "bestSolution_spin1": 27.677835729108004,
      "bestSolution_randSpin": 31.057232233923163,
      "with_spin": 31.057232233923163,
      "without_spin": 31.057232233923163
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      31.41730374945751,
      28.4182322243354,
      32.696103593874476,
      22.872816461850793,
      25.452425197776787,
      28.47492079145501,
      32.0966689234498,
      29.22825202489478,
      27.305319826332784,
      31.057232233923163
    ],
    "bestSolution_spin0": [
      28.83282372258337,
      24.65481230681269,
      28.94939714197044,
      22.08812154089014,
      21.63289295090553,
      25.934225396255695,
      28.46367252964243,
      28.939742765563743,
      21.069086397027874,
      31.057232233923163
    ],
    "bestSolution_spin1": [
      26.085997849530546,
      19.401940889403672,
      32.696103593874476,
      19.048617445890827,
      21.521054339829345,
      26.238063046891543,
      23.780924942969435,
      26.303131049204005,
      19.22458802143322,
      27.677835729108004
    ],
    "bestSolution_randSpin": [
      26.085997849530546,
      24.65481230681269,
      32.696103593874476,
      19.048617445890827,
      21.63289295090553,
      26.238063046891543,
      23.780924942969435,
      28.939742765563743,
      19.22458802143322,
      31.057232233923163
    ]
  },
  "results_with_spin": [
    31.41730374945751,
    28.4182322243354,
    32.696103593874476,
    22.872816461850793,
    25.452425197776787,
    28.47492079145501,
    32.0966689234498,
    29.22825202489478,
    27.305319826332784,
    31.057232233923163
  ],
  "results_without_spin": [
    26.085997849530546,
    24.65481230681269,
    32.696103593874476,
    19.048617445890827,
    21.63289295090553,
    26.238063046891543,
    23.780924942969435,
    28.939742765563743,
    19.22458802143322,
    31.057232233923163
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 30.397537117839164,
      "bestSolution_spin0": 30.397537117839164,
      "bestSolution_spin1": 26.000994035149326,
      "bestSolution_randSpin": 26.000994035149326,
      "with_spin": 30.397537117839164,
      "without_spin": 26.000994035149326
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 27.652779900809694,
      "bestSolution_spin0": 21.644293954458778,
      "bestSolution_spin1": 21.244061809689384,
      "bestSolution_randSpin": 21.244061809689384,
      "with_spin": 27.652779900809694,
      "without_spin": 21.244061809689384
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 25.358956638976483,
      "bestSolution_spin0": 25.358956638976483,
      "bestSolution_spin1": 21.919191696684386,
      "bestSolution_randSpin": 25.358956638976483,
      "with_spin": 25.358956638976483,
      "without_spin": 25.358956638976483
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.544110216872234,
      "bestSolution_spin0": 32.544110216872234,
      "bestSolution_spin1": 29.35168405478493,
      "bestSolution_randSpin": 29.35168405478493,
      "with_spin": 32.544110216872234,
      "without_spin": 29.35168405478493
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 24.07089549334731,
      "bestSolution_spin0": 23.781994873769243,
      "bestSolution_spin1": 23.385402680083473,
      "bestSolution_randSpin": 23.385402680083473,
      "with_spin": 24.07089549334731,
      "without_spin": 23.385402680083473
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 30.439453413436844,
      "bestSolution_spin0": 30.439453413436844,
      "bestSolution_spin1": 24.284899341195157,
      "bestSolution_randSpin": 30.439453413436844,
      "with_spin": 30.439453413436844,
      "without_spin": 30.439453413436844
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 26.30993556174081,
      "bestSolution_spin0": 22.823357967185718,
      "bestSolution_spin1": 18.244318655560697,
      "bestSolution_randSpin": 18.244318655560697,
      "with_spin": 26.30993556174081,
      "without_spin": 18.244318655560697
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 26.6141177399529,
      "bestSolution_spin0": 25.78685751424622,
      "bestSolution_spin1": 22.77283517959303,
      "bestSolution_randSpin": 25.78685751424622,
      "with_spin": 26.6141177399529,
      "without_spin": 25.78685751424622
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 25.458289449667415,
      "bestSolution_spin0": 20.742862025009757,
      "bestSolution_spin1": 18.30747626001385,
      "bestSolution_randSpin": 20.742862025009757,
      "with_spin": 25.458289449667415,
      "without_spin": 20.742862025009757
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 33.35815704684044,
      "bestSolution_spin0": 33.35815704684044,
      "bestSolution_spin1": 25.562702223654497,
      "bestSolution_randSpin": 33.35815704684044,
      "with_spin": 33.35815704684044,
      "without_spin": 33.35815704684044
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      30.397537117839164,
      27.652779900809694,
      25.358956638976483,
      32.544110216872234,
      24.07089549334731,
      30.439453413436844,
      26.30993556174081,
      26.6141177399529,
      25.458289449667415,
      33.35815704684044
    ],
    "bestSolution_spin0": [
      30.397537117839164,
      21.644293954458778,
      25.358956638976483,
      32.544110216872234,
      23.781994873769243,
      30.439453413436844,
      22.823357967185718,
      25.78685751424622,
      20.742862025009757,
      33.35815704684044
    ],
    "bestSolution_spin1": [
      26.000994035149326,
      21.244061809689384,
      21.919191696684386,
      29.35168405478493,
      23.385402680083473,
      24.284899341195157,
      18.244318655560697,
      22.77283517959303,
      18.30747626001385,
      25.562702223654497
    ],
    "bestSolution_randSpin": [
      26.000994035149326,
      21.244061809689384,
      25.358956638976483,
      29.35168405478493,
      23.385402680083473,
      30.439453413436844,
      18.244318655560697,
      25.78685751424622,
      20.742862025009757,
      33.35815704684044
    ]
  },
  "results_with_spin": [
    30.397537117839164,
    27.652779900809694,
    25.358956638976483,
    32.544110216872234,
    24.07089549334731,
    30.439453413436844,
    26.30993556174081,
    26.6141177399529,
    25.458289449667415,
    33.35815704684044
  ],
  "results_without_spin": [
    26.000994035149326,
    21.244061809689384,
    25.358956638976483,
    29.35168405478493,
    23.385402680083473,
    30.439453413436844,
    18.244318655560697,
    25.78685751424622,
    20.742862025009757,
    33.35815704684044
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 31.182796297518387,
      "bestSolution_spin0": 23.531167381118312,
      "bestSolution_spin1": 25.033426601456434,
      "bestSolution_randSpin": 25.033426601456434,
      "with_spin": 31.182796297518387,
      "without_spin": 25.033426601456434
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 24.274654790072915,
      "bestSolution_spin0": 24.274654790072915,
      "bestSolution_spin1": 22.28488788915254,
      "bestSolution_randSpin": 22.28488788915254,
      "with_spin": 24.274654790072915,
      "without_spin": 22.28488788915254
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 31.77923134271752,
      "bestSolution_spin0": 26.698464842300588,
      "bestSolution_spin1": 26.072835161710348,
      "bestSolution_randSpin": 26.072835161710348,
      "with_spin": 31.77923134271752,
      "without_spin": 26.072835161710348
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 30.882079314772465,
      "bestSolution_spin0": 29.762788092844303,
      "bestSolution_spin1": 26.954287952442847,
      "bestSolution_randSpin": 29.762788092844303,
      "with_spin": 30.882079314772465,
      "without_spin": 29.762788092844303
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 35.121468613061566,
      "bestSolution_spin0": 34.38777874711352,
      "bestSolution_spin1": 35.121468613061566,
      "bestSolution_randSpin": 34.38777874711352,
      "with_spin": 35.121468613061566,
      "without_spin": 34.38777874711352
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 30.603038949266587,
      "bestSolution_spin0": 24.19105238107073,
      "bestSolution_spin1": 24.14821135678858,
      "bestSolution_randSpin": 24.14821135678858,
      "with_spin": 30.603038949266587,
      "without_spin": 24.14821135678858
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.580732038078423,
      "bestSolution_spin0": 27.433183792159603,
      "bestSolution_spin1": 27.580732038078423,
      "bestSolution_randSpin": 27.580732038078423,
      "with_spin": 27.580732038078423,
      "without_spin": 27.580732038078423
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 30.12731433410494,
      "bestSolution_spin0": 30.12731433410494,
      "bestSolution_spin1": 26.97648980924898,
      "bestSolution_randSpin": 30.12731433410494,
      "with_spin": 30.12731433410494,
      "without_spin": 30.12731433410494
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 25.967306898319926,
      "bestSolution_spin0": 25.292849122054626,
      "bestSolution_spin1": 25.351330999886443,
      "bestSolution_randSpin": 25.292849122054626,
      "with_spin": 25.967306898319926,
      "without_spin": 25.292849122054626
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 30.94398675056008,
      "bestSolution_spin0": 30.94398675056008,
      "bestSolution_spin1": 29.383176865854306,
      "bestSolution_randSpin": 29.383176865854306,
      "with_spin": 30.94398675056008,
      "without_spin": 29.383176865854306
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      31.182796297518387,
      24.274654790072915,
      31.77923134271752,
      30.882079314772465,
      35.121468613061566,
      30.603038949266587,
      27.580732038078423,
      30.12731433410494,
      25.967306898319926,
      30.94398675056008
    ],
    "bestSolution_spin0": [
      23.531167381118312,
      24.274654790072915,
      26.698464842300588,
      29.762788092844303,
      34.38777874711352,
      24.19105238107073,
      27.433183792159603,
      30.12731433410494,
      25.292849122054626,
      30.94398675056008
    ],
    "bestSolution_spin1": [
      25.033426601456434,
      22.28488788915254,
      26.072835161710348,
      26.954287952442847,
      35.121468613061566,
      24.14821135678858,
      27.580732038078423,
      26.97648980924898,
      25.351330999886443,
      29.383176865854306
    ],
    "bestSolution_randSpin": [
      25.033426601456434,
      22.28488788915254,
      26.072835161710348,
      29.762788092844303,
      34.38777874711352,
      24.14821135678858,
      27.580732038078423,
      30.12731433410494,
      25.292849122054626,
      29.383176865854306
    ]
  },
  "results_with_spin": [
    31.182796297518387,
    24.274654790072915,
    31.77923134271752,
    30.882079314772465,
    35.121468613061566,
    30.603038949266587,
    27.580732038078423,
    30.12731433410494,
    25.967306898319926,
    30.94398675056008
  ],
  "results_without_spin": [
    25.033426601456434,
    22.28488788915254,
    26.072835161710348,
    29.762788092844303,
    34.38777874711352,
    24.14821135678858,
    27.580732038078423,
    30.12731433410494,
    25.292849122054626,
    29.383176865854306
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 30.718631142899884,
      "bestSolution_spin0": 30.115864758126317,
      "bestSolution_spin1": 30.718631142899884,
      "bestSolution_randSpin": 30.115864758126317,
      "with_spin": 30.718631142899884,
      "without_spin": 30.115864758126317
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 23.39526489543034,
      "bestSolution_spin0": 23.258702405104707,
      "bestSolution_spin1": 22.122302225999285,
      "bestSolution_randSpin": 23.258702405104707,
      "with_spin": 23.39526489543034,
      "without_spin": 23.258702405104707
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 26.140723066160653,
      "bestSolution_spin0": 23.296829269836703,
      "bestSolution_spin1": 24.008699357504728,
      "bestSolution_randSpin": 24.008699357504728,
      "with_spin": 26.140723066160653,
      "without_spin": 24.008699357504728
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 34.27488882102059,
      "bestSolution_spin0": 34.27488882102059,
      "bestSolution_spin1": 32.99298531260489,
      "bestSolution_randSpin": 34.27488882102059,
      "with_spin": 34.27488882102059,
      "without_spin": 34.27488882102059
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 19.837072488846335,
      "bestSolution_spin0": 18.079493005636742,
      "bestSolution_spin1": 18.087615099255512,
      "bestSolution_randSpin": 18.079493005636742,
      "with_spin": 19.837072488846335,
      "without_spin": 18.079493005636742
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.963643611824004,
      "bestSolution_spin0": 23.728086278582403,
      "bestSolution_spin1": 22.197776529047374,
      "bestSolution_randSpin": 22.197776529047374,
      "with_spin": 28.963643611824004,
      "without_spin": 22.197776529047374
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 20.81600367199515,
      "bestSolution_spin0": 19.091563821835575,
      "bestSolution_spin1": 19.121655398200808,
      "bestSolution_randSpin": 19.091563821835575,
      "with_spin": 20.81600367199515,
      "without_spin": 19.091563821835575
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 29.71955417111834,
      "bestSolution_spin0": 25.67181986584648,
      "bestSolution_spin1": 24.303258028778334,
      "bestSolution_randSpin": 25.67181986584648,
      "with_spin": 29.71955417111834,
      "without_spin": 25.67181986584648
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 28.070571013572547,
      "bestSolution_spin0": 25.719790852088057,
      "bestSolution_spin1": 23.74029464313155,
      "bestSolution_randSpin": 25.719790852088057,
      "with_spin": 28.070571013572547,
      "without_spin": 25.719790852088057
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 30.409268930950223,
      "bestSolution_spin0": 25.41958886962494,
      "bestSolution_spin1": 24.059581234128267,
      "bestSolution_randSpin": 25.41958886962494,
      "with_spin": 30.409268930950223,
      "without_spin": 25.41958886962494
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      30.718631142899884,
      23.39526489543034,
      26.140723066160653,
      34.27488882102059,
      19.837072488846335,
      28.963643611824004,
      20.81600367199515,
      29.71955417111834,
      28.070571013572547,
      30.409268930950223
    ],
    "bestSolution_spin0": [
      30.115864758126317,
      23.258702405104707,
      23.296829269836703,
      34.27488882102059,
      18.079493005636742,
      23.728086278582403,
      19.091563821835575,
      25.67181986584648,
      25.719790852088057,
      25.41958886962494
    ],
    "bestSolution_spin1": [
      30.718631142899884,
      22.122302225999285,
      24.008699357504728,
      32.99298531260489,
      18.087615099255512,
      22.197776529047374,
      19.121655398200808,
      24.303258028778334,
      23.74029464313155,
      24.059581234128267
    ],
    "bestSolution_randSpin": [
      30.115864758126317,
      23.258702405104707,
      24.008699357504728,
      34.27488882102059,
      18.079493005636742,
      22.197776529047374,
      19.091563821835575,
      25.67181986584648,
      25.719790852088057,
      25.41958886962494
    ]
  },
  "results_with_spin": [
    30.718631142899884,
    23.39526489543034,
    26.140723066160653,
    34.27488882102059,
    19.837072488846335,
    28.963643611824004,
    20.81600367199515,
    29.71955417111834,
    28.070571013572547,
    30.409268930950223
  ],
  "results_without_spin": [
    30.115864758126317,
    23.258702405104707,
    24.008699357504728,
    34.27488882102059,
    18.079493005636742,
    22.197776529047374,
    19.091563821835575,
    25.67181986584648,
    25.719790852088057,
    25.41958886962494
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 30.158574738759913,
      "bestSolution_spin0": 20.263510955373086,
      "bestSolution_spin1": 20.83618393489168,
      "bestSolution_randSpin": 20.263510955373086,
      "with_spin": 30.158574738759913,
      "without_spin": 20.263510955373086
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 31.98399719512032,
      "bestSolution_spin0": 26.142880603828353,
      "bestSolution_spin1": 26.66220176115443,
      "bestSolution_randSpin": 26.142880603828353,
      "with_spin": 31.98399719512032,
      "without_spin": 26.142880603828353
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 33.71305827480917,
      "bestSolution_spin0": 33.71305827480917,
      "bestSolution_spin1": 29.248716182435018,
      "bestSolution_randSpin": 29.248716182435018,
      "with_spin": 33.71305827480917,
      "without_spin": 29.248716182435018
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 25.271824445496037,
      "bestSolution_spin0": 25.271824445496037,
      "bestSolution_spin1": 19.404311891803665,
      "bestSolution_randSpin": 19.404311891803665,
      "with_spin": 25.271824445496037,
      "without_spin": 19.404311891803665
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.55241771090731,
      "bestSolution_spin0": 23.752219826755827,
      "bestSolution_spin1": 25.69153536183246,
      "bestSolution_randSpin": 23.752219826755827,
      "with_spin": 32.55241771090731,
      "without_spin": 23.752219826755827
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.671688139375576,
      "bestSolution_spin0": 34.18383551900524,
      "bestSolution_spin1": 34.671688139375576,
      "bestSolution_randSpin": 34.18383551900524,
      "with_spin": 34.671688139375576,
      "without_spin": 34.18383551900524
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 31.318918813997133,
      "bestSolution_spin0": 29.633745624927737,
      "bestSolution_spin1": 25.323331289843523,
      "bestSolution_randSpin": 29.633745624927737,
      "with_spin": 31.318918813997133,
      "without_spin": 29.633745624927737
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 31.192837308801757,
      "bestSolution_spin0": 29.62526131798034,
      "bestSolution_spin1": 31.192837308801757,
      "bestSolution_randSpin": 29.62526131798034,
      "with_spin": 31.192837308801757,
      "without_spin": 29.62526131798034
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 16.392805230116117,
      "bestSolution_spin0": 13.109959602094523,
      "bestSolution_spin1": 13.601351438364865,
      "bestSolution_randSpin": 13.601351438364865,
      "with_spin": 16.392805230116117,
      "without_spin": 13.601351438364865
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 29.30434159639211,
      "bestSolution_spin0": 29.09455493287964,
      "bestSolution_spin1": 26.87116045849421,
      "bestSolution_randSpin": 26.87116045849421,
      "with_spin": 29.30434159639211,
      "without_spin": 26.87116045849421
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      30.158574738759913,
      31.98399719512032,
      33.71305827480917,
      25.271824445496037,
      32.55241771090731,
      34.671688139375576,
      31.318918813997133,
      31.192837308801757,
      16.392805230116117,
      29.30434159639211
    ],
    "bestSolution_spin0": [
      20.263510955373086,
      26.142880603828353,
      33.71305827480917,
      25.271824445496037,
      23.752219826755827,
      34.18383551900524,
      29.633745624927737,
      29.62526131798034,
      13.109959602094523,
      29.09455493287964
    ],
    "bestSolution_spin1": [
      20.83618393489168,
      26.66220176115443,
      29.248716182435018,
      19.404311891803665,
      25.69153536183246,
      34.671688139375576,
      25.323331289843523,
      31.192837308801757,
      13.601351438364865,
      26.87116045849421
    ],
    "bestSolution_randSpin": [
      20.263510955373086,
      26.142880603828353,
      29.248716182435018,
      19.404311891803665,
      23.752219826755827,
      34.18383551900524,
      29.633745624927737,
      29.62526131798034,
      13.601351438364865,
      26.87116045849421
    ]
  },
  "results_with_spin": [
    30.158574738759913,
    31.98399719512032,
    33.71305827480917,
    25.271824445496037,
    32.55241771090731,
    34.671688139375576,
    31.318918813997133,
    31.192837308801757,
    16.392805230116117,
    29.30434159639211
  ],
  "results_without_spin": [
    20.263510955373086,
    26.142880603828353,
    29.248716182435018,
    19.404311891803665,
    23.752219826755827,
    34.18383551900524,
    29.633745624927737,
    29.62526131798034,
    13.601351438364865,
    26.87116045849421
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 27.05783169987913,
      "bestSolution_spin0": 25.414565276028625,
      "bestSolution_spin1": 18.709421515267323,
      "bestSolution_randSpin": 18.709421515267323,
      "with_spin": 27.05783169987913,
      "without_spin": 18.709421515267323
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 12.793320058338312,
      "bestSolution_spin0": 11.768242309130581,
      "bestSolution_spin1": 12.793320058338312,
      "bestSolution_randSpin": 12.793320058338312,
      "with_spin": 12.793320058338312,
      "without_spin": 12.793320058338312
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 25.10054195157442,
      "bestSolution_spin0": 13.320537088888479,
      "bestSolution_spin1": 11.369687375971576,
      "bestSolution_randSpin": 13.320537088888479,
      "with_spin": 25.10054195157442,
      "without_spin": 13.320537088888479
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 34.793477725051694,
      "bestSolution_spin0": 34.793477725051694,
      "bestSolution_spin1": 32.64834275716805,
      "bestSolution_randSpin": 32.64834275716805,
      "with_spin": 34.793477725051694,
      "without_spin": 32.64834275716805
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 16.841113963159543,
      "bestSolution_spin0": 13.739792816251255,
      "bestSolution_spin1": 12.630824258479134,
      "bestSolution_randSpin": 12.630824258479134,
      "with_spin": 16.841113963159543,
      "without_spin": 12.630824258479134
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.977027716821254,
      "bestSolution_spin0": 25.717482763630933,
      "bestSolution_spin1": 22.75785023378186,
      "bestSolution_randSpin": 25.717482763630933,
      "with_spin": 28.977027716821254,
      "without_spin": 25.717482763630933
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 18.24265692112545,
      "bestSolution_spin0": 16.411654752427356,
      "bestSolution_spin1": 13.010272921611772,
      "bestSolution_randSpin": 16.411654752427356,
      "with_spin": 18.24265692112545,
      "without_spin": 16.411654752427356
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 32.69339146511155,
      "bestSolution_spin0": 19.47311213828059,
      "bestSolution_spin1": 25.348480482846558,
      "bestSolution_randSpin": 25.348480482846558,
      "with_spin": 32.69339146511155,
      "without_spin": 25.348480482846558
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 29.398840297737674,
      "bestSolution_spin0": 20.728063918195957,
      "bestSolution_spin1": 21.658335710550553,
      "bestSolution_randSpin": 20.728063918195957,
      "with_spin": 29.398840297737674,
      "without_spin": 20.728063918195957
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 29.70888415519136,
      "bestSolution_spin0": 27.2429372261089,
      "bestSolution_spin1": 26.809804616704156,
      "bestSolution_randSpin": 27.2429372261089,
      "with_spin": 29.70888415519136,
      "without_spin": 27.2429372261089
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      27.05783169987913,
      12.793320058338312,
      25.10054195157442,
      34.793477725051694,
      16.841113963159543,
      28.977027716821254,
      18.24265692112545,
      32.69339146511155,
      29.398840297737674,
      29.70888415519136
    ],
    "bestSolution_spin0": [
      25.414565276028625,
      11.768242309130581,
      13.320537088888479,
      34.793477725051694,
      13.739792816251255,
      25.717482763630933,
      16.411654752427356,
      19.47311213828059,
      20.728063918195957,
      27.2429372261089
    ],
    "bestSolution_spin1": [
      18.709421515267323,
      12.793320058338312,
      11.369687375971576,
      32.64834275716805,
      12.630824258479134,
      22.75785023378186,
      13.010272921611772,
      25.348480482846558,
      21.658335710550553,
      26.809804616704156
    ],
    "bestSolution_randSpin": [
      18.709421515267323,
      12.793320058338312,
      13.320537088888479,
      32.64834275716805,
      12.630824258479134,
      25.717482763630933,
      16.411654752427356,
      25.348480482846558,
      20.728063918195957,
      27.2429372261089
    ]
  },
  "results_with_spin": [
    27.05783169987913,
    12.793320058338312,
    25.10054195157442,
    34.793477725051694,
    16.841113963159543,
    28.977027716821254,
    18.24265692112545,
    32.69339146511155,
    29.398840297737674,
    29.70888415519136
  ],
  "results_without_spin": [
    18.709421515267323,
    12.793320058338312,
    13.320537088888479,
    32.64834275716805,
    12.630824258479134,
    25.717482763630933,
    16.411654752427356,
    25.348480482846558,
    20.728063918195957,
    27.2429372261089
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 32.17031550588757,
      "bestSolution_spin0": 28.11903748478025,
      "bestSolution_spin1": 27.20728457305931,
      "bestSolution_randSpin": 27.20728457305931,
      "with_spin": 32.17031550588757,
      "without_spin": 27.20728457305931
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 28.55585914226943,
      "bestSolution_spin0": 27.91973425958644,
      "bestSolution_spin1": 28.55585914226943,
      "bestSolution_randSpin": 28.55585914226943,
      "with_spin": 28.55585914226943,
      "without_spin": 28.55585914226943
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 24.74223753026272,
      "bestSolution_spin0": 22.644560348493446,
      "bestSolution_spin1": 19.454880591267155,
      "bestSolution_randSpin": 22.644560348493446,
      "with_spin": 24.74223753026272,
      "without_spin": 22.644560348493446
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 23.032303801993322,
      "bestSolution_spin0": 22.929201181004867,
      "bestSolution_spin1": 21.81784784243049,
      "bestSolution_randSpin": 22.929201181004867,
      "with_spin": 23.032303801993322,
      "without_spin": 22.929201181004867
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.495738762655037,
      "bestSolution_spin0": 23.795437105578635,
      "bestSolution_spin1": 22.77969675501547,
      "bestSolution_randSpin": 22.77969675501547,
      "with_spin": 26.495738762655037,
      "without_spin": 22.77969675501547
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 22.72393873826214,
      "bestSolution_spin0": 22.72393873826214,
      "bestSolution_spin1": 20.93204075570678,
      "bestSolution_randSpin": 22.72393873826214,
      "with_spin": 22.72393873826214,
      "without_spin": 22.72393873826214
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 30.642748175791144,
      "bestSolution_spin0": 30.642748175791144,
      "bestSolution_spin1": 27.78198636359398,
      "bestSolution_randSpin": 27.78198636359398,
      "with_spin": 30.642748175791144,
      "without_spin": 27.78198636359398
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 30.974688415501067,
      "bestSolution_spin0": 30.974688415501067,
      "bestSolution_spin1": 28.4469169744522,
      "bestSolution_randSpin": 30.974688415501067,
      "with_spin": 30.974688415501067,
      "without_spin": 30.974688415501067
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 28.816561304371955,
      "bestSolution_spin0": 25.785467055574152,
      "bestSolution_spin1": 25.39172442042185,
      "bestSolution_randSpin": 25.39172442042185,
      "with_spin": 28.816561304371955,
      "without_spin": 25.39172442042185
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 33.51577580257181,
      "bestSolution_spin0": 27.730294657271042,
      "bestSolution_spin1": 26.442790123468377,
      "bestSolution_randSpin": 26.442790123468377,
      "with_spin": 33.51577580257181,
      "without_spin": 26.442790123468377
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      32.17031550588757,
      28.55585914226943,
      24.74223753026272,
      23.032303801993322,
      26.495738762655037,
      22.72393873826214,
      30.642748175791144,
      30.974688415501067,
      28.816561304371955,
      33.51577580257181
    ],
    "bestSolution_spin0": [
      28.11903748478025,
      27.91973425958644,
      22.644560348493446,
      22.929201181004867,
      23.795437105578635,
      22.72393873826214,
      30.642748175791144,
      30.974688415501067,
      25.785467055574152,
      27.730294657271042
    ],
    "bestSolution_spin1": [
      27.20728457305931,
      28.55585914226943,
      19.454880591267155,
      21.81784784243049,
      22.77969675501547,
      20.93204075570678,
      27.78198636359398,
      28.4469169744522,
      25.39172442042185,
      26.442790123468377
    ],
    "bestSolution_randSpin": [
      27.20728457305931,
      28.55585914226943,
      22.644560348493446,
      22.929201181004867,
      22.77969675501547,
      22.72393873826214,
      27.78198636359398,
      30.974688415501067,
      25.39172442042185,
      26.442790123468377
    ]
  },
  "results_with_spin": [
    32.17031550588757,
    28.55585914226943,
    24.74223753026272,
    23.032303801993322,
    26.495738762655037,
    22.72393873826214,
    30.642748175791144,
    30.974688415501067,
    28.816561304371955,
    33.51577580257181
  ],
  "results_without_spin": [
    27.20728457305931,
    28.55585914226943,
    22.644560348493446,
    22.929201181004867,
    22.77969675501547,
    22.72393873826214,
    27.78198636359398,
    30.974688415501067,
    25.39172442042185,
    26.442790123468377
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 23.51074506773854,
      "bestSolution_spin0": 17.477726805830386,
      "bestSolution_spin1": 15.839198897929615,
      "bestSolution_randSpin": 17.477726805830386,
      "with_spin": 23.51074506773854,
      "without_spin": 17.477726805830386
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 31.75824910468933,
      "bestSolution_spin0": 31.75824910468933,
      "bestSolution_spin1": 31.72001421365635,
      "bestSolution_randSpin": 31.72001421365635,
      "with_spin": 31.75824910468933,
      "without_spin": 31.72001421365635
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 26.818182861067896,
      "bestSolution_spin0": 22.93762039468524,
      "bestSolution_spin1": 22.796798363451334,
      "bestSolution_randSpin": 22.796798363451334,
      "with_spin": 26.818182861067896,
      "without_spin": 22.796798363451334
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 30.265914636513987,
      "bestSolution_spin0": 30.265914636513987,
      "bestSolution_spin1": 21.777687152368703,
      "bestSolution_randSpin": 30.265914636513987,
      "with_spin": 30.265914636513987,
      "without_spin": 30.265914636513987
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.9451723151033,
      "bestSolution_spin0": 32.9451723151033,
      "bestSolution_spin1": 27.506771780283312,
      "bestSolution_randSpin": 32.9451723151033,
      "with_spin": 32.9451723151033,
      "without_spin": 32.9451723151033
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.04931029592804,
      "bestSolution_spin0": 27.904796762791925,
      "bestSolution_spin1": 25.627883136288194,
      "bestSolution_randSpin": 27.904796762791925,
      "with_spin": 28.04931029592804,
      "without_spin": 27.904796762791925
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 28.06784899458306,
      "bestSolution_spin0": 28.06784899458306,
      "bestSolution_spin1": 27.488097133133852,
      "bestSolution_randSpin": 27.488097133133852,
      "with_spin": 28.06784899458306,
      "without_spin": 27.488097133133852
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 26.38589908390266,
      "bestSolution_spin0": 26.38589908390266,
      "bestSolution_spin1": 21.095249158835706,
      "bestSolution_randSpin": 26.38589908390266,
      "with_spin": 26.38589908390266,
      "without_spin": 26.38589908390266
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 31.756769050956915,
      "bestSolution_spin0": 30.233234747082616,
      "bestSolution_spin1": 30.946783326460316,
      "bestSolution_randSpin": 30.233234747082616,
      "with_spin": 31.756769050956915,
      "without_spin": 30.233234747082616
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 25.26993967293593,
      "bestSolution_spin0": 23.925298346114655,
      "bestSolution_spin1": 19.947620947750256,
      "bestSolution_randSpin": 19.947620947750256,
      "with_spin": 25.26993967293593,
      "without_spin": 19.947620947750256
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      23.51074506773854,
      31.75824910468933,
      26.818182861067896,
      30.265914636513987,
      32.9451723151033,
      28.04931029592804,
      28.06784899458306,
      26.38589908390266,
      31.756769050956915,
      25.26993967293593
    ],
    "bestSolution_spin0": [
      17.477726805830386,
      31.75824910468933,
      22.93762039468524,
      30.265914636513987,
      32.9451723151033,
      27.904796762791925,
      28.06784899458306,
      26.38589908390266,
      30.233234747082616,
      23.925298346114655
    ],
    "bestSolution_spin1": [
      15.839198897929615,
      31.72001421365635,
      22.796798363451334,
      21.777687152368703,
      27.506771780283312,
      25.627883136288194,
      27.488097133133852,
      21.095249158835706,
      30.946783326460316,
      19.947620947750256
    ],
    "bestSolution_randSpin": [
      17.477726805830386,
      31.72001421365635,
      22.796798363451334,
      30.265914636513987,
      32.9451723151033,
      27.904796762791925,
      27.488097133133852,
      26.38589908390266,
      30.233234747082616,
      19.947620947750256
    ]
  },
  "results_with_spin": [
    23.51074506773854,
    31.75824910468933,
    26.818182861067896,
    30.265914636513987,
    32.9451723151033,
    28.04931029592804,
    28.06784899458306,
    26.38589908390266,
    31.756769050956915,
    25.26993967293593
  ],
  "results_without_spin": [
    17.477726805830386,
    31.72001421365635,
    22.796798363451334,
    30.265914636513987,
    32.9451723151033,
    27.904796762791925,
    27.488097133133852,
    26.38589908390266,
    30.233234747082616,
    19.947620947750256
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 28.76621002013716,
      "bestSolution_spin0": 28.18494629796693,
      "bestSolution_spin1": 26.788987101931504,
      "bestSolution_randSpin": 26.788987101931504,
      "with_spin": 28.76621002013716,
      "without_spin": 26.788987101931504
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 27.075757817483126,
      "bestSolution_spin0": 22.294973270735024,
      "bestSolution_spin1": 23.729061938652922,
      "bestSolution_randSpin": 23.729061938652922,
      "with_spin": 27.075757817483126,
      "without_spin": 23.729061938652922
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 29.838325257323948,
      "bestSolution_spin0": 27.445658777935876,
      "bestSolution_spin1": 26.06478674435833,
      "bestSolution_randSpin": 26.06478674435833,
      "with_spin": 29.838325257323948,
      "without_spin": 26.06478674435833
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 27.896702042675845,
      "bestSolution_spin0": 27.896702042675845,
      "bestSolution_spin1": 26.360274146027603,
      "bestSolution_randSpin": 27.896702042675845,
      "with_spin": 27.896702042675845,
      "without_spin": 27.896702042675845
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 30.881027948233054,
      "bestSolution_spin0": 30.421991082061247,
      "bestSolution_spin1": 30.881027948233054,
      "bestSolution_randSpin": 30.421991082061247,
      "with_spin": 30.881027948233054,
      "without_spin": 30.421991082061247
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 37.87179855610109,
      "bestSolution_spin0": 37.87179855610109,
      "bestSolution_spin1": 37.506291396429454,
      "bestSolution_randSpin": 37.87179855610109,
      "with_spin": 37.87179855610109,
      "without_spin": 37.87179855610109
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 31.0501659543974,
      "bestSolution_spin0": 31.02093646779678,
      "bestSolution_spin1": 29.21376586713682,
      "bestSolution_randSpin": 29.21376586713682,
      "with_spin": 31.0501659543974,
      "without_spin": 29.21376586713682
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 24.25332756323978,
      "bestSolution_spin0": 19.43186028142573,
      "bestSolution_spin1": 23.82020216184737,
      "bestSolution_randSpin": 23.82020216184737,
      "with_spin": 24.25332756323978,
      "without_spin": 23.82020216184737
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 37.79139240567072,
      "bestSolution_spin0": 37.79139240567072,
      "bestSolution_spin1": 32.71851064778937,
      "bestSolution_randSpin": 32.71851064778937,
      "with_spin": 37.79139240567072,
      "without_spin": 32.71851064778937
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 30.087315501801367,
      "bestSolution_spin0": 23.998297840357218,
      "bestSolution_spin1": 22.555797396519218,
      "bestSolution_randSpin": 23.998297840357218,
      "with_spin": 30.087315501801367,
      "without_spin": 23.998297840357218
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      28.76621002013716,
      27.075757817483126,
      29.838325257323948,
      27.896702042675845,
      30.881027948233054,
      37.87179855610109,
      31.0501659543974,
      24.25332756323978,
      37.79139240567072,
      30.087315501801367
    ],
    "bestSolution_spin0": [
      28.18494629796693,
      22.294973270735024,
      27.445658777935876,
      27.896702042675845,
      30.421991082061247,
      37.87179855610109,
      31.02093646779678,
      19.43186028142573,
      37.79139240567072,
      23.998297840357218
    ],
    "bestSolution_spin1": [
      26.788987101931504,
      23.729061938652922,
      26.06478674435833,
      26.360274146027603,
      30.881027948233054,
      37.506291396429454,
      29.21376586713682,
      23.82020216184737,
      32.71851064778937,
      22.555797396519218
    ],
    "bestSolution_randSpin": [
      26.788987101931504,
      23.729061938652922,
      26.06478674435833,
      27.896702042675845,
      30.421991082061247,
      37.87179855610109,
      29.21376586713682,
      23.82020216184737,
      32.71851064778937,
      23.998297840357218
    ]
  },
  "results_with_spin": [
    28.76621002013716,
    27.075757817483126,
    29.838325257323948,
    27.896702042675845,
    30.881027948233054,
    37.87179855610109,
    31.0501659543974,
    24.25332756323978,
    37.79139240567072,
    30.087315501801367
  ],
  "results_without_spin": [
    26.788987101931504,
    23.729061938652922,
    26.06478674435833,
    27.896702042675845,
    30.421991082061247,
    37.87179855610109,
    29.21376586713682,
    23.82020216184737,
    32.71851064778937,
    23.998297840357218
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 28.84793838500536,
      "bestSolution_spin0": 22.47298699780107,
      "bestSolution_spin1": 23.776330760051184,
      "bestSolution_randSpin": 22.47298699780107,
      "with_spin": 28.84793838500536,
      "without_spin": 22.47298699780107
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 23.26776096567457,
      "bestSolution_spin0": 21.82074394889465,
      "bestSolution_spin1": 19.46771512535667,
      "bestSolution_randSpin": 19.46771512535667,
      "with_spin": 23.26776096567457,
      "without_spin": 19.46771512535667
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 18.51413019358263,
      "bestSolution_spin0": 18.51413019358263,
      "bestSolution_spin1": 16.565891410324156,
      "bestSolution_randSpin": 18.51413019358263,
      "with_spin": 18.51413019358263,
      "without_spin": 18.51413019358263
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 27.631513520972057,
      "bestSolution_spin0": 24.952371816688967,
      "bestSolution_spin1": 24.903387204795436,
      "bestSolution_randSpin": 24.952371816688967,
      "with_spin": 27.631513520972057,
      "without_spin": 24.952371816688967
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.20896669992625,
      "bestSolution_spin0": 21.264089455838267,
      "bestSolution_spin1": 24.94479384757333,
      "bestSolution_randSpin": 24.94479384757333,
      "with_spin": 26.20896669992625,
      "without_spin": 24.94479384757333
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 26.01680712749307,
      "bestSolution_spin0": 24.439731544352497,
      "bestSolution_spin1": 22.890258902442696,
      "bestSolution_randSpin": 24.439731544352497,
      "with_spin": 26.01680712749307,
      "without_spin": 24.439731544352497
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 24.72149978132975,
      "bestSolution_spin0": 20.87210784250489,
      "bestSolution_spin1": 22.617761378604506,
      "bestSolution_randSpin": 22.617761378604506,
      "with_spin": 24.72149978132975,
      "without_spin": 22.617761378604506
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 28.662424703813826,
      "bestSolution_spin0": 27.43494468770275,
      "bestSolution_spin1": 23.142368085422152,
      "bestSolution_randSpin": 27.43494468770275,
      "with_spin": 28.662424703813826,
      "without_spin": 27.43494468770275
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 25.35426232528632,
      "bestSolution_spin0": 25.35426232528632,
      "bestSolution_spin1": 18.41695314565388,
      "bestSolution_randSpin": 18.41695314565388,
      "with_spin": 25.35426232528632,
      "without_spin": 18.41695314565388
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 31.52858601019532,
      "bestSolution_spin0": 31.437782750019732,
      "bestSolution_spin1": 31.52858601019532,
      "bestSolution_randSpin": 31.52858601019532,
      "with_spin": 31.52858601019532,
      "without_spin": 31.52858601019532
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      28.84793838500536,
      23.26776096567457,
      18.51413019358263,
      27.631513520972057,
      26.20896669992625,
      26.01680712749307,
      24.72149978132975,
      28.662424703813826,
      25.35426232528632,
      31.52858601019532
    ],
    "bestSolution_spin0": [
      22.47298699780107,
      21.82074394889465,
      18.51413019358263,
      24.952371816688967,
      21.264089455838267,
      24.439731544352497,
      20.87210784250489,
      27.43494468770275,
      25.35426232528632,
      31.437782750019732
    ],
    "bestSolution_spin1": [
      23.776330760051184,
      19.46771512535667,
      16.565891410324156,
      24.903387204795436,
      24.94479384757333,
      22.890258902442696,
      22.617761378604506,
      23.142368085422152,
      18.41695314565388,
      31.52858601019532
    ],
    "bestSolution_randSpin": [
      22.47298699780107,
      19.46771512535667,
      18.51413019358263,
      24.952371816688967,
      24.94479384757333,
      24.439731544352497,
      22.617761378604506,
      27.43494468770275,
      18.41695314565388,
      31.52858601019532
    ]
  },
  "results_with_spin": [
    28.84793838500536,
    23.26776096567457,
    18.51413019358263,
    27.631513520972057,
    26.20896669992625,
    26.01680712749307,
    24.72149978132975,
    28.662424703813826,
    25.35426232528632,
    31.52858601019532
  ],
  "results_without_spin": [
    22.47298699780107,
    19.46771512535667,
    18.51413019358263,
    24.952371816688967,
    24.94479384757333,
    24.439731544352497,
    22.617761378604506,
    27.43494468770275,
    18.41695314565388,
    31.52858601019532
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 35.0197434149885,
      "bestSolution_spin0": 30.57678345505536,
      "bestSolution_spin1": 30.965266018535463,
      "bestSolution_randSpin": 30.57678345505536,
      "with_spin": 35.0197434149885,
      "without_spin": 30.57678345505536
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 27.563595253913086,
      "bestSolution_spin0": 26.61521810952155,
      "bestSolution_spin1": 26.11899461080747,
      "bestSolution_randSpin": 26.61521810952155,
      "with_spin": 27.563595253913086,
      "without_spin": 26.61521810952155
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 30.090080388730776,
      "bestSolution_spin0": 30.090080388730776,
      "bestSolution_spin1": 26.96518612586362,
      "bestSolution_randSpin": 26.96518612586362,
      "with_spin": 30.090080388730776,
      "without_spin": 26.96518612586362
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 29.448915217450548,
      "bestSolution_spin0": 23.457858560849726,
      "bestSolution_spin1": 23.919315903195113,
      "bestSolution_randSpin": 23.919315903195113,
      "with_spin": 29.448915217450548,
      "without_spin": 23.919315903195113
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 29.55585796980143,
      "bestSolution_spin0": 28.56870322251638,
      "bestSolution_spin1": 27.43353192555641,
      "bestSolution_randSpin": 27.43353192555641,
      "with_spin": 29.55585796980143,
      "without_spin": 27.43353192555641
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 26.182258049403146,
      "bestSolution_spin0": 21.80118122540497,
      "bestSolution_spin1": 24.558387978748286,
      "bestSolution_randSpin": 24.558387978748286,
      "with_spin": 26.182258049403146,
      "without_spin": 24.558387978748286
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 25.997134583102945,
      "bestSolution_spin0": 25.953536624898792,
      "bestSolution_spin1": 24.195089328186015,
      "bestSolution_randSpin": 24.195089328186015,
      "with_spin": 25.997134583102945,
      "without_spin": 24.195089328186015
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 29.07789063241749,
      "bestSolution_spin0": 25.597466386555187,
      "bestSolution_spin1": 26.202058937396487,
      "bestSolution_randSpin": 26.202058937396487,
      "with_spin": 29.07789063241749,
      "without_spin": 26.202058937396487
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 22.72555637280478,
      "bestSolution_spin0": 21.920351752430417,
      "bestSolution_spin1": 22.72555637280478,
      "bestSolution_randSpin": 22.72555637280478,
      "with_spin": 22.72555637280478,
      "without_spin": 22.72555637280478
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 21.17589485660315,
      "bestSolution_spin0": 18.756994710969515,
      "bestSolution_spin1": 18.44527958147451,
      "bestSolution_randSpin": 18.44527958147451,
      "with_spin": 21.17589485660315,
      "without_spin": 18.44527958147451
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      35.0197434149885,
      27.563595253913086,
      30.090080388730776,
      29.448915217450548,
      29.55585796980143,
      26.182258049403146,
      25.997134583102945,
      29.07789063241749,
      22.72555637280478,
      21.17589485660315
    ],
    "bestSolution_spin0": [
      30.57678345505536,
      26.61521810952155,
      30.090080388730776,
      23.457858560849726,
      28.56870322251638,
      21.80118122540497,
      25.953536624898792,
      25.597466386555187,
      21.920351752430417,
      18.756994710969515
    ],
    "bestSolution_spin1": [
      30.965266018535463,
      26.11899461080747,
      26.96518612586362,
      23.919315903195113,
      27.43353192555641,
      24.558387978748286,
      24.195089328186015,
      26.202058937396487,
      22.72555637280478,
      18.44527958147451
    ],
    "bestSolution_randSpin": [
      30.57678345505536,
      26.61521810952155,
      26.96518612586362,
      23.919315903195113,
      27.43353192555641,
      24.558387978748286,
      24.195089328186015,
      26.202058937396487,
      22.72555637280478,
      18.44527958147451
    ]
  },
  "results_with_spin": [
    35.0197434149885,
    27.563595253913086,
    30.090080388730776,
    29.448915217450548,
    29.55585796980143,
    26.182258049403146,
    25.997134583102945,
    29.07789063241749,
    22.72555637280478,
    21.17589485660315
  ],
  "results_without_spin": [
    30.57678345505536,
    26.61521810952155,
    26.96518612586362,
    23.919315903195113,
    27.43353192555641,
    24.558387978748286,
    24.195089328186015,
    26.202058937396487,
    22.72555637280478,
    18.44527958147451
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 33.28300353541109,
      "bestSolution_spin0": 27.486771660450632,
      "bestSolution_spin1": 28.142685161548474,
      "bestSolution_randSpin": 27.486771660450632,
      "with_spin": 33.28300353541109,
      "without_spin": 27.486771660450632
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 29.058198062944292,
      "bestSolution_spin0": 29.058198062944292,
      "bestSolution_spin1": 27.139874278128172,
      "bestSolution_randSpin": 29.058198062944292,
      "with_spin": 29.058198062944292,
      "without_spin": 29.058198062944292
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 30.471251312469292,
      "bestSolution_spin0": 29.562645582870474,
      "bestSolution_spin1": 28.61194113881816,
      "bestSolution_randSpin": 28.61194113881816,
      "with_spin": 30.471251312469292,
      "without_spin": 28.61194113881816
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 30.62482148996896,
      "bestSolution_spin0": 30.62482148996896,
      "bestSolution_spin1": 25.942175682473515,
      "bestSolution_randSpin": 25.942175682473515,
      "with_spin": 30.62482148996896,
      "without_spin": 25.942175682473515
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 33.87258589100537,
      "bestSolution_spin0": 33.87258589100537,
      "bestSolution_spin1": 30.557811937382876,
      "bestSolution_randSpin": 30.557811937382876,
      "with_spin": 33.87258589100537,
      "without_spin": 30.557811937382876
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 31.08365700429955,
      "bestSolution_spin0": 30.13912912456112,
      "bestSolution_spin1": 24.71984206792976,
      "bestSolution_randSpin": 24.71984206792976,
      "with_spin": 31.08365700429955,
      "without_spin": 24.71984206792976
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 23.39314982148348,
      "bestSolution_spin0": 21.52824125696291,
      "bestSolution_spin1": 19.848085485045786,
      "bestSolution_randSpin": 19.848085485045786,
      "with_spin": 23.39314982148348,
      "without_spin": 19.848085485045786
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 27.302450211173532,
      "bestSolution_spin0": 23.551043710419233,
      "bestSolution_spin1": 22.643179293282355,
      "bestSolution_randSpin": 22.643179293282355,
      "with_spin": 27.302450211173532,
      "without_spin": 22.643179293282355
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 30.665468586623117,
      "bestSolution_spin0": 29.16088585159171,
      "bestSolution_spin1": 27.578210734131154,
      "bestSolution_randSpin": 27.578210734131154,
      "with_spin": 30.665468586623117,
      "without_spin": 27.578210734131154
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 23.38919487667684,
      "bestSolution_spin0": 19.366695643352656,
      "bestSolution_spin1": 20.25643668619417,
      "bestSolution_randSpin": 19.366695643352656,
      "with_spin": 23.38919487667684,
      "without_spin": 19.366695643352656
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      33.28300353541109,
      29.058198062944292,
      30.471251312469292,
      30.62482148996896,
      33.87258589100537,
      31.08365700429955,
      23.39314982148348,
      27.302450211173532,
      30.665468586623117,
      23.38919487667684
    ],
    "bestSolution_spin0": [
      27.486771660450632,
      29.058198062944292,
      29.562645582870474,
      30.62482148996896,
      33.87258589100537,
      30.13912912456112,
      21.52824125696291,
      23.551043710419233,
      29.16088585159171,
      19.366695643352656
    ],
    "bestSolution_spin1": [
      28.142685161548474,
      27.139874278128172,
      28.61194113881816,
      25.942175682473515,
      30.557811937382876,
      24.71984206792976,
      19.848085485045786,
      22.643179293282355,
      27.578210734131154,
      20.25643668619417
    ],
    "bestSolution_randSpin": [
      27.486771660450632,
      29.058198062944292,
      28.61194113881816,
      25.942175682473515,
      30.557811937382876,
      24.71984206792976,
      19.848085485045786,
      22.643179293282355,
      27.578210734131154,
      19.366695643352656
    ]
  },
  "results_with_spin": [
    33.28300353541109,
    29.058198062944292,
    30.471251312469292,
    30.62482148996896,
    33.87258589100537,
    31.08365700429955,
    23.39314982148348,
    27.302450211173532,
    30.665468586623117,
    23.38919487667684
  ],
  "results_without_spin": [
    27.486771660450632,
    29.058198062944292,
    28.61194113881816,
    25.942175682473515,
    30.557811937382876,
    24.71984206792976,
    19.848085485045786,
    22.643179293282355,
    27.578210734131154,
    19.366695643352656
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 32.55455766152563,
      "bestSolution_spin0": 30.77062720604675,
      "bestSolution_spin1": 31.08258370803111,
      "bestSolution_randSpin": 31.08258370803111,
      "with_spin": 32.55455766152563,
      "without_spin": 31.08258370803111
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 31.29772241862124,
      "bestSolution_spin0": 25.878809783685327,
      "bestSolution_spin1": 28.377240896113285,
      "bestSolution_randSpin": 28.377240896113285,
      "with_spin": 31.29772241862124,
      "without_spin": 28.377240896113285
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 25.957852755464646,
      "bestSolution_spin0": 22.65239243240474,
      "bestSolution_spin1": 22.35746095380091,
      "bestSolution_randSpin": 22.65239243240474,
      "with_spin": 25.957852755464646,
      "without_spin": 22.65239243240474
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 17.838078877100855,
      "bestSolution_spin0": 16.13403683885846,
      "bestSolution_spin1": 14.340342303118005,
      "bestSolution_randSpin": 14.340342303118005,
      "with_spin": 17.838078877100855,
      "without_spin": 14.340342303118005
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.232195629204277,
      "bestSolution_spin0": 25.45408568557753,
      "bestSolution_spin1": 24.10888952922912,
      "bestSolution_randSpin": 24.10888952922912,
      "with_spin": 26.232195629204277,
      "without_spin": 24.10888952922912
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 27.607992114600986,
      "bestSolution_spin0": 21.93737745699624,
      "bestSolution_spin1": 21.10910677278861,
      "bestSolution_randSpin": 21.93737745699624,
      "with_spin": 27.607992114600986,
      "without_spin": 21.93737745699624
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 18.004453547025623,
      "bestSolution_spin0": 18.004453547025623,
      "bestSolution_spin1": 17.129724614379,
      "bestSolution_randSpin": 17.129724614379,
      "with_spin": 18.004453547025623,
      "without_spin": 17.129724614379
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 27.62533322841361,
      "bestSolution_spin0": 26.546108743686915,
      "bestSolution_spin1": 25.023607452737767,
      "bestSolution_randSpin": 26.546108743686915,
      "with_spin": 27.62533322841361,
      "without_spin": 26.546108743686915
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 29.72868349736016,
      "bestSolution_spin0": 29.031817302054435,
      "bestSolution_spin1": 25.765325303154448,
      "bestSolution_randSpin": 29.031817302054435,
      "with_spin": 29.72868349736016,
      "without_spin": 29.031817302054435
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 24.40960292585528,
      "bestSolution_spin0": 21.074928468465938,
      "bestSolution_spin1": 22.711938162279715,
      "bestSolution_randSpin": 22.711938162279715,
      "with_spin": 24.40960292585528,
      "without_spin": 22.711938162279715
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      32.55455766152563,
      31.29772241862124,
      25.957852755464646,
      17.838078877100855,
      26.232195629204277,
      27.607992114600986,
      18.004453547025623,
      27.62533322841361,
      29.72868349736016,
      24.40960292585528
    ],
    "bestSolution_spin0": [
      30.77062720604675,
      25.878809783685327,
      22.65239243240474,
      16.13403683885846,
      25.45408568557753,
      21.93737745699624,
      18.004453547025623,
      26.546108743686915,
      29.031817302054435,
      21.074928468465938
    ],
    "bestSolution_spin1": [
      31.08258370803111,
      28.377240896113285,
      22.35746095380091,
      14.340342303118005,
      24.10888952922912,
      21.10910677278861,
      17.129724614379,
      25.023607452737767,
      25.765325303154448,
      22.711938162279715
    ],
    "bestSolution_randSpin": [
      31.08258370803111,
      28.377240896113285,
      22.65239243240474,
      14.340342303118005,
      24.10888952922912,
      21.93737745699624,
      17.129724614379,
      26.546108743686915,
      29.031817302054435,
      22.711938162279715
    ]
  },
  "results_with_spin": [
    32.55455766152563,
    31.29772241862124,
    25.957852755464646,
    17.838078877100855,
    26.232195629204277,
    27.607992114600986,
    18.004453547025623,
    27.62533322841361,
    29.72868349736016,
    24.40960292585528
  ],
  "results_without_spin": [
    31.08258370803111,
    28.377240896113285,
    22.65239243240474,
    14.340342303118005,
    24.10888952922912,
    21.93737745699624,
    17.129724614379,
    26.546108743686915,
    29.031817302054435,
    22.711938162279715
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 28.03933173139582,
      "bestSolution_spin0": 23.81817253657766,
      "bestSolution_spin1": 22.13571447291369,
      "bestSolution_randSpin": 22.13571447291369,
      "with_spin": 28.03933173139582,
      "without_spin": 22.13571447291369
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 31.413785626832368,
      "bestSolution_spin0": 31.413785626832368,
      "bestSolution_spin1": 23.059970427350397,
      "bestSolution_randSpin": 31.413785626832368,
      "with_spin": 31.413785626832368,
      "without_spin": 31.413785626832368
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 28.33366282902268,
      "bestSolution_spin0": 28.33366282902268,
      "bestSolution_spin1": 26.96100118195136,
      "bestSolution_randSpin": 26.96100118195136,
      "with_spin": 28.33366282902268,
      "without_spin": 26.96100118195136
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 29.716903977878346,
      "bestSolution_spin0": 24.591173494086615,
      "bestSolution_spin1": 21.513618343510153,
      "bestSolution_randSpin": 21.513618343510153,
      "with_spin": 29.716903977878346,
      "without_spin": 21.513618343510153
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 28.86967912302478,
      "bestSolution_spin0": 25.74225533797088,
      "bestSolution_spin1": 20.0955384727376,
      "bestSolution_randSpin": 25.74225533797088,
      "with_spin": 28.86967912302478,
      "without_spin": 25.74225533797088
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 29.993753270493393,
      "bestSolution_spin0": 29.993753270493393,
      "bestSolution_spin1": 27.13171368857477,
      "bestSolution_randSpin": 29.993753270493393,
      "with_spin": 29.993753270493393,
      "without_spin": 29.993753270493393
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 29.890621383093247,
      "bestSolution_spin0": 29.890621383093247,
      "bestSolution_spin1": 28.883387113806325,
      "bestSolution_randSpin": 29.890621383093247,
      "with_spin": 29.890621383093247,
      "without_spin": 29.890621383093247
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 26.39774873440625,
      "bestSolution_spin0": 24.306364561623777,
      "bestSolution_spin1": 20.35075252484646,
      "bestSolution_randSpin": 24.306364561623777,
      "with_spin": 26.39774873440625,
      "without_spin": 24.306364561623777
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 24.296854242134398,
      "bestSolution_spin0": 19.1527752490557,
      "bestSolution_spin1": 23.3076851136632,
      "bestSolution_randSpin": 23.3076851136632,
      "with_spin": 24.296854242134398,
      "without_spin": 23.3076851136632
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 26.280724743202878,
      "bestSolution_spin0": 26.280724743202878,
      "bestSolution_spin1": 22.82999800619505,
      "bestSolution_randSpin": 22.82999800619505,
      "with_spin": 26.280724743202878,
      "without_spin": 22.82999800619505
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      28.03933173139582,
      31.413785626832368,
      28.33366282902268,
      29.716903977878346,
      28.86967912302478,
      29.993753270493393,
      29.890621383093247,
      26.39774873440625,
      24.296854242134398,
      26.280724743202878
    ],
    "bestSolution_spin0": [
      23.81817253657766,
      31.413785626832368,
      28.33366282902268,
      24.591173494086615,
      25.74225533797088,
      29.993753270493393,
      29.890621383093247,
      24.306364561623777,
      19.1527752490557,
      26.280724743202878
    ],
    "bestSolution_spin1": [
      22.13571447291369,
      23.059970427350397,
      26.96100118195136,
      21.513618343510153,
      20.0955384727376,
      27.13171368857477,
      28.883387113806325,
      20.35075252484646,
      23.3076851136632,
      22.82999800619505
    ],
    "bestSolution_randSpin": [
      22.13571447291369,
      31.413785626832368,
      26.96100118195136,
      21.513618343510153,
      25.74225533797088,
      29.993753270493393,
      29.890621383093247,
      24.306364561623777,
      23.3076851136632,
      22.82999800619505
    ]
  },
  "results_with_spin": [
    28.03933173139582,
    31.413785626832368,
    28.33366282902268,
    29.716903977878346,
    28.86967912302478,
    29.993753270493393,
    29.890621383093247,
    26.39774873440625,
    24.296854242134398,
    26.280724743202878
  ],
  "results_without_spin": [
    22.13571447291369,
    31.413785626832368,
    26.96100118195136,
    21.513618343510153,
    25.74225533797088,
    29.993753270493393,
    29.890621383093247,
    24.306364561623777,
    23.3076851136632,
    22.82999800619505
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 32.01530571288325,
      "bestSolution_spin0": 30.54673884092724,
      "bestSolution_spin1": 26.849731015906983,
      "bestSolution_randSpin": 30.54673884092724,
      "with_spin": 32.01530571288325,
      "without_spin": 30.54673884092724
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 21.79089201289631,
      "bestSolution_spin0": 20.869188045208666,
      "bestSolution_spin1": 20.514876124875588,
      "bestSolution_randSpin": 20.869188045208666,
      "with_spin": 21.79089201289631,
      "without_spin": 20.869188045208666
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 30.6638391834615,
      "bestSolution_spin0": 30.6638391834615,
      "bestSolution_spin1": 28.605216322780286,
      "bestSolution_randSpin": 30.6638391834615,
      "with_spin": 30.6638391834615,
      "without_spin": 30.6638391834615
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 30.89705357551712,
      "bestSolution_spin0": 30.89705357551712,
      "bestSolution_spin1": 27.116737809087457,
      "bestSolution_randSpin": 27.116737809087457,
      "with_spin": 30.89705357551712,
      "without_spin": 27.116737809087457
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 30.823537522398027,
      "bestSolution_spin0": 30.823537522398027,
      "bestSolution_spin1": 27.997040725197817,
      "bestSolution_randSpin": 27.997040725197817,
      "with_spin": 30.823537522398027,
      "without_spin": 27.997040725197817
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 31.908176980239,
      "bestSolution_spin0": 27.92293018796279,
      "bestSolution_spin1": 26.352477405727036,
      "bestSolution_randSpin": 27.92293018796279,
      "with_spin": 31.908176980239,
      "without_spin": 27.92293018796279
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 22.436463149861403,
      "bestSolution_spin0": 22.436463149861403,
      "bestSolution_spin1": 18.625680567836817,
      "bestSolution_randSpin": 18.625680567836817,
      "with_spin": 22.436463149861403,
      "without_spin": 18.625680567836817
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 25.583804035935085,
      "bestSolution_spin0": 23.799895879957912,
      "bestSolution_spin1": 20.86657513657355,
      "bestSolution_randSpin": 23.799895879957912,
      "with_spin": 25.583804035935085,
      "without_spin": 23.799895879957912
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 22.28738689517503,
      "bestSolution_spin0": 19.12100585839153,
      "bestSolution_spin1": 17.801246679402126,
      "bestSolution_randSpin": 17.801246679402126,
      "with_spin": 22.28738689517503,
      "without_spin": 17.801246679402126
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 27.921748282817305,
      "bestSolution_spin0": 27.921748282817305,
      "bestSolution_spin1": 24.540822995490988,
      "bestSolution_randSpin": 24.540822995490988,
      "with_spin": 27.921748282817305,
      "without_spin": 24.540822995490988
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      32.01530571288325,
      21.79089201289631,
      30.6638391834615,
      30.89705357551712,
      30.823537522398027,
      31.908176980239,
      22.436463149861403,
      25.583804035935085,
      22.28738689517503,
      27.921748282817305
    ],
    "bestSolution_spin0": [
      30.54673884092724,
      20.869188045208666,
      30.6638391834615,
      30.89705357551712,
      30.823537522398027,
      27.92293018796279,
      22.436463149861403,
      23.799895879957912,
      19.12100585839153,
      27.921748282817305
    ],
    "bestSolution_spin1": [
      26.849731015906983,
      20.514876124875588,
      28.605216322780286,
      27.116737809087457,
      27.997040725197817,
      26.352477405727036,
      18.625680567836817,
      20.86657513657355,
      17.801246679402126,
      24.540822995490988
    ],
    "bestSolution_randSpin": [
      30.54673884092724,
      20.869188045208666,
      30.6638391834615,
      27.116737809087457,
      27.997040725197817,
      27.92293018796279,
      18.625680567836817,
      23.799895879957912,
      17.801246679402126,
      24.540822995490988
    ]
  },
  "results_with_spin": [
    32.01530571288325,
    21.79089201289631,
    30.6638391834615,
    30.89705357551712,
    30.823537522398027,
    31.908176980239,
    22.436463149861403,
    25.583804035935085,
    22.28738689517503,
    27.921748282817305
  ],
  "results_without_spin": [
    30.54673884092724,
    20.869188045208666,
    30.6638391834615,
    27.116737809087457,
    27.997040725197817,
    27.92293018796279,
    18.625680567836817,
    23.799895879957912,
    17.801246679402126,
    24.540822995490988
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 32.33689120228239,
      "bestSolution_spin0": 31.92981318157446,
      "bestSolution_spin1": 32.33689120228239,
      "bestSolution_randSpin": 32.33689120228239,
      "with_spin": 32.33689120228239,
      "without_spin": 32.33689120228239
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 28.81870054243372,
      "bestSolution_spin0": 22.845048154030057,
      "bestSolution_spin1": 18.68032247657677,
      "bestSolution_randSpin": 22.845048154030057,
      "with_spin": 28.81870054243372,
      "without_spin": 22.845048154030057
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 32.57565531920874,
      "bestSolution_spin0": 32.57565531920874,
      "bestSolution_spin1": 31.935088512015092,
      "bestSolution_randSpin": 32.57565531920874,
      "with_spin": 32.57565531920874,
      "without_spin": 32.57565531920874
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 28.05351190017457,
      "bestSolution_spin0": 19.97828579705103,
      "bestSolution_spin1": 19.05484252065326,
      "bestSolution_randSpin": 19.97828579705103,
      "with_spin": 28.05351190017457,
      "without_spin": 19.97828579705103
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 25.68532094178481,
      "bestSolution_spin0": 22.39066926828344,
      "bestSolution_spin1": 21.757312224865355,
      "bestSolution_randSpin": 22.39066926828344,
      "with_spin": 25.68532094178481,
      "without_spin": 22.39066926828344
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 25.979512357607767,
      "bestSolution_spin0": 24.280946668398457,
      "bestSolution_spin1": 21.176871934543364,
      "bestSolution_randSpin": 21.176871934543364,
      "with_spin": 25.979512357607767,
      "without_spin": 21.176871934543364
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.771357850320875,
      "bestSolution_spin0": 22.628394775028827,
      "bestSolution_spin1": 22.33223104904438,
      "bestSolution_randSpin": 22.628394775028827,
      "with_spin": 27.771357850320875,
      "without_spin": 22.628394775028827
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 30.50099423835266,
      "bestSolution_spin0": 22.947929177618896,
      "bestSolution_spin1": 25.564764812676625,
      "bestSolution_randSpin": 22.947929177618896,
      "with_spin": 30.50099423835266,
      "without_spin": 22.947929177618896
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 30.26553929748035,
      "bestSolution_spin0": 24.00013749022717,
      "bestSolution_spin1": 26.92766421754142,
      "bestSolution_randSpin": 26.92766421754142,
      "with_spin": 30.26553929748035,
      "without_spin": 26.92766421754142
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 30.86898114996954,
      "bestSolution_spin0": 30.86898114996954,
      "bestSolution_spin1": 25.128467190878638,
      "bestSolution_randSpin": 30.86898114996954,
      "with_spin": 30.86898114996954,
      "without_spin": 30.86898114996954
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      32.33689120228239,
      28.81870054243372,
      32.57565531920874,
      28.05351190017457,
      25.68532094178481,
      25.979512357607767,
      27.771357850320875,
      30.50099423835266,
      30.26553929748035,
      30.86898114996954
    ],
    "bestSolution_spin0": [
      31.92981318157446,
      22.845048154030057,
      32.57565531920874,
      19.97828579705103,
      22.39066926828344,
      24.280946668398457,
      22.628394775028827,
      22.947929177618896,
      24.00013749022717,
      30.86898114996954
    ],
    "bestSolution_spin1": [
      32.33689120228239,
      18.68032247657677,
      31.935088512015092,
      19.05484252065326,
      21.757312224865355,
      21.176871934543364,
      22.33223104904438,
      25.564764812676625,
      26.92766421754142,
      25.128467190878638
    ],
    "bestSolution_randSpin": [
      32.33689120228239,
      22.845048154030057,
      32.57565531920874,
      19.97828579705103,
      22.39066926828344,
      21.176871934543364,
      22.628394775028827,
      22.947929177618896,
      26.92766421754142,
      30.86898114996954
    ]
  },
  "results_with_spin": [
    32.33689120228239,
    28.81870054243372,
    32.57565531920874,
    28.05351190017457,
    25.68532094178481,
    25.979512357607767,
    27.771357850320875,
    30.50099423835266,
    30.26553929748035,
    30.86898114996954
  ],
  "results_without_spin": [
    32.33689120228239,
    22.845048154030057,
    32.57565531920874,
    19.97828579705103,
    22.39066926828344,
    21.176871934543364,
    22.628394775028827,
    22.947929177618896,
    26.92766421754142,
    30.86898114996954
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 24.487267115175282,
      "bestSolution_spin0": 24.487267115175282,
      "bestSolution_spin1": 22.29254626791655,
      "bestSolution_randSpin": 22.29254626791655,
      "with_spin": 24.487267115175282,
      "without_spin": 22.29254626791655
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 35.92853873194039,
      "bestSolution_spin0": 29.78717844446991,
      "bestSolution_spin1": 32.02152810169597,
      "bestSolution_randSpin": 32.02152810169597,
      "with_spin": 35.92853873194039,
      "without_spin": 32.02152810169597
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 31.393190211963407,
      "bestSolution_spin0": 28.916041194692166,
      "bestSolution_spin1": 27.883134496479098,
      "bestSolution_randSpin": 27.883134496479098,
      "with_spin": 31.393190211963407,
      "without_spin": 27.883134496479098
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 26.10418465864885,
      "bestSolution_spin0": 22.12928250487931,
      "bestSolution_spin1": 22.329241931622448,
      "bestSolution_randSpin": 22.329241931622448,
      "with_spin": 26.10418465864885,
      "without_spin": 22.329241931622448
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 37.809010588445375,
      "bestSolution_spin0": 37.809010588445375,
      "bestSolution_spin1": 28.523709286479654,
      "bestSolution_randSpin": 28.523709286479654,
      "with_spin": 37.809010588445375,
      "without_spin": 28.523709286479654
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 36.42996733432321,
      "bestSolution_spin0": 36.42996733432321,
      "bestSolution_spin1": 33.48971320084187,
      "bestSolution_randSpin": 33.48971320084187,
      "with_spin": 36.42996733432321,
      "without_spin": 33.48971320084187
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 29.63403777531306,
      "bestSolution_spin0": 27.095906489589787,
      "bestSolution_spin1": 24.396895824751955,
      "bestSolution_randSpin": 24.396895824751955,
      "with_spin": 29.63403777531306,
      "without_spin": 24.396895824751955
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 25.559547231038,
      "bestSolution_spin0": 24.84945802625126,
      "bestSolution_spin1": 23.389696891789992,
      "bestSolution_randSpin": 23.389696891789992,
      "with_spin": 25.559547231038,
      "without_spin": 23.389696891789992
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 34.418760290585794,
      "bestSolution_spin0": 34.418760290585794,
      "bestSolution_spin1": 30.081438362504155,
      "bestSolution_randSpin": 34.418760290585794,
      "with_spin": 34.418760290585794,
      "without_spin": 34.418760290585794
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 21.6802739896352,
      "bestSolution_spin0": 14.060753230274287,
      "bestSolution_spin1": 14.802973913676729,
      "bestSolution_randSpin": 14.802973913676729,
      "with_spin": 21.6802739896352,
      "without_spin": 14.802973913676729
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      24.487267115175282,
      35.92853873194039,
      31.393190211963407,
      26.10418465864885,
      37.809010588445375,
      36.42996733432321,
      29.63403777531306,
      25.559547231038,
      34.418760290585794,
      21.6802739896352
    ],
    "bestSolution_spin0": [
      24.487267115175282,
      29.78717844446991,
      28.916041194692166,
      22.12928250487931,
      37.809010588445375,
      36.42996733432321,
      27.095906489589787,
      24.84945802625126,
      34.418760290585794,
      14.060753230274287
    ],
    "bestSolution_spin1": [
      22.29254626791655,
      32.02152810169597,
      27.883134496479098,
      22.329241931622448,
      28.523709286479654,
      33.48971320084187,
      24.396895824751955,
      23.389696891789992,
      30.081438362504155,
      14.802973913676729
    ],
    "bestSolution_randSpin": [
      22.29254626791655,
      32.02152810169597,
      27.883134496479098,
      22.329241931622448,
      28.523709286479654,
      33.48971320084187,
      24.396895824751955,
      23.389696891789992,
      34.418760290585794,
      14.802973913676729
    ]
  },
  "results_with_spin": [
    24.487267115175282,
    35.92853873194039,
    31.393190211963407,
    26.10418465864885,
    37.809010588445375,
    36.42996733432321,
    29.63403777531306,
    25.559547231038,
    34.418760290585794,
    21.6802739896352
  ],
  "results_without_spin": [
    22.29254626791655,
    32.02152810169597,
    27.883134496479098,
    22.329241931622448,
    28.523709286479654,
    33.48971320084187,
    24.396895824751955,
    23.389696891789992,
    34.418760290585794,
    14.802973913676729
  ]
}

==> DataFinal/J_03_K_010/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 22.92344812795926,
      "bestSolution_spin0": 16.7954140239533,
      "bestSolution_spin1": 19.584700900591038,
      "bestSolution_randSpin": 19.584700900591038,
      "with_spin": 22.92344812795926,
      "without_spin": 19.584700900591038
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 29.15471129219317,
      "bestSolution_spin0": 23.556871690621698,
      "bestSolution_spin1": 26.60523225593166,
      "bestSolution_randSpin": 23.556871690621698,
      "with_spin": 29.15471129219317,
      "without_spin": 23.556871690621698
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 29.054089499224407,
      "bestSolution_spin0": 24.775974010873963,
      "bestSolution_spin1": 29.054089499224407,
      "bestSolution_randSpin": 24.775974010873963,
      "with_spin": 29.054089499224407,
      "without_spin": 24.775974010873963
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 27.196208183913967,
      "bestSolution_spin0": 27.196208183913967,
      "bestSolution_spin1": 25.19303117339829,
      "bestSolution_randSpin": 25.19303117339829,
      "with_spin": 27.196208183913967,
      "without_spin": 25.19303117339829
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 36.732762937044605,
      "bestSolution_spin0": 34.37612620354791,
      "bestSolution_spin1": 30.38500389021031,
      "bestSolution_randSpin": 34.37612620354791,
      "with_spin": 36.732762937044605,
      "without_spin": 34.37612620354791
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 27.813456759409036,
      "bestSolution_spin0": 25.350443727547347,
      "bestSolution_spin1": 19.699095093111488,
      "bestSolution_randSpin": 25.350443727547347,
      "with_spin": 27.813456759409036,
      "without_spin": 25.350443727547347
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 26.756860699007166,
      "bestSolution_spin0": 19.532379861571908,
      "bestSolution_spin1": 24.410474002013796,
      "bestSolution_randSpin": 19.532379861571908,
      "with_spin": 26.756860699007166,
      "without_spin": 19.532379861571908
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 31.227196047827217,
      "bestSolution_spin0": 28.18971689059272,
      "bestSolution_spin1": 31.227196047827217,
      "bestSolution_randSpin": 31.227196047827217,
      "with_spin": 31.227196047827217,
      "without_spin": 31.227196047827217
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 25.658286940299835,
      "bestSolution_spin0": 25.658286940299835,
      "bestSolution_spin1": 22.382510528963728,
      "bestSolution_randSpin": 22.382510528963728,
      "with_spin": 25.658286940299835,
      "without_spin": 22.382510528963728
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 28.849025596918338,
      "bestSolution_spin0": 28.22322913932034,
      "bestSolution_spin1": 27.447928087181975,
      "bestSolution_randSpin": 27.447928087181975,
      "with_spin": 28.849025596918338,
      "without_spin": 27.447928087181975
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      22.92344812795926,
      29.15471129219317,
      29.054089499224407,
      27.196208183913967,
      36.732762937044605,
      27.813456759409036,
      26.756860699007166,
      31.227196047827217,
      25.658286940299835,
      28.849025596918338
    ],
    "bestSolution_spin0": [
      16.7954140239533,
      23.556871690621698,
      24.775974010873963,
      27.196208183913967,
      34.37612620354791,
      25.350443727547347,
      19.532379861571908,
      28.18971689059272,
      25.658286940299835,
      28.22322913932034
    ],
    "bestSolution_spin1": [
      19.584700900591038,
      26.60523225593166,
      29.054089499224407,
      25.19303117339829,
      30.38500389021031,
      19.699095093111488,
      24.410474002013796,
      31.227196047827217,
      22.382510528963728,
      27.447928087181975
    ],
    "bestSolution_randSpin": [
      19.584700900591038,
      23.556871690621698,
      24.775974010873963,
      25.19303117339829,
      34.37612620354791,
      25.350443727547347,
      19.532379861571908,
      31.227196047827217,
      22.382510528963728,
      27.447928087181975
    ]
  },
  "results_with_spin": [
    22.92344812795926,
    29.15471129219317,
    29.054089499224407,
    27.196208183913967,
    36.732762937044605,
    27.813456759409036,
    26.756860699007166,
    31.227196047827217,
    25.658286940299835,
    28.849025596918338
  ],
  "results_without_spin": [
    19.584700900591038,
    23.556871690621698,
    24.775974010873963,
    25.19303117339829,
    34.37612620354791,
    25.350443727547347,
    19.532379861571908,
    31.227196047827217,
    22.382510528963728,
    27.447928087181975
  ]
}

==> DataFinal/J_03_K_010/merged/results.json <==
{
  "config": {
    "numSat": 3,
    "numUE": 10,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_03_K_010/chunks/chunk_001.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_002.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_003.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_004.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_005.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_006.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_007.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_008.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_009.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_010.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_011.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_012.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_013.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_014.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_015.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_016.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_017.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_018.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_019.json",
    "Data1/experiments/J_03_K_010/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      32.84386735103526,
      26.929710434757784,
      26.2940462438733,
      34.30720729040584,
      27.07387303996337,
      34.125849729069074,
      27.187142685510654,
      31.135655045539465,
      34.44001180846775,
      22.926835419969123,
      25.092152594818234,
      27.088319338163284,
      28.637499440496384,
      29.457495479189475,
      33.371386605339495,
      24.618551334494487,
      26.53489383191634,
      30.437503875289863,
      25.800639060947525,
      29.82589840041605,
      31.41730374945751,
      28.4182322243354,
      32.696103593874476,
      22.872816461850793,
      25.452425197776787,
      28.47492079145501,
      32.0966689234498,
      29.22825202489478,
      27.305319826332784,
      31.057232233923163,
      30.397537117839164,
      27.652779900809694,
      25.358956638976483,
      32.544110216872234,
      24.07089549334731,
      30.439453413436844,
      26.30993556174081,
      26.6141177399529,
      25.458289449667415,
      33.35815704684044,
      31.182796297518387,
      24.274654790072915,
      31.77923134271752,
      30.882079314772465,
      35.121468613061566,
      30.603038949266587,
      27.580732038078423,
      30.12731433410494,
      25.967306898319926,
      30.94398675056008,
      30.718631142899884,
      23.39526489543034,
      26.140723066160653,
      34.27488882102059,
      19.837072488846335,
      28.963643611824004,
      20.81600367199515,
      29.71955417111834,
      28.070571013572547,
      30.409268930950223,
      30.158574738759913,
      31.98399719512032,
      33.71305827480917,
      25.271824445496037,
      32.55241771090731,
      34.671688139375576,
      31.318918813997133,
      31.192837308801757,
      16.392805230116117,
      29.30434159639211,
      27.05783169987913,
      12.793320058338312,
      25.10054195157442,
      34.793477725051694,
      16.841113963159543,
      28.977027716821254,
      18.24265692112545,
      32.69339146511155,
      29.398840297737674,
      29.70888415519136,
      32.17031550588757,
      28.55585914226943,
      24.74223753026272,
      23.032303801993322,
      26.495738762655037,
      22.72393873826214,
      30.642748175791144,
      30.974688415501067,
      28.816561304371955,
      33.51577580257181,
      23.51074506773854,
      31.75824910468933,
      26.818182861067896,
      30.265914636513987,
      32.9451723151033,
      28.04931029592804,
      28.06784899458306,
      26.38589908390266,
      31.756769050956915,
      25.26993967293593,
      28.76621002013716,
      27.075757817483126,
      29.838325257323948,
      27.896702042675845,
      30.881027948233054,
      37.87179855610109,
      31.0501659543974,
      24.25332756323978,
      37.79139240567072,
      30.087315501801367,
      28.84793838500536,
      23.26776096567457,
      18.51413019358263,
      27.631513520972057,
      26.20896669992625,
      26.01680712749307,
      24.72149978132975,
      28.662424703813826,
      25.35426232528632,
      31.52858601019532,
      35.0197434149885,
      27.563595253913086,
      30.090080388730776,
      29.448915217450548,
      29.55585796980143,
      26.182258049403146,
      25.997134583102945,
      29.07789063241749,
      22.72555637280478,
      21.17589485660315,
      33.28300353541109,
      29.058198062944292,
      30.471251312469292,
      30.62482148996896,
      33.87258589100537,
      31.08365700429955,
      23.39314982148348,
      27.302450211173532,
      30.665468586623117,
      23.38919487667684,
      32.55455766152563,
      31.29772241862124,
      25.957852755464646,
      17.838078877100855,
      26.232195629204277,
      27.607992114600986,
      18.004453547025623,
      27.62533322841361,
      29.72868349736016,
      24.40960292585528,
      28.03933173139582,
      31.413785626832368,
      28.33366282902268,
      29.716903977878346,
      28.86967912302478,
      29.993753270493393,
      29.890621383093247,
      26.39774873440625,
      24.296854242134398,
      26.280724743202878,
      32.01530571288325,
      21.79089201289631,
      30.6638391834615,
      30.89705357551712,
      30.823537522398027,
      31.908176980239,
      22.436463149861403,
      25.583804035935085,
      22.28738689517503,
      27.921748282817305,
      32.33689120228239,
      28.81870054243372,
      32.57565531920874,
      28.05351190017457,
      25.68532094178481,
      25.979512357607767,
      27.771357850320875,
      30.50099423835266,
      30.26553929748035,
      30.86898114996954,
      24.487267115175282,
      35.92853873194039,
      31.393190211963407,
      26.10418465864885,
      37.809010588445375,
      36.42996733432321,
      29.63403777531306,
      25.559547231038,
      34.418760290585794,
      21.6802739896352,
      22.92344812795926,
      29.15471129219317,
      29.054089499224407,
      27.196208183913967,
      36.732762937044605,
      27.813456759409036,
      26.756860699007166,
      31.227196047827217,
      25.658286940299835,
      28.849025596918338
    ],
    "bestSolution_spin0": [
      32.84386735103526,
      26.929710434757784,
      26.2940462438733,
      34.30720729040584,
      20.70610758432797,
      34.125849729069074,
      23.550578633762697,
      26.571673751006845,
      32.35619878283839,
      20.74295657086961,
      19.239855883551737,
      23.010230194278016,
      20.43391643871866,
      23.28903003323017,
      31.132191319104717,
      20.30665720036382,
      25.120593304818268,
      26.38977291347551,
      20.37472268399722,
      28.826625206129094,
      28.83282372258337,
      24.65481230681269,
      28.94939714197044,
      22.08812154089014,
      21.63289295090553,
      25.934225396255695,
      28.46367252964243,
      28.939742765563743,
      21.069086397027874,
      31.057232233923163,
      30.397537117839164,
      21.644293954458778,
      25.358956638976483,
      32.544110216872234,
      23.781994873769243,
      30.439453413436844,
      22.823357967185718,
      25.78685751424622,
      20.742862025009757,
      33.35815704684044,
      23.531167381118312,
      24.274654790072915,
      26.698464842300588,
      29.762788092844303,
      34.38777874711352,
      24.19105238107073,
      27.433183792159603,
      30.12731433410494,
      25.292849122054626,
      30.94398675056008,
      30.115864758126317,
      23.258702405104707,
      23.296829269836703,
      34.27488882102059,
      18.079493005636742,
      23.728086278582403,
      19.091563821835575,
      25.67181986584648,
      25.719790852088057,
      25.41958886962494,
      20.263510955373086,
      26.142880603828353,
      33.71305827480917,
      25.271824445496037,
      23.752219826755827,
      34.18383551900524,
      29.633745624927737,
      29.62526131798034,
      13.109959602094523,
      29.09455493287964,
      25.414565276028625,
      11.768242309130581,
      13.320537088888479,
      34.793477725051694,
      13.739792816251255,
      25.717482763630933,
      16.411654752427356,
      19.47311213828059,
      20.728063918195957,
      27.2429372261089,
      28.11903748478025,
      27.91973425958644,
      22.644560348493446,
      22.929201181004867,
      23.795437105578635,
      22.72393873826214,
      30.642748175791144,
      30.974688415501067,
      25.785467055574152,
      27.730294657271042,
      17.477726805830386,
      31.75824910468933,
      22.93762039468524,
      30.265914636513987,
      32.9451723151033,
      27.904796762791925,
      28.06784899458306,
      26.38589908390266,
      30.233234747082616,
      23.925298346114655,
      28.18494629796693,
      22.294973270735024,
      27.445658777935876,
      27.896702042675845,
      30.421991082061247,
      37.87179855610109,
      31.02093646779678,
      19.43186028142573,
      37.79139240567072,
      23.998297840357218,
      22.47298699780107,
      21.82074394889465,
      18.51413019358263,
      24.952371816688967,
      21.264089455838267,
      24.439731544352497,
      20.87210784250489,
      27.43494468770275,
      25.35426232528632,
      31.437782750019732,
      30.57678345505536,
      26.61521810952155,
      30.090080388730776,
      23.457858560849726,
      28.56870322251638,
      21.80118122540497,
      25.953536624898792,
      25.597466386555187,
      21.920351752430417,
      18.756994710969515,
      27.486771660450632,
      29.058198062944292,
      29.562645582870474,
      30.62482148996896,
      33.87258589100537,
      30.13912912456112,
      21.52824125696291,
      23.551043710419233,
      29.16088585159171,
      19.366695643352656,
      30.77062720604675,
      25.878809783685327,
      22.65239243240474,
      16.13403683885846,
      25.45408568557753,
      21.93737745699624,
      18.004453547025623,
      26.546108743686915,
      29.031817302054435,
      21.074928468465938,
      23.81817253657766,
      31.413785626832368,
      28.33366282902268,
      24.591173494086615,
      25.74225533797088,
      29.993753270493393,
      29.890621383093247,
      24.306364561623777,
      19.1527752490557,
      26.280724743202878,
      30.54673884092724,
      20.869188045208666,
      30.6638391834615,
      30.89705357551712,
      30.823537522398027,
      27.92293018796279,
      22.436463149861403,
      23.799895879957912,
      19.12100585839153,
      27.921748282817305,
      31.92981318157446,
      22.845048154030057,
      32.57565531920874,
      19.97828579705103,
      22.39066926828344,
      24.280946668398457,
      22.628394775028827,
      22.947929177618896,
      24.00013749022717,
      30.86898114996954,
      24.487267115175282,
      29.78717844446991,
      28.916041194692166,
      22.12928250487931,
      37.809010588445375,
      36.42996733432321,
      27.095906489589787,
      24.84945802625126,
      34.418760290585794,
      14.060753230274287,
      16.7954140239533,
      23.556871690621698,
      24.775974010873963,
      27.196208183913967,
      34.37612620354791,
      25.350443727547347,
      19.532379861571908,
      28.18971689059272,
      25.658286940299835,
      28.22322913932034
    ],
    "bestSolution_spin1": [
      25.068831925985396,
      20.4419229972327,
      24.17000990544218,
      32.048720685808625,
      18.845344617677174,
      32.71867570935366,
      21.917239498456013,
      29.951059493163065,
      28.765776744521407,
      21.219074822815273,
      20.676941699810655,
      27.088319338163284,
      21.659276794100595,
      26.87803090102907,
      24.850906945318606,
      17.711180040083512,
      24.177048208294146,
      26.883262442651578,
      18.06576638313015,
      29.82589840041605,
      26.085997849530546,
      19.401940889403672,
      32.696103593874476,
      19.048617445890827,
      21.521054339829345,
      26.238063046891543,
      23.780924942969435,
      26.303131049204005,
      19.22458802143322,
      27.677835729108004,
      26.000994035149326,
      21.244061809689384,
      21.919191696684386,
      29.35168405478493,
      23.385402680083473,
      24.284899341195157,
      18.244318655560697,
      22.77283517959303,
      18.30747626001385,
      25.562702223654497,
      25.033426601456434,
      22.28488788915254,
      26.072835161710348,
      26.954287952442847,
      35.121468613061566,
      24.14821135678858,
      27.580732038078423,
      26.97648980924898,
      25.351330999886443,
      29.383176865854306,
      30.718631142899884,
      22.122302225999285,
      24.008699357504728,
      32.99298531260489,
      18.087615099255512,
      22.197776529047374,
      19.121655398200808,
      24.303258028778334,
      23.74029464313155,
      24.059581234128267,
      20.83618393489168,
      26.66220176115443,
      29.248716182435018,
      19.404311891803665,
      25.69153536183246,
      34.671688139375576,
      25.323331289843523,
      31.192837308801757,
      13.601351438364865,
      26.87116045849421,
      18.709421515267323,
      12.793320058338312,
      11.369687375971576,
      32.64834275716805,
      12.630824258479134,
      22.75785023378186,
      13.010272921611772,
      25.348480482846558,
      21.658335710550553,
      26.809804616704156,
      27.20728457305931,
      28.55585914226943,
      19.454880591267155,
      21.81784784243049,
      22.77969675501547,
      20.93204075570678,
      27.78198636359398,
      28.4469169744522,
      25.39172442042185,
      26.442790123468377,
      15.839198897929615,
      31.72001421365635,
      22.796798363451334,
      21.777687152368703,
      27.506771780283312,
      25.627883136288194,
      27.488097133133852,
      21.095249158835706,
      30.946783326460316,
      19.947620947750256,
      26.788987101931504,
      23.729061938652922,
      26.06478674435833,
      26.360274146027603,
      30.881027948233054,
      37.506291396429454,
      29.21376586713682,
      23.82020216184737,
      32.71851064778937,
      22.555797396519218,
      23.776330760051184,
      19.46771512535667,
      16.565891410324156,
      24.903387204795436,
      24.94479384757333,
      22.890258902442696,
      22.617761378604506,
      23.142368085422152,
      18.41695314565388,
      31.52858601019532,
      30.965266018535463,
      26.11899461080747,
      26.96518612586362,
      23.919315903195113,
      27.43353192555641,
      24.558387978748286,
      24.195089328186015,
      26.202058937396487,
      22.72555637280478,
      18.44527958147451,
      28.142685161548474,
      27.139874278128172,
      28.61194113881816,
      25.942175682473515,
      30.557811937382876,
      24.71984206792976,
      19.848085485045786,
      22.643179293282355,
      27.578210734131154,
      20.25643668619417,
      31.08258370803111,
      28.377240896113285,
      22.35746095380091,
      14.340342303118005,
      24.10888952922912,
      21.10910677278861,
      17.129724614379,
      25.023607452737767,
      25.765325303154448,
      22.711938162279715,
      22.13571447291369,
      23.059970427350397,
      26.96100118195136,
      21.513618343510153,
      20.0955384727376,
      27.13171368857477,
      28.883387113806325,
      20.35075252484646,
      23.3076851136632,
      22.82999800619505,
      26.849731015906983,
      20.514876124875588,
      28.605216322780286,
      27.116737809087457,
      27.997040725197817,
      26.352477405727036,
      18.625680567836817,
      20.86657513657355,
      17.801246679402126,
      24.540822995490988,
      32.33689120228239,
      18.68032247657677,
      31.935088512015092,
      19.05484252065326,
      21.757312224865355,
      21.176871934543364,
      22.33223104904438,
      25.564764812676625,
      26.92766421754142,
      25.128467190878638,
      22.29254626791655,
      32.02152810169597,
      27.883134496479098,
      22.329241931622448,
      28.523709286479654,
      33.48971320084187,
      24.396895824751955,
      23.389696891789992,
      30.081438362504155,
      14.802973913676729,
      19.584700900591038,
      26.60523225593166,
      29.054089499224407,
      25.19303117339829,
      30.38500389021031,
      19.699095093111488,
      24.410474002013796,
      31.227196047827217,
      22.382510528963728,
      27.447928087181975
    ],
    "bestSolution_randSpin": [
      25.068831925985396,
      26.929710434757784,
      24.17000990544218,
      32.048720685808625,
      18.845344617677174,
      32.71867570935366,
      23.550578633762697,
      29.951059493163065,
      32.35619878283839,
      21.219074822815273,
      19.239855883551737,
      27.088319338163284,
      21.659276794100595,
      23.28903003323017,
      24.850906945318606,
      17.711180040083512,
      25.120593304818268,
      26.38977291347551,
      18.06576638313015,
      29.82589840041605,
      26.085997849530546,
      24.65481230681269,
      32.696103593874476,
      19.048617445890827,
      21.63289295090553,
      26.238063046891543,
      23.780924942969435,
      28.939742765563743,
      19.22458802143322,
      31.057232233923163,
      26.000994035149326,
      21.244061809689384,
      25.358956638976483,
      29.35168405478493,
      23.385402680083473,
      30.439453413436844,
      18.244318655560697,
      25.78685751424622,
      20.742862025009757,
      33.35815704684044,
      25.033426601456434,
      22.28488788915254,
      26.072835161710348,
      29.762788092844303,
      34.38777874711352,
      24.14821135678858,
      27.580732038078423,
      30.12731433410494,
      25.292849122054626,
      29.383176865854306,
      30.115864758126317,
      23.258702405104707,
      24.008699357504728,
      34.27488882102059,
      18.079493005636742,
      22.197776529047374,
      19.091563821835575,
      25.67181986584648,
      25.719790852088057,
      25.41958886962494,
      20.263510955373086,
      26.142880603828353,
      29.248716182435018,
      19.404311891803665,
      23.752219826755827,
      34.18383551900524,
      29.633745624927737,
      29.62526131798034,
      13.601351438364865,
      26.87116045849421,
      18.709421515267323,
      12.793320058338312,
      13.320537088888479,
      32.64834275716805,
      12.630824258479134,
      25.717482763630933,
      16.411654752427356,
      25.348480482846558,
      20.728063918195957,
      27.2429372261089,
      27.20728457305931,
      28.55585914226943,
      22.644560348493446,
      22.929201181004867,
      22.77969675501547,
      22.72393873826214,
      27.78198636359398,
      30.974688415501067,
      25.39172442042185,
      26.442790123468377,
      17.477726805830386,
      31.72001421365635,
      22.796798363451334,
      30.265914636513987,
      32.9451723151033,
      27.904796762791925,
      27.488097133133852,
      26.38589908390266,
      30.233234747082616,
      19.947620947750256,
      26.788987101931504,
      23.729061938652922,
      26.06478674435833,
      27.896702042675845,
      30.421991082061247,
      37.87179855610109,
      29.21376586713682,
      23.82020216184737,
      32.71851064778937,
      23.998297840357218,
      22.47298699780107,
      19.46771512535667,
      18.51413019358263,
      24.952371816688967,
      24.94479384757333,
      24.439731544352497,
      22.617761378604506,
      27.43494468770275,
      18.41695314565388,
      31.52858601019532,
      30.57678345505536,
      26.61521810952155,
      26.96518612586362,
      23.919315903195113,
      27.43353192555641,
      24.558387978748286,
      24.195089328186015,
      26.202058937396487,
      22.72555637280478,
      18.44527958147451,
      27.486771660450632,
      29.058198062944292,
      28.61194113881816,
      25.942175682473515,
      30.557811937382876,
      24.71984206792976,
      19.848085485045786,
      22.643179293282355,
      27.578210734131154,
      19.366695643352656,
      31.08258370803111,
      28.377240896113285,
      22.65239243240474,
      14.340342303118005,
      24.10888952922912,
      21.93737745699624,
      17.129724614379,
      26.546108743686915,
      29.031817302054435,
      22.711938162279715,
      22.13571447291369,
      31.413785626832368,
      26.96100118195136,
      21.513618343510153,
      25.74225533797088,
      29.993753270493393,
      29.890621383093247,
      24.306364561623777,
      23.3076851136632,
      22.82999800619505,
      30.54673884092724,
      20.869188045208666,
      30.6638391834615,
      27.116737809087457,
      27.997040725197817,
      27.92293018796279,
      18.625680567836817,
      23.799895879957912,
      17.801246679402126,
      24.540822995490988,
      32.33689120228239,
      22.845048154030057,
      32.57565531920874,
      19.97828579705103,
      22.39066926828344,
      21.176871934543364,
      22.628394775028827,
      22.947929177618896,
      26.92766421754142,
      30.86898114996954,
      22.29254626791655,
      32.02152810169597,
      27.883134496479098,
      22.329241931622448,
      28.523709286479654,
      33.48971320084187,
      24.396895824751955,
      23.389696891789992,
      34.418760290585794,
      14.802973913676729,
      19.584700900591038,
      23.556871690621698,
      24.775974010873963,
      25.19303117339829,
      34.37612620354791,
      25.350443727547347,
      19.532379861571908,
      31.227196047827217,
      22.382510528963728,
      27.447928087181975
    ]
  },
  "results_with_spin": [
    32.84386735103526,
    26.929710434757784,
    26.2940462438733,
    34.30720729040584,
    27.07387303996337,
    34.125849729069074,
    27.187142685510654,
    31.135655045539465,
    34.44001180846775,
    22.926835419969123,
    25.092152594818234,
    27.088319338163284,
    28.637499440496384,
    29.457495479189475,
    33.371386605339495,
    24.618551334494487,
    26.53489383191634,
    30.437503875289863,
    25.800639060947525,
    29.82589840041605,
    31.41730374945751,
    28.4182322243354,
    32.696103593874476,
    22.872816461850793,
    25.452425197776787,
    28.47492079145501,
    32.0966689234498,
    29.22825202489478,
    27.305319826332784,
    31.057232233923163,
    30.397537117839164,
    27.652779900809694,
    25.358956638976483,
    32.544110216872234,
    24.07089549334731,
    30.439453413436844,
    26.30993556174081,
    26.6141177399529,
    25.458289449667415,
    33.35815704684044,
    31.182796297518387,
    24.274654790072915,
    31.77923134271752,
    30.882079314772465,
    35.121468613061566,
    30.603038949266587,
    27.580732038078423,
    30.12731433410494,
    25.967306898319926,
    30.94398675056008,
    30.718631142899884,
    23.39526489543034,
    26.140723066160653,
    34.27488882102059,
    19.837072488846335,
    28.963643611824004,
    20.81600367199515,
    29.71955417111834,
    28.070571013572547,
    30.409268930950223,
    30.158574738759913,
    31.98399719512032,
    33.71305827480917,
    25.271824445496037,
    32.55241771090731,
    34.671688139375576,
    31.318918813997133,
    31.192837308801757,
    16.392805230116117,
    29.30434159639211,
    27.05783169987913,
    12.793320058338312,
    25.10054195157442,
    34.793477725051694,
    16.841113963159543,
    28.977027716821254,
    18.24265692112545,
    32.69339146511155,
    29.398840297737674,
    29.70888415519136,
    32.17031550588757,
    28.55585914226943,
    24.74223753026272,
    23.032303801993322,
    26.495738762655037,
    22.72393873826214,
    30.642748175791144,
    30.974688415501067,
    28.816561304371955,
    33.51577580257181,
    23.51074506773854,
    31.75824910468933,
    26.818182861067896,
    30.265914636513987,
    32.9451723151033,
    28.04931029592804,
    28.06784899458306,
    26.38589908390266,
    31.756769050956915,
    25.26993967293593,
    28.76621002013716,
    27.075757817483126,
    29.838325257323948,
    27.896702042675845,
    30.881027948233054,
    37.87179855610109,
    31.0501659543974,
    24.25332756323978,
    37.79139240567072,
    30.087315501801367,
    28.84793838500536,
    23.26776096567457,
    18.51413019358263,
    27.631513520972057,
    26.20896669992625,
    26.01680712749307,
    24.72149978132975,
    28.662424703813826,
    25.35426232528632,
    31.52858601019532,
    35.0197434149885,
    27.563595253913086,
    30.090080388730776,
    29.448915217450548,
    29.55585796980143,
    26.182258049403146,
    25.997134583102945,
    29.07789063241749,
    22.72555637280478,
    21.17589485660315,
    33.28300353541109,
    29.058198062944292,
    30.471251312469292,
    30.62482148996896,
    33.87258589100537,
    31.08365700429955,
    23.39314982148348,
    27.302450211173532,
    30.665468586623117,
    23.38919487667684,
    32.55455766152563,
    31.29772241862124,
    25.957852755464646,
    17.838078877100855,
    26.232195629204277,
    27.607992114600986,
    18.004453547025623,
    27.62533322841361,
    29.72868349736016,
    24.40960292585528,
    28.03933173139582,
    31.413785626832368,
    28.33366282902268,
    29.716903977878346,
    28.86967912302478,
    29.993753270493393,
    29.890621383093247,
    26.39774873440625,
    24.296854242134398,
    26.280724743202878,
    32.01530571288325,
    21.79089201289631,
    30.6638391834615,
    30.89705357551712,
    30.823537522398027,
    31.908176980239,
    22.436463149861403,
    25.583804035935085,
    22.28738689517503,
    27.921748282817305,
    32.33689120228239,
    28.81870054243372,
    32.57565531920874,
    28.05351190017457,
    25.68532094178481,
    25.979512357607767,
    27.771357850320875,
    30.50099423835266,
    30.26553929748035,
    30.86898114996954,
    24.487267115175282,
    35.92853873194039,
    31.393190211963407,
    26.10418465864885,
    37.809010588445375,
    36.42996733432321,
    29.63403777531306,
    25.559547231038,
    34.418760290585794,
    21.6802739896352,
    22.92344812795926,
    29.15471129219317,
    29.054089499224407,
    27.196208183913967,
    36.732762937044605,
    27.813456759409036,
    26.756860699007166,
    31.227196047827217,
    25.658286940299835,
    28.849025596918338
  ],
  "results_without_spin": [
    25.068831925985396,
    26.929710434757784,
    24.17000990544218,
    32.048720685808625,
    18.845344617677174,
    32.71867570935366,
    23.550578633762697,
    29.951059493163065,
    32.35619878283839,
    21.219074822815273,
    19.239855883551737,
    27.088319338163284,
    21.659276794100595,
    23.28903003323017,
    24.850906945318606,
    17.711180040083512,
    25.120593304818268,
    26.38977291347551,
    18.06576638313015,
    29.82589840041605,
    26.085997849530546,
    24.65481230681269,
    32.696103593874476,
    19.048617445890827,
    21.63289295090553,
    26.238063046891543,
    23.780924942969435,
    28.939742765563743,
    19.22458802143322,
    31.057232233923163,
    26.000994035149326,
    21.244061809689384,
    25.358956638976483,
    29.35168405478493,
    23.385402680083473,
    30.439453413436844,
    18.244318655560697,
    25.78685751424622,
    20.742862025009757,
    33.35815704684044,
    25.033426601456434,
    22.28488788915254,
    26.072835161710348,
    29.762788092844303,
    34.38777874711352,
    24.14821135678858,
    27.580732038078423,
    30.12731433410494,
    25.292849122054626,
    29.383176865854306,
    30.115864758126317,
    23.258702405104707,
    24.008699357504728,
    34.27488882102059,
    18.079493005636742,
    22.197776529047374,
    19.091563821835575,
    25.67181986584648,
    25.719790852088057,
    25.41958886962494,
    20.263510955373086,
    26.142880603828353,
    29.248716182435018,
    19.404311891803665,
    23.752219826755827,
    34.18383551900524,
    29.633745624927737,
    29.62526131798034,
    13.601351438364865,
    26.87116045849421,
    18.709421515267323,
    12.793320058338312,
    13.320537088888479,
    32.64834275716805,
    12.630824258479134,
    25.717482763630933,
    16.411654752427356,
    25.348480482846558,
    20.728063918195957,
    27.2429372261089,
    27.20728457305931,
    28.55585914226943,
    22.644560348493446,
    22.929201181004867,
    22.77969675501547,
    22.72393873826214,
    27.78198636359398,
    30.974688415501067,
    25.39172442042185,
    26.442790123468377,
    17.477726805830386,
    31.72001421365635,
    22.796798363451334,
    30.265914636513987,
    32.9451723151033,
    27.904796762791925,
    27.488097133133852,
    26.38589908390266,
    30.233234747082616,
    19.947620947750256,
    26.788987101931504,
    23.729061938652922,
    26.06478674435833,
    27.896702042675845,
    30.421991082061247,
    37.87179855610109,
    29.21376586713682,
    23.82020216184737,
    32.71851064778937,
    23.998297840357218,
    22.47298699780107,
    19.46771512535667,
    18.51413019358263,
    24.952371816688967,
    24.94479384757333,
    24.439731544352497,
    22.617761378604506,
    27.43494468770275,
    18.41695314565388,
    31.52858601019532,
    30.57678345505536,
    26.61521810952155,
    26.96518612586362,
    23.919315903195113,
    27.43353192555641,
    24.558387978748286,
    24.195089328186015,
    26.202058937396487,
    22.72555637280478,
    18.44527958147451,
    27.486771660450632,
    29.058198062944292,
    28.61194113881816,
    25.942175682473515,
    30.557811937382876,
    24.71984206792976,
    19.848085485045786,
    22.643179293282355,
    27.578210734131154,
    19.366695643352656,
    31.08258370803111,
    28.377240896113285,
    22.65239243240474,
    14.340342303118005,
    24.10888952922912,
    21.93737745699624,
    17.129724614379,
    26.546108743686915,
    29.031817302054435,
    22.711938162279715,
    22.13571447291369,
    31.413785626832368,
    26.96100118195136,
    21.513618343510153,
    25.74225533797088,
    29.993753270493393,
    29.890621383093247,
    24.306364561623777,
    23.3076851136632,
    22.82999800619505,
    30.54673884092724,
    20.869188045208666,
    30.6638391834615,
    27.116737809087457,
    27.997040725197817,
    27.92293018796279,
    18.625680567836817,
    23.799895879957912,
    17.801246679402126,
    24.540822995490988,
    32.33689120228239,
    22.845048154030057,
    32.57565531920874,
    19.97828579705103,
    22.39066926828344,
    21.176871934543364,
    22.628394775028827,
    22.947929177618896,
    26.92766421754142,
    30.86898114996954,
    22.29254626791655,
    32.02152810169597,
    27.883134496479098,
    22.329241931622448,
    28.523709286479654,
    33.48971320084187,
    24.396895824751955,
    23.389696891789992,
    34.418760290585794,
    14.802973913676729,
    19.584700900591038,
    23.556871690621698,
    24.775974010873963,
    25.19303117339829,
    34.37612620354791,
    25.350443727547347,
    19.532379861571908,
    31.227196047827217,
    22.382510528963728,
    27.447928087181975
  ]
}


==> DataFinal/J_03_K_010/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1781674038852052,
        0.6057428351271633,
        0.7754559909401129
      ],
      "t_hat0": [
        -0.9579522358718988,
        -0.28689965720432825,
        0.0040125408495005396
      ],
      "name": "SAT-2",
      "azimuth_deg": 221.05252673834258,
      "elevation_deg": 56.511985753653775,
      "heading_deg": 92.03934044400148
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.26939866263939927,
        0.5360161194673847,
        0.8000694221373728
      ],
      "t_hat0": [
        0.3971339742765502,
        0.8186892237700629,
        -0.4147680814118709
      ],
      "name": "SAT-3",
      "azimuth_deg": 84.70841740502445,
      "elevation_deg": 41.65002478527906,
      "heading_deg": 220.4849387091554
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2034687131986519,
        0.5963621820252486,
        0.7765002450736054
      ],
      "t_hat0": [
        -0.695389486939068,
        0.470274847323197,
        -0.543392150688399
      ],
      "name": "SAT-2",
      "azimuth_deg": 186.83782532017108,
      "elevation_deg": 64.09724006423399,
      "heading_deg": 150.08770665714417
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17865299925028955,
        0.6118505072572378,
        0.7705336219970786
      ],
      "t_hat0": [
        0.019714773860507146,
        -0.7807492723838703,
        0.6245333468788408
      ],
      "name": "SAT-3",
      "azimuth_deg": 216.98575299768478,
      "elevation_deg": 52.670085579940206,
      "heading_deg": 14.008271127757247
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18980661268649418,
        0.6024561690763838,
        0.7752548059330474
      ],
      "t_hat0": [
        0.42043251789207425,
        0.7634237354112141,
        -0.49032713376858844
      ],
      "name": "SAT-2",
      "azimuth_deg": 207.59347436874427,
      "elevation_deg": 60.21021002492763,
      "heading_deg": 220.63185189216117
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21119753559793447,
        0.5741706491251384,
        0.7910269696038034
      ],
      "t_hat0": [
        -0.7870283742826529,
        -0.5798103175741646,
        0.21072810374639356
      ],
      "name": "SAT-3",
      "azimuth_deg": 137.39798007574976,
      "elevation_deg": 77.9443116099813,
      "heading_deg": 69.28863921919147
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09513072517107754,
        0.5969465331998915,
        0.7966209773970654
      ],
      "t_hat0": [
        0.841169975369129,
        0.4761486223452081,
        -0.2563504670880464
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.05936323785687,
      "elevation_deg": 32.18319494277965,
      "heading_deg": 253.2454999339906
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18858629191007112,
        0.5618481680568473,
        0.8054575386417177
      ],
      "t_hat0": [
        -0.43993541936950475,
        -0.7816072807363106,
        0.44220683563709007
      ],
      "name": "SAT-3",
      "azimuth_deg": 331.9279902568877,
      "elevation_deg": 78.93329039343271,
      "heading_deg": 42.48628610647459
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23370328429039688,
        0.5610528685312522,
        0.7941048127449772
      ],
      "t_hat0": [
        -0.6539694742741466,
        -0.6950850364576758,
        0.29863140961765533
      ],
      "name": "SAT-2",
      "azimuth_deg": 98.96774945684034,
      "elevation_deg": 63.14046635162307,
      "heading_deg": 58.08285681468893
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22806433179561633,
        0.520496888863526,
        0.8228424206651048
      ],
      "t_hat0": [
        0.22432610687073706,
        -0.7942878709130772,
        0.5646101096301674
      ],
      "name": "SAT-3",
      "azimuth_deg": 45.439958605776354,
      "elevation_deg": 48.74737852180224,
      "heading_deg": 3.0566561398585224
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2633797962159143,
        0.5653568256220807,
        0.7816666442082506
      ],
      "t_hat0": [
        -0.7880385227865929,
        0.34128397042679065,
        -0.5123675810724662
      ],
      "name": "SAT-2",
      "azimuth_deg": 111.22552035460077,
      "elevation_deg": 46.40460297182655,
      "heading_deg": 140.93640664837326
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24039127842500166,
        0.5835656941577047,
        0.7756694617293051
      ],
      "t_hat0": [
        -0.9706518850714724,
        -0.13887751430467934,
        -0.1963363288537064
      ],
      "name": "SAT-3",
      "azimuth_deg": 135.5087633652505,
      "elevation_deg": 55.18009863310956,
      "heading_deg": 105.87416911751606
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.178380297771581,
        0.5711056332749216,
        0.8012607721638275
      ],
      "t_hat0": [
        0.7942446777135745,
        0.5642583454694283,
        -0.225361734754957
      ],
      "name": "SAT-2",
      "azimuth_deg": 286.5745554684963,
      "elevation_deg": 74.42509521158777,
      "heading_deg": 249.58305025492245
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22904201941355945,
        0.6108324505621218,
        0.7579072968927214
      ],
      "t_hat0": [
        0.9653665458389789,
        0.24246502443414203,
        0.09632312339760195
      ],
      "name": "SAT-3",
      "azimuth_deg": 166.66574138409993,
      "elevation_deg": 47.18876939759423,
      "heading_deg": 277.6877407388354
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24383865647720263,
        0.5105700344956197,
        0.8245368090525338
      ],
      "t_hat0": [
        -0.1479965524755194,
        -0.8598313645325498,
        0.4886584134356579
      ],
      "name": "SAT-2",
      "azimuth_deg": 52.51353927326778,
      "elevation_deg": 41.52520816001746,
      "heading_deg": 25.271233913318284
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2520073439771009,
        0.5832070967977175,
        0.7722446379395488
      ],
      "t_hat0": [
        0.8953333437499408,
        0.4433501823583974,
        -0.04264761860087979
      ],
      "name": "SAT-3",
      "azimuth_deg": 131.3183607204167,
      "elevation_deg": 49.223030851502116,
      "heading_deg": 263.1528249242373
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18021923285134128,
        0.588241293850814,
        0.7883484054142524
      ],
      "t_hat0": [
        0.20265456209272723,
        -0.7620715450354095,
        0.6149618595574435
      ],
      "name": "SAT-2",
      "azimuth_deg": 236.655755510389,
      "elevation_deg": 68.87309529769055,
      "heading_deg": 3.6210239917713904
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.196045131766912,
        0.6507428808889926,
        0.733553003731011
      ],
      "t_hat0": [
        -0.44840081791417874,
        0.6057861527199555,
        -0.6572365203384931
      ],
      "name": "SAT-3",
      "azimuth_deg": 196.3986144857135,
      "elevation_deg": 32.9909406664576,
      "heading_deg": 167.2591930977984
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12004269059716213,
        0.5538227190901106,
        0.8239357670679375
      ],
      "t_hat0": [
        -0.99018135760928,
        -0.006911983598894457,
        -0.1396177049151424
      ],
      "name": "SAT-2",
      "azimuth_deg": 304.94387575661295,
      "elevation_deg": 39.61800488594895,
      "heading_deg": 110.23980913011884
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1183033083576273,
        0.6228710672652098,
        0.7733278481960537
      ],
      "t_hat0": [
        -0.5027071418083023,
        -0.7091876691538387,
        0.49430595737364214
      ],
      "name": "SAT-3",
      "azimuth_deg": 249.97322307781693,
      "elevation_deg": 34.35446211678514,
      "heading_deg": 45.546210069397816
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24904901057452972,
        0.6175179301091693,
        0.7460872578495995
      ],
      "t_hat0": [
        -0.6747454161016753,
        0.4419969673028546,
        -0.5910645517579755
      ],
      "name": "SAT-2",
      "azimuth_deg": 158.6555530713903,
      "elevation_deg": 38.37338436278549,
      "heading_deg": 150.7438096386681
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2113233223212474,
        0.5733583448209938,
        0.7915823784466407
      ],
      "t_hat0": [
        0.3835013690128761,
        -0.6962906380445344,
        0.6067174361568859
      ],
      "name": "SAT-3",
      "azimuth_deg": 133.97597958139303,
      "elevation_deg": 78.23255905622413,
      "heading_deg": 352.5700060259692
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24328252801024952,
        0.5413117333626495,
        0.8048572661589546
      ],
      "t_hat0": [
        0.8331655494564718,
        -0.3082452229167094,
        0.4591514453292331
      ],
      "name": "SAT-2",
      "azimuth_deg": 75.80106673330674,
      "elevation_deg": 53.24105460988889,
      "heading_deg": 316.8810109197355
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2335264951455898,
        0.5563422107794502,
        0.7974639305762052
      ],
      "t_hat0": [
        0.22793036709000034,
        -0.7659682757291217,
        0.6011159192158979
      ],
      "name": "SAT-3",
      "azimuth_deg": 90.12526497333985,
      "elevation_deg": 62.527183680998355,
      "heading_deg": 2.326036093416186
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11419504841853736,
        0.5450545154109846,
        0.8305871815449507
      ],
      "t_hat0": [
        -0.7770860722258252,
        0.4718760455172417,
        -0.41649757984849073
      ],
      "name": "SAT-2",
      "azimuth_deg": 310.16576382552347,
      "elevation_deg": 36.30178837259169,
      "heading_deg": 144.76277963947314
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.27045296812445796,
        0.6019812260573265,
        0.7513147113608178
      ],
      "t_hat0": [
        -0.7804725937945654,
        0.31981542788733286,
        -0.5371970052232472
      ],
      "name": "SAT-3",
      "azimuth_deg": 141.61049248051467,
      "elevation_deg": 36.732191680923115,
      "heading_deg": 140.95708728777018
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13679236805556394,
        0.5357698758866883,
        0.8332097503834877
      ],
      "t_hat0": [
        0.6867441593314155,
        0.6574720865363468,
        -0.3100208300255482
      ],
      "name": "SAT-2",
      "azimuth_deg": 323.232671793035,
      "elevation_deg": 41.72357521499256,
      "heading_deg": 240.18946567046865
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1763014017779864,
        0.6197892740498434,
        0.764708487924572
      ],
      "t_hat0": [
        -0.9616782702428022,
        0.057273396507784215,
        -0.26813180079071947
      ],
      "name": "SAT-3",
      "azimuth_deg": 215.70382492358567,
      "elevation_deg": 47.677852867963644,
      "heading_deg": 117.35406963923064
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17070005940091892,
        0.5822242348150176,
        0.7949065543286142
      ],
      "t_hat0": [
        -0.9503573042946966,
        0.11572177947260755,
        -0.2888415896809369
      ],
      "name": "SAT-2",
      "azimuth_deg": 261.79817556057054,
      "elevation_deg": 67.03441307984532,
      "heading_deg": 120.92643495978172
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.25644429097950827,
        0.5673969444838303,
        0.7824941105301884
      ],
      "t_hat0": [
        0.7271055644334263,
        0.6466400008650381,
        -0.2305953326743889
      ],
      "name": "SAT-3",
      "azimuth_deg": 112.9943178943136,
      "elevation_deg": 49.712055732155164,
      "heading_deg": 244.47608154330308
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17398207992009043,
        0.605470858356684,
        0.7766178439538328
      ],
      "t_hat0": [
        -0.13669741235297408,
        0.7661609317138831,
        -0.6279420707129884
      ],
      "name": "SAT-2",
      "azimuth_deg": 226.04531727381104,
      "elevation_deg": 55.832085864013024,
      "heading_deg": 187.28607331298358
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13461888167938701,
        0.5383135105997707,
        0.8319232662939183
      ],
      "t_hat0": [
        0.9489577780384456,
        0.31170767142866646,
        -0.04814003607035142
      ],
      "name": "SAT-3",
      "azimuth_deg": 320.6113605456322,
      "elevation_deg": 41.67390291859988,
      "heading_deg": 269.54321194325394
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24012968385425992,
        0.5785221909994339,
        0.779518960291068
      ],
      "t_hat0": [
        -0.5119817489684588,
        0.6067713214755975,
        -0.6080322788783135
      ],
      "name": "SAT-2",
      "azimuth_deg": 128.9209881645151,
      "elevation_deg": 56.93904170065607,
      "heading_deg": 163.71619367827003
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16633231024936693,
        0.6446023337556432,
        0.7462046595163333
      ],
      "t_hat0": [
        0.6478755977976011,
        -0.4990447888570895,
        0.5755097814051331
      ],
      "name": "SAT-3",
      "azimuth_deg": 214.81850093246686,
      "elevation_deg": 35.13511330056357,
      "heading_deg": 333.58259085117396
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10223085979242752,
        0.5608566442472912,
        0.821576944606997
      ],
      "t_hat0": [
        -0.9864573266867921,
        0.04933119667139092,
        -0.15642370555934323
      ],
      "name": "SAT-2",
      "azimuth_deg": 297.65074813249385,
      "elevation_deg": 34.42104417390796,
      "heading_deg": 113.45607849464261
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22309360948899862,
        0.5521750175686854,
        0.8033255824248299
      ],
      "t_hat0": [
        0.6909098769700388,
        0.6709157352512675,
        -0.2692872408739361
      ],
      "name": "SAT-3",
      "azimuth_deg": 72.14416707204605,
      "elevation_deg": 67.12575798843125,
      "heading_deg": 241.0910164199003
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23404550895767906,
        0.5921436960425015,
        0.7710956769259354
      ],
      "t_hat0": [
        -0.36991566954091837,
        0.6792345095344019,
        -0.633879230205293
      ],
      "name": "SAT-2",
      "azimuth_deg": 148.81320449195732,
      "elevation_deg": 54.891751260997495,
      "heading_deg": 172.98494131387386
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16934606000112404,
        0.6551566442325131,
        0.7362687576422676
      ],
      "t_hat0": [
        -0.7167693582253266,
        -0.5946142375626796,
        0.36424661370698674
      ],
      "name": "SAT-3",
      "azimuth_deg": 210.71066138749453,
      "elevation_deg": 31.369762338753688,
      "heading_deg": 61.125995343259895
    }
  ]
}

==> DataFinal/J_03_K_010/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16926216119292603,
        0.5597261544000176,
        0.8112070961652564
      ],
      "t_hat0": [
        0.9468691846476648,
        0.320741554214585,
        -0.02374031517648817
      ],
      "name": "SAT-2",
      "azimuth_deg": 313.23234807815675,
      "elevation_deg": 65.31575599721319,
      "heading_deg": 269.82406725649395
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16716919401115551,
        0.5159161063522663,
        0.8401696446432576
      ],
      "t_hat0": [
        -0.9793732415808305,
        -0.18499637532561622,
        -0.08126742761918906
      ],
      "name": "SAT-3",
      "azimuth_deg": 351.07706593740994,
      "elevation_deg": 43.186430084931686,
      "heading_deg": 99.88927885821064
    }
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 43.88468053526687,
      "bestSolution_spin0": 37.08548131035991,
      "bestSolution_spin1": 36.45600273752215,
      "bestSolution_randSpin": 36.45600273752215,
      "with_spin": 43.88468053526687,
      "without_spin": 36.45600273752215
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 33.41794324295894,
      "bestSolution_spin0": 30.351158864833153,
      "bestSolution_spin1": 28.42764463634998,
      "bestSolution_randSpin": 30.351158864833153,
      "with_spin": 33.41794324295894,
      "without_spin": 30.351158864833153
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 34.723277461099336,
      "bestSolution_spin0": 31.688014253666378,
      "bestSolution_spin1": 29.906165805602637,
      "bestSolution_randSpin": 29.906165805602637,
      "with_spin": 34.723277461099336,
      "without_spin": 29.906165805602637
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.30696305228585,
      "bestSolution_spin0": 41.581346471282494,
      "bestSolution_spin1": 37.49755629626574,
      "bestSolution_randSpin": 37.49755629626574,
      "with_spin": 42.30696305228585,
      "without_spin": 37.49755629626574
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 37.52702236929903,
      "bestSolution_spin0": 31.57559646008109,
      "bestSolution_spin1": 26.789648190913326,
      "bestSolution_randSpin": 26.789648190913326,
      "with_spin": 37.52702236929903,
      "without_spin": 26.789648190913326
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 42.96028441322969,
      "bestSolution_spin0": 42.831970765019925,
      "bestSolution_spin1": 38.68257532505824,
      "bestSolution_randSpin": 38.68257532505824,
      "with_spin": 42.96028441322969,
      "without_spin": 38.68257532505824
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 34.239132071955964,
      "bestSolution_spin0": 25.36913088585328,
      "bestSolution_spin1": 26.336896823491216,
      "bestSolution_randSpin": 25.36913088585328,
      "with_spin": 34.239132071955964,
      "without_spin": 25.36913088585328
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 38.33702325247356,
      "bestSolution_spin0": 38.33702325247356,
      "bestSolution_spin1": 38.035885178696276,
      "bestSolution_randSpin": 38.035885178696276,
      "with_spin": 38.33702325247356,
      "without_spin": 38.035885178696276
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 45.227719195962834,
      "bestSolution_spin0": 39.19092264064365,
      "bestSolution_spin1": 36.021943326515796,
      "bestSolution_randSpin": 39.19092264064365,
      "with_spin": 45.227719195962834,
      "without_spin": 39.19092264064365
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 29.275544122678028,
      "bestSolution_spin0": 23.024423473925932,
      "bestSolution_spin1": 24.034959680626358,
      "bestSolution_randSpin": 24.034959680626358,
      "with_spin": 29.275544122678028,
      "without_spin": 24.034959680626358
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      43.88468053526687,
      33.41794324295894,
      34.723277461099336,
      42.30696305228585,
      37.52702236929903,
      42.96028441322969,
      34.239132071955964,
      38.33702325247356,
      45.227719195962834,
      29.275544122678028
    ],
    "bestSolution_spin0": [
      37.08548131035991,
      30.351158864833153,
      31.688014253666378,
      41.581346471282494,
      31.57559646008109,
      42.831970765019925,
      25.36913088585328,
      38.33702325247356,
      39.19092264064365,
      23.024423473925932
    ],
    "bestSolution_spin1": [
      36.45600273752215,
      28.42764463634998,
      29.906165805602637,
      37.49755629626574,
      26.789648190913326,
      38.68257532505824,
      26.336896823491216,
      38.035885178696276,
      36.021943326515796,
      24.034959680626358
    ],
    "bestSolution_randSpin": [
      36.45600273752215,
      30.351158864833153,
      29.906165805602637,
      37.49755629626574,
      26.789648190913326,
      38.68257532505824,
      25.36913088585328,
      38.035885178696276,
      39.19092264064365,
      24.034959680626358
    ]
  },
  "results_with_spin": [
    43.88468053526687,
    33.41794324295894,
    34.723277461099336,
    42.30696305228585,
    37.52702236929903,
    42.96028441322969,
    34.239132071955964,
    38.33702325247356,
    45.227719195962834,
    29.275544122678028
  ],
  "results_without_spin": [
    36.45600273752215,
    30.351158864833153,
    29.906165805602637,
    37.49755629626574,
    26.789648190913326,
    38.68257532505824,
    25.36913088585328,
    38.035885178696276,
    39.19092264064365,
    24.034959680626358
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 34.75271741459936,
      "bestSolution_spin0": 32.34500353832411,
      "bestSolution_spin1": 27.588318386865197,
      "bestSolution_randSpin": 32.34500353832411,
      "with_spin": 34.75271741459936,
      "without_spin": 32.34500353832411
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 39.021302986302295,
      "bestSolution_spin0": 33.979311397963556,
      "bestSolution_spin1": 33.709427949942814,
      "bestSolution_randSpin": 33.709427949942814,
      "with_spin": 39.021302986302295,
      "without_spin": 33.709427949942814
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 32.93761870371691,
      "bestSolution_spin0": 26.71560991775007,
      "bestSolution_spin1": 29.043799745016912,
      "bestSolution_randSpin": 29.043799745016912,
      "with_spin": 32.93761870371691,
      "without_spin": 29.043799745016912
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 37.78550267426688,
      "bestSolution_spin0": 28.702658380579344,
      "bestSolution_spin1": 30.55759894874366,
      "bestSolution_randSpin": 28.702658380579344,
      "with_spin": 37.78550267426688,
      "without_spin": 28.702658380579344
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 40.138622851848986,
      "bestSolution_spin0": 37.25736865208978,
      "bestSolution_spin1": 37.76841232590123,
      "bestSolution_randSpin": 37.76841232590123,
      "with_spin": 40.138622851848986,
      "without_spin": 37.76841232590123
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 29.78032199303308,
      "bestSolution_spin0": 21.866819893515554,
      "bestSolution_spin1": 23.2516721039544,
      "bestSolution_randSpin": 23.2516721039544,
      "with_spin": 29.78032199303308,
      "without_spin": 23.2516721039544
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 35.49187939485928,
      "bestSolution_spin0": 32.663996774956026,
      "bestSolution_spin1": 28.170337452418252,
      "bestSolution_randSpin": 32.663996774956026,
      "with_spin": 35.49187939485928,
      "without_spin": 32.663996774956026
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.391511974660744,
      "bestSolution_spin0": 34.74827440117013,
      "bestSolution_spin1": 32.263273694980626,
      "bestSolution_randSpin": 34.74827440117013,
      "with_spin": 40.391511974660744,
      "without_spin": 34.74827440117013
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 37.660430006126994,
      "bestSolution_spin0": 27.28880865232975,
      "bestSolution_spin1": 26.44533781823051,
      "bestSolution_randSpin": 26.44533781823051,
      "with_spin": 37.660430006126994,
      "without_spin": 26.44533781823051
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 38.045017879202405,
      "bestSolution_spin0": 38.045017879202405,
      "bestSolution_spin1": 35.17852645413747,
      "bestSolution_randSpin": 35.17852645413747,
      "with_spin": 38.045017879202405,
      "without_spin": 35.17852645413747
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      34.75271741459936,
      39.021302986302295,
      32.93761870371691,
      37.78550267426688,
      40.138622851848986,
      29.78032199303308,
      35.49187939485928,
      40.391511974660744,
      37.660430006126994,
      38.045017879202405
    ],
    "bestSolution_spin0": [
      32.34500353832411,
      33.979311397963556,
      26.71560991775007,
      28.702658380579344,
      37.25736865208978,
      21.866819893515554,
      32.663996774956026,
      34.74827440117013,
      27.28880865232975,
      38.045017879202405
    ],
    "bestSolution_spin1": [
      27.588318386865197,
      33.709427949942814,
      29.043799745016912,
      30.55759894874366,
      37.76841232590123,
      23.2516721039544,
      28.170337452418252,
      32.263273694980626,
      26.44533781823051,
      35.17852645413747
    ],
    "bestSolution_randSpin": [
      32.34500353832411,
      33.709427949942814,
      29.043799745016912,
      28.702658380579344,
      37.76841232590123,
      23.2516721039544,
      32.663996774956026,
      34.74827440117013,
      26.44533781823051,
      35.17852645413747
    ]
  },
  "results_with_spin": [
    34.75271741459936,
    39.021302986302295,
    32.93761870371691,
    37.78550267426688,
    40.138622851848986,
    29.78032199303308,
    35.49187939485928,
    40.391511974660744,
    37.660430006126994,
    38.045017879202405
  ],
  "results_without_spin": [
    32.34500353832411,
    33.709427949942814,
    29.043799745016912,
    28.702658380579344,
    37.76841232590123,
    23.2516721039544,
    32.663996774956026,
    34.74827440117013,
    26.44533781823051,
    35.17852645413747
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 39.88444051166067,
      "bestSolution_spin0": 37.1769951045991,
      "bestSolution_spin1": 31.43582015038976,
      "bestSolution_randSpin": 31.43582015038976,
      "with_spin": 39.88444051166067,
      "without_spin": 31.43582015038976
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 36.10520323401551,
      "bestSolution_spin0": 22.490670195177014,
      "bestSolution_spin1": 24.17047819537478,
      "bestSolution_randSpin": 22.490670195177014,
      "with_spin": 36.10520323401551,
      "without_spin": 22.490670195177014
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 39.27737613857388,
      "bestSolution_spin0": 38.845139781783395,
      "bestSolution_spin1": 38.85431262165038,
      "bestSolution_randSpin": 38.85431262165038,
      "with_spin": 39.27737613857388,
      "without_spin": 38.85431262165038
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 30.534252791687763,
      "bestSolution_spin0": 27.613335709900774,
      "bestSolution_spin1": 27.458991163932012,
      "bestSolution_randSpin": 27.458991163932012,
      "with_spin": 30.534252791687763,
      "without_spin": 27.458991163932012
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 35.844463169794444,
      "bestSolution_spin0": 27.653321962915463,
      "bestSolution_spin1": 25.29917267932988,
      "bestSolution_randSpin": 27.653321962915463,
      "with_spin": 35.844463169794444,
      "without_spin": 27.653321962915463
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 35.30370096502515,
      "bestSolution_spin0": 33.38592329774834,
      "bestSolution_spin1": 32.50857772236182,
      "bestSolution_randSpin": 32.50857772236182,
      "with_spin": 35.30370096502515,
      "without_spin": 32.50857772236182
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 37.68366255991718,
      "bestSolution_spin0": 28.79131701801666,
      "bestSolution_spin1": 31.79829067970857,
      "bestSolution_randSpin": 31.79829067970857,
      "with_spin": 37.68366255991718,
      "without_spin": 31.79829067970857
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.57240119783753,
      "bestSolution_spin0": 31.88213311040353,
      "bestSolution_spin1": 25.295730571347327,
      "bestSolution_randSpin": 31.88213311040353,
      "with_spin": 40.57240119783753,
      "without_spin": 31.88213311040353
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 35.20069586015754,
      "bestSolution_spin0": 22.712343419391217,
      "bestSolution_spin1": 21.7896432194318,
      "bestSolution_randSpin": 21.7896432194318,
      "with_spin": 35.20069586015754,
      "without_spin": 21.7896432194318
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 42.0500425650263,
      "bestSolution_spin0": 42.0500425650263,
      "bestSolution_spin1": 37.415584861398266,
      "bestSolution_randSpin": 42.0500425650263,
      "with_spin": 42.0500425650263,
      "without_spin": 42.0500425650263
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      39.88444051166067,
      36.10520323401551,
      39.27737613857388,
      30.534252791687763,
      35.844463169794444,
      35.30370096502515,
      37.68366255991718,
      40.57240119783753,
      35.20069586015754,
      42.0500425650263
    ],
    "bestSolution_spin0": [
      37.1769951045991,
      22.490670195177014,
      38.845139781783395,
      27.613335709900774,
      27.653321962915463,
      33.38592329774834,
      28.79131701801666,
      31.88213311040353,
      22.712343419391217,
      42.0500425650263
    ],
    "bestSolution_spin1": [
      31.43582015038976,
      24.17047819537478,
      38.85431262165038,
      27.458991163932012,
      25.29917267932988,
      32.50857772236182,
      31.79829067970857,
      25.295730571347327,
      21.7896432194318,
      37.415584861398266
    ],
    "bestSolution_randSpin": [
      31.43582015038976,
      22.490670195177014,
      38.85431262165038,
      27.458991163932012,
      27.653321962915463,
      32.50857772236182,
      31.79829067970857,
      31.88213311040353,
      21.7896432194318,
      42.0500425650263
    ]
  },
  "results_with_spin": [
    39.88444051166067,
    36.10520323401551,
    39.27737613857388,
    30.534252791687763,
    35.844463169794444,
    35.30370096502515,
    37.68366255991718,
    40.57240119783753,
    35.20069586015754,
    42.0500425650263
  ],
  "results_without_spin": [
    31.43582015038976,
    22.490670195177014,
    38.85431262165038,
    27.458991163932012,
    27.653321962915463,
    32.50857772236182,
    31.79829067970857,
    31.88213311040353,
    21.7896432194318,
    42.0500425650263
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 39.14219002098838,
      "bestSolution_spin0": 35.603454331852,
      "bestSolution_spin1": 39.14219002098838,
      "bestSolution_randSpin": 39.14219002098838,
      "with_spin": 39.14219002098838,
      "without_spin": 39.14219002098838
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 36.882589510303944,
      "bestSolution_spin0": 29.482684407403337,
      "bestSolution_spin1": 30.26216516231153,
      "bestSolution_randSpin": 30.26216516231153,
      "with_spin": 36.882589510303944,
      "without_spin": 30.26216516231153
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 32.71895155645943,
      "bestSolution_spin0": 26.67544748727864,
      "bestSolution_spin1": 25.250184926113292,
      "bestSolution_randSpin": 26.67544748727864,
      "with_spin": 32.71895155645943,
      "without_spin": 26.67544748727864
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 40.7649038925703,
      "bestSolution_spin0": 34.86568408087532,
      "bestSolution_spin1": 35.84009582447707,
      "bestSolution_randSpin": 35.84009582447707,
      "with_spin": 40.7649038925703,
      "without_spin": 35.84009582447707
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.37607653424468,
      "bestSolution_spin0": 29.3411836295056,
      "bestSolution_spin1": 28.579439876839825,
      "bestSolution_randSpin": 28.579439876839825,
      "with_spin": 32.37607653424468,
      "without_spin": 28.579439876839825
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 34.624716089329354,
      "bestSolution_spin0": 33.63019201694353,
      "bestSolution_spin1": 29.25767232609148,
      "bestSolution_randSpin": 33.63019201694353,
      "with_spin": 34.624716089329354,
      "without_spin": 33.63019201694353
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 35.527706282596164,
      "bestSolution_spin0": 30.899927497816492,
      "bestSolution_spin1": 26.81615600696103,
      "bestSolution_randSpin": 26.81615600696103,
      "with_spin": 35.527706282596164,
      "without_spin": 26.81615600696103
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 34.92075744376556,
      "bestSolution_spin0": 34.676024741085435,
      "bestSolution_spin1": 27.682403094315085,
      "bestSolution_randSpin": 34.676024741085435,
      "with_spin": 34.92075744376556,
      "without_spin": 34.676024741085435
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 35.259325100606375,
      "bestSolution_spin0": 23.088276523879937,
      "bestSolution_spin1": 23.38090986777825,
      "bestSolution_randSpin": 23.088276523879937,
      "with_spin": 35.259325100606375,
      "without_spin": 23.088276523879937
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 43.25834564420738,
      "bestSolution_spin0": 35.21600470957118,
      "bestSolution_spin1": 32.035048482571,
      "bestSolution_randSpin": 35.21600470957118,
      "with_spin": 43.25834564420738,
      "without_spin": 35.21600470957118
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      39.14219002098838,
      36.882589510303944,
      32.71895155645943,
      40.7649038925703,
      32.37607653424468,
      34.624716089329354,
      35.527706282596164,
      34.92075744376556,
      35.259325100606375,
      43.25834564420738
    ],
    "bestSolution_spin0": [
      35.603454331852,
      29.482684407403337,
      26.67544748727864,
      34.86568408087532,
      29.3411836295056,
      33.63019201694353,
      30.899927497816492,
      34.676024741085435,
      23.088276523879937,
      35.21600470957118
    ],
    "bestSolution_spin1": [
      39.14219002098838,
      30.26216516231153,
      25.250184926113292,
      35.84009582447707,
      28.579439876839825,
      29.25767232609148,
      26.81615600696103,
      27.682403094315085,
      23.38090986777825,
      32.035048482571
    ],
    "bestSolution_randSpin": [
      39.14219002098838,
      30.26216516231153,
      26.67544748727864,
      35.84009582447707,
      28.579439876839825,
      33.63019201694353,
      26.81615600696103,
      34.676024741085435,
      23.088276523879937,
      35.21600470957118
    ]
  },
  "results_with_spin": [
    39.14219002098838,
    36.882589510303944,
    32.71895155645943,
    40.7649038925703,
    32.37607653424468,
    34.624716089329354,
    35.527706282596164,
    34.92075744376556,
    35.259325100606375,
    43.25834564420738
  ],
  "results_without_spin": [
    39.14219002098838,
    30.26216516231153,
    26.67544748727864,
    35.84009582447707,
    28.579439876839825,
    33.63019201694353,
    26.81615600696103,
    34.676024741085435,
    23.088276523879937,
    35.21600470957118
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.203890971452886,
      "bestSolution_spin0": 32.1568487129357,
      "bestSolution_spin1": 28.093320890890496,
      "bestSolution_randSpin": 28.093320890890496,
      "with_spin": 37.203890971452886,
      "without_spin": 28.093320890890496
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 33.25754677188606,
      "bestSolution_spin0": 33.25754677188606,
      "bestSolution_spin1": 30.374850927117567,
      "bestSolution_randSpin": 30.374850927117567,
      "with_spin": 33.25754677188606,
      "without_spin": 30.374850927117567
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 39.391593524859346,
      "bestSolution_spin0": 39.391593524859346,
      "bestSolution_spin1": 35.20278394913792,
      "bestSolution_randSpin": 35.20278394913792,
      "with_spin": 39.391593524859346,
      "without_spin": 35.20278394913792
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 41.725138391922016,
      "bestSolution_spin0": 31.198437357439886,
      "bestSolution_spin1": 30.499041774098917,
      "bestSolution_randSpin": 31.198437357439886,
      "with_spin": 41.725138391922016,
      "without_spin": 31.198437357439886
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 44.93842097066044,
      "bestSolution_spin0": 44.93842097066044,
      "bestSolution_spin1": 41.46221355615852,
      "bestSolution_randSpin": 44.93842097066044,
      "with_spin": 44.93842097066044,
      "without_spin": 44.93842097066044
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 42.93073072713304,
      "bestSolution_spin0": 38.03381687269403,
      "bestSolution_spin1": 39.03210770309851,
      "bestSolution_randSpin": 39.03210770309851,
      "with_spin": 42.93073072713304,
      "without_spin": 39.03210770309851
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 36.128510285431986,
      "bestSolution_spin0": 36.128510285431986,
      "bestSolution_spin1": 33.215769334152434,
      "bestSolution_randSpin": 33.215769334152434,
      "with_spin": 36.128510285431986,
      "without_spin": 33.215769334152434
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 35.383714984851174,
      "bestSolution_spin0": 35.383714984851174,
      "bestSolution_spin1": 34.38328152936846,
      "bestSolution_randSpin": 35.383714984851174,
      "with_spin": 35.383714984851174,
      "without_spin": 35.383714984851174
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 37.88222699168673,
      "bestSolution_spin0": 30.291627813514978,
      "bestSolution_spin1": 32.11843287138669,
      "bestSolution_randSpin": 30.291627813514978,
      "with_spin": 37.88222699168673,
      "without_spin": 30.291627813514978
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.609185051471044,
      "bestSolution_spin0": 37.609185051471044,
      "bestSolution_spin1": 34.42693842677181,
      "bestSolution_randSpin": 34.42693842677181,
      "with_spin": 37.609185051471044,
      "without_spin": 34.42693842677181
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.203890971452886,
      33.25754677188606,
      39.391593524859346,
      41.725138391922016,
      44.93842097066044,
      42.93073072713304,
      36.128510285431986,
      35.383714984851174,
      37.88222699168673,
      37.609185051471044
    ],
    "bestSolution_spin0": [
      32.1568487129357,
      33.25754677188606,
      39.391593524859346,
      31.198437357439886,
      44.93842097066044,
      38.03381687269403,
      36.128510285431986,
      35.383714984851174,
      30.291627813514978,
      37.609185051471044
    ],
    "bestSolution_spin1": [
      28.093320890890496,
      30.374850927117567,
      35.20278394913792,
      30.499041774098917,
      41.46221355615852,
      39.03210770309851,
      33.215769334152434,
      34.38328152936846,
      32.11843287138669,
      34.42693842677181
    ],
    "bestSolution_randSpin": [
      28.093320890890496,
      30.374850927117567,
      35.20278394913792,
      31.198437357439886,
      44.93842097066044,
      39.03210770309851,
      33.215769334152434,
      35.383714984851174,
      30.291627813514978,
      34.42693842677181
    ]
  },
  "results_with_spin": [
    37.203890971452886,
    33.25754677188606,
    39.391593524859346,
    41.725138391922016,
    44.93842097066044,
    42.93073072713304,
    36.128510285431986,
    35.383714984851174,
    37.88222699168673,
    37.609185051471044
  ],
  "results_without_spin": [
    28.093320890890496,
    30.374850927117567,
    35.20278394913792,
    31.198437357439886,
    44.93842097066044,
    39.03210770309851,
    33.215769334152434,
    35.383714984851174,
    30.291627813514978,
    34.42693842677181
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 40.07525447179841,
      "bestSolution_spin0": 34.25979498039463,
      "bestSolution_spin1": 33.433761398677476,
      "bestSolution_randSpin": 34.25979498039463,
      "with_spin": 40.07525447179841,
      "without_spin": 34.25979498039463
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 31.967844599816164,
      "bestSolution_spin0": 30.861058511511168,
      "bestSolution_spin1": 28.547918239519426,
      "bestSolution_randSpin": 30.861058511511168,
      "with_spin": 31.967844599816164,
      "without_spin": 30.861058511511168
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 34.40621682671339,
      "bestSolution_spin0": 32.53758236659014,
      "bestSolution_spin1": 28.915934376127296,
      "bestSolution_randSpin": 28.915934376127296,
      "with_spin": 34.40621682671339,
      "without_spin": 28.915934376127296
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.032526039010214,
      "bestSolution_spin0": 40.21632805932946,
      "bestSolution_spin1": 41.1174552109689,
      "bestSolution_randSpin": 40.21632805932946,
      "with_spin": 42.032526039010214,
      "without_spin": 40.21632805932946
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 28.38290583659594,
      "bestSolution_spin0": 24.266921223392853,
      "bestSolution_spin1": 21.71449377098732,
      "bestSolution_randSpin": 24.266921223392853,
      "with_spin": 28.38290583659594,
      "without_spin": 24.266921223392853
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 36.857515386089354,
      "bestSolution_spin0": 31.509685904361962,
      "bestSolution_spin1": 28.556276819090336,
      "bestSolution_randSpin": 28.556276819090336,
      "with_spin": 36.857515386089354,
      "without_spin": 28.556276819090336
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 28.219102874603905,
      "bestSolution_spin0": 23.810344636353143,
      "bestSolution_spin1": 22.731328621662513,
      "bestSolution_randSpin": 23.810344636353143,
      "with_spin": 28.219102874603905,
      "without_spin": 23.810344636353143
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 36.76335906174866,
      "bestSolution_spin0": 30.23310078868898,
      "bestSolution_spin1": 30.06902632958805,
      "bestSolution_randSpin": 30.23310078868898,
      "with_spin": 36.76335906174866,
      "without_spin": 30.23310078868898
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 37.044495779438364,
      "bestSolution_spin0": 27.965410749622773,
      "bestSolution_spin1": 24.588490096927,
      "bestSolution_randSpin": 27.965410749622773,
      "with_spin": 37.044495779438364,
      "without_spin": 27.965410749622773
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 38.779906415926355,
      "bestSolution_spin0": 31.566255929934073,
      "bestSolution_spin1": 30.56180397803532,
      "bestSolution_randSpin": 31.566255929934073,
      "with_spin": 38.779906415926355,
      "without_spin": 31.566255929934073
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      40.07525447179841,
      31.967844599816164,
      34.40621682671339,
      42.032526039010214,
      28.38290583659594,
      36.857515386089354,
      28.219102874603905,
      36.76335906174866,
      37.044495779438364,
      38.779906415926355
    ],
    "bestSolution_spin0": [
      34.25979498039463,
      30.861058511511168,
      32.53758236659014,
      40.21632805932946,
      24.266921223392853,
      31.509685904361962,
      23.810344636353143,
      30.23310078868898,
      27.965410749622773,
      31.566255929934073
    ],
    "bestSolution_spin1": [
      33.433761398677476,
      28.547918239519426,
      28.915934376127296,
      41.1174552109689,
      21.71449377098732,
      28.556276819090336,
      22.731328621662513,
      30.06902632958805,
      24.588490096927,
      30.56180397803532
    ],
    "bestSolution_randSpin": [
      34.25979498039463,
      30.861058511511168,
      28.915934376127296,
      40.21632805932946,
      24.266921223392853,
      28.556276819090336,
      23.810344636353143,
      30.23310078868898,
      27.965410749622773,
      31.566255929934073
    ]
  },
  "results_with_spin": [
    40.07525447179841,
    31.967844599816164,
    34.40621682671339,
    42.032526039010214,
    28.38290583659594,
    36.857515386089354,
    28.219102874603905,
    36.76335906174866,
    37.044495779438364,
    38.779906415926355
  ],
  "results_without_spin": [
    34.25979498039463,
    30.861058511511168,
    28.915934376127296,
    40.21632805932946,
    24.266921223392853,
    28.556276819090336,
    23.810344636353143,
    30.23310078868898,
    27.965410749622773,
    31.566255929934073
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 35.74724502231252,
      "bestSolution_spin0": 28.783683224289636,
      "bestSolution_spin1": 29.381072938166092,
      "bestSolution_randSpin": 28.783683224289636,
      "with_spin": 35.74724502231252,
      "without_spin": 28.783683224289636
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 41.06726221281025,
      "bestSolution_spin0": 37.802995846046585,
      "bestSolution_spin1": 38.70051556623532,
      "bestSolution_randSpin": 37.802995846046585,
      "with_spin": 41.06726221281025,
      "without_spin": 37.802995846046585
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 42.27029000179424,
      "bestSolution_spin0": 33.6639297534092,
      "bestSolution_spin1": 37.045818146706644,
      "bestSolution_randSpin": 37.045818146706644,
      "with_spin": 42.27029000179424,
      "without_spin": 37.045818146706644
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 32.959588547000116,
      "bestSolution_spin0": 32.959588547000116,
      "bestSolution_spin1": 23.63409063322796,
      "bestSolution_randSpin": 23.63409063322796,
      "with_spin": 32.959588547000116,
      "without_spin": 23.63409063322796
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 41.29922913632441,
      "bestSolution_spin0": 29.297242124083795,
      "bestSolution_spin1": 32.90507512826378,
      "bestSolution_randSpin": 29.297242124083795,
      "with_spin": 41.29922913632441,
      "without_spin": 29.297242124083795
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 44.76992910964564,
      "bestSolution_spin0": 40.05722790919075,
      "bestSolution_spin1": 37.944760942011435,
      "bestSolution_randSpin": 40.05722790919075,
      "with_spin": 44.76992910964564,
      "without_spin": 40.05722790919075
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 38.80428619086274,
      "bestSolution_spin0": 35.75573862750866,
      "bestSolution_spin1": 33.364315661794826,
      "bestSolution_randSpin": 35.75573862750866,
      "with_spin": 38.80428619086274,
      "without_spin": 35.75573862750866
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 39.931616142277484,
      "bestSolution_spin0": 38.66923332269048,
      "bestSolution_spin1": 38.288972967398536,
      "bestSolution_randSpin": 38.66923332269048,
      "with_spin": 39.931616142277484,
      "without_spin": 38.66923332269048
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 20.333115860584947,
      "bestSolution_spin0": 19.72229917875035,
      "bestSolution_spin1": 17.760904857171003,
      "bestSolution_randSpin": 17.760904857171003,
      "with_spin": 20.333115860584947,
      "without_spin": 17.760904857171003
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 39.64460132582285,
      "bestSolution_spin0": 37.27057502726861,
      "bestSolution_spin1": 34.13968034826239,
      "bestSolution_randSpin": 34.13968034826239,
      "with_spin": 39.64460132582285,
      "without_spin": 34.13968034826239
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      35.74724502231252,
      41.06726221281025,
      42.27029000179424,
      32.959588547000116,
      41.29922913632441,
      44.76992910964564,
      38.80428619086274,
      39.931616142277484,
      20.333115860584947,
      39.64460132582285
    ],
    "bestSolution_spin0": [
      28.783683224289636,
      37.802995846046585,
      33.6639297534092,
      32.959588547000116,
      29.297242124083795,
      40.05722790919075,
      35.75573862750866,
      38.66923332269048,
      19.72229917875035,
      37.27057502726861
    ],
    "bestSolution_spin1": [
      29.381072938166092,
      38.70051556623532,
      37.045818146706644,
      23.63409063322796,
      32.90507512826378,
      37.944760942011435,
      33.364315661794826,
      38.288972967398536,
      17.760904857171003,
      34.13968034826239
    ],
    "bestSolution_randSpin": [
      28.783683224289636,
      37.802995846046585,
      37.045818146706644,
      23.63409063322796,
      29.297242124083795,
      40.05722790919075,
      35.75573862750866,
      38.66923332269048,
      17.760904857171003,
      34.13968034826239
    ]
  },
  "results_with_spin": [
    35.74724502231252,
    41.06726221281025,
    42.27029000179424,
    32.959588547000116,
    41.29922913632441,
    44.76992910964564,
    38.80428619086274,
    39.931616142277484,
    20.333115860584947,
    39.64460132582285
  ],
  "results_without_spin": [
    28.783683224289636,
    37.802995846046585,
    37.045818146706644,
    23.63409063322796,
    29.297242124083795,
    40.05722790919075,
    35.75573862750866,
    38.66923332269048,
    17.760904857171003,
    34.13968034826239
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 31.246944924498976,
      "bestSolution_spin0": 25.14582934310681,
      "bestSolution_spin1": 26.667712676738056,
      "bestSolution_randSpin": 26.667712676738056,
      "with_spin": 31.246944924498976,
      "without_spin": 26.667712676738056
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 17.67514800103272,
      "bestSolution_spin0": 16.226444750911824,
      "bestSolution_spin1": 14.673860087610418,
      "bestSolution_randSpin": 14.673860087610418,
      "with_spin": 17.67514800103272,
      "without_spin": 14.673860087610418
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 31.27335120193937,
      "bestSolution_spin0": 23.320158856637175,
      "bestSolution_spin1": 20.104952338198935,
      "bestSolution_randSpin": 23.320158856637175,
      "with_spin": 31.27335120193937,
      "without_spin": 23.320158856637175
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 46.70573550103913,
      "bestSolution_spin0": 42.74635979841875,
      "bestSolution_spin1": 42.469378633321895,
      "bestSolution_randSpin": 42.469378633321895,
      "with_spin": 46.70573550103913,
      "without_spin": 42.469378633321895
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 19.82621423369935,
      "bestSolution_spin0": 14.080792105812188,
      "bestSolution_spin1": 14.386666028500594,
      "bestSolution_randSpin": 14.386666028500594,
      "with_spin": 19.82621423369935,
      "without_spin": 14.386666028500594
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 38.25497694589615,
      "bestSolution_spin0": 28.259093245766696,
      "bestSolution_spin1": 27.07567824812389,
      "bestSolution_randSpin": 28.259093245766696,
      "with_spin": 38.25497694589615,
      "without_spin": 28.259093245766696
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 22.334015004529164,
      "bestSolution_spin0": 15.429446482675226,
      "bestSolution_spin1": 14.416508513227834,
      "bestSolution_randSpin": 15.429446482675226,
      "with_spin": 22.334015004529164,
      "without_spin": 15.429446482675226
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 38.55218609259598,
      "bestSolution_spin0": 33.54989840761409,
      "bestSolution_spin1": 26.383256956981004,
      "bestSolution_randSpin": 26.383256956981004,
      "with_spin": 38.55218609259598,
      "without_spin": 26.383256956981004
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 39.197186320706955,
      "bestSolution_spin0": 36.56279115501949,
      "bestSolution_spin1": 30.199635890228475,
      "bestSolution_randSpin": 36.56279115501949,
      "with_spin": 39.197186320706955,
      "without_spin": 36.56279115501949
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 39.59149369397153,
      "bestSolution_spin0": 35.55508243102995,
      "bestSolution_spin1": 35.45680028507354,
      "bestSolution_randSpin": 35.55508243102995,
      "with_spin": 39.59149369397153,
      "without_spin": 35.55508243102995
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      31.246944924498976,
      17.67514800103272,
      31.27335120193937,
      46.70573550103913,
      19.82621423369935,
      38.25497694589615,
      22.334015004529164,
      38.55218609259598,
      39.197186320706955,
      39.59149369397153
    ],
    "bestSolution_spin0": [
      25.14582934310681,
      16.226444750911824,
      23.320158856637175,
      42.74635979841875,
      14.080792105812188,
      28.259093245766696,
      15.429446482675226,
      33.54989840761409,
      36.56279115501949,
      35.55508243102995
    ],
    "bestSolution_spin1": [
      26.667712676738056,
      14.673860087610418,
      20.104952338198935,
      42.469378633321895,
      14.386666028500594,
      27.07567824812389,
      14.416508513227834,
      26.383256956981004,
      30.199635890228475,
      35.45680028507354
    ],
    "bestSolution_randSpin": [
      26.667712676738056,
      14.673860087610418,
      23.320158856637175,
      42.469378633321895,
      14.386666028500594,
      28.259093245766696,
      15.429446482675226,
      26.383256956981004,
      36.56279115501949,
      35.55508243102995
    ]
  },
  "results_with_spin": [
    31.246944924498976,
    17.67514800103272,
    31.27335120193937,
    46.70573550103913,
    19.82621423369935,
    38.25497694589615,
    22.334015004529164,
    38.55218609259598,
    39.197186320706955,
    39.59149369397153
  ],
  "results_without_spin": [
    26.667712676738056,
    14.673860087610418,
    23.320158856637175,
    42.469378633321895,
    14.386666028500594,
    28.259093245766696,
    15.429446482675226,
    26.383256956981004,
    36.56279115501949,
    35.55508243102995
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.29177851755846,
      "bestSolution_spin0": 32.00757337955531,
      "bestSolution_spin1": 33.55339651559999,
      "bestSolution_randSpin": 33.55339651559999,
      "with_spin": 37.29177851755846,
      "without_spin": 33.55339651559999
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 38.161000360432375,
      "bestSolution_spin0": 36.997831249867524,
      "bestSolution_spin1": 33.62379965032737,
      "bestSolution_randSpin": 33.62379965032737,
      "with_spin": 38.161000360432375,
      "without_spin": 33.62379965032737
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 31.948898632358276,
      "bestSolution_spin0": 25.890556776238057,
      "bestSolution_spin1": 26.272309382105426,
      "bestSolution_randSpin": 25.890556776238057,
      "with_spin": 31.948898632358276,
      "without_spin": 25.890556776238057
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 34.62373716661174,
      "bestSolution_spin0": 31.508500906828676,
      "bestSolution_spin1": 29.92231854603461,
      "bestSolution_randSpin": 31.508500906828676,
      "with_spin": 34.62373716661174,
      "without_spin": 31.508500906828676
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 34.90271224437803,
      "bestSolution_spin0": 25.11162038497173,
      "bestSolution_spin1": 28.895813615825997,
      "bestSolution_randSpin": 28.895813615825997,
      "with_spin": 34.90271224437803,
      "without_spin": 28.895813615825997
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 29.14661507934643,
      "bestSolution_spin0": 23.54170031163661,
      "bestSolution_spin1": 23.3739797223849,
      "bestSolution_randSpin": 23.54170031163661,
      "with_spin": 29.14661507934643,
      "without_spin": 23.54170031163661
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 35.53588916020488,
      "bestSolution_spin0": 32.930410843211774,
      "bestSolution_spin1": 32.40699006945001,
      "bestSolution_randSpin": 32.40699006945001,
      "with_spin": 35.53588916020488,
      "without_spin": 32.40699006945001
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 37.98748684369313,
      "bestSolution_spin0": 34.44246827826873,
      "bestSolution_spin1": 30.814733917067173,
      "bestSolution_randSpin": 34.44246827826873,
      "with_spin": 37.98748684369313,
      "without_spin": 34.44246827826873
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 41.253064975111386,
      "bestSolution_spin0": 32.799394971961895,
      "bestSolution_spin1": 27.80480733796457,
      "bestSolution_randSpin": 27.80480733796457,
      "with_spin": 41.253064975111386,
      "without_spin": 27.80480733796457
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 38.55776152464624,
      "bestSolution_spin0": 35.965333371527876,
      "bestSolution_spin1": 38.55776152464624,
      "bestSolution_randSpin": 38.55776152464624,
      "with_spin": 38.55776152464624,
      "without_spin": 38.55776152464624
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.29177851755846,
      38.161000360432375,
      31.948898632358276,
      34.62373716661174,
      34.90271224437803,
      29.14661507934643,
      35.53588916020488,
      37.98748684369313,
      41.253064975111386,
      38.55776152464624
    ],
    "bestSolution_spin0": [
      32.00757337955531,
      36.997831249867524,
      25.890556776238057,
      31.508500906828676,
      25.11162038497173,
      23.54170031163661,
      32.930410843211774,
      34.44246827826873,
      32.799394971961895,
      35.965333371527876
    ],
    "bestSolution_spin1": [
      33.55339651559999,
      33.62379965032737,
      26.272309382105426,
      29.92231854603461,
      28.895813615825997,
      23.3739797223849,
      32.40699006945001,
      30.814733917067173,
      27.80480733796457,
      38.55776152464624
    ],
    "bestSolution_randSpin": [
      33.55339651559999,
      33.62379965032737,
      25.890556776238057,
      31.508500906828676,
      28.895813615825997,
      23.54170031163661,
      32.40699006945001,
      34.44246827826873,
      27.80480733796457,
      38.55776152464624
    ]
  },
  "results_with_spin": [
    37.29177851755846,
    38.161000360432375,
    31.948898632358276,
    34.62373716661174,
    34.90271224437803,
    29.14661507934643,
    35.53588916020488,
    37.98748684369313,
    41.253064975111386,
    38.55776152464624
  ],
  "results_without_spin": [
    33.55339651559999,
    33.62379965032737,
    25.890556776238057,
    31.508500906828676,
    28.895813615825997,
    23.54170031163661,
    32.40699006945001,
    34.44246827826873,
    27.80480733796457,
    38.55776152464624
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 31.191908385484354,
      "bestSolution_spin0": 24.950217601491662,
      "bestSolution_spin1": 24.689025228302516,
      "bestSolution_randSpin": 24.950217601491662,
      "with_spin": 31.191908385484354,
      "without_spin": 24.950217601491662
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 36.1926459500719,
      "bestSolution_spin0": 33.919818588952836,
      "bestSolution_spin1": 34.14688408231456,
      "bestSolution_randSpin": 34.14688408231456,
      "with_spin": 36.1926459500719,
      "without_spin": 34.14688408231456
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 36.72866443107728,
      "bestSolution_spin0": 32.22761986271552,
      "bestSolution_spin1": 32.505617919833654,
      "bestSolution_randSpin": 32.505617919833654,
      "with_spin": 36.72866443107728,
      "without_spin": 32.505617919833654
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 36.62880663245505,
      "bestSolution_spin0": 30.574831709496227,
      "bestSolution_spin1": 24.915510188891936,
      "bestSolution_randSpin": 30.574831709496227,
      "with_spin": 36.62880663245505,
      "without_spin": 30.574831709496227
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 43.20836971364098,
      "bestSolution_spin0": 41.28328625927596,
      "bestSolution_spin1": 39.68184581895695,
      "bestSolution_randSpin": 41.28328625927596,
      "with_spin": 43.20836971364098,
      "without_spin": 41.28328625927596
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 37.8399308972255,
      "bestSolution_spin0": 35.341008105416456,
      "bestSolution_spin1": 31.673764234911307,
      "bestSolution_randSpin": 35.341008105416456,
      "with_spin": 37.8399308972255,
      "without_spin": 35.341008105416456
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 35.36756566072563,
      "bestSolution_spin0": 30.22537066599879,
      "bestSolution_spin1": 30.381576429702857,
      "bestSolution_randSpin": 30.381576429702857,
      "with_spin": 35.36756566072563,
      "without_spin": 30.381576429702857
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 33.66559002188711,
      "bestSolution_spin0": 28.800496127865912,
      "bestSolution_spin1": 24.653832546215977,
      "bestSolution_randSpin": 28.800496127865912,
      "with_spin": 33.66559002188711,
      "without_spin": 28.800496127865912
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 40.601346736718995,
      "bestSolution_spin0": 34.74218369258239,
      "bestSolution_spin1": 37.696090363726775,
      "bestSolution_randSpin": 34.74218369258239,
      "with_spin": 40.601346736718995,
      "without_spin": 34.74218369258239
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 33.9392260649268,
      "bestSolution_spin0": 28.6818303844464,
      "bestSolution_spin1": 26.63532263142796,
      "bestSolution_randSpin": 26.63532263142796,
      "with_spin": 33.9392260649268,
      "without_spin": 26.63532263142796
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      31.191908385484354,
      36.1926459500719,
      36.72866443107728,
      36.62880663245505,
      43.20836971364098,
      37.8399308972255,
      35.36756566072563,
      33.66559002188711,
      40.601346736718995,
      33.9392260649268
    ],
    "bestSolution_spin0": [
      24.950217601491662,
      33.919818588952836,
      32.22761986271552,
      30.574831709496227,
      41.28328625927596,
      35.341008105416456,
      30.22537066599879,
      28.800496127865912,
      34.74218369258239,
      28.6818303844464
    ],
    "bestSolution_spin1": [
      24.689025228302516,
      34.14688408231456,
      32.505617919833654,
      24.915510188891936,
      39.68184581895695,
      31.673764234911307,
      30.381576429702857,
      24.653832546215977,
      37.696090363726775,
      26.63532263142796
    ],
    "bestSolution_randSpin": [
      24.950217601491662,
      34.14688408231456,
      32.505617919833654,
      30.574831709496227,
      41.28328625927596,
      35.341008105416456,
      30.381576429702857,
      28.800496127865912,
      34.74218369258239,
      26.63532263142796
    ]
  },
  "results_with_spin": [
    31.191908385484354,
    36.1926459500719,
    36.72866443107728,
    36.62880663245505,
    43.20836971364098,
    37.8399308972255,
    35.36756566072563,
    33.66559002188711,
    40.601346736718995,
    33.9392260649268
  ],
  "results_without_spin": [
    24.950217601491662,
    34.14688408231456,
    32.505617919833654,
    30.574831709496227,
    41.28328625927596,
    35.341008105416456,
    30.381576429702857,
    28.800496127865912,
    34.74218369258239,
    26.63532263142796
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 41.05020394697151,
      "bestSolution_spin0": 36.211496372932025,
      "bestSolution_spin1": 37.426556731416575,
      "bestSolution_randSpin": 37.426556731416575,
      "with_spin": 41.05020394697151,
      "without_spin": 37.426556731416575
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 38.13749551157652,
      "bestSolution_spin0": 31.414007467326666,
      "bestSolution_spin1": 34.62497619617904,
      "bestSolution_randSpin": 34.62497619617904,
      "with_spin": 38.13749551157652,
      "without_spin": 34.62497619617904
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 36.89595990967598,
      "bestSolution_spin0": 34.50800193045,
      "bestSolution_spin1": 32.588170708902496,
      "bestSolution_randSpin": 32.588170708902496,
      "with_spin": 36.89595990967598,
      "without_spin": 32.588170708902496
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 41.99287755520053,
      "bestSolution_spin0": 37.62010368380561,
      "bestSolution_spin1": 36.454404100437735,
      "bestSolution_randSpin": 37.62010368380561,
      "with_spin": 41.99287755520053,
      "without_spin": 37.62010368380561
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 38.99136222846318,
      "bestSolution_spin0": 38.99136222846318,
      "bestSolution_spin1": 33.13329741046349,
      "bestSolution_randSpin": 38.99136222846318,
      "with_spin": 38.99136222846318,
      "without_spin": 38.99136222846318
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 47.74378032660311,
      "bestSolution_spin0": 47.74378032660311,
      "bestSolution_spin1": 46.01769699004151,
      "bestSolution_randSpin": 47.74378032660311,
      "with_spin": 47.74378032660311,
      "without_spin": 47.74378032660311
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 36.70828961743882,
      "bestSolution_spin0": 36.70828961743882,
      "bestSolution_spin1": 36.57891986427489,
      "bestSolution_randSpin": 36.57891986427489,
      "with_spin": 36.70828961743882,
      "without_spin": 36.57891986427489
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 31.533767765951463,
      "bestSolution_spin0": 25.060288322299193,
      "bestSolution_spin1": 25.98541612498707,
      "bestSolution_randSpin": 25.98541612498707,
      "with_spin": 31.533767765951463,
      "without_spin": 25.98541612498707
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 45.67048499093744,
      "bestSolution_spin0": 42.92705791199649,
      "bestSolution_spin1": 43.24506682832716,
      "bestSolution_randSpin": 43.24506682832716,
      "with_spin": 45.67048499093744,
      "without_spin": 43.24506682832716
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.55507315434032,
      "bestSolution_spin0": 29.558341376393955,
      "bestSolution_spin1": 27.383223540522966,
      "bestSolution_randSpin": 29.558341376393955,
      "with_spin": 37.55507315434032,
      "without_spin": 29.558341376393955
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      41.05020394697151,
      38.13749551157652,
      36.89595990967598,
      41.99287755520053,
      38.99136222846318,
      47.74378032660311,
      36.70828961743882,
      31.533767765951463,
      45.67048499093744,
      37.55507315434032
    ],
    "bestSolution_spin0": [
      36.211496372932025,
      31.414007467326666,
      34.50800193045,
      37.62010368380561,
      38.99136222846318,
      47.74378032660311,
      36.70828961743882,
      25.060288322299193,
      42.92705791199649,
      29.558341376393955
    ],
    "bestSolution_spin1": [
      37.426556731416575,
      34.62497619617904,
      32.588170708902496,
      36.454404100437735,
      33.13329741046349,
      46.01769699004151,
      36.57891986427489,
      25.98541612498707,
      43.24506682832716,
      27.383223540522966
    ],
    "bestSolution_randSpin": [
      37.426556731416575,
      34.62497619617904,
      32.588170708902496,
      37.62010368380561,
      38.99136222846318,
      47.74378032660311,
      36.57891986427489,
      25.98541612498707,
      43.24506682832716,
      29.558341376393955
    ]
  },
  "results_with_spin": [
    41.05020394697151,
    38.13749551157652,
    36.89595990967598,
    41.99287755520053,
    38.99136222846318,
    47.74378032660311,
    36.70828961743882,
    31.533767765951463,
    45.67048499093744,
    37.55507315434032
  ],
  "results_without_spin": [
    37.426556731416575,
    34.62497619617904,
    32.588170708902496,
    37.62010368380561,
    38.99136222846318,
    47.74378032660311,
    36.57891986427489,
    25.98541612498707,
    43.24506682832716,
    29.558341376393955
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.45241375155769,
      "bestSolution_spin0": 25.760774474930813,
      "bestSolution_spin1": 28.81468990015341,
      "bestSolution_randSpin": 25.760774474930813,
      "with_spin": 37.45241375155769,
      "without_spin": 25.760774474930813
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 28.837639000351444,
      "bestSolution_spin0": 27.388412445684747,
      "bestSolution_spin1": 25.21655278192416,
      "bestSolution_randSpin": 25.21655278192416,
      "with_spin": 28.837639000351444,
      "without_spin": 25.21655278192416
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 21.986133007184677,
      "bestSolution_spin0": 21.106806958298982,
      "bestSolution_spin1": 19.495071296754187,
      "bestSolution_randSpin": 21.106806958298982,
      "with_spin": 21.986133007184677,
      "without_spin": 21.106806958298982
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 38.88343038963612,
      "bestSolution_spin0": 30.985699247440735,
      "bestSolution_spin1": 30.486422546606313,
      "bestSolution_randSpin": 30.985699247440735,
      "with_spin": 38.88343038963612,
      "without_spin": 30.985699247440735
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 36.85402152551765,
      "bestSolution_spin0": 32.13593826215245,
      "bestSolution_spin1": 27.251818816787942,
      "bestSolution_randSpin": 27.251818816787942,
      "with_spin": 36.85402152551765,
      "without_spin": 27.251818816787942
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 36.51609326082718,
      "bestSolution_spin0": 30.90303918188529,
      "bestSolution_spin1": 30.584412466081734,
      "bestSolution_randSpin": 30.90303918188529,
      "with_spin": 36.51609326082718,
      "without_spin": 30.90303918188529
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 33.801993527775814,
      "bestSolution_spin0": 28.962701891198932,
      "bestSolution_spin1": 26.148289339995223,
      "bestSolution_randSpin": 26.148289339995223,
      "with_spin": 33.801993527775814,
      "without_spin": 26.148289339995223
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 41.903576817976095,
      "bestSolution_spin0": 36.01377509776468,
      "bestSolution_spin1": 38.29855008617355,
      "bestSolution_randSpin": 36.01377509776468,
      "with_spin": 41.903576817976095,
      "without_spin": 36.01377509776468
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 32.753016934805395,
      "bestSolution_spin0": 31.16048845208892,
      "bestSolution_spin1": 30.21570165185121,
      "bestSolution_randSpin": 30.21570165185121,
      "with_spin": 32.753016934805395,
      "without_spin": 30.21570165185121
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 40.81868133600214,
      "bestSolution_spin0": 38.8313813877975,
      "bestSolution_spin1": 40.81868133600214,
      "bestSolution_randSpin": 40.81868133600214,
      "with_spin": 40.81868133600214,
      "without_spin": 40.81868133600214
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.45241375155769,
      28.837639000351444,
      21.986133007184677,
      38.88343038963612,
      36.85402152551765,
      36.51609326082718,
      33.801993527775814,
      41.903576817976095,
      32.753016934805395,
      40.81868133600214
    ],
    "bestSolution_spin0": [
      25.760774474930813,
      27.388412445684747,
      21.106806958298982,
      30.985699247440735,
      32.13593826215245,
      30.90303918188529,
      28.962701891198932,
      36.01377509776468,
      31.16048845208892,
      38.8313813877975
    ],
    "bestSolution_spin1": [
      28.81468990015341,
      25.21655278192416,
      19.495071296754187,
      30.486422546606313,
      27.251818816787942,
      30.584412466081734,
      26.148289339995223,
      38.29855008617355,
      30.21570165185121,
      40.81868133600214
    ],
    "bestSolution_randSpin": [
      25.760774474930813,
      25.21655278192416,
      21.106806958298982,
      30.985699247440735,
      27.251818816787942,
      30.90303918188529,
      26.148289339995223,
      36.01377509776468,
      30.21570165185121,
      40.81868133600214
    ]
  },
  "results_with_spin": [
    37.45241375155769,
    28.837639000351444,
    21.986133007184677,
    38.88343038963612,
    36.85402152551765,
    36.51609326082718,
    33.801993527775814,
    41.903576817976095,
    32.753016934805395,
    40.81868133600214
  ],
  "results_without_spin": [
    25.760774474930813,
    25.21655278192416,
    21.106806958298982,
    30.985699247440735,
    27.251818816787942,
    30.90303918188529,
    26.148289339995223,
    36.01377509776468,
    30.21570165185121,
    40.81868133600214
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 44.19818650371138,
      "bestSolution_spin0": 39.226151992160105,
      "bestSolution_spin1": 35.71324830073478,
      "bestSolution_randSpin": 39.226151992160105,
      "with_spin": 44.19818650371138,
      "without_spin": 39.226151992160105
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 37.07001432593144,
      "bestSolution_spin0": 36.35860773744049,
      "bestSolution_spin1": 34.76606001719067,
      "bestSolution_randSpin": 36.35860773744049,
      "with_spin": 37.07001432593144,
      "without_spin": 36.35860773744049
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 43.13192150543035,
      "bestSolution_spin0": 38.56431210784479,
      "bestSolution_spin1": 38.813856826450184,
      "bestSolution_randSpin": 38.813856826450184,
      "with_spin": 43.13192150543035,
      "without_spin": 38.813856826450184
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 37.875241689219145,
      "bestSolution_spin0": 36.26679389368086,
      "bestSolution_spin1": 34.86555406548508,
      "bestSolution_randSpin": 34.86555406548508,
      "with_spin": 37.875241689219145,
      "without_spin": 34.86555406548508
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 37.68477652939374,
      "bestSolution_spin0": 35.713007639597535,
      "bestSolution_spin1": 34.56591377598679,
      "bestSolution_randSpin": 34.56591377598679,
      "with_spin": 37.68477652939374,
      "without_spin": 34.56591377598679
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 33.150060835558065,
      "bestSolution_spin0": 29.374097134482554,
      "bestSolution_spin1": 31.577920670232178,
      "bestSolution_randSpin": 31.577920670232178,
      "with_spin": 33.150060835558065,
      "without_spin": 31.577920670232178
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 35.14783578679259,
      "bestSolution_spin0": 32.00172751484442,
      "bestSolution_spin1": 29.32622741061181,
      "bestSolution_randSpin": 29.32622741061181,
      "with_spin": 35.14783578679259,
      "without_spin": 29.32622741061181
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 34.645860716059346,
      "bestSolution_spin0": 34.601269594335996,
      "bestSolution_spin1": 33.77674512285205,
      "bestSolution_randSpin": 33.77674512285205,
      "with_spin": 34.645860716059346,
      "without_spin": 33.77674512285205
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 32.26871114662072,
      "bestSolution_spin0": 29.0280796771884,
      "bestSolution_spin1": 27.68391542877003,
      "bestSolution_randSpin": 27.68391542877003,
      "with_spin": 32.26871114662072,
      "without_spin": 27.68391542877003
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 28.00616095385599,
      "bestSolution_spin0": 23.79450903599597,
      "bestSolution_spin1": 23.565874787314804,
      "bestSolution_randSpin": 23.565874787314804,
      "with_spin": 28.00616095385599,
      "without_spin": 23.565874787314804
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      44.19818650371138,
      37.07001432593144,
      43.13192150543035,
      37.875241689219145,
      37.68477652939374,
      33.150060835558065,
      35.14783578679259,
      34.645860716059346,
      32.26871114662072,
      28.00616095385599
    ],
    "bestSolution_spin0": [
      39.226151992160105,
      36.35860773744049,
      38.56431210784479,
      36.26679389368086,
      35.713007639597535,
      29.374097134482554,
      32.00172751484442,
      34.601269594335996,
      29.0280796771884,
      23.79450903599597
    ],
    "bestSolution_spin1": [
      35.71324830073478,
      34.76606001719067,
      38.813856826450184,
      34.86555406548508,
      34.56591377598679,
      31.577920670232178,
      29.32622741061181,
      33.77674512285205,
      27.68391542877003,
      23.565874787314804
    ],
    "bestSolution_randSpin": [
      39.226151992160105,
      36.35860773744049,
      38.813856826450184,
      34.86555406548508,
      34.56591377598679,
      31.577920670232178,
      29.32622741061181,
      33.77674512285205,
      27.68391542877003,
      23.565874787314804
    ]
  },
  "results_with_spin": [
    44.19818650371138,
    37.07001432593144,
    43.13192150543035,
    37.875241689219145,
    37.68477652939374,
    33.150060835558065,
    35.14783578679259,
    34.645860716059346,
    32.26871114662072,
    28.00616095385599
  ],
  "results_without_spin": [
    39.226151992160105,
    36.35860773744049,
    38.813856826450184,
    34.86555406548508,
    34.56591377598679,
    31.577920670232178,
    29.32622741061181,
    33.77674512285205,
    27.68391542877003,
    23.565874787314804
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 41.47623397729963,
      "bestSolution_spin0": 34.51068244909114,
      "bestSolution_spin1": 36.80356834117465,
      "bestSolution_randSpin": 34.51068244909114,
      "with_spin": 41.47623397729963,
      "without_spin": 34.51068244909114
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 38.36358423281076,
      "bestSolution_spin0": 35.36493740837415,
      "bestSolution_spin1": 32.91845393504199,
      "bestSolution_randSpin": 35.36493740837415,
      "with_spin": 38.36358423281076,
      "without_spin": 35.36493740837415
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 38.84323635128302,
      "bestSolution_spin0": 38.84323635128302,
      "bestSolution_spin1": 36.75990347029516,
      "bestSolution_randSpin": 36.75990347029516,
      "with_spin": 38.84323635128302,
      "without_spin": 36.75990347029516
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 37.071578240543914,
      "bestSolution_spin0": 33.53172909522475,
      "bestSolution_spin1": 33.65578912350604,
      "bestSolution_randSpin": 33.65578912350604,
      "with_spin": 37.071578240543914,
      "without_spin": 33.65578912350604
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 46.78049362955997,
      "bestSolution_spin0": 39.62769852999697,
      "bestSolution_spin1": 37.4736190759242,
      "bestSolution_randSpin": 37.4736190759242,
      "with_spin": 46.78049362955997,
      "without_spin": 37.4736190759242
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 42.659895729387124,
      "bestSolution_spin0": 37.942212699830975,
      "bestSolution_spin1": 36.95281045682502,
      "bestSolution_randSpin": 36.95281045682502,
      "with_spin": 42.659895729387124,
      "without_spin": 36.95281045682502
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 28.003414681975464,
      "bestSolution_spin0": 24.555286724916346,
      "bestSolution_spin1": 23.82519283399786,
      "bestSolution_randSpin": 23.82519283399786,
      "with_spin": 28.003414681975464,
      "without_spin": 23.82519283399786
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 33.40013201526437,
      "bestSolution_spin0": 30.420770591449305,
      "bestSolution_spin1": 27.181441410089004,
      "bestSolution_randSpin": 27.181441410089004,
      "with_spin": 33.40013201526437,
      "without_spin": 27.181441410089004
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 40.227965864526745,
      "bestSolution_spin0": 31.334154539836785,
      "bestSolution_spin1": 32.30101465489406,
      "bestSolution_randSpin": 32.30101465489406,
      "with_spin": 40.227965864526745,
      "without_spin": 32.30101465489406
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 25.98665935573976,
      "bestSolution_spin0": 23.750509876889613,
      "bestSolution_spin1": 22.03430127279443,
      "bestSolution_randSpin": 23.750509876889613,
      "with_spin": 25.98665935573976,
      "without_spin": 23.750509876889613
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      41.47623397729963,
      38.36358423281076,
      38.84323635128302,
      37.071578240543914,
      46.78049362955997,
      42.659895729387124,
      28.003414681975464,
      33.40013201526437,
      40.227965864526745,
      25.98665935573976
    ],
    "bestSolution_spin0": [
      34.51068244909114,
      35.36493740837415,
      38.84323635128302,
      33.53172909522475,
      39.62769852999697,
      37.942212699830975,
      24.555286724916346,
      30.420770591449305,
      31.334154539836785,
      23.750509876889613
    ],
    "bestSolution_spin1": [
      36.80356834117465,
      32.91845393504199,
      36.75990347029516,
      33.65578912350604,
      37.4736190759242,
      36.95281045682502,
      23.82519283399786,
      27.181441410089004,
      32.30101465489406,
      22.03430127279443
    ],
    "bestSolution_randSpin": [
      34.51068244909114,
      35.36493740837415,
      36.75990347029516,
      33.65578912350604,
      37.4736190759242,
      36.95281045682502,
      23.82519283399786,
      27.181441410089004,
      32.30101465489406,
      23.750509876889613
    ]
  },
  "results_with_spin": [
    41.47623397729963,
    38.36358423281076,
    38.84323635128302,
    37.071578240543914,
    46.78049362955997,
    42.659895729387124,
    28.003414681975464,
    33.40013201526437,
    40.227965864526745,
    25.98665935573976
  ],
  "results_without_spin": [
    34.51068244909114,
    35.36493740837415,
    36.75990347029516,
    33.65578912350604,
    37.4736190759242,
    36.95281045682502,
    23.82519283399786,
    27.181441410089004,
    32.30101465489406,
    23.750509876889613
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.95986319659454,
      "bestSolution_spin0": 37.95986319659454,
      "bestSolution_spin1": 34.305109155461686,
      "bestSolution_randSpin": 34.305109155461686,
      "with_spin": 37.95986319659454,
      "without_spin": 34.305109155461686
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 39.59236578844078,
      "bestSolution_spin0": 30.230112143193967,
      "bestSolution_spin1": 31.045588390880653,
      "bestSolution_randSpin": 31.045588390880653,
      "with_spin": 39.59236578844078,
      "without_spin": 31.045588390880653
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 31.646771406497844,
      "bestSolution_spin0": 31.19935769111472,
      "bestSolution_spin1": 28.36928921989662,
      "bestSolution_randSpin": 31.19935769111472,
      "with_spin": 31.646771406497844,
      "without_spin": 31.19935769111472
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 22.01377445313885,
      "bestSolution_spin0": 19.75002275802676,
      "bestSolution_spin1": 18.917330644646288,
      "bestSolution_randSpin": 18.917330644646288,
      "with_spin": 22.01377445313885,
      "without_spin": 18.917330644646288
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 35.141952212494516,
      "bestSolution_spin0": 28.674512219926367,
      "bestSolution_spin1": 27.992653087634597,
      "bestSolution_randSpin": 27.992653087634597,
      "with_spin": 35.141952212494516,
      "without_spin": 27.992653087634597
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 28.37530619539283,
      "bestSolution_spin0": 26.12053865103602,
      "bestSolution_spin1": 26.387522592374758,
      "bestSolution_randSpin": 26.12053865103602,
      "with_spin": 28.37530619539283,
      "without_spin": 26.12053865103602
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 21.929542907165374,
      "bestSolution_spin0": 19.622481291378193,
      "bestSolution_spin1": 19.86024549036698,
      "bestSolution_randSpin": 19.86024549036698,
      "with_spin": 21.929542907165374,
      "without_spin": 19.86024549036698
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.102353674691464,
      "bestSolution_spin0": 31.123137688504816,
      "bestSolution_spin1": 31.863928477265475,
      "bestSolution_randSpin": 31.123137688504816,
      "with_spin": 40.102353674691464,
      "without_spin": 31.123137688504816
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 36.17925727867655,
      "bestSolution_spin0": 35.45734587703822,
      "bestSolution_spin1": 36.17925727867655,
      "bestSolution_randSpin": 35.45734587703822,
      "with_spin": 36.17925727867655,
      "without_spin": 35.45734587703822
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 35.32321238484807,
      "bestSolution_spin0": 31.654951377530985,
      "bestSolution_spin1": 32.380401375618256,
      "bestSolution_randSpin": 32.380401375618256,
      "with_spin": 35.32321238484807,
      "without_spin": 32.380401375618256
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.95986319659454,
      39.59236578844078,
      31.646771406497844,
      22.01377445313885,
      35.141952212494516,
      28.37530619539283,
      21.929542907165374,
      40.102353674691464,
      36.17925727867655,
      35.32321238484807
    ],
    "bestSolution_spin0": [
      37.95986319659454,
      30.230112143193967,
      31.19935769111472,
      19.75002275802676,
      28.674512219926367,
      26.12053865103602,
      19.622481291378193,
      31.123137688504816,
      35.45734587703822,
      31.654951377530985
    ],
    "bestSolution_spin1": [
      34.305109155461686,
      31.045588390880653,
      28.36928921989662,
      18.917330644646288,
      27.992653087634597,
      26.387522592374758,
      19.86024549036698,
      31.863928477265475,
      36.17925727867655,
      32.380401375618256
    ],
    "bestSolution_randSpin": [
      34.305109155461686,
      31.045588390880653,
      31.19935769111472,
      18.917330644646288,
      27.992653087634597,
      26.12053865103602,
      19.86024549036698,
      31.123137688504816,
      35.45734587703822,
      32.380401375618256
    ]
  },
  "results_with_spin": [
    37.95986319659454,
    39.59236578844078,
    31.646771406497844,
    22.01377445313885,
    35.141952212494516,
    28.37530619539283,
    21.929542907165374,
    40.102353674691464,
    36.17925727867655,
    35.32321238484807
  ],
  "results_without_spin": [
    34.305109155461686,
    31.045588390880653,
    31.19935769111472,
    18.917330644646288,
    27.992653087634597,
    26.12053865103602,
    19.86024549036698,
    31.123137688504816,
    35.45734587703822,
    32.380401375618256
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 35.774222213486766,
      "bestSolution_spin0": 29.41068905925893,
      "bestSolution_spin1": 32.503053342408904,
      "bestSolution_randSpin": 32.503053342408904,
      "with_spin": 35.774222213486766,
      "without_spin": 32.503053342408904
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 39.961172758329795,
      "bestSolution_spin0": 35.48996854994405,
      "bestSolution_spin1": 38.65950145666111,
      "bestSolution_randSpin": 35.48996854994405,
      "with_spin": 39.961172758329795,
      "without_spin": 35.48996854994405
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 41.61177653394052,
      "bestSolution_spin0": 34.74341825493853,
      "bestSolution_spin1": 35.55693213629288,
      "bestSolution_randSpin": 35.55693213629288,
      "with_spin": 41.61177653394052,
      "without_spin": 35.55693213629288
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 35.79091233267855,
      "bestSolution_spin0": 32.63011041350437,
      "bestSolution_spin1": 32.28183623488463,
      "bestSolution_randSpin": 32.28183623488463,
      "with_spin": 35.79091233267855,
      "without_spin": 32.28183623488463
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 37.82138947029973,
      "bestSolution_spin0": 26.86289558391427,
      "bestSolution_spin1": 26.108291740980714,
      "bestSolution_randSpin": 26.86289558391427,
      "with_spin": 37.82138947029973,
      "without_spin": 26.86289558391427
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 33.32321071826697,
      "bestSolution_spin0": 30.13410404490157,
      "bestSolution_spin1": 33.32321071826697,
      "bestSolution_randSpin": 30.13410404490157,
      "with_spin": 33.32321071826697,
      "without_spin": 30.13410404490157
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 42.48620088714635,
      "bestSolution_spin0": 35.676744703256155,
      "bestSolution_spin1": 33.36604495345105,
      "bestSolution_randSpin": 35.676744703256155,
      "with_spin": 42.48620088714635,
      "without_spin": 35.676744703256155
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 35.48206392331669,
      "bestSolution_spin0": 29.909350968576895,
      "bestSolution_spin1": 29.673211158381083,
      "bestSolution_randSpin": 29.909350968576895,
      "with_spin": 35.48206392331669,
      "without_spin": 29.909350968576895
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 35.256053988263574,
      "bestSolution_spin0": 26.795853424884154,
      "bestSolution_spin1": 25.98299786327348,
      "bestSolution_randSpin": 25.98299786327348,
      "with_spin": 35.256053988263574,
      "without_spin": 25.98299786327348
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 33.29913775750543,
      "bestSolution_spin0": 33.29913775750543,
      "bestSolution_spin1": 31.060855793894603,
      "bestSolution_randSpin": 31.060855793894603,
      "with_spin": 33.29913775750543,
      "without_spin": 31.060855793894603
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      35.774222213486766,
      39.961172758329795,
      41.61177653394052,
      35.79091233267855,
      37.82138947029973,
      33.32321071826697,
      42.48620088714635,
      35.48206392331669,
      35.256053988263574,
      33.29913775750543
    ],
    "bestSolution_spin0": [
      29.41068905925893,
      35.48996854994405,
      34.74341825493853,
      32.63011041350437,
      26.86289558391427,
      30.13410404490157,
      35.676744703256155,
      29.909350968576895,
      26.795853424884154,
      33.29913775750543
    ],
    "bestSolution_spin1": [
      32.503053342408904,
      38.65950145666111,
      35.55693213629288,
      32.28183623488463,
      26.108291740980714,
      33.32321071826697,
      33.36604495345105,
      29.673211158381083,
      25.98299786327348,
      31.060855793894603
    ],
    "bestSolution_randSpin": [
      32.503053342408904,
      35.48996854994405,
      35.55693213629288,
      32.28183623488463,
      26.86289558391427,
      30.13410404490157,
      35.676744703256155,
      29.909350968576895,
      25.98299786327348,
      31.060855793894603
    ]
  },
  "results_with_spin": [
    35.774222213486766,
    39.961172758329795,
    41.61177653394052,
    35.79091233267855,
    37.82138947029973,
    33.32321071826697,
    42.48620088714635,
    35.48206392331669,
    35.256053988263574,
    33.29913775750543
  ],
  "results_without_spin": [
    32.503053342408904,
    35.48996854994405,
    35.55693213629288,
    32.28183623488463,
    26.86289558391427,
    30.13410404490157,
    35.676744703256155,
    29.909350968576895,
    25.98299786327348,
    31.060855793894603
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.90591860317479,
      "bestSolution_spin0": 37.90591860317479,
      "bestSolution_spin1": 36.84059051281926,
      "bestSolution_randSpin": 37.90591860317479,
      "with_spin": 37.90591860317479,
      "without_spin": 37.90591860317479
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 30.626728382205112,
      "bestSolution_spin0": 28.11264745097023,
      "bestSolution_spin1": 29.227497641945487,
      "bestSolution_randSpin": 28.11264745097023,
      "with_spin": 30.626728382205112,
      "without_spin": 28.11264745097023
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 36.176118983252195,
      "bestSolution_spin0": 29.80597197037936,
      "bestSolution_spin1": 29.1084355325531,
      "bestSolution_randSpin": 29.80597197037936,
      "with_spin": 36.176118983252195,
      "without_spin": 29.80597197037936
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 41.748813731976256,
      "bestSolution_spin0": 37.50839755043562,
      "bestSolution_spin1": 34.41036227321075,
      "bestSolution_randSpin": 34.41036227321075,
      "with_spin": 41.748813731976256,
      "without_spin": 34.41036227321075
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 41.19288458767046,
      "bestSolution_spin0": 36.9269410839681,
      "bestSolution_spin1": 36.92953279864935,
      "bestSolution_randSpin": 36.92953279864935,
      "with_spin": 41.19288458767046,
      "without_spin": 36.92953279864935
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 38.492214106110566,
      "bestSolution_spin0": 34.847348251685894,
      "bestSolution_spin1": 33.97510680683687,
      "bestSolution_randSpin": 34.847348251685894,
      "with_spin": 38.492214106110566,
      "without_spin": 34.847348251685894
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.801652679139938,
      "bestSolution_spin0": 25.354326340453138,
      "bestSolution_spin1": 20.569596224218216,
      "bestSolution_randSpin": 20.569596224218216,
      "with_spin": 27.801652679139938,
      "without_spin": 20.569596224218216
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 32.41263213045046,
      "bestSolution_spin0": 32.39153479073116,
      "bestSolution_spin1": 26.076011374537707,
      "bestSolution_randSpin": 32.39153479073116,
      "with_spin": 32.41263213045046,
      "without_spin": 32.39153479073116
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 29.24025354133396,
      "bestSolution_spin0": 22.720907419898534,
      "bestSolution_spin1": 19.171886445073422,
      "bestSolution_randSpin": 19.171886445073422,
      "with_spin": 29.24025354133396,
      "without_spin": 19.171886445073422
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.379932323174636,
      "bestSolution_spin0": 29.982878975012877,
      "bestSolution_spin1": 31.36198348227002,
      "bestSolution_randSpin": 31.36198348227002,
      "with_spin": 37.379932323174636,
      "without_spin": 31.36198348227002
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.90591860317479,
      30.626728382205112,
      36.176118983252195,
      41.748813731976256,
      41.19288458767046,
      38.492214106110566,
      27.801652679139938,
      32.41263213045046,
      29.24025354133396,
      37.379932323174636
    ],
    "bestSolution_spin0": [
      37.90591860317479,
      28.11264745097023,
      29.80597197037936,
      37.50839755043562,
      36.9269410839681,
      34.847348251685894,
      25.354326340453138,
      32.39153479073116,
      22.720907419898534,
      29.982878975012877
    ],
    "bestSolution_spin1": [
      36.84059051281926,
      29.227497641945487,
      29.1084355325531,
      34.41036227321075,
      36.92953279864935,
      33.97510680683687,
      20.569596224218216,
      26.076011374537707,
      19.171886445073422,
      31.36198348227002
    ],
    "bestSolution_randSpin": [
      37.90591860317479,
      28.11264745097023,
      29.80597197037936,
      34.41036227321075,
      36.92953279864935,
      34.847348251685894,
      20.569596224218216,
      32.39153479073116,
      19.171886445073422,
      31.36198348227002
    ]
  },
  "results_with_spin": [
    37.90591860317479,
    30.626728382205112,
    36.176118983252195,
    41.748813731976256,
    41.19288458767046,
    38.492214106110566,
    27.801652679139938,
    32.41263213045046,
    29.24025354133396,
    37.379932323174636
  ],
  "results_without_spin": [
    37.90591860317479,
    28.11264745097023,
    29.80597197037936,
    34.41036227321075,
    36.92953279864935,
    34.847348251685894,
    20.569596224218216,
    32.39153479073116,
    19.171886445073422,
    31.36198348227002
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 47.5804451379361,
      "bestSolution_spin0": 44.30410084425965,
      "bestSolution_spin1": 44.33331875511476,
      "bestSolution_randSpin": 44.33331875511476,
      "with_spin": 47.5804451379361,
      "without_spin": 44.33331875511476
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 36.02928496979863,
      "bestSolution_spin0": 26.78447414546092,
      "bestSolution_spin1": 22.81264666733795,
      "bestSolution_randSpin": 26.78447414546092,
      "with_spin": 36.02928496979863,
      "without_spin": 26.78447414546092
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 41.5428236172676,
      "bestSolution_spin0": 36.51816340295869,
      "bestSolution_spin1": 30.912418511732973,
      "bestSolution_randSpin": 36.51816340295869,
      "with_spin": 41.5428236172676,
      "without_spin": 36.51816340295869
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 39.68292302758923,
      "bestSolution_spin0": 24.563612230473176,
      "bestSolution_spin1": 28.564310189041617,
      "bestSolution_randSpin": 24.563612230473176,
      "with_spin": 39.68292302758923,
      "without_spin": 24.563612230473176
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 30.97891323313223,
      "bestSolution_spin0": 26.737101090399403,
      "bestSolution_spin1": 26.210227132618876,
      "bestSolution_randSpin": 26.737101090399403,
      "with_spin": 30.97891323313223,
      "without_spin": 26.737101090399403
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 30.337547171106774,
      "bestSolution_spin0": 25.4343011687213,
      "bestSolution_spin1": 24.389889813381398,
      "bestSolution_randSpin": 24.389889813381398,
      "with_spin": 30.337547171106774,
      "without_spin": 24.389889813381398
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 35.44779701817098,
      "bestSolution_spin0": 29.480335246100832,
      "bestSolution_spin1": 27.684509486733983,
      "bestSolution_randSpin": 29.480335246100832,
      "with_spin": 35.44779701817098,
      "without_spin": 29.480335246100832
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 32.98614837927068,
      "bestSolution_spin0": 25.813991610857585,
      "bestSolution_spin1": 21.763023018393874,
      "bestSolution_randSpin": 25.813991610857585,
      "with_spin": 32.98614837927068,
      "without_spin": 25.813991610857585
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 39.56366597968247,
      "bestSolution_spin0": 37.925517218358216,
      "bestSolution_spin1": 36.72052746216701,
      "bestSolution_randSpin": 36.72052746216701,
      "with_spin": 39.56366597968247,
      "without_spin": 36.72052746216701
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 37.482059889753934,
      "bestSolution_spin0": 31.489113232624998,
      "bestSolution_spin1": 28.15848978585171,
      "bestSolution_randSpin": 31.489113232624998,
      "with_spin": 37.482059889753934,
      "without_spin": 31.489113232624998
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      47.5804451379361,
      36.02928496979863,
      41.5428236172676,
      39.68292302758923,
      30.97891323313223,
      30.337547171106774,
      35.44779701817098,
      32.98614837927068,
      39.56366597968247,
      37.482059889753934
    ],
    "bestSolution_spin0": [
      44.30410084425965,
      26.78447414546092,
      36.51816340295869,
      24.563612230473176,
      26.737101090399403,
      25.4343011687213,
      29.480335246100832,
      25.813991610857585,
      37.925517218358216,
      31.489113232624998
    ],
    "bestSolution_spin1": [
      44.33331875511476,
      22.81264666733795,
      30.912418511732973,
      28.564310189041617,
      26.210227132618876,
      24.389889813381398,
      27.684509486733983,
      21.763023018393874,
      36.72052746216701,
      28.15848978585171
    ],
    "bestSolution_randSpin": [
      44.33331875511476,
      26.78447414546092,
      36.51816340295869,
      24.563612230473176,
      26.737101090399403,
      24.389889813381398,
      29.480335246100832,
      25.813991610857585,
      36.72052746216701,
      31.489113232624998
    ]
  },
  "results_with_spin": [
    47.5804451379361,
    36.02928496979863,
    41.5428236172676,
    39.68292302758923,
    30.97891323313223,
    30.337547171106774,
    35.44779701817098,
    32.98614837927068,
    39.56366597968247,
    37.482059889753934
  ],
  "results_without_spin": [
    44.33331875511476,
    26.78447414546092,
    36.51816340295869,
    24.563612230473176,
    26.737101090399403,
    24.389889813381398,
    29.480335246100832,
    25.813991610857585,
    36.72052746216701,
    31.489113232624998
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 29.733541812772025,
      "bestSolution_spin0": 28.40946312713824,
      "bestSolution_spin1": 26.716718883333566,
      "bestSolution_randSpin": 26.716718883333566,
      "with_spin": 29.733541812772025,
      "without_spin": 26.716718883333566
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 43.34649841241559,
      "bestSolution_spin0": 43.34649841241559,
      "bestSolution_spin1": 38.816117787926906,
      "bestSolution_randSpin": 38.816117787926906,
      "with_spin": 43.34649841241559,
      "without_spin": 38.816117787926906
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 40.20367856687925,
      "bestSolution_spin0": 37.939598303726726,
      "bestSolution_spin1": 37.27587506517169,
      "bestSolution_randSpin": 37.27587506517169,
      "with_spin": 40.20367856687925,
      "without_spin": 37.27587506517169
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 31.013472641802935,
      "bestSolution_spin0": 28.982970856644542,
      "bestSolution_spin1": 24.768235950605327,
      "bestSolution_randSpin": 24.768235950605327,
      "with_spin": 31.013472641802935,
      "without_spin": 24.768235950605327
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 45.06384535676619,
      "bestSolution_spin0": 42.167715231095535,
      "bestSolution_spin1": 40.17480690666632,
      "bestSolution_randSpin": 40.17480690666632,
      "with_spin": 45.06384535676619,
      "without_spin": 40.17480690666632
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 46.61638880014553,
      "bestSolution_spin0": 45.76024983717006,
      "bestSolution_spin1": 43.542204786385255,
      "bestSolution_randSpin": 43.542204786385255,
      "with_spin": 46.61638880014553,
      "without_spin": 43.542204786385255
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 37.646086046791204,
      "bestSolution_spin0": 33.60071048164507,
      "bestSolution_spin1": 35.09049334061993,
      "bestSolution_randSpin": 35.09049334061993,
      "with_spin": 37.646086046791204,
      "without_spin": 35.09049334061993
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 35.514815136940356,
      "bestSolution_spin0": 28.539827878568854,
      "bestSolution_spin1": 30.69828570716206,
      "bestSolution_randSpin": 30.69828570716206,
      "with_spin": 35.514815136940356,
      "without_spin": 30.69828570716206
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 49.163819548660115,
      "bestSolution_spin0": 45.20616977718929,
      "bestSolution_spin1": 39.17297770253239,
      "bestSolution_randSpin": 45.20616977718929,
      "with_spin": 49.163819548660115,
      "without_spin": 45.20616977718929
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 26.641946387262877,
      "bestSolution_spin0": 21.76305211711662,
      "bestSolution_spin1": 19.671897745525087,
      "bestSolution_randSpin": 19.671897745525087,
      "with_spin": 26.641946387262877,
      "without_spin": 19.671897745525087
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      29.733541812772025,
      43.34649841241559,
      40.20367856687925,
      31.013472641802935,
      45.06384535676619,
      46.61638880014553,
      37.646086046791204,
      35.514815136940356,
      49.163819548660115,
      26.641946387262877
    ],
    "bestSolution_spin0": [
      28.40946312713824,
      43.34649841241559,
      37.939598303726726,
      28.982970856644542,
      42.167715231095535,
      45.76024983717006,
      33.60071048164507,
      28.539827878568854,
      45.20616977718929,
      21.76305211711662
    ],
    "bestSolution_spin1": [
      26.716718883333566,
      38.816117787926906,
      37.27587506517169,
      24.768235950605327,
      40.17480690666632,
      43.542204786385255,
      35.09049334061993,
      30.69828570716206,
      39.17297770253239,
      19.671897745525087
    ],
    "bestSolution_randSpin": [
      26.716718883333566,
      38.816117787926906,
      37.27587506517169,
      24.768235950605327,
      40.17480690666632,
      43.542204786385255,
      35.09049334061993,
      30.69828570716206,
      45.20616977718929,
      19.671897745525087
    ]
  },
  "results_with_spin": [
    29.733541812772025,
    43.34649841241559,
    40.20367856687925,
    31.013472641802935,
    45.06384535676619,
    46.61638880014553,
    37.646086046791204,
    35.514815136940356,
    49.163819548660115,
    26.641946387262877
  ],
  "results_without_spin": [
    26.716718883333566,
    38.816117787926906,
    37.27587506517169,
    24.768235950605327,
    40.17480690666632,
    43.542204786385255,
    35.09049334061993,
    30.69828570716206,
    45.20616977718929,
    19.671897745525087
  ]
}

==> DataFinal/J_03_K_015/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 31.842434457147345,
      "bestSolution_spin0": 23.619728226411652,
      "bestSolution_spin1": 20.165454929192894,
      "bestSolution_randSpin": 20.165454929192894,
      "with_spin": 31.842434457147345,
      "without_spin": 20.165454929192894
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 34.1366774932622,
      "bestSolution_spin0": 31.72742393426914,
      "bestSolution_spin1": 34.1366774932622,
      "bestSolution_randSpin": 31.72742393426914,
      "with_spin": 34.1366774932622,
      "without_spin": 31.72742393426914
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 40.68636694571866,
      "bestSolution_spin0": 35.53883002792165,
      "bestSolution_spin1": 39.57195298395386,
      "bestSolution_randSpin": 35.53883002792165,
      "with_spin": 40.68636694571866,
      "without_spin": 35.53883002792165
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 37.90024071804123,
      "bestSolution_spin0": 31.66117965108981,
      "bestSolution_spin1": 31.17876094467561,
      "bestSolution_randSpin": 31.17876094467561,
      "with_spin": 37.90024071804123,
      "without_spin": 31.17876094467561
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 42.3513119503229,
      "bestSolution_spin0": 42.3513119503229,
      "bestSolution_spin1": 40.174838523750545,
      "bestSolution_randSpin": 42.3513119503229,
      "with_spin": 42.3513119503229,
      "without_spin": 42.3513119503229
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 36.26081097700795,
      "bestSolution_spin0": 26.52647571822082,
      "bestSolution_spin1": 31.26482880931896,
      "bestSolution_randSpin": 26.52647571822082,
      "with_spin": 36.26081097700795,
      "without_spin": 26.52647571822082
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 35.16994157368415,
      "bestSolution_spin0": 25.754517159073778,
      "bestSolution_spin1": 29.2267298375112,
      "bestSolution_randSpin": 25.754517159073778,
      "with_spin": 35.16994157368415,
      "without_spin": 25.754517159073778
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 42.76680103420272,
      "bestSolution_spin0": 37.1349142502002,
      "bestSolution_spin1": 39.39619166898169,
      "bestSolution_randSpin": 39.39619166898169,
      "with_spin": 42.76680103420272,
      "without_spin": 39.39619166898169
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 34.45046582114156,
      "bestSolution_spin0": 27.987664086787742,
      "bestSolution_spin1": 27.688401850722748,
      "bestSolution_randSpin": 27.688401850722748,
      "with_spin": 34.45046582114156,
      "without_spin": 27.688401850722748
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 35.69284052936542,
      "bestSolution_spin0": 33.52125770786348,
      "bestSolution_spin1": 31.982792403105442,
      "bestSolution_randSpin": 31.982792403105442,
      "with_spin": 35.69284052936542,
      "without_spin": 31.982792403105442
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      31.842434457147345,
      34.1366774932622,
      40.68636694571866,
      37.90024071804123,
      42.3513119503229,
      36.26081097700795,
      35.16994157368415,
      42.76680103420272,
      34.45046582114156,
      35.69284052936542
    ],
    "bestSolution_spin0": [
      23.619728226411652,
      31.72742393426914,
      35.53883002792165,
      31.66117965108981,
      42.3513119503229,
      26.52647571822082,
      25.754517159073778,
      37.1349142502002,
      27.987664086787742,
      33.52125770786348
    ],
    "bestSolution_spin1": [
      20.165454929192894,
      34.1366774932622,
      39.57195298395386,
      31.17876094467561,
      40.174838523750545,
      31.26482880931896,
      29.2267298375112,
      39.39619166898169,
      27.688401850722748,
      31.982792403105442
    ],
    "bestSolution_randSpin": [
      20.165454929192894,
      31.72742393426914,
      35.53883002792165,
      31.17876094467561,
      42.3513119503229,
      26.52647571822082,
      25.754517159073778,
      39.39619166898169,
      27.688401850722748,
      31.982792403105442
    ]
  },
  "results_with_spin": [
    31.842434457147345,
    34.1366774932622,
    40.68636694571866,
    37.90024071804123,
    42.3513119503229,
    36.26081097700795,
    35.16994157368415,
    42.76680103420272,
    34.45046582114156,
    35.69284052936542
  ],
  "results_without_spin": [
    20.165454929192894,
    31.72742393426914,
    35.53883002792165,
    31.17876094467561,
    42.3513119503229,
    26.52647571822082,
    25.754517159073778,
    39.39619166898169,
    27.688401850722748,
    31.982792403105442
  ]
}

==> DataFinal/J_03_K_015/merged/results.json <==
{
  "config": {
    "numSat": 3,
    "numUE": 15,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_03_K_015/chunks/chunk_001.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_002.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_003.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_004.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_005.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_006.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_007.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_008.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_009.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_010.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_011.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_012.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_013.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_014.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_015.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_016.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_017.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_018.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_019.json",
    "Data1/experiments/J_03_K_015/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      43.88468053526687,
      33.41794324295894,
      34.723277461099336,
      42.30696305228585,
      37.52702236929903,
      42.96028441322969,
      34.239132071955964,
      38.33702325247356,
      45.227719195962834,
      29.275544122678028,
      34.75271741459936,
      39.021302986302295,
      32.93761870371691,
      37.78550267426688,
      40.138622851848986,
      29.78032199303308,
      35.49187939485928,
      40.391511974660744,
      37.660430006126994,
      38.045017879202405,
      39.88444051166067,
      36.10520323401551,
      39.27737613857388,
      30.534252791687763,
      35.844463169794444,
      35.30370096502515,
      37.68366255991718,
      40.57240119783753,
      35.20069586015754,
      42.0500425650263,
      39.14219002098838,
      36.882589510303944,
      32.71895155645943,
      40.7649038925703,
      32.37607653424468,
      34.624716089329354,
      35.527706282596164,
      34.92075744376556,
      35.259325100606375,
      43.25834564420738,
      37.203890971452886,
      33.25754677188606,
      39.391593524859346,
      41.725138391922016,
      44.93842097066044,
      42.93073072713304,
      36.128510285431986,
      35.383714984851174,
      37.88222699168673,
      37.609185051471044,
      40.07525447179841,
      31.967844599816164,
      34.40621682671339,
      42.032526039010214,
      28.38290583659594,
      36.857515386089354,
      28.219102874603905,
      36.76335906174866,
      37.044495779438364,
      38.779906415926355,
      35.74724502231252,
      41.06726221281025,
      42.27029000179424,
      32.959588547000116,
      41.29922913632441,
      44.76992910964564,
      38.80428619086274,
      39.931616142277484,
      20.333115860584947,
      39.64460132582285,
      31.246944924498976,
      17.67514800103272,
      31.27335120193937,
      46.70573550103913,
      19.82621423369935,
      38.25497694589615,
      22.334015004529164,
      38.55218609259598,
      39.197186320706955,
      39.59149369397153,
      37.29177851755846,
      38.161000360432375,
      31.948898632358276,
      34.62373716661174,
      34.90271224437803,
      29.14661507934643,
      35.53588916020488,
      37.98748684369313,
      41.253064975111386,
      38.55776152464624,
      31.191908385484354,
      36.1926459500719,
      36.72866443107728,
      36.62880663245505,
      43.20836971364098,
      37.8399308972255,
      35.36756566072563,
      33.66559002188711,
      40.601346736718995,
      33.9392260649268,
      41.05020394697151,
      38.13749551157652,
      36.89595990967598,
      41.99287755520053,
      38.99136222846318,
      47.74378032660311,
      36.70828961743882,
      31.533767765951463,
      45.67048499093744,
      37.55507315434032,
      37.45241375155769,
      28.837639000351444,
      21.986133007184677,
      38.88343038963612,
      36.85402152551765,
      36.51609326082718,
      33.801993527775814,
      41.903576817976095,
      32.753016934805395,
      40.81868133600214,
      44.19818650371138,
      37.07001432593144,
      43.13192150543035,
      37.875241689219145,
      37.68477652939374,
      33.150060835558065,
      35.14783578679259,
      34.645860716059346,
      32.26871114662072,
      28.00616095385599,
      41.47623397729963,
      38.36358423281076,
      38.84323635128302,
      37.071578240543914,
      46.78049362955997,
      42.659895729387124,
      28.003414681975464,
      33.40013201526437,
      40.227965864526745,
      25.98665935573976,
      37.95986319659454,
      39.59236578844078,
      31.646771406497844,
      22.01377445313885,
      35.141952212494516,
      28.37530619539283,
      21.929542907165374,
      40.102353674691464,
      36.17925727867655,
      35.32321238484807,
      35.774222213486766,
      39.961172758329795,
      41.61177653394052,
      35.79091233267855,
      37.82138947029973,
      33.32321071826697,
      42.48620088714635,
      35.48206392331669,
      35.256053988263574,
      33.29913775750543,
      37.90591860317479,
      30.626728382205112,
      36.176118983252195,
      41.748813731976256,
      41.19288458767046,
      38.492214106110566,
      27.801652679139938,
      32.41263213045046,
      29.24025354133396,
      37.379932323174636,
      47.5804451379361,
      36.02928496979863,
      41.5428236172676,
      39.68292302758923,
      30.97891323313223,
      30.337547171106774,
      35.44779701817098,
      32.98614837927068,
      39.56366597968247,
      37.482059889753934,
      29.733541812772025,
      43.34649841241559,
      40.20367856687925,
      31.013472641802935,
      45.06384535676619,
      46.61638880014553,
      37.646086046791204,
      35.514815136940356,
      49.163819548660115,
      26.641946387262877,
      31.842434457147345,
      34.1366774932622,
      40.68636694571866,
      37.90024071804123,
      42.3513119503229,
      36.26081097700795,
      35.16994157368415,
      42.76680103420272,
      34.45046582114156,
      35.69284052936542
    ],
    "bestSolution_spin0": [
      37.08548131035991,
      30.351158864833153,
      31.688014253666378,
      41.581346471282494,
      31.57559646008109,
      42.831970765019925,
      25.36913088585328,
      38.33702325247356,
      39.19092264064365,
      23.024423473925932,
      32.34500353832411,
      33.979311397963556,
      26.71560991775007,
      28.702658380579344,
      37.25736865208978,
      21.866819893515554,
      32.663996774956026,
      34.74827440117013,
      27.28880865232975,
      38.045017879202405,
      37.1769951045991,
      22.490670195177014,
      38.845139781783395,
      27.613335709900774,
      27.653321962915463,
      33.38592329774834,
      28.79131701801666,
      31.88213311040353,
      22.712343419391217,
      42.0500425650263,
      35.603454331852,
      29.482684407403337,
      26.67544748727864,
      34.86568408087532,
      29.3411836295056,
      33.63019201694353,
      30.899927497816492,
      34.676024741085435,
      23.088276523879937,
      35.21600470957118,
      32.1568487129357,
      33.25754677188606,
      39.391593524859346,
      31.198437357439886,
      44.93842097066044,
      38.03381687269403,
      36.128510285431986,
      35.383714984851174,
      30.291627813514978,
      37.609185051471044,
      34.25979498039463,
      30.861058511511168,
      32.53758236659014,
      40.21632805932946,
      24.266921223392853,
      31.509685904361962,
      23.810344636353143,
      30.23310078868898,
      27.965410749622773,
      31.566255929934073,
      28.783683224289636,
      37.802995846046585,
      33.6639297534092,
      32.959588547000116,
      29.297242124083795,
      40.05722790919075,
      35.75573862750866,
      38.66923332269048,
      19.72229917875035,
      37.27057502726861,
      25.14582934310681,
      16.226444750911824,
      23.320158856637175,
      42.74635979841875,
      14.080792105812188,
      28.259093245766696,
      15.429446482675226,
      33.54989840761409,
      36.56279115501949,
      35.55508243102995,
      32.00757337955531,
      36.997831249867524,
      25.890556776238057,
      31.508500906828676,
      25.11162038497173,
      23.54170031163661,
      32.930410843211774,
      34.44246827826873,
      32.799394971961895,
      35.965333371527876,
      24.950217601491662,
      33.919818588952836,
      32.22761986271552,
      30.574831709496227,
      41.28328625927596,
      35.341008105416456,
      30.22537066599879,
      28.800496127865912,
      34.74218369258239,
      28.6818303844464,
      36.211496372932025,
      31.414007467326666,
      34.50800193045,
      37.62010368380561,
      38.99136222846318,
      47.74378032660311,
      36.70828961743882,
      25.060288322299193,
      42.92705791199649,
      29.558341376393955,
      25.760774474930813,
      27.388412445684747,
      21.106806958298982,
      30.985699247440735,
      32.13593826215245,
      30.90303918188529,
      28.962701891198932,
      36.01377509776468,
      31.16048845208892,
      38.8313813877975,
      39.226151992160105,
      36.35860773744049,
      38.56431210784479,
      36.26679389368086,
      35.713007639597535,
      29.374097134482554,
      32.00172751484442,
      34.601269594335996,
      29.0280796771884,
      23.79450903599597,
      34.51068244909114,
      35.36493740837415,
      38.84323635128302,
      33.53172909522475,
      39.62769852999697,
      37.942212699830975,
      24.555286724916346,
      30.420770591449305,
      31.334154539836785,
      23.750509876889613,
      37.95986319659454,
      30.230112143193967,
      31.19935769111472,
      19.75002275802676,
      28.674512219926367,
      26.12053865103602,
      19.622481291378193,
      31.123137688504816,
      35.45734587703822,
      31.654951377530985,
      29.41068905925893,
      35.48996854994405,
      34.74341825493853,
      32.63011041350437,
      26.86289558391427,
      30.13410404490157,
      35.676744703256155,
      29.909350968576895,
      26.795853424884154,
      33.29913775750543,
      37.90591860317479,
      28.11264745097023,
      29.80597197037936,
      37.50839755043562,
      36.9269410839681,
      34.847348251685894,
      25.354326340453138,
      32.39153479073116,
      22.720907419898534,
      29.982878975012877,
      44.30410084425965,
      26.78447414546092,
      36.51816340295869,
      24.563612230473176,
      26.737101090399403,
      25.4343011687213,
      29.480335246100832,
      25.813991610857585,
      37.925517218358216,
      31.489113232624998,
      28.40946312713824,
      43.34649841241559,
      37.939598303726726,
      28.982970856644542,
      42.167715231095535,
      45.76024983717006,
      33.60071048164507,
      28.539827878568854,
      45.20616977718929,
      21.76305211711662,
      23.619728226411652,
      31.72742393426914,
      35.53883002792165,
      31.66117965108981,
      42.3513119503229,
      26.52647571822082,
      25.754517159073778,
      37.1349142502002,
      27.987664086787742,
      33.52125770786348
    ],
    "bestSolution_spin1": [
      36.45600273752215,
      28.42764463634998,
      29.906165805602637,
      37.49755629626574,
      26.789648190913326,
      38.68257532505824,
      26.336896823491216,
      38.035885178696276,
      36.021943326515796,
      24.034959680626358,
      27.588318386865197,
      33.709427949942814,
      29.043799745016912,
      30.55759894874366,
      37.76841232590123,
      23.2516721039544,
      28.170337452418252,
      32.263273694980626,
      26.44533781823051,
      35.17852645413747,
      31.43582015038976,
      24.17047819537478,
      38.85431262165038,
      27.458991163932012,
      25.29917267932988,
      32.50857772236182,
      31.79829067970857,
      25.295730571347327,
      21.7896432194318,
      37.415584861398266,
      39.14219002098838,
      30.26216516231153,
      25.250184926113292,
      35.84009582447707,
      28.579439876839825,
      29.25767232609148,
      26.81615600696103,
      27.682403094315085,
      23.38090986777825,
      32.035048482571,
      28.093320890890496,
      30.374850927117567,
      35.20278394913792,
      30.499041774098917,
      41.46221355615852,
      39.03210770309851,
      33.215769334152434,
      34.38328152936846,
      32.11843287138669,
      34.42693842677181,
      33.433761398677476,
      28.547918239519426,
      28.915934376127296,
      41.1174552109689,
      21.71449377098732,
      28.556276819090336,
      22.731328621662513,
      30.06902632958805,
      24.588490096927,
      30.56180397803532,
      29.381072938166092,
      38.70051556623532,
      37.045818146706644,
      23.63409063322796,
      32.90507512826378,
      37.944760942011435,
      33.364315661794826,
      38.288972967398536,
      17.760904857171003,
      34.13968034826239,
      26.667712676738056,
      14.673860087610418,
      20.104952338198935,
      42.469378633321895,
      14.386666028500594,
      27.07567824812389,
      14.416508513227834,
      26.383256956981004,
      30.199635890228475,
      35.45680028507354,
      33.55339651559999,
      33.62379965032737,
      26.272309382105426,
      29.92231854603461,
      28.895813615825997,
      23.3739797223849,
      32.40699006945001,
      30.814733917067173,
      27.80480733796457,
      38.55776152464624,
      24.689025228302516,
      34.14688408231456,
      32.505617919833654,
      24.915510188891936,
      39.68184581895695,
      31.673764234911307,
      30.381576429702857,
      24.653832546215977,
      37.696090363726775,
      26.63532263142796,
      37.426556731416575,
      34.62497619617904,
      32.588170708902496,
      36.454404100437735,
      33.13329741046349,
      46.01769699004151,
      36.57891986427489,
      25.98541612498707,
      43.24506682832716,
      27.383223540522966,
      28.81468990015341,
      25.21655278192416,
      19.495071296754187,
      30.486422546606313,
      27.251818816787942,
      30.584412466081734,
      26.148289339995223,
      38.29855008617355,
      30.21570165185121,
      40.81868133600214,
      35.71324830073478,
      34.76606001719067,
      38.813856826450184,
      34.86555406548508,
      34.56591377598679,
      31.577920670232178,
      29.32622741061181,
      33.77674512285205,
      27.68391542877003,
      23.565874787314804,
      36.80356834117465,
      32.91845393504199,
      36.75990347029516,
      33.65578912350604,
      37.4736190759242,
      36.95281045682502,
      23.82519283399786,
      27.181441410089004,
      32.30101465489406,
      22.03430127279443,
      34.305109155461686,
      31.045588390880653,
      28.36928921989662,
      18.917330644646288,
      27.992653087634597,
      26.387522592374758,
      19.86024549036698,
      31.863928477265475,
      36.17925727867655,
      32.380401375618256,
      32.503053342408904,
      38.65950145666111,
      35.55693213629288,
      32.28183623488463,
      26.108291740980714,
      33.32321071826697,
      33.36604495345105,
      29.673211158381083,
      25.98299786327348,
      31.060855793894603,
      36.84059051281926,
      29.227497641945487,
      29.1084355325531,
      34.41036227321075,
      36.92953279864935,
      33.97510680683687,
      20.569596224218216,
      26.076011374537707,
      19.171886445073422,
      31.36198348227002,
      44.33331875511476,
      22.81264666733795,
      30.912418511732973,
      28.564310189041617,
      26.210227132618876,
      24.389889813381398,
      27.684509486733983,
      21.763023018393874,
      36.72052746216701,
      28.15848978585171,
      26.716718883333566,
      38.816117787926906,
      37.27587506517169,
      24.768235950605327,
      40.17480690666632,
      43.542204786385255,
      35.09049334061993,
      30.69828570716206,
      39.17297770253239,
      19.671897745525087,
      20.165454929192894,
      34.1366774932622,
      39.57195298395386,
      31.17876094467561,
      40.174838523750545,
      31.26482880931896,
      29.2267298375112,
      39.39619166898169,
      27.688401850722748,
      31.982792403105442
    ],
    "bestSolution_randSpin": [
      36.45600273752215,
      30.351158864833153,
      29.906165805602637,
      37.49755629626574,
      26.789648190913326,
      38.68257532505824,
      25.36913088585328,
      38.035885178696276,
      39.19092264064365,
      24.034959680626358,
      32.34500353832411,
      33.709427949942814,
      29.043799745016912,
      28.702658380579344,
      37.76841232590123,
      23.2516721039544,
      32.663996774956026,
      34.74827440117013,
      26.44533781823051,
      35.17852645413747,
      31.43582015038976,
      22.490670195177014,
      38.85431262165038,
      27.458991163932012,
      27.653321962915463,
      32.50857772236182,
      31.79829067970857,
      31.88213311040353,
      21.7896432194318,
      42.0500425650263,
      39.14219002098838,
      30.26216516231153,
      26.67544748727864,
      35.84009582447707,
      28.579439876839825,
      33.63019201694353,
      26.81615600696103,
      34.676024741085435,
      23.088276523879937,
      35.21600470957118,
      28.093320890890496,
      30.374850927117567,
      35.20278394913792,
      31.198437357439886,
      44.93842097066044,
      39.03210770309851,
      33.215769334152434,
      35.383714984851174,
      30.291627813514978,
      34.42693842677181,
      34.25979498039463,
      30.861058511511168,
      28.915934376127296,
      40.21632805932946,
      24.266921223392853,
      28.556276819090336,
      23.810344636353143,
      30.23310078868898,
      27.965410749622773,
      31.566255929934073,
      28.783683224289636,
      37.802995846046585,
      37.045818146706644,
      23.63409063322796,
      29.297242124083795,
      40.05722790919075,
      35.75573862750866,
      38.66923332269048,
      17.760904857171003,
      34.13968034826239,
      26.667712676738056,
      14.673860087610418,
      23.320158856637175,
      42.469378633321895,
      14.386666028500594,
      28.259093245766696,
      15.429446482675226,
      26.383256956981004,
      36.56279115501949,
      35.55508243102995,
      33.55339651559999,
      33.62379965032737,
      25.890556776238057,
      31.508500906828676,
      28.895813615825997,
      23.54170031163661,
      32.40699006945001,
      34.44246827826873,
      27.80480733796457,
      38.55776152464624,
      24.950217601491662,
      34.14688408231456,
      32.505617919833654,
      30.574831709496227,
      41.28328625927596,
      35.341008105416456,
      30.381576429702857,
      28.800496127865912,
      34.74218369258239,
      26.63532263142796,
      37.426556731416575,
      34.62497619617904,
      32.588170708902496,
      37.62010368380561,
      38.99136222846318,
      47.74378032660311,
      36.57891986427489,
      25.98541612498707,
      43.24506682832716,
      29.558341376393955,
      25.760774474930813,
      25.21655278192416,
      21.106806958298982,
      30.985699247440735,
      27.251818816787942,
      30.90303918188529,
      26.148289339995223,
      36.01377509776468,
      30.21570165185121,
      40.81868133600214,
      39.226151992160105,
      36.35860773744049,
      38.813856826450184,
      34.86555406548508,
      34.56591377598679,
      31.577920670232178,
      29.32622741061181,
      33.77674512285205,
      27.68391542877003,
      23.565874787314804,
      34.51068244909114,
      35.36493740837415,
      36.75990347029516,
      33.65578912350604,
      37.4736190759242,
      36.95281045682502,
      23.82519283399786,
      27.181441410089004,
      32.30101465489406,
      23.750509876889613,
      34.305109155461686,
      31.045588390880653,
      31.19935769111472,
      18.917330644646288,
      27.992653087634597,
      26.12053865103602,
      19.86024549036698,
      31.123137688504816,
      35.45734587703822,
      32.380401375618256,
      32.503053342408904,
      35.48996854994405,
      35.55693213629288,
      32.28183623488463,
      26.86289558391427,
      30.13410404490157,
      35.676744703256155,
      29.909350968576895,
      25.98299786327348,
      31.060855793894603,
      37.90591860317479,
      28.11264745097023,
      29.80597197037936,
      34.41036227321075,
      36.92953279864935,
      34.847348251685894,
      20.569596224218216,
      32.39153479073116,
      19.171886445073422,
      31.36198348227002,
      44.33331875511476,
      26.78447414546092,
      36.51816340295869,
      24.563612230473176,
      26.737101090399403,
      24.389889813381398,
      29.480335246100832,
      25.813991610857585,
      36.72052746216701,
      31.489113232624998,
      26.716718883333566,
      38.816117787926906,
      37.27587506517169,
      24.768235950605327,
      40.17480690666632,
      43.542204786385255,
      35.09049334061993,
      30.69828570716206,
      45.20616977718929,
      19.671897745525087,
      20.165454929192894,
      31.72742393426914,
      35.53883002792165,
      31.17876094467561,
      42.3513119503229,
      26.52647571822082,
      25.754517159073778,
      39.39619166898169,
      27.688401850722748,
      31.982792403105442
    ]
  },
  "results_with_spin": [
    43.88468053526687,
    33.41794324295894,
    34.723277461099336,
    42.30696305228585,
    37.52702236929903,
    42.96028441322969,
    34.239132071955964,
    38.33702325247356,
    45.227719195962834,
    29.275544122678028,
    34.75271741459936,
    39.021302986302295,
    32.93761870371691,
    37.78550267426688,
    40.138622851848986,
    29.78032199303308,
    35.49187939485928,
    40.391511974660744,
    37.660430006126994,
    38.045017879202405,
    39.88444051166067,
    36.10520323401551,
    39.27737613857388,
    30.534252791687763,
    35.844463169794444,
    35.30370096502515,
    37.68366255991718,
    40.57240119783753,
    35.20069586015754,
    42.0500425650263,
    39.14219002098838,
    36.882589510303944,
    32.71895155645943,
    40.7649038925703,
    32.37607653424468,
    34.624716089329354,
    35.527706282596164,
    34.92075744376556,
    35.259325100606375,
    43.25834564420738,
    37.203890971452886,
    33.25754677188606,
    39.391593524859346,
    41.725138391922016,
    44.93842097066044,
    42.93073072713304,
    36.128510285431986,
    35.383714984851174,
    37.88222699168673,
    37.609185051471044,
    40.07525447179841,
    31.967844599816164,
    34.40621682671339,
    42.032526039010214,
    28.38290583659594,
    36.857515386089354,
    28.219102874603905,
    36.76335906174866,
    37.044495779438364,
    38.779906415926355,
    35.74724502231252,
    41.06726221281025,
    42.27029000179424,
    32.959588547000116,
    41.29922913632441,
    44.76992910964564,
    38.80428619086274,
    39.931616142277484,
    20.333115860584947,
    39.64460132582285,
    31.246944924498976,
    17.67514800103272,
    31.27335120193937,
    46.70573550103913,
    19.82621423369935,
    38.25497694589615,
    22.334015004529164,
    38.55218609259598,
    39.197186320706955,
    39.59149369397153,
    37.29177851755846,
    38.161000360432375,
    31.948898632358276,
    34.62373716661174,
    34.90271224437803,
    29.14661507934643,
    35.53588916020488,
    37.98748684369313,
    41.253064975111386,
    38.55776152464624,
    31.191908385484354,
    36.1926459500719,
    36.72866443107728,
    36.62880663245505,
    43.20836971364098,
    37.8399308972255,
    35.36756566072563,
    33.66559002188711,
    40.601346736718995,
    33.9392260649268,
    41.05020394697151,
    38.13749551157652,
    36.89595990967598,
    41.99287755520053,
    38.99136222846318,
    47.74378032660311,
    36.70828961743882,
    31.533767765951463,
    45.67048499093744,
    37.55507315434032,
    37.45241375155769,
    28.837639000351444,
    21.986133007184677,
    38.88343038963612,
    36.85402152551765,
    36.51609326082718,
    33.801993527775814,
    41.903576817976095,
    32.753016934805395,
    40.81868133600214,
    44.19818650371138,
    37.07001432593144,
    43.13192150543035,
    37.875241689219145,
    37.68477652939374,
    33.150060835558065,
    35.14783578679259,
    34.645860716059346,
    32.26871114662072,
    28.00616095385599,
    41.47623397729963,
    38.36358423281076,
    38.84323635128302,
    37.071578240543914,
    46.78049362955997,
    42.659895729387124,
    28.003414681975464,
    33.40013201526437,
    40.227965864526745,
    25.98665935573976,
    37.95986319659454,
    39.59236578844078,
    31.646771406497844,
    22.01377445313885,
    35.141952212494516,
    28.37530619539283,
    21.929542907165374,
    40.102353674691464,
    36.17925727867655,
    35.32321238484807,
    35.774222213486766,
    39.961172758329795,
    41.61177653394052,
    35.79091233267855,
    37.82138947029973,
    33.32321071826697,
    42.48620088714635,
    35.48206392331669,
    35.256053988263574,
    33.29913775750543,
    37.90591860317479,
    30.626728382205112,
    36.176118983252195,
    41.748813731976256,
    41.19288458767046,
    38.492214106110566,
    27.801652679139938,
    32.41263213045046,
    29.24025354133396,
    37.379932323174636,
    47.5804451379361,
    36.02928496979863,
    41.5428236172676,
    39.68292302758923,
    30.97891323313223,
    30.337547171106774,
    35.44779701817098,
    32.98614837927068,
    39.56366597968247,
    37.482059889753934,
    29.733541812772025,
    43.34649841241559,
    40.20367856687925,
    31.013472641802935,
    45.06384535676619,
    46.61638880014553,
    37.646086046791204,
    35.514815136940356,
    49.163819548660115,
    26.641946387262877,
    31.842434457147345,
    34.1366774932622,
    40.68636694571866,
    37.90024071804123,
    42.3513119503229,
    36.26081097700795,
    35.16994157368415,
    42.76680103420272,
    34.45046582114156,
    35.69284052936542
  ],
  "results_without_spin": [
    36.45600273752215,
    30.351158864833153,
    29.906165805602637,
    37.49755629626574,
    26.789648190913326,
    38.68257532505824,
    25.36913088585328,
    38.035885178696276,
    39.19092264064365,
    24.034959680626358,
    32.34500353832411,
    33.709427949942814,
    29.043799745016912,
    28.702658380579344,
    37.76841232590123,
    23.2516721039544,
    32.663996774956026,
    34.74827440117013,
    26.44533781823051,
    35.17852645413747,
    31.43582015038976,
    22.490670195177014,
    38.85431262165038,
    27.458991163932012,
    27.653321962915463,
    32.50857772236182,
    31.79829067970857,
    31.88213311040353,
    21.7896432194318,
    42.0500425650263,
    39.14219002098838,
    30.26216516231153,
    26.67544748727864,
    35.84009582447707,
    28.579439876839825,
    33.63019201694353,
    26.81615600696103,
    34.676024741085435,
    23.088276523879937,
    35.21600470957118,
    28.093320890890496,
    30.374850927117567,
    35.20278394913792,
    31.198437357439886,
    44.93842097066044,
    39.03210770309851,
    33.215769334152434,
    35.383714984851174,
    30.291627813514978,
    34.42693842677181,
    34.25979498039463,
    30.861058511511168,
    28.915934376127296,
    40.21632805932946,
    24.266921223392853,
    28.556276819090336,
    23.810344636353143,
    30.23310078868898,
    27.965410749622773,
    31.566255929934073,
    28.783683224289636,
    37.802995846046585,
    37.045818146706644,
    23.63409063322796,
    29.297242124083795,
    40.05722790919075,
    35.75573862750866,
    38.66923332269048,
    17.760904857171003,
    34.13968034826239,
    26.667712676738056,
    14.673860087610418,
    23.320158856637175,
    42.469378633321895,
    14.386666028500594,
    28.259093245766696,
    15.429446482675226,
    26.383256956981004,
    36.56279115501949,
    35.55508243102995,
    33.55339651559999,
    33.62379965032737,
    25.890556776238057,
    31.508500906828676,
    28.895813615825997,
    23.54170031163661,
    32.40699006945001,
    34.44246827826873,
    27.80480733796457,
    38.55776152464624,
    24.950217601491662,
    34.14688408231456,
    32.505617919833654,
    30.574831709496227,
    41.28328625927596,
    35.341008105416456,
    30.381576429702857,
    28.800496127865912,
    34.74218369258239,
    26.63532263142796,
    37.426556731416575,
    34.62497619617904,
    32.588170708902496,
    37.62010368380561,
    38.99136222846318,
    47.74378032660311,
    36.57891986427489,
    25.98541612498707,
    43.24506682832716,
    29.558341376393955,
    25.760774474930813,
    25.21655278192416,
    21.106806958298982,
    30.985699247440735,
    27.251818816787942,
    30.90303918188529,
    26.148289339995223,
    36.01377509776468,
    30.21570165185121,
    40.81868133600214,
    39.226151992160105,
    36.35860773744049,
    38.813856826450184,
    34.86555406548508,
    34.56591377598679,
    31.577920670232178,
    29.32622741061181,
    33.77674512285205,
    27.68391542877003,
    23.565874787314804,
    34.51068244909114,
    35.36493740837415,
    36.75990347029516,
    33.65578912350604,
    37.4736190759242,
    36.95281045682502,
    23.82519283399786,
    27.181441410089004,
    32.30101465489406,
    23.750509876889613,
    34.305109155461686,
    31.045588390880653,
    31.19935769111472,
    18.917330644646288,
    27.992653087634597,
    26.12053865103602,
    19.86024549036698,
    31.123137688504816,
    35.45734587703822,
    32.380401375618256,
    32.503053342408904,
    35.48996854994405,
    35.55693213629288,
    32.28183623488463,
    26.86289558391427,
    30.13410404490157,
    35.676744703256155,
    29.909350968576895,
    25.98299786327348,
    31.060855793894603,
    37.90591860317479,
    28.11264745097023,
    29.80597197037936,
    34.41036227321075,
    36.92953279864935,
    34.847348251685894,
    20.569596224218216,
    32.39153479073116,
    19.171886445073422,
    31.36198348227002,
    44.33331875511476,
    26.78447414546092,
    36.51816340295869,
    24.563612230473176,
    26.737101090399403,
    24.389889813381398,
    29.480335246100832,
    25.813991610857585,
    36.72052746216701,
    31.489113232624998,
    26.716718883333566,
    38.816117787926906,
    37.27587506517169,
    24.768235950605327,
    40.17480690666632,
    43.542204786385255,
    35.09049334061993,
    30.69828570716206,
    45.20616977718929,
    19.671897745525087,
    20.165454929192894,
    31.72742393426914,
    35.53883002792165,
    31.17876094467561,
    42.3513119503229,
    26.52647571822082,
    25.754517159073778,
    39.39619166898169,
    27.688401850722748,
    31.982792403105442
  ]
}


==> DataFinal/J_03_K_015/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1781674038852052,
        0.6057428351271633,
        0.7754559909401129
      ],
      "t_hat0": [
        -0.9579522358718988,
        -0.28689965720432825,
        0.0040125408495005396
      ],
      "name": "SAT-2",
      "azimuth_deg": 221.05252673834258,
      "elevation_deg": 56.511985753653775,
      "heading_deg": 92.03934044400148
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.26939866263939927,
        0.5360161194673847,
        0.8000694221373728
      ],
      "t_hat0": [
        0.3971339742765502,
        0.8186892237700629,
        -0.4147680814118709
      ],
      "name": "SAT-3",
      "azimuth_deg": 84.70841740502445,
      "elevation_deg": 41.65002478527906,
      "heading_deg": 220.4849387091554
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2034687131986519,
        0.5963621820252486,
        0.7765002450736054
      ],
      "t_hat0": [
        -0.695389486939068,
        0.470274847323197,
        -0.543392150688399
      ],
      "name": "SAT-2",
      "azimuth_deg": 186.83782532017108,
      "elevation_deg": 64.09724006423399,
      "heading_deg": 150.08770665714417
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17865299925028955,
        0.6118505072572378,
        0.7705336219970786
      ],
      "t_hat0": [
        0.019714773860507146,
        -0.7807492723838703,
        0.6245333468788408
      ],
      "name": "SAT-3",
      "azimuth_deg": 216.98575299768478,
      "elevation_deg": 52.670085579940206,
      "heading_deg": 14.008271127757247
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18980661268649418,
        0.6024561690763838,
        0.7752548059330474
      ],
      "t_hat0": [
        0.42043251789207425,
        0.7634237354112141,
        -0.49032713376858844
      ],
      "name": "SAT-2",
      "azimuth_deg": 207.59347436874427,
      "elevation_deg": 60.21021002492763,
      "heading_deg": 220.63185189216117
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21119753559793447,
        0.5741706491251384,
        0.7910269696038034
      ],
      "t_hat0": [
        -0.7870283742826529,
        -0.5798103175741646,
        0.21072810374639356
      ],
      "name": "SAT-3",
      "azimuth_deg": 137.39798007574976,
      "elevation_deg": 77.9443116099813,
      "heading_deg": 69.28863921919147
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09513072517107754,
        0.5969465331998915,
        0.7966209773970654
      ],
      "t_hat0": [
        0.841169975369129,
        0.4761486223452081,
        -0.2563504670880464
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.05936323785687,
      "elevation_deg": 32.18319494277965,
      "heading_deg": 253.2454999339906
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18858629191007112,
        0.5618481680568473,
        0.8054575386417177
      ],
      "t_hat0": [
        -0.43993541936950475,
        -0.7816072807363106,
        0.44220683563709007
      ],
      "name": "SAT-3",
      "azimuth_deg": 331.9279902568877,
      "elevation_deg": 78.93329039343271,
      "heading_deg": 42.48628610647459
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23370328429039688,
        0.5610528685312522,
        0.7941048127449772
      ],
      "t_hat0": [
        -0.6539694742741466,
        -0.6950850364576758,
        0.29863140961765533
      ],
      "name": "SAT-2",
      "azimuth_deg": 98.96774945684034,
      "elevation_deg": 63.14046635162307,
      "heading_deg": 58.08285681468893
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22806433179561633,
        0.520496888863526,
        0.8228424206651048
      ],
      "t_hat0": [
        0.22432610687073706,
        -0.7942878709130772,
        0.5646101096301674
      ],
      "name": "SAT-3",
      "azimuth_deg": 45.439958605776354,
      "elevation_deg": 48.74737852180224,
      "heading_deg": 3.0566561398585224
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2633797962159143,
        0.5653568256220807,
        0.7816666442082506
      ],
      "t_hat0": [
        -0.7880385227865929,
        0.34128397042679065,
        -0.5123675810724662
      ],
      "name": "SAT-2",
      "azimuth_deg": 111.22552035460077,
      "elevation_deg": 46.40460297182655,
      "heading_deg": 140.93640664837326
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24039127842500166,
        0.5835656941577047,
        0.7756694617293051
      ],
      "t_hat0": [
        -0.9706518850714724,
        -0.13887751430467934,
        -0.1963363288537064
      ],
      "name": "SAT-3",
      "azimuth_deg": 135.5087633652505,
      "elevation_deg": 55.18009863310956,
      "heading_deg": 105.87416911751606
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.178380297771581,
        0.5711056332749216,
        0.8012607721638275
      ],
      "t_hat0": [
        0.7942446777135745,
        0.5642583454694283,
        -0.225361734754957
      ],
      "name": "SAT-2",
      "azimuth_deg": 286.5745554684963,
      "elevation_deg": 74.42509521158777,
      "heading_deg": 249.58305025492245
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22904201941355945,
        0.6108324505621218,
        0.7579072968927214
      ],
      "t_hat0": [
        0.9653665458389789,
        0.24246502443414203,
        0.09632312339760195
      ],
      "name": "SAT-3",
      "azimuth_deg": 166.66574138409993,
      "elevation_deg": 47.18876939759423,
      "heading_deg": 277.6877407388354
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24383865647720263,
        0.5105700344956197,
        0.8245368090525338
      ],
      "t_hat0": [
        -0.1479965524755194,
        -0.8598313645325498,
        0.4886584134356579
      ],
      "name": "SAT-2",
      "azimuth_deg": 52.51353927326778,
      "elevation_deg": 41.52520816001746,
      "heading_deg": 25.271233913318284
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2520073439771009,
        0.5832070967977175,
        0.7722446379395488
      ],
      "t_hat0": [
        0.8953333437499408,
        0.4433501823583974,
        -0.04264761860087979
      ],
      "name": "SAT-3",
      "azimuth_deg": 131.3183607204167,
      "elevation_deg": 49.223030851502116,
      "heading_deg": 263.1528249242373
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18021923285134128,
        0.588241293850814,
        0.7883484054142524
      ],
      "t_hat0": [
        0.20265456209272723,
        -0.7620715450354095,
        0.6149618595574435
      ],
      "name": "SAT-2",
      "azimuth_deg": 236.655755510389,
      "elevation_deg": 68.87309529769055,
      "heading_deg": 3.6210239917713904
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.196045131766912,
        0.6507428808889926,
        0.733553003731011
      ],
      "t_hat0": [
        -0.44840081791417874,
        0.6057861527199555,
        -0.6572365203384931
      ],
      "name": "SAT-3",
      "azimuth_deg": 196.3986144857135,
      "elevation_deg": 32.9909406664576,
      "heading_deg": 167.2591930977984
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12004269059716213,
        0.5538227190901106,
        0.8239357670679375
      ],
      "t_hat0": [
        -0.99018135760928,
        -0.006911983598894457,
        -0.1396177049151424
      ],
      "name": "SAT-2",
      "azimuth_deg": 304.94387575661295,
      "elevation_deg": 39.61800488594895,
      "heading_deg": 110.23980913011884
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1183033083576273,
        0.6228710672652098,
        0.7733278481960537
      ],
      "t_hat0": [
        -0.5027071418083023,
        -0.7091876691538387,
        0.49430595737364214
      ],
      "name": "SAT-3",
      "azimuth_deg": 249.97322307781693,
      "elevation_deg": 34.35446211678514,
      "heading_deg": 45.546210069397816
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24904901057452972,
        0.6175179301091693,
        0.7460872578495995
      ],
      "t_hat0": [
        -0.6747454161016753,
        0.4419969673028546,
        -0.5910645517579755
      ],
      "name": "SAT-2",
      "azimuth_deg": 158.6555530713903,
      "elevation_deg": 38.37338436278549,
      "heading_deg": 150.7438096386681
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2113233223212474,
        0.5733583448209938,
        0.7915823784466407
      ],
      "t_hat0": [
        0.3835013690128761,
        -0.6962906380445344,
        0.6067174361568859
      ],
      "name": "SAT-3",
      "azimuth_deg": 133.97597958139303,
      "elevation_deg": 78.23255905622413,
      "heading_deg": 352.5700060259692
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24328252801024952,
        0.5413117333626495,
        0.8048572661589546
      ],
      "t_hat0": [
        0.8331655494564718,
        -0.3082452229167094,
        0.4591514453292331
      ],
      "name": "SAT-2",
      "azimuth_deg": 75.80106673330674,
      "elevation_deg": 53.24105460988889,
      "heading_deg": 316.8810109197355
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2335264951455898,
        0.5563422107794502,
        0.7974639305762052
      ],
      "t_hat0": [
        0.22793036709000034,
        -0.7659682757291217,
        0.6011159192158979
      ],
      "name": "SAT-3",
      "azimuth_deg": 90.12526497333985,
      "elevation_deg": 62.527183680998355,
      "heading_deg": 2.326036093416186
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11419504841853736,
        0.5450545154109846,
        0.8305871815449507
      ],
      "t_hat0": [
        -0.7770860722258252,
        0.4718760455172417,
        -0.41649757984849073
      ],
      "name": "SAT-2",
      "azimuth_deg": 310.16576382552347,
      "elevation_deg": 36.30178837259169,
      "heading_deg": 144.76277963947314
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.27045296812445796,
        0.6019812260573265,
        0.7513147113608178
      ],
      "t_hat0": [
        -0.7804725937945654,
        0.31981542788733286,
        -0.5371970052232472
      ],
      "name": "SAT-3",
      "azimuth_deg": 141.61049248051467,
      "elevation_deg": 36.732191680923115,
      "heading_deg": 140.95708728777018
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13679236805556394,
        0.5357698758866883,
        0.8332097503834877
      ],
      "t_hat0": [
        0.6867441593314155,
        0.6574720865363468,
        -0.3100208300255482
      ],
      "name": "SAT-2",
      "azimuth_deg": 323.232671793035,
      "elevation_deg": 41.72357521499256,
      "heading_deg": 240.18946567046865
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1763014017779864,
        0.6197892740498434,
        0.764708487924572
      ],
      "t_hat0": [
        -0.9616782702428022,
        0.057273396507784215,
        -0.26813180079071947
      ],
      "name": "SAT-3",
      "azimuth_deg": 215.70382492358567,
      "elevation_deg": 47.677852867963644,
      "heading_deg": 117.35406963923064
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17070005940091892,
        0.5822242348150176,
        0.7949065543286142
      ],
      "t_hat0": [
        -0.9503573042946966,
        0.11572177947260755,
        -0.2888415896809369
      ],
      "name": "SAT-2",
      "azimuth_deg": 261.79817556057054,
      "elevation_deg": 67.03441307984532,
      "heading_deg": 120.92643495978172
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.25644429097950827,
        0.5673969444838303,
        0.7824941105301884
      ],
      "t_hat0": [
        0.7271055644334263,
        0.6466400008650381,
        -0.2305953326743889
      ],
      "name": "SAT-3",
      "azimuth_deg": 112.9943178943136,
      "elevation_deg": 49.712055732155164,
      "heading_deg": 244.47608154330308
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17398207992009043,
        0.605470858356684,
        0.7766178439538328
      ],
      "t_hat0": [
        -0.13669741235297408,
        0.7661609317138831,
        -0.6279420707129884
      ],
      "name": "SAT-2",
      "azimuth_deg": 226.04531727381104,
      "elevation_deg": 55.832085864013024,
      "heading_deg": 187.28607331298358
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13461888167938701,
        0.5383135105997707,
        0.8319232662939183
      ],
      "t_hat0": [
        0.9489577780384456,
        0.31170767142866646,
        -0.04814003607035142
      ],
      "name": "SAT-3",
      "azimuth_deg": 320.6113605456322,
      "elevation_deg": 41.67390291859988,
      "heading_deg": 269.54321194325394
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24012968385425992,
        0.5785221909994339,
        0.779518960291068
      ],
      "t_hat0": [
        -0.5119817489684588,
        0.6067713214755975,
        -0.6080322788783135
      ],
      "name": "SAT-2",
      "azimuth_deg": 128.9209881645151,
      "elevation_deg": 56.93904170065607,
      "heading_deg": 163.71619367827003
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16633231024936693,
        0.6446023337556432,
        0.7462046595163333
      ],
      "t_hat0": [
        0.6478755977976011,
        -0.4990447888570895,
        0.5755097814051331
      ],
      "name": "SAT-3",
      "azimuth_deg": 214.81850093246686,
      "elevation_deg": 35.13511330056357,
      "heading_deg": 333.58259085117396
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10223085979242752,
        0.5608566442472912,
        0.821576944606997
      ],
      "t_hat0": [
        -0.9864573266867921,
        0.04933119667139092,
        -0.15642370555934323
      ],
      "name": "SAT-2",
      "azimuth_deg": 297.65074813249385,
      "elevation_deg": 34.42104417390796,
      "heading_deg": 113.45607849464261
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22309360948899862,
        0.5521750175686854,
        0.8033255824248299
      ],
      "t_hat0": [
        0.6909098769700388,
        0.6709157352512675,
        -0.2692872408739361
      ],
      "name": "SAT-3",
      "azimuth_deg": 72.14416707204605,
      "elevation_deg": 67.12575798843125,
      "heading_deg": 241.0910164199003
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23404550895767906,
        0.5921436960425015,
        0.7710956769259354
      ],
      "t_hat0": [
        -0.36991566954091837,
        0.6792345095344019,
        -0.633879230205293
      ],
      "name": "SAT-2",
      "azimuth_deg": 148.81320449195732,
      "elevation_deg": 54.891751260997495,
      "heading_deg": 172.98494131387386
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16934606000112404,
        0.6551566442325131,
        0.7362687576422676
      ],
      "t_hat0": [
        -0.7167693582253266,
        -0.5946142375626796,
        0.36424661370698674
      ],
      "name": "SAT-3",
      "azimuth_deg": 210.71066138749453,
      "elevation_deg": 31.369762338753688,
      "heading_deg": 61.125995343259895
    }
  ]
}

==> DataFinal/J_03_K_015/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16926216119292603,
        0.5597261544000176,
        0.8112070961652564
      ],
      "t_hat0": [
        0.9468691846476648,
        0.320741554214585,
        -0.02374031517648817
      ],
      "name": "SAT-2",
      "azimuth_deg": 313.23234807815675,
      "elevation_deg": 65.31575599721319,
      "heading_deg": 269.82406725649395
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16716919401115551,
        0.5159161063522663,
        0.8401696446432576
      ],
      "t_hat0": [
        -0.9793732415808305,
        -0.18499637532561622,
        -0.08126742761918906
      ],
      "name": "SAT-3",
      "azimuth_deg": 351.07706593740994,
      "elevation_deg": 43.186430084931686,
      "heading_deg": 99.88927885821064
    }
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 48.702225089893886,
      "bestSolution_spin0": 48.702225089893886,
      "bestSolution_spin1": 43.92763301179345,
      "bestSolution_randSpin": 43.92763301179345,
      "with_spin": 48.702225089893886,
      "without_spin": 43.92763301179345
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 41.482709241626395,
      "bestSolution_spin0": 34.99035462249581,
      "bestSolution_spin1": 34.346548040192744,
      "bestSolution_randSpin": 34.99035462249581,
      "with_spin": 41.482709241626395,
      "without_spin": 34.99035462249581
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 36.97908648277413,
      "bestSolution_spin0": 36.63895010545756,
      "bestSolution_spin1": 34.303579374586796,
      "bestSolution_randSpin": 34.303579374586796,
      "with_spin": 36.97908648277413,
      "without_spin": 34.303579374586796
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 53.37315569635031,
      "bestSolution_spin0": 45.8050892814854,
      "bestSolution_spin1": 44.91210091828257,
      "bestSolution_randSpin": 44.91210091828257,
      "with_spin": 53.37315569635031,
      "without_spin": 44.91210091828257
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 40.781399034203,
      "bestSolution_spin0": 32.114764654001,
      "bestSolution_spin1": 27.940176618556002,
      "bestSolution_randSpin": 27.940176618556002,
      "with_spin": 40.781399034203,
      "without_spin": 27.940176618556002
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 52.79658807311169,
      "bestSolution_spin0": 49.096142520532425,
      "bestSolution_spin1": 48.0272124637364,
      "bestSolution_randSpin": 48.0272124637364,
      "with_spin": 52.79658807311169,
      "without_spin": 48.0272124637364
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 41.616025960315106,
      "bestSolution_spin0": 36.93581678139002,
      "bestSolution_spin1": 36.84551493296952,
      "bestSolution_randSpin": 36.93581678139002,
      "with_spin": 41.616025960315106,
      "without_spin": 36.93581678139002
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 49.740538360065116,
      "bestSolution_spin0": 44.198630234811475,
      "bestSolution_spin1": 41.07110396925553,
      "bestSolution_randSpin": 41.07110396925553,
      "with_spin": 49.740538360065116,
      "without_spin": 41.07110396925553
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 50.80465034932672,
      "bestSolution_spin0": 47.016586724372885,
      "bestSolution_spin1": 40.65528972044256,
      "bestSolution_randSpin": 47.016586724372885,
      "with_spin": 50.80465034932672,
      "without_spin": 47.016586724372885
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 35.1881403661116,
      "bestSolution_spin0": 30.74112663402719,
      "bestSolution_spin1": 24.509740945076246,
      "bestSolution_randSpin": 24.509740945076246,
      "with_spin": 35.1881403661116,
      "without_spin": 24.509740945076246
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      48.702225089893886,
      41.482709241626395,
      36.97908648277413,
      53.37315569635031,
      40.781399034203,
      52.79658807311169,
      41.616025960315106,
      49.740538360065116,
      50.80465034932672,
      35.1881403661116
    ],
    "bestSolution_spin0": [
      48.702225089893886,
      34.99035462249581,
      36.63895010545756,
      45.8050892814854,
      32.114764654001,
      49.096142520532425,
      36.93581678139002,
      44.198630234811475,
      47.016586724372885,
      30.74112663402719
    ],
    "bestSolution_spin1": [
      43.92763301179345,
      34.346548040192744,
      34.303579374586796,
      44.91210091828257,
      27.940176618556002,
      48.0272124637364,
      36.84551493296952,
      41.07110396925553,
      40.65528972044256,
      24.509740945076246
    ],
    "bestSolution_randSpin": [
      43.92763301179345,
      34.99035462249581,
      34.303579374586796,
      44.91210091828257,
      27.940176618556002,
      48.0272124637364,
      36.93581678139002,
      41.07110396925553,
      47.016586724372885,
      24.509740945076246
    ]
  },
  "results_with_spin": [
    48.702225089893886,
    41.482709241626395,
    36.97908648277413,
    53.37315569635031,
    40.781399034203,
    52.79658807311169,
    41.616025960315106,
    49.740538360065116,
    50.80465034932672,
    35.1881403661116
  ],
  "results_without_spin": [
    43.92763301179345,
    34.99035462249581,
    34.303579374586796,
    44.91210091828257,
    27.940176618556002,
    48.0272124637364,
    36.93581678139002,
    41.07110396925553,
    47.016586724372885,
    24.509740945076246
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 38.579417739894474,
      "bestSolution_spin0": 31.997202324436127,
      "bestSolution_spin1": 33.47149928101555,
      "bestSolution_randSpin": 31.997202324436127,
      "with_spin": 38.579417739894474,
      "without_spin": 31.997202324436127
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 48.16456064776766,
      "bestSolution_spin0": 40.06927317421462,
      "bestSolution_spin1": 37.85556504177854,
      "bestSolution_randSpin": 37.85556504177854,
      "with_spin": 48.16456064776766,
      "without_spin": 37.85556504177854
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 38.68384885217974,
      "bestSolution_spin0": 33.14052859680875,
      "bestSolution_spin1": 32.13385509872668,
      "bestSolution_randSpin": 32.13385509872668,
      "with_spin": 38.68384885217974,
      "without_spin": 32.13385509872668
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 47.34541888245866,
      "bestSolution_spin0": 35.33529453927755,
      "bestSolution_spin1": 33.02470644291397,
      "bestSolution_randSpin": 35.33529453927755,
      "with_spin": 47.34541888245866,
      "without_spin": 35.33529453927755
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 50.69221348325237,
      "bestSolution_spin0": 39.21269225117644,
      "bestSolution_spin1": 41.5778909037432,
      "bestSolution_randSpin": 41.5778909037432,
      "with_spin": 50.69221348325237,
      "without_spin": 41.5778909037432
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 35.29598821698571,
      "bestSolution_spin0": 28.411161532542813,
      "bestSolution_spin1": 32.13074294285092,
      "bestSolution_randSpin": 32.13074294285092,
      "with_spin": 35.29598821698571,
      "without_spin": 32.13074294285092
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 45.31160809515713,
      "bestSolution_spin0": 37.921433714454565,
      "bestSolution_spin1": 35.902237428436685,
      "bestSolution_randSpin": 37.921433714454565,
      "with_spin": 45.31160809515713,
      "without_spin": 37.921433714454565
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 50.60827599143915,
      "bestSolution_spin0": 39.748459978079346,
      "bestSolution_spin1": 36.88594819747117,
      "bestSolution_randSpin": 39.748459978079346,
      "with_spin": 50.60827599143915,
      "without_spin": 39.748459978079346
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 41.31482562661402,
      "bestSolution_spin0": 27.841402628737924,
      "bestSolution_spin1": 31.138918002228117,
      "bestSolution_randSpin": 31.138918002228117,
      "with_spin": 41.31482562661402,
      "without_spin": 31.138918002228117
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.59591617553174,
      "bestSolution_spin0": 41.08297174571246,
      "bestSolution_spin1": 40.019964853560836,
      "bestSolution_randSpin": 40.019964853560836,
      "with_spin": 48.59591617553174,
      "without_spin": 40.019964853560836
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.579417739894474,
      48.16456064776766,
      38.68384885217974,
      47.34541888245866,
      50.69221348325237,
      35.29598821698571,
      45.31160809515713,
      50.60827599143915,
      41.31482562661402,
      48.59591617553174
    ],
    "bestSolution_spin0": [
      31.997202324436127,
      40.06927317421462,
      33.14052859680875,
      35.33529453927755,
      39.21269225117644,
      28.411161532542813,
      37.921433714454565,
      39.748459978079346,
      27.841402628737924,
      41.08297174571246
    ],
    "bestSolution_spin1": [
      33.47149928101555,
      37.85556504177854,
      32.13385509872668,
      33.02470644291397,
      41.5778909037432,
      32.13074294285092,
      35.902237428436685,
      36.88594819747117,
      31.138918002228117,
      40.019964853560836
    ],
    "bestSolution_randSpin": [
      31.997202324436127,
      37.85556504177854,
      32.13385509872668,
      35.33529453927755,
      41.5778909037432,
      32.13074294285092,
      37.921433714454565,
      39.748459978079346,
      31.138918002228117,
      40.019964853560836
    ]
  },
  "results_with_spin": [
    38.579417739894474,
    48.16456064776766,
    38.68384885217974,
    47.34541888245866,
    50.69221348325237,
    35.29598821698571,
    45.31160809515713,
    50.60827599143915,
    41.31482562661402,
    48.59591617553174
  ],
  "results_without_spin": [
    31.997202324436127,
    37.85556504177854,
    32.13385509872668,
    35.33529453927755,
    41.5778909037432,
    32.13074294285092,
    37.921433714454565,
    39.748459978079346,
    31.138918002228117,
    40.019964853560836
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 50.341959525357794,
      "bestSolution_spin0": 40.225535906295434,
      "bestSolution_spin1": 40.23667667819424,
      "bestSolution_randSpin": 40.23667667819424,
      "with_spin": 50.341959525357794,
      "without_spin": 40.23667667819424
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 41.00441618334475,
      "bestSolution_spin0": 29.45010468246499,
      "bestSolution_spin1": 27.840849177657454,
      "bestSolution_randSpin": 29.45010468246499,
      "with_spin": 41.00441618334475,
      "without_spin": 29.45010468246499
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 47.11063956168602,
      "bestSolution_spin0": 45.61213591958793,
      "bestSolution_spin1": 41.657516977388035,
      "bestSolution_randSpin": 41.657516977388035,
      "with_spin": 47.11063956168602,
      "without_spin": 41.657516977388035
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 35.08116595375222,
      "bestSolution_spin0": 28.866814976075755,
      "bestSolution_spin1": 27.816127251792977,
      "bestSolution_randSpin": 27.816127251792977,
      "with_spin": 35.08116595375222,
      "without_spin": 27.816127251792977
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 37.39036445794333,
      "bestSolution_spin0": 29.711897483344618,
      "bestSolution_spin1": 30.972365918683273,
      "bestSolution_randSpin": 29.711897483344618,
      "with_spin": 37.39036445794333,
      "without_spin": 29.711897483344618
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 37.8734570529072,
      "bestSolution_spin0": 37.8734570529072,
      "bestSolution_spin1": 34.307117738390225,
      "bestSolution_randSpin": 34.307117738390225,
      "with_spin": 37.8734570529072,
      "without_spin": 34.307117738390225
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 47.91703785771193,
      "bestSolution_spin0": 41.78921083196019,
      "bestSolution_spin1": 36.32927301256713,
      "bestSolution_randSpin": 36.32927301256713,
      "with_spin": 47.91703785771193,
      "without_spin": 36.32927301256713
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 45.44201274402137,
      "bestSolution_spin0": 39.74632775667583,
      "bestSolution_spin1": 35.905957846195406,
      "bestSolution_randSpin": 39.74632775667583,
      "with_spin": 45.44201274402137,
      "without_spin": 39.74632775667583
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 38.963007347263726,
      "bestSolution_spin0": 29.19926462596704,
      "bestSolution_spin1": 32.96381497215754,
      "bestSolution_randSpin": 32.96381497215754,
      "with_spin": 38.963007347263726,
      "without_spin": 32.96381497215754
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 52.41071804859068,
      "bestSolution_spin0": 47.65311612887912,
      "bestSolution_spin1": 45.89830694921772,
      "bestSolution_randSpin": 47.65311612887912,
      "with_spin": 52.41071804859068,
      "without_spin": 47.65311612887912
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      50.341959525357794,
      41.00441618334475,
      47.11063956168602,
      35.08116595375222,
      37.39036445794333,
      37.8734570529072,
      47.91703785771193,
      45.44201274402137,
      38.963007347263726,
      52.41071804859068
    ],
    "bestSolution_spin0": [
      40.225535906295434,
      29.45010468246499,
      45.61213591958793,
      28.866814976075755,
      29.711897483344618,
      37.8734570529072,
      41.78921083196019,
      39.74632775667583,
      29.19926462596704,
      47.65311612887912
    ],
    "bestSolution_spin1": [
      40.23667667819424,
      27.840849177657454,
      41.657516977388035,
      27.816127251792977,
      30.972365918683273,
      34.307117738390225,
      36.32927301256713,
      35.905957846195406,
      32.96381497215754,
      45.89830694921772
    ],
    "bestSolution_randSpin": [
      40.23667667819424,
      29.45010468246499,
      41.657516977388035,
      27.816127251792977,
      29.711897483344618,
      34.307117738390225,
      36.32927301256713,
      39.74632775667583,
      32.96381497215754,
      47.65311612887912
    ]
  },
  "results_with_spin": [
    50.341959525357794,
    41.00441618334475,
    47.11063956168602,
    35.08116595375222,
    37.39036445794333,
    37.8734570529072,
    47.91703785771193,
    45.44201274402137,
    38.963007347263726,
    52.41071804859068
  ],
  "results_without_spin": [
    40.23667667819424,
    29.45010468246499,
    41.657516977388035,
    27.816127251792977,
    29.711897483344618,
    34.307117738390225,
    36.32927301256713,
    39.74632775667583,
    32.96381497215754,
    47.65311612887912
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 50.656723278132155,
      "bestSolution_spin0": 37.7899767325054,
      "bestSolution_spin1": 39.58239454217608,
      "bestSolution_randSpin": 39.58239454217608,
      "with_spin": 50.656723278132155,
      "without_spin": 39.58239454217608
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 43.55945704997943,
      "bestSolution_spin0": 28.050210291330025,
      "bestSolution_spin1": 28.054737652910443,
      "bestSolution_randSpin": 28.054737652910443,
      "with_spin": 43.55945704997943,
      "without_spin": 28.054737652910443
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 33.96782448715172,
      "bestSolution_spin0": 29.268479986090597,
      "bestSolution_spin1": 26.31407264078522,
      "bestSolution_randSpin": 29.268479986090597,
      "with_spin": 33.96782448715172,
      "without_spin": 29.268479986090597
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 49.24452387545933,
      "bestSolution_spin0": 49.24452387545933,
      "bestSolution_spin1": 44.774090075582386,
      "bestSolution_randSpin": 44.774090075582386,
      "with_spin": 49.24452387545933,
      "without_spin": 44.774090075582386
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 42.97829968586432,
      "bestSolution_spin0": 34.79725225233488,
      "bestSolution_spin1": 34.96027453756221,
      "bestSolution_randSpin": 34.96027453756221,
      "with_spin": 42.97829968586432,
      "without_spin": 34.96027453756221
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 44.58717014594851,
      "bestSolution_spin0": 42.27276843130019,
      "bestSolution_spin1": 41.988655505651025,
      "bestSolution_randSpin": 42.27276843130019,
      "with_spin": 44.58717014594851,
      "without_spin": 42.27276843130019
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 42.02077452853677,
      "bestSolution_spin0": 32.26809889974976,
      "bestSolution_spin1": 32.25319103727499,
      "bestSolution_randSpin": 32.25319103727499,
      "with_spin": 42.02077452853677,
      "without_spin": 32.25319103727499
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.65949923360682,
      "bestSolution_spin0": 33.09985991867826,
      "bestSolution_spin1": 32.6459629811223,
      "bestSolution_randSpin": 33.09985991867826,
      "with_spin": 40.65949923360682,
      "without_spin": 33.09985991867826
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 35.96716069677858,
      "bestSolution_spin0": 24.837787745671488,
      "bestSolution_spin1": 22.85243499476232,
      "bestSolution_randSpin": 24.837787745671488,
      "with_spin": 35.96716069677858,
      "without_spin": 24.837787745671488
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 52.73796425302903,
      "bestSolution_spin0": 42.7029296307134,
      "bestSolution_spin1": 38.62147801927056,
      "bestSolution_randSpin": 42.7029296307134,
      "with_spin": 52.73796425302903,
      "without_spin": 42.7029296307134
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      50.656723278132155,
      43.55945704997943,
      33.96782448715172,
      49.24452387545933,
      42.97829968586432,
      44.58717014594851,
      42.02077452853677,
      40.65949923360682,
      35.96716069677858,
      52.73796425302903
    ],
    "bestSolution_spin0": [
      37.7899767325054,
      28.050210291330025,
      29.268479986090597,
      49.24452387545933,
      34.79725225233488,
      42.27276843130019,
      32.26809889974976,
      33.09985991867826,
      24.837787745671488,
      42.7029296307134
    ],
    "bestSolution_spin1": [
      39.58239454217608,
      28.054737652910443,
      26.31407264078522,
      44.774090075582386,
      34.96027453756221,
      41.988655505651025,
      32.25319103727499,
      32.6459629811223,
      22.85243499476232,
      38.62147801927056
    ],
    "bestSolution_randSpin": [
      39.58239454217608,
      28.054737652910443,
      29.268479986090597,
      44.774090075582386,
      34.96027453756221,
      42.27276843130019,
      32.25319103727499,
      33.09985991867826,
      24.837787745671488,
      42.7029296307134
    ]
  },
  "results_with_spin": [
    50.656723278132155,
    43.55945704997943,
    33.96782448715172,
    49.24452387545933,
    42.97829968586432,
    44.58717014594851,
    42.02077452853677,
    40.65949923360682,
    35.96716069677858,
    52.73796425302903
  ],
  "results_without_spin": [
    39.58239454217608,
    28.054737652910443,
    29.268479986090597,
    44.774090075582386,
    34.96027453756221,
    42.27276843130019,
    32.25319103727499,
    33.09985991867826,
    24.837787745671488,
    42.7029296307134
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 42.96875711498449,
      "bestSolution_spin0": 34.89082292030643,
      "bestSolution_spin1": 31.368436230103935,
      "bestSolution_randSpin": 31.368436230103935,
      "with_spin": 42.96875711498449,
      "without_spin": 31.368436230103935
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 41.554839088686926,
      "bestSolution_spin0": 37.90282679256647,
      "bestSolution_spin1": 34.705169023420204,
      "bestSolution_randSpin": 34.705169023420204,
      "with_spin": 41.554839088686926,
      "without_spin": 34.705169023420204
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 47.88619111877197,
      "bestSolution_spin0": 42.91942282554323,
      "bestSolution_spin1": 41.936560261582635,
      "bestSolution_randSpin": 41.936560261582635,
      "with_spin": 47.88619111877197,
      "without_spin": 41.936560261582635
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 47.969533656806014,
      "bestSolution_spin0": 38.328343173614385,
      "bestSolution_spin1": 35.39568556937689,
      "bestSolution_randSpin": 38.328343173614385,
      "with_spin": 47.969533656806014,
      "without_spin": 38.328343173614385
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 49.590601902636585,
      "bestSolution_spin0": 48.79094037423375,
      "bestSolution_spin1": 49.590601902636585,
      "bestSolution_randSpin": 48.79094037423375,
      "with_spin": 49.590601902636585,
      "without_spin": 48.79094037423375
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 49.722090874167705,
      "bestSolution_spin0": 47.17801533190571,
      "bestSolution_spin1": 44.86123301530445,
      "bestSolution_randSpin": 44.86123301530445,
      "with_spin": 49.722090874167705,
      "without_spin": 44.86123301530445
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 38.721666111981904,
      "bestSolution_spin0": 38.403413737911265,
      "bestSolution_spin1": 36.51687857430952,
      "bestSolution_randSpin": 36.51687857430952,
      "with_spin": 38.721666111981904,
      "without_spin": 36.51687857430952
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 42.59556077002772,
      "bestSolution_spin0": 40.55727220629372,
      "bestSolution_spin1": 39.1028654526411,
      "bestSolution_randSpin": 40.55727220629372,
      "with_spin": 42.59556077002772,
      "without_spin": 40.55727220629372
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 44.75443653998501,
      "bestSolution_spin0": 34.4717852935729,
      "bestSolution_spin1": 37.59266925081932,
      "bestSolution_randSpin": 34.4717852935729,
      "with_spin": 44.75443653998501,
      "without_spin": 34.4717852935729
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 44.09461781481132,
      "bestSolution_spin0": 43.06622190805494,
      "bestSolution_spin1": 39.93137808296457,
      "bestSolution_randSpin": 39.93137808296457,
      "with_spin": 44.09461781481132,
      "without_spin": 39.93137808296457
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      42.96875711498449,
      41.554839088686926,
      47.88619111877197,
      47.969533656806014,
      49.590601902636585,
      49.722090874167705,
      38.721666111981904,
      42.59556077002772,
      44.75443653998501,
      44.09461781481132
    ],
    "bestSolution_spin0": [
      34.89082292030643,
      37.90282679256647,
      42.91942282554323,
      38.328343173614385,
      48.79094037423375,
      47.17801533190571,
      38.403413737911265,
      40.55727220629372,
      34.4717852935729,
      43.06622190805494
    ],
    "bestSolution_spin1": [
      31.368436230103935,
      34.705169023420204,
      41.936560261582635,
      35.39568556937689,
      49.590601902636585,
      44.86123301530445,
      36.51687857430952,
      39.1028654526411,
      37.59266925081932,
      39.93137808296457
    ],
    "bestSolution_randSpin": [
      31.368436230103935,
      34.705169023420204,
      41.936560261582635,
      38.328343173614385,
      48.79094037423375,
      44.86123301530445,
      36.51687857430952,
      40.55727220629372,
      34.4717852935729,
      39.93137808296457
    ]
  },
  "results_with_spin": [
    42.96875711498449,
    41.554839088686926,
    47.88619111877197,
    47.969533656806014,
    49.590601902636585,
    49.722090874167705,
    38.721666111981904,
    42.59556077002772,
    44.75443653998501,
    44.09461781481132
  ],
  "results_without_spin": [
    31.368436230103935,
    34.705169023420204,
    41.936560261582635,
    38.328343173614385,
    48.79094037423375,
    44.86123301530445,
    36.51687857430952,
    40.55727220629372,
    34.4717852935729,
    39.93137808296457
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 46.63141025335297,
      "bestSolution_spin0": 40.768722957721536,
      "bestSolution_spin1": 33.67780093789591,
      "bestSolution_randSpin": 40.768722957721536,
      "with_spin": 46.63141025335297,
      "without_spin": 40.768722957721536
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 37.0019845907303,
      "bestSolution_spin0": 33.088915835450166,
      "bestSolution_spin1": 26.817414911615153,
      "bestSolution_randSpin": 33.088915835450166,
      "with_spin": 37.0019845907303,
      "without_spin": 33.088915835450166
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 37.16504266862134,
      "bestSolution_spin0": 37.01134142884367,
      "bestSolution_spin1": 29.438017171545656,
      "bestSolution_randSpin": 29.438017171545656,
      "with_spin": 37.16504266862134,
      "without_spin": 29.438017171545656
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 50.001702276022016,
      "bestSolution_spin0": 50.001702276022016,
      "bestSolution_spin1": 48.306597700243636,
      "bestSolution_randSpin": 50.001702276022016,
      "with_spin": 50.001702276022016,
      "without_spin": 50.001702276022016
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 29.288122363076205,
      "bestSolution_spin0": 26.71068077627986,
      "bestSolution_spin1": 24.340074021346336,
      "bestSolution_randSpin": 26.71068077627986,
      "with_spin": 29.288122363076205,
      "without_spin": 26.71068077627986
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 48.380323081564626,
      "bestSolution_spin0": 40.01618703969795,
      "bestSolution_spin1": 33.86599303085984,
      "bestSolution_randSpin": 33.86599303085984,
      "with_spin": 48.380323081564626,
      "without_spin": 33.86599303085984
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 33.68721254339558,
      "bestSolution_spin0": 27.55819003014261,
      "bestSolution_spin1": 24.011128730238553,
      "bestSolution_randSpin": 27.55819003014261,
      "with_spin": 33.68721254339558,
      "without_spin": 27.55819003014261
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.69430746178875,
      "bestSolution_spin0": 35.22762334344493,
      "bestSolution_spin1": 34.60148529355823,
      "bestSolution_randSpin": 35.22762334344493,
      "with_spin": 40.69430746178875,
      "without_spin": 35.22762334344493
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 38.04170214245529,
      "bestSolution_spin0": 31.033077991745188,
      "bestSolution_spin1": 30.901448961326164,
      "bestSolution_randSpin": 31.033077991745188,
      "with_spin": 38.04170214245529,
      "without_spin": 31.033077991745188
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 43.64885387306976,
      "bestSolution_spin0": 38.06799149032185,
      "bestSolution_spin1": 36.15842231636303,
      "bestSolution_randSpin": 38.06799149032185,
      "with_spin": 43.64885387306976,
      "without_spin": 38.06799149032185
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      46.63141025335297,
      37.0019845907303,
      37.16504266862134,
      50.001702276022016,
      29.288122363076205,
      48.380323081564626,
      33.68721254339558,
      40.69430746178875,
      38.04170214245529,
      43.64885387306976
    ],
    "bestSolution_spin0": [
      40.768722957721536,
      33.088915835450166,
      37.01134142884367,
      50.001702276022016,
      26.71068077627986,
      40.01618703969795,
      27.55819003014261,
      35.22762334344493,
      31.033077991745188,
      38.06799149032185
    ],
    "bestSolution_spin1": [
      33.67780093789591,
      26.817414911615153,
      29.438017171545656,
      48.306597700243636,
      24.340074021346336,
      33.86599303085984,
      24.011128730238553,
      34.60148529355823,
      30.901448961326164,
      36.15842231636303
    ],
    "bestSolution_randSpin": [
      40.768722957721536,
      33.088915835450166,
      29.438017171545656,
      50.001702276022016,
      26.71068077627986,
      33.86599303085984,
      27.55819003014261,
      35.22762334344493,
      31.033077991745188,
      38.06799149032185
    ]
  },
  "results_with_spin": [
    46.63141025335297,
    37.0019845907303,
    37.16504266862134,
    50.001702276022016,
    29.288122363076205,
    48.380323081564626,
    33.68721254339558,
    40.69430746178875,
    38.04170214245529,
    43.64885387306976
  ],
  "results_without_spin": [
    40.768722957721536,
    33.088915835450166,
    29.438017171545656,
    50.001702276022016,
    26.71068077627986,
    33.86599303085984,
    27.55819003014261,
    35.22762334344493,
    31.033077991745188,
    38.06799149032185
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 40.9204156418744,
      "bestSolution_spin0": 38.5706146074956,
      "bestSolution_spin1": 30.876819603514164,
      "bestSolution_randSpin": 38.5706146074956,
      "with_spin": 40.9204156418744,
      "without_spin": 38.5706146074956
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 48.40661471607739,
      "bestSolution_spin0": 48.40661471607739,
      "bestSolution_spin1": 43.84320734279372,
      "bestSolution_randSpin": 48.40661471607739,
      "with_spin": 48.40661471607739,
      "without_spin": 48.40661471607739
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 49.65455308590707,
      "bestSolution_spin0": 41.17060915247285,
      "bestSolution_spin1": 40.08978659233124,
      "bestSolution_randSpin": 40.08978659233124,
      "with_spin": 49.65455308590707,
      "without_spin": 40.08978659233124
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 36.797869295671305,
      "bestSolution_spin0": 33.585422959354396,
      "bestSolution_spin1": 35.30557597063727,
      "bestSolution_randSpin": 35.30557597063727,
      "with_spin": 36.797869295671305,
      "without_spin": 35.30557597063727
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 47.152747675038675,
      "bestSolution_spin0": 41.21576335430666,
      "bestSolution_spin1": 34.51307947621544,
      "bestSolution_randSpin": 41.21576335430666,
      "with_spin": 47.152747675038675,
      "without_spin": 41.21576335430666
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 53.161198038490475,
      "bestSolution_spin0": 47.303615653983165,
      "bestSolution_spin1": 44.70907905741026,
      "bestSolution_randSpin": 47.303615653983165,
      "with_spin": 53.161198038490475,
      "without_spin": 47.303615653983165
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 48.26207883304088,
      "bestSolution_spin0": 40.93471968120088,
      "bestSolution_spin1": 34.91057411333109,
      "bestSolution_randSpin": 40.93471968120088,
      "with_spin": 48.26207883304088,
      "without_spin": 40.93471968120088
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 47.79754047097951,
      "bestSolution_spin0": 47.18459830235581,
      "bestSolution_spin1": 43.69599756760535,
      "bestSolution_randSpin": 47.18459830235581,
      "with_spin": 47.79754047097951,
      "without_spin": 47.18459830235581
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 24.466966604683183,
      "bestSolution_spin0": 20.88800943310958,
      "bestSolution_spin1": 19.517652016458488,
      "bestSolution_randSpin": 19.517652016458488,
      "with_spin": 24.466966604683183,
      "without_spin": 19.517652016458488
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 46.68155409596407,
      "bestSolution_spin0": 38.60009350613093,
      "bestSolution_spin1": 39.04816027063896,
      "bestSolution_randSpin": 39.04816027063896,
      "with_spin": 46.68155409596407,
      "without_spin": 39.04816027063896
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      40.9204156418744,
      48.40661471607739,
      49.65455308590707,
      36.797869295671305,
      47.152747675038675,
      53.161198038490475,
      48.26207883304088,
      47.79754047097951,
      24.466966604683183,
      46.68155409596407
    ],
    "bestSolution_spin0": [
      38.5706146074956,
      48.40661471607739,
      41.17060915247285,
      33.585422959354396,
      41.21576335430666,
      47.303615653983165,
      40.93471968120088,
      47.18459830235581,
      20.88800943310958,
      38.60009350613093
    ],
    "bestSolution_spin1": [
      30.876819603514164,
      43.84320734279372,
      40.08978659233124,
      35.30557597063727,
      34.51307947621544,
      44.70907905741026,
      34.91057411333109,
      43.69599756760535,
      19.517652016458488,
      39.04816027063896
    ],
    "bestSolution_randSpin": [
      38.5706146074956,
      48.40661471607739,
      40.08978659233124,
      35.30557597063727,
      41.21576335430666,
      47.303615653983165,
      40.93471968120088,
      47.18459830235581,
      19.517652016458488,
      39.04816027063896
    ]
  },
  "results_with_spin": [
    40.9204156418744,
    48.40661471607739,
    49.65455308590707,
    36.797869295671305,
    47.152747675038675,
    53.161198038490475,
    48.26207883304088,
    47.79754047097951,
    24.466966604683183,
    46.68155409596407
  ],
  "results_without_spin": [
    38.5706146074956,
    48.40661471607739,
    40.08978659233124,
    35.30557597063727,
    41.21576335430666,
    47.303615653983165,
    40.93471968120088,
    47.18459830235581,
    19.517652016458488,
    39.04816027063896
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 36.29684348545741,
      "bestSolution_spin0": 29.450350936634585,
      "bestSolution_spin1": 27.352203123092764,
      "bestSolution_randSpin": 27.352203123092764,
      "with_spin": 36.29684348545741,
      "without_spin": 27.352203123092764
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 19.30935623687291,
      "bestSolution_spin0": 18.23141029909142,
      "bestSolution_spin1": 16.57532789194285,
      "bestSolution_randSpin": 16.57532789194285,
      "with_spin": 19.30935623687291,
      "without_spin": 16.57532789194285
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 36.5703117406782,
      "bestSolution_spin0": 23.89158557462703,
      "bestSolution_spin1": 21.10017676377393,
      "bestSolution_randSpin": 23.89158557462703,
      "with_spin": 36.5703117406782,
      "without_spin": 23.89158557462703
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 54.228084111079156,
      "bestSolution_spin0": 50.90343402153118,
      "bestSolution_spin1": 50.43201300827531,
      "bestSolution_randSpin": 50.43201300827531,
      "with_spin": 54.228084111079156,
      "without_spin": 50.43201300827531
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 23.688642904899783,
      "bestSolution_spin0": 17.74343508070074,
      "bestSolution_spin1": 16.681311687464262,
      "bestSolution_randSpin": 16.681311687464262,
      "with_spin": 23.688642904899783,
      "without_spin": 16.681311687464262
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 42.56869462670135,
      "bestSolution_spin0": 31.225455323246944,
      "bestSolution_spin1": 36.08590277657885,
      "bestSolution_randSpin": 31.225455323246944,
      "with_spin": 42.56869462670135,
      "without_spin": 31.225455323246944
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 23.658058606777903,
      "bestSolution_spin0": 20.388040106814394,
      "bestSolution_spin1": 18.109866885610582,
      "bestSolution_randSpin": 20.388040106814394,
      "with_spin": 23.658058606777903,
      "without_spin": 20.388040106814394
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 49.31617103519366,
      "bestSolution_spin0": 42.53642138827505,
      "bestSolution_spin1": 35.998628467299945,
      "bestSolution_randSpin": 35.998628467299945,
      "with_spin": 49.31617103519366,
      "without_spin": 35.998628467299945
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 45.803058926003345,
      "bestSolution_spin0": 36.30783969279532,
      "bestSolution_spin1": 36.32316786986643,
      "bestSolution_randSpin": 36.30783969279532,
      "with_spin": 45.803058926003345,
      "without_spin": 36.30783969279532
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 43.74456802309425,
      "bestSolution_spin0": 39.46164541354728,
      "bestSolution_spin1": 40.55022980561763,
      "bestSolution_randSpin": 39.46164541354728,
      "with_spin": 43.74456802309425,
      "without_spin": 39.46164541354728
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      36.29684348545741,
      19.30935623687291,
      36.5703117406782,
      54.228084111079156,
      23.688642904899783,
      42.56869462670135,
      23.658058606777903,
      49.31617103519366,
      45.803058926003345,
      43.74456802309425
    ],
    "bestSolution_spin0": [
      29.450350936634585,
      18.23141029909142,
      23.89158557462703,
      50.90343402153118,
      17.74343508070074,
      31.225455323246944,
      20.388040106814394,
      42.53642138827505,
      36.30783969279532,
      39.46164541354728
    ],
    "bestSolution_spin1": [
      27.352203123092764,
      16.57532789194285,
      21.10017676377393,
      50.43201300827531,
      16.681311687464262,
      36.08590277657885,
      18.109866885610582,
      35.998628467299945,
      36.32316786986643,
      40.55022980561763
    ],
    "bestSolution_randSpin": [
      27.352203123092764,
      16.57532789194285,
      23.89158557462703,
      50.43201300827531,
      16.681311687464262,
      31.225455323246944,
      20.388040106814394,
      35.998628467299945,
      36.30783969279532,
      39.46164541354728
    ]
  },
  "results_with_spin": [
    36.29684348545741,
    19.30935623687291,
    36.5703117406782,
    54.228084111079156,
    23.688642904899783,
    42.56869462670135,
    23.658058606777903,
    49.31617103519366,
    45.803058926003345,
    43.74456802309425
  ],
  "results_without_spin": [
    27.352203123092764,
    16.57532789194285,
    23.89158557462703,
    50.43201300827531,
    16.681311687464262,
    31.225455323246944,
    20.388040106814394,
    35.998628467299945,
    36.30783969279532,
    39.46164541354728
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 44.93922295962368,
      "bestSolution_spin0": 38.29479821314928,
      "bestSolution_spin1": 36.42246642680995,
      "bestSolution_randSpin": 36.42246642680995,
      "with_spin": 44.93922295962368,
      "without_spin": 36.42246642680995
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 44.69302145089043,
      "bestSolution_spin0": 43.80441564122135,
      "bestSolution_spin1": 40.16522581651151,
      "bestSolution_randSpin": 40.16522581651151,
      "with_spin": 44.69302145089043,
      "without_spin": 40.16522581651151
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 36.740239130355036,
      "bestSolution_spin0": 30.630979155158997,
      "bestSolution_spin1": 30.91124768271861,
      "bestSolution_randSpin": 30.630979155158997,
      "with_spin": 36.740239130355036,
      "without_spin": 30.630979155158997
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 38.16140408861049,
      "bestSolution_spin0": 33.90738311139724,
      "bestSolution_spin1": 31.545334737633848,
      "bestSolution_randSpin": 33.90738311139724,
      "with_spin": 38.16140408861049,
      "without_spin": 33.90738311139724
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 39.308887229849404,
      "bestSolution_spin0": 31.739774596834444,
      "bestSolution_spin1": 28.75140395317527,
      "bestSolution_randSpin": 28.75140395317527,
      "with_spin": 39.308887229849404,
      "without_spin": 28.75140395317527
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 32.44985012058764,
      "bestSolution_spin0": 28.11927116760349,
      "bestSolution_spin1": 27.79083425794758,
      "bestSolution_randSpin": 28.11927116760349,
      "with_spin": 32.44985012058764,
      "without_spin": 28.11927116760349
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 47.7263870655095,
      "bestSolution_spin0": 44.59966623539786,
      "bestSolution_spin1": 43.34879414325851,
      "bestSolution_randSpin": 43.34879414325851,
      "with_spin": 47.7263870655095,
      "without_spin": 43.34879414325851
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 42.25799924964254,
      "bestSolution_spin0": 38.17111533545457,
      "bestSolution_spin1": 35.64376145505185,
      "bestSolution_randSpin": 38.17111533545457,
      "with_spin": 42.25799924964254,
      "without_spin": 38.17111533545457
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 43.5149356898612,
      "bestSolution_spin0": 37.94215669815741,
      "bestSolution_spin1": 36.23670567545611,
      "bestSolution_randSpin": 36.23670567545611,
      "with_spin": 43.5149356898612,
      "without_spin": 36.23670567545611
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.504443254374245,
      "bestSolution_spin0": 38.93393053913884,
      "bestSolution_spin1": 38.70096208285669,
      "bestSolution_randSpin": 38.70096208285669,
      "with_spin": 48.504443254374245,
      "without_spin": 38.70096208285669
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      44.93922295962368,
      44.69302145089043,
      36.740239130355036,
      38.16140408861049,
      39.308887229849404,
      32.44985012058764,
      47.7263870655095,
      42.25799924964254,
      43.5149356898612,
      48.504443254374245
    ],
    "bestSolution_spin0": [
      38.29479821314928,
      43.80441564122135,
      30.630979155158997,
      33.90738311139724,
      31.739774596834444,
      28.11927116760349,
      44.59966623539786,
      38.17111533545457,
      37.94215669815741,
      38.93393053913884
    ],
    "bestSolution_spin1": [
      36.42246642680995,
      40.16522581651151,
      30.91124768271861,
      31.545334737633848,
      28.75140395317527,
      27.79083425794758,
      43.34879414325851,
      35.64376145505185,
      36.23670567545611,
      38.70096208285669
    ],
    "bestSolution_randSpin": [
      36.42246642680995,
      40.16522581651151,
      30.630979155158997,
      33.90738311139724,
      28.75140395317527,
      28.11927116760349,
      43.34879414325851,
      38.17111533545457,
      36.23670567545611,
      38.70096208285669
    ]
  },
  "results_with_spin": [
    44.93922295962368,
    44.69302145089043,
    36.740239130355036,
    38.16140408861049,
    39.308887229849404,
    32.44985012058764,
    47.7263870655095,
    42.25799924964254,
    43.5149356898612,
    48.504443254374245
  ],
  "results_without_spin": [
    36.42246642680995,
    40.16522581651151,
    30.630979155158997,
    33.90738311139724,
    28.75140395317527,
    28.11927116760349,
    43.34879414325851,
    38.17111533545457,
    36.23670567545611,
    38.70096208285669
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 38.759010250744254,
      "bestSolution_spin0": 25.261521248028796,
      "bestSolution_spin1": 26.531478620699566,
      "bestSolution_randSpin": 25.261521248028796,
      "with_spin": 38.759010250744254,
      "without_spin": 25.261521248028796
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 42.8103451288506,
      "bestSolution_spin0": 41.002848328518006,
      "bestSolution_spin1": 33.964104023052144,
      "bestSolution_randSpin": 33.964104023052144,
      "with_spin": 42.8103451288506,
      "without_spin": 33.964104023052144
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 42.37021203919953,
      "bestSolution_spin0": 34.63483798388902,
      "bestSolution_spin1": 34.91637239055954,
      "bestSolution_randSpin": 34.91637239055954,
      "with_spin": 42.37021203919953,
      "without_spin": 34.91637239055954
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 46.5741855356221,
      "bestSolution_spin0": 33.87137669304942,
      "bestSolution_spin1": 37.7569786422535,
      "bestSolution_randSpin": 33.87137669304942,
      "with_spin": 46.5741855356221,
      "without_spin": 33.87137669304942
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 49.28186619675015,
      "bestSolution_spin0": 49.28186619675015,
      "bestSolution_spin1": 48.00388028908948,
      "bestSolution_randSpin": 49.28186619675015,
      "with_spin": 49.28186619675015,
      "without_spin": 49.28186619675015
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 48.09124135916394,
      "bestSolution_spin0": 41.68977346992128,
      "bestSolution_spin1": 40.85695127744241,
      "bestSolution_randSpin": 41.68977346992128,
      "with_spin": 48.09124135916394,
      "without_spin": 41.68977346992128
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 41.226714695975566,
      "bestSolution_spin0": 37.61432382540934,
      "bestSolution_spin1": 35.085221777086964,
      "bestSolution_randSpin": 35.085221777086964,
      "with_spin": 41.226714695975566,
      "without_spin": 35.085221777086964
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 41.47165378645497,
      "bestSolution_spin0": 31.3449270589392,
      "bestSolution_spin1": 31.838013385008725,
      "bestSolution_randSpin": 31.3449270589392,
      "with_spin": 41.47165378645497,
      "without_spin": 31.3449270589392
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 46.64117554479776,
      "bestSolution_spin0": 46.64117554479776,
      "bestSolution_spin1": 41.57803381853042,
      "bestSolution_randSpin": 46.64117554479776,
      "with_spin": 46.64117554479776,
      "without_spin": 46.64117554479776
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 41.741828787481154,
      "bestSolution_spin0": 30.003278443246625,
      "bestSolution_spin1": 33.705996262795885,
      "bestSolution_randSpin": 33.705996262795885,
      "with_spin": 41.741828787481154,
      "without_spin": 33.705996262795885
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.759010250744254,
      42.8103451288506,
      42.37021203919953,
      46.5741855356221,
      49.28186619675015,
      48.09124135916394,
      41.226714695975566,
      41.47165378645497,
      46.64117554479776,
      41.741828787481154
    ],
    "bestSolution_spin0": [
      25.261521248028796,
      41.002848328518006,
      34.63483798388902,
      33.87137669304942,
      49.28186619675015,
      41.68977346992128,
      37.61432382540934,
      31.3449270589392,
      46.64117554479776,
      30.003278443246625
    ],
    "bestSolution_spin1": [
      26.531478620699566,
      33.964104023052144,
      34.91637239055954,
      37.7569786422535,
      48.00388028908948,
      40.85695127744241,
      35.085221777086964,
      31.838013385008725,
      41.57803381853042,
      33.705996262795885
    ],
    "bestSolution_randSpin": [
      25.261521248028796,
      33.964104023052144,
      34.91637239055954,
      33.87137669304942,
      49.28186619675015,
      41.68977346992128,
      35.085221777086964,
      31.3449270589392,
      46.64117554479776,
      33.705996262795885
    ]
  },
  "results_with_spin": [
    38.759010250744254,
    42.8103451288506,
    42.37021203919953,
    46.5741855356221,
    49.28186619675015,
    48.09124135916394,
    41.226714695975566,
    41.47165378645497,
    46.64117554479776,
    41.741828787481154
  ],
  "results_without_spin": [
    25.261521248028796,
    33.964104023052144,
    34.91637239055954,
    33.87137669304942,
    49.28186619675015,
    41.68977346992128,
    35.085221777086964,
    31.3449270589392,
    46.64117554479776,
    33.705996262795885
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 48.48280783103579,
      "bestSolution_spin0": 38.50083209344701,
      "bestSolution_spin1": 40.22187482160338,
      "bestSolution_randSpin": 40.22187482160338,
      "with_spin": 48.48280783103579,
      "without_spin": 40.22187482160338
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 45.182210576392286,
      "bestSolution_spin0": 36.64169701176682,
      "bestSolution_spin1": 33.742106181986614,
      "bestSolution_randSpin": 33.742106181986614,
      "with_spin": 45.182210576392286,
      "without_spin": 33.742106181986614
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 46.942090270672274,
      "bestSolution_spin0": 38.59240803610148,
      "bestSolution_spin1": 36.175346625102605,
      "bestSolution_randSpin": 36.175346625102605,
      "with_spin": 46.942090270672274,
      "without_spin": 36.175346625102605
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 48.12706672713692,
      "bestSolution_spin0": 40.76369205716422,
      "bestSolution_spin1": 40.8958767066792,
      "bestSolution_randSpin": 40.76369205716422,
      "with_spin": 48.12706672713692,
      "without_spin": 40.76369205716422
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 46.30939333740163,
      "bestSolution_spin0": 41.02096387959259,
      "bestSolution_spin1": 43.06824158753911,
      "bestSolution_randSpin": 41.02096387959259,
      "with_spin": 46.30939333740163,
      "without_spin": 41.02096387959259
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 53.85656310716741,
      "bestSolution_spin0": 50.594113584763576,
      "bestSolution_spin1": 49.79015926141537,
      "bestSolution_randSpin": 50.594113584763576,
      "with_spin": 53.85656310716741,
      "without_spin": 50.594113584763576
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 44.838644609663646,
      "bestSolution_spin0": 44.838644609663646,
      "bestSolution_spin1": 41.79448829493891,
      "bestSolution_randSpin": 41.79448829493891,
      "with_spin": 44.838644609663646,
      "without_spin": 41.79448829493891
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 36.65884956147432,
      "bestSolution_spin0": 29.997693875654427,
      "bestSolution_spin1": 31.824795747946183,
      "bestSolution_randSpin": 31.824795747946183,
      "with_spin": 36.65884956147432,
      "without_spin": 31.824795747946183
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 52.914474256396666,
      "bestSolution_spin0": 52.914474256396666,
      "bestSolution_spin1": 51.8230063867479,
      "bestSolution_randSpin": 51.8230063867479,
      "with_spin": 52.914474256396666,
      "without_spin": 51.8230063867479
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 47.68780966068548,
      "bestSolution_spin0": 33.16236733811441,
      "bestSolution_spin1": 30.904545490857775,
      "bestSolution_randSpin": 33.16236733811441,
      "with_spin": 47.68780966068548,
      "without_spin": 33.16236733811441
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      48.48280783103579,
      45.182210576392286,
      46.942090270672274,
      48.12706672713692,
      46.30939333740163,
      53.85656310716741,
      44.838644609663646,
      36.65884956147432,
      52.914474256396666,
      47.68780966068548
    ],
    "bestSolution_spin0": [
      38.50083209344701,
      36.64169701176682,
      38.59240803610148,
      40.76369205716422,
      41.02096387959259,
      50.594113584763576,
      44.838644609663646,
      29.997693875654427,
      52.914474256396666,
      33.16236733811441
    ],
    "bestSolution_spin1": [
      40.22187482160338,
      33.742106181986614,
      36.175346625102605,
      40.8958767066792,
      43.06824158753911,
      49.79015926141537,
      41.79448829493891,
      31.824795747946183,
      51.8230063867479,
      30.904545490857775
    ],
    "bestSolution_randSpin": [
      40.22187482160338,
      33.742106181986614,
      36.175346625102605,
      40.76369205716422,
      41.02096387959259,
      50.594113584763576,
      41.79448829493891,
      31.824795747946183,
      51.8230063867479,
      33.16236733811441
    ]
  },
  "results_with_spin": [
    48.48280783103579,
    45.182210576392286,
    46.942090270672274,
    48.12706672713692,
    46.30939333740163,
    53.85656310716741,
    44.838644609663646,
    36.65884956147432,
    52.914474256396666,
    47.68780966068548
  ],
  "results_without_spin": [
    40.22187482160338,
    33.742106181986614,
    36.175346625102605,
    40.76369205716422,
    41.02096387959259,
    50.594113584763576,
    41.79448829493891,
    31.824795747946183,
    51.8230063867479,
    33.16236733811441
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 45.37519841968134,
      "bestSolution_spin0": 30.70856467621632,
      "bestSolution_spin1": 31.31861710100671,
      "bestSolution_randSpin": 30.70856467621632,
      "with_spin": 45.37519841968134,
      "without_spin": 30.70856467621632
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 37.62913004103193,
      "bestSolution_spin0": 31.610200384547937,
      "bestSolution_spin1": 29.02585796242726,
      "bestSolution_randSpin": 29.02585796242726,
      "with_spin": 37.62913004103193,
      "without_spin": 29.02585796242726
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 22.877695591035096,
      "bestSolution_spin0": 22.877695591035096,
      "bestSolution_spin1": 19.75847913462216,
      "bestSolution_randSpin": 22.877695591035096,
      "with_spin": 22.877695591035096,
      "without_spin": 22.877695591035096
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 43.79777977744851,
      "bestSolution_spin0": 37.861236866652646,
      "bestSolution_spin1": 32.267251986371285,
      "bestSolution_randSpin": 37.861236866652646,
      "with_spin": 43.79777977744851,
      "without_spin": 37.861236866652646
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 41.9578735106709,
      "bestSolution_spin0": 36.870934363022194,
      "bestSolution_spin1": 35.46864404087838,
      "bestSolution_randSpin": 35.46864404087838,
      "with_spin": 41.9578735106709,
      "without_spin": 35.46864404087838
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 45.22132315614936,
      "bestSolution_spin0": 34.06256677254997,
      "bestSolution_spin1": 40.471102430248514,
      "bestSolution_randSpin": 34.06256677254997,
      "with_spin": 45.22132315614936,
      "without_spin": 34.06256677254997
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 40.10968164347829,
      "bestSolution_spin0": 28.434320421361054,
      "bestSolution_spin1": 29.184381617357374,
      "bestSolution_randSpin": 29.184381617357374,
      "with_spin": 40.10968164347829,
      "without_spin": 29.184381617357374
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 49.02477679942944,
      "bestSolution_spin0": 44.40547935898339,
      "bestSolution_spin1": 44.33168652494215,
      "bestSolution_randSpin": 44.40547935898339,
      "with_spin": 49.02477679942944,
      "without_spin": 44.40547935898339
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 39.974109442899355,
      "bestSolution_spin0": 30.702841522861757,
      "bestSolution_spin1": 35.556846508919875,
      "bestSolution_randSpin": 35.556846508919875,
      "with_spin": 39.974109442899355,
      "without_spin": 35.556846508919875
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 45.03925131466009,
      "bestSolution_spin0": 45.03925131466009,
      "bestSolution_spin1": 41.85409751367097,
      "bestSolution_randSpin": 41.85409751367097,
      "with_spin": 45.03925131466009,
      "without_spin": 41.85409751367097
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      45.37519841968134,
      37.62913004103193,
      22.877695591035096,
      43.79777977744851,
      41.9578735106709,
      45.22132315614936,
      40.10968164347829,
      49.02477679942944,
      39.974109442899355,
      45.03925131466009
    ],
    "bestSolution_spin0": [
      30.70856467621632,
      31.610200384547937,
      22.877695591035096,
      37.861236866652646,
      36.870934363022194,
      34.06256677254997,
      28.434320421361054,
      44.40547935898339,
      30.702841522861757,
      45.03925131466009
    ],
    "bestSolution_spin1": [
      31.31861710100671,
      29.02585796242726,
      19.75847913462216,
      32.267251986371285,
      35.46864404087838,
      40.471102430248514,
      29.184381617357374,
      44.33168652494215,
      35.556846508919875,
      41.85409751367097
    ],
    "bestSolution_randSpin": [
      30.70856467621632,
      29.02585796242726,
      22.877695591035096,
      37.861236866652646,
      35.46864404087838,
      34.06256677254997,
      29.184381617357374,
      44.40547935898339,
      35.556846508919875,
      41.85409751367097
    ]
  },
  "results_with_spin": [
    45.37519841968134,
    37.62913004103193,
    22.877695591035096,
    43.79777977744851,
    41.9578735106709,
    45.22132315614936,
    40.10968164347829,
    49.02477679942944,
    39.974109442899355,
    45.03925131466009
  ],
  "results_without_spin": [
    30.70856467621632,
    29.02585796242726,
    22.877695591035096,
    37.861236866652646,
    35.46864404087838,
    34.06256677254997,
    29.184381617357374,
    44.40547935898339,
    35.556846508919875,
    41.85409751367097
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 52.93954777622932,
      "bestSolution_spin0": 48.09276046186515,
      "bestSolution_spin1": 47.718003346747345,
      "bestSolution_randSpin": 48.09276046186515,
      "with_spin": 52.93954777622932,
      "without_spin": 48.09276046186515
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 47.21304627765184,
      "bestSolution_spin0": 38.506212471312395,
      "bestSolution_spin1": 36.50710196309308,
      "bestSolution_randSpin": 38.506212471312395,
      "with_spin": 47.21304627765184,
      "without_spin": 38.506212471312395
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 51.42210518862181,
      "bestSolution_spin0": 44.095240257116814,
      "bestSolution_spin1": 45.221770582693566,
      "bestSolution_randSpin": 45.221770582693566,
      "with_spin": 51.42210518862181,
      "without_spin": 45.221770582693566
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 44.26221653543429,
      "bestSolution_spin0": 42.04430645372523,
      "bestSolution_spin1": 38.34448006037983,
      "bestSolution_randSpin": 38.34448006037983,
      "with_spin": 44.26221653543429,
      "without_spin": 38.34448006037983
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 50.21526634609132,
      "bestSolution_spin0": 42.54166918254689,
      "bestSolution_spin1": 41.3851736757606,
      "bestSolution_randSpin": 41.3851736757606,
      "with_spin": 50.21526634609132,
      "without_spin": 41.3851736757606
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 42.75126422674522,
      "bestSolution_spin0": 35.789298973440246,
      "bestSolution_spin1": 34.400652333350294,
      "bestSolution_randSpin": 34.400652333350294,
      "with_spin": 42.75126422674522,
      "without_spin": 34.400652333350294
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 40.11764547782933,
      "bestSolution_spin0": 37.0500093315108,
      "bestSolution_spin1": 37.70656154739943,
      "bestSolution_randSpin": 37.70656154739943,
      "with_spin": 40.11764547782933,
      "without_spin": 37.70656154739943
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 41.52421283115948,
      "bestSolution_spin0": 41.45258810431134,
      "bestSolution_spin1": 37.90520910567136,
      "bestSolution_randSpin": 37.90520910567136,
      "with_spin": 41.52421283115948,
      "without_spin": 37.90520910567136
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 38.07403387963704,
      "bestSolution_spin0": 33.29165693614669,
      "bestSolution_spin1": 30.553642982586283,
      "bestSolution_randSpin": 30.553642982586283,
      "with_spin": 38.07403387963704,
      "without_spin": 30.553642982586283
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 27.399644726378927,
      "bestSolution_spin0": 27.399644726378927,
      "bestSolution_spin1": 25.84592257468665,
      "bestSolution_randSpin": 25.84592257468665,
      "with_spin": 27.399644726378927,
      "without_spin": 25.84592257468665
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      52.93954777622932,
      47.21304627765184,
      51.42210518862181,
      44.26221653543429,
      50.21526634609132,
      42.75126422674522,
      40.11764547782933,
      41.52421283115948,
      38.07403387963704,
      27.399644726378927
    ],
    "bestSolution_spin0": [
      48.09276046186515,
      38.506212471312395,
      44.095240257116814,
      42.04430645372523,
      42.54166918254689,
      35.789298973440246,
      37.0500093315108,
      41.45258810431134,
      33.29165693614669,
      27.399644726378927
    ],
    "bestSolution_spin1": [
      47.718003346747345,
      36.50710196309308,
      45.221770582693566,
      38.34448006037983,
      41.3851736757606,
      34.400652333350294,
      37.70656154739943,
      37.90520910567136,
      30.553642982586283,
      25.84592257468665
    ],
    "bestSolution_randSpin": [
      48.09276046186515,
      38.506212471312395,
      45.221770582693566,
      38.34448006037983,
      41.3851736757606,
      34.400652333350294,
      37.70656154739943,
      37.90520910567136,
      30.553642982586283,
      25.84592257468665
    ]
  },
  "results_with_spin": [
    52.93954777622932,
    47.21304627765184,
    51.42210518862181,
    44.26221653543429,
    50.21526634609132,
    42.75126422674522,
    40.11764547782933,
    41.52421283115948,
    38.07403387963704,
    27.399644726378927
  ],
  "results_without_spin": [
    48.09276046186515,
    38.506212471312395,
    45.221770582693566,
    38.34448006037983,
    41.3851736757606,
    34.400652333350294,
    37.70656154739943,
    37.90520910567136,
    30.553642982586283,
    25.84592257468665
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 48.065296684853266,
      "bestSolution_spin0": 38.065292498518666,
      "bestSolution_spin1": 33.53758464445782,
      "bestSolution_randSpin": 38.065292498518666,
      "with_spin": 48.065296684853266,
      "without_spin": 38.065292498518666
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 44.38989703424249,
      "bestSolution_spin0": 42.16121519605018,
      "bestSolution_spin1": 42.13969627358511,
      "bestSolution_randSpin": 42.16121519605018,
      "with_spin": 44.38989703424249,
      "without_spin": 42.16121519605018
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 48.59163467648409,
      "bestSolution_spin0": 41.7340406026054,
      "bestSolution_spin1": 40.43854812122555,
      "bestSolution_randSpin": 40.43854812122555,
      "with_spin": 48.59163467648409,
      "without_spin": 40.43854812122555
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 47.52395403352497,
      "bestSolution_spin0": 38.36404878643664,
      "bestSolution_spin1": 38.74125404006235,
      "bestSolution_randSpin": 38.74125404006235,
      "with_spin": 47.52395403352497,
      "without_spin": 38.74125404006235
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 52.021944214246155,
      "bestSolution_spin0": 44.72175132103626,
      "bestSolution_spin1": 44.85133763105199,
      "bestSolution_randSpin": 44.85133763105199,
      "with_spin": 52.021944214246155,
      "without_spin": 44.85133763105199
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 49.85243093010379,
      "bestSolution_spin0": 45.88878519380845,
      "bestSolution_spin1": 47.451904850673905,
      "bestSolution_randSpin": 47.451904850673905,
      "with_spin": 49.85243093010379,
      "without_spin": 47.451904850673905
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 31.533822566311116,
      "bestSolution_spin0": 28.907205654086315,
      "bestSolution_spin1": 25.61975622886643,
      "bestSolution_randSpin": 25.61975622886643,
      "with_spin": 31.533822566311116,
      "without_spin": 25.61975622886643
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.27513729858739,
      "bestSolution_spin0": 32.30143475526914,
      "bestSolution_spin1": 29.418930011385665,
      "bestSolution_randSpin": 29.418930011385665,
      "with_spin": 40.27513729858739,
      "without_spin": 29.418930011385665
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 48.901645075429265,
      "bestSolution_spin0": 44.86070624453902,
      "bestSolution_spin1": 39.17478162803978,
      "bestSolution_randSpin": 39.17478162803978,
      "with_spin": 48.901645075429265,
      "without_spin": 39.17478162803978
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 29.465595096151016,
      "bestSolution_spin0": 26.84715763908402,
      "bestSolution_spin1": 27.71593339109524,
      "bestSolution_randSpin": 26.84715763908402,
      "with_spin": 29.465595096151016,
      "without_spin": 26.84715763908402
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      48.065296684853266,
      44.38989703424249,
      48.59163467648409,
      47.52395403352497,
      52.021944214246155,
      49.85243093010379,
      31.533822566311116,
      40.27513729858739,
      48.901645075429265,
      29.465595096151016
    ],
    "bestSolution_spin0": [
      38.065292498518666,
      42.16121519605018,
      41.7340406026054,
      38.36404878643664,
      44.72175132103626,
      45.88878519380845,
      28.907205654086315,
      32.30143475526914,
      44.86070624453902,
      26.84715763908402
    ],
    "bestSolution_spin1": [
      33.53758464445782,
      42.13969627358511,
      40.43854812122555,
      38.74125404006235,
      44.85133763105199,
      47.451904850673905,
      25.61975622886643,
      29.418930011385665,
      39.17478162803978,
      27.71593339109524
    ],
    "bestSolution_randSpin": [
      38.065292498518666,
      42.16121519605018,
      40.43854812122555,
      38.74125404006235,
      44.85133763105199,
      47.451904850673905,
      25.61975622886643,
      29.418930011385665,
      39.17478162803978,
      26.84715763908402
    ]
  },
  "results_with_spin": [
    48.065296684853266,
    44.38989703424249,
    48.59163467648409,
    47.52395403352497,
    52.021944214246155,
    49.85243093010379,
    31.533822566311116,
    40.27513729858739,
    48.901645075429265,
    29.465595096151016
  ],
  "results_without_spin": [
    38.065292498518666,
    42.16121519605018,
    40.43854812122555,
    38.74125404006235,
    44.85133763105199,
    47.451904850673905,
    25.61975622886643,
    29.418930011385665,
    39.17478162803978,
    26.84715763908402
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 49.95588345715964,
      "bestSolution_spin0": 43.794178115086645,
      "bestSolution_spin1": 41.50442907748637,
      "bestSolution_randSpin": 41.50442907748637,
      "with_spin": 49.95588345715964,
      "without_spin": 41.50442907748637
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 49.507733740488945,
      "bestSolution_spin0": 43.73432340424481,
      "bestSolution_spin1": 41.28194253953935,
      "bestSolution_randSpin": 41.28194253953935,
      "with_spin": 49.507733740488945,
      "without_spin": 41.28194253953935
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 37.368879607402086,
      "bestSolution_spin0": 34.27760384685622,
      "bestSolution_spin1": 36.00842680955357,
      "bestSolution_randSpin": 34.27760384685622,
      "with_spin": 37.368879607402086,
      "without_spin": 34.27760384685622
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 26.98547901094536,
      "bestSolution_spin0": 23.682730236053374,
      "bestSolution_spin1": 20.63753414383406,
      "bestSolution_randSpin": 20.63753414383406,
      "with_spin": 26.98547901094536,
      "without_spin": 20.63753414383406
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 38.93569201409904,
      "bestSolution_spin0": 33.854189209104135,
      "bestSolution_spin1": 31.225553432616934,
      "bestSolution_randSpin": 31.225553432616934,
      "with_spin": 38.93569201409904,
      "without_spin": 31.225553432616934
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 36.97326546253969,
      "bestSolution_spin0": 32.189457949444765,
      "bestSolution_spin1": 27.347244237793916,
      "bestSolution_randSpin": 32.189457949444765,
      "with_spin": 36.97326546253969,
      "without_spin": 32.189457949444765
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 23.98124265298451,
      "bestSolution_spin0": 21.9470354278242,
      "bestSolution_spin1": 20.922325854810804,
      "bestSolution_randSpin": 20.922325854810804,
      "with_spin": 23.98124265298451,
      "without_spin": 20.922325854810804
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 43.983410660020354,
      "bestSolution_spin0": 41.40379553504071,
      "bestSolution_spin1": 41.6802628563597,
      "bestSolution_randSpin": 41.40379553504071,
      "with_spin": 43.983410660020354,
      "without_spin": 41.40379553504071
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.327873335380644,
      "bestSolution_spin0": 35.880634932590546,
      "bestSolution_spin1": 39.993288226029605,
      "bestSolution_randSpin": 35.880634932590546,
      "with_spin": 47.327873335380644,
      "without_spin": 35.880634932590546
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 44.00343445093063,
      "bestSolution_spin0": 38.221445297932256,
      "bestSolution_spin1": 36.95404612891717,
      "bestSolution_randSpin": 36.95404612891717,
      "with_spin": 44.00343445093063,
      "without_spin": 36.95404612891717
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.95588345715964,
      49.507733740488945,
      37.368879607402086,
      26.98547901094536,
      38.93569201409904,
      36.97326546253969,
      23.98124265298451,
      43.983410660020354,
      47.327873335380644,
      44.00343445093063
    ],
    "bestSolution_spin0": [
      43.794178115086645,
      43.73432340424481,
      34.27760384685622,
      23.682730236053374,
      33.854189209104135,
      32.189457949444765,
      21.9470354278242,
      41.40379553504071,
      35.880634932590546,
      38.221445297932256
    ],
    "bestSolution_spin1": [
      41.50442907748637,
      41.28194253953935,
      36.00842680955357,
      20.63753414383406,
      31.225553432616934,
      27.347244237793916,
      20.922325854810804,
      41.6802628563597,
      39.993288226029605,
      36.95404612891717
    ],
    "bestSolution_randSpin": [
      41.50442907748637,
      41.28194253953935,
      34.27760384685622,
      20.63753414383406,
      31.225553432616934,
      32.189457949444765,
      20.922325854810804,
      41.40379553504071,
      35.880634932590546,
      36.95404612891717
    ]
  },
  "results_with_spin": [
    49.95588345715964,
    49.507733740488945,
    37.368879607402086,
    26.98547901094536,
    38.93569201409904,
    36.97326546253969,
    23.98124265298451,
    43.983410660020354,
    47.327873335380644,
    44.00343445093063
  ],
  "results_without_spin": [
    41.50442907748637,
    41.28194253953935,
    34.27760384685622,
    20.63753414383406,
    31.225553432616934,
    32.189457949444765,
    20.922325854810804,
    41.40379553504071,
    35.880634932590546,
    36.95404612891717
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 44.90631576148055,
      "bestSolution_spin0": 35.932017976446346,
      "bestSolution_spin1": 30.31202911758627,
      "bestSolution_randSpin": 30.31202911758627,
      "with_spin": 44.90631576148055,
      "without_spin": 30.31202911758627
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 53.481803875151954,
      "bestSolution_spin0": 44.35335843089286,
      "bestSolution_spin1": 45.72287442430268,
      "bestSolution_randSpin": 44.35335843089286,
      "with_spin": 53.481803875151954,
      "without_spin": 44.35335843089286
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 51.09854658703179,
      "bestSolution_spin0": 44.887177495115196,
      "bestSolution_spin1": 42.42083606890269,
      "bestSolution_randSpin": 42.42083606890269,
      "with_spin": 51.09854658703179,
      "without_spin": 42.42083606890269
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 46.5001487757668,
      "bestSolution_spin0": 37.80184069596774,
      "bestSolution_spin1": 30.662209198841058,
      "bestSolution_randSpin": 30.662209198841058,
      "with_spin": 46.5001487757668,
      "without_spin": 30.662209198841058
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 41.45401229402645,
      "bestSolution_spin0": 32.11578635021412,
      "bestSolution_spin1": 32.1883885712121,
      "bestSolution_randSpin": 32.11578635021412,
      "with_spin": 41.45401229402645,
      "without_spin": 32.11578635021412
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 41.57866044825307,
      "bestSolution_spin0": 37.90328681274094,
      "bestSolution_spin1": 37.45216317059908,
      "bestSolution_randSpin": 37.90328681274094,
      "with_spin": 41.57866044825307,
      "without_spin": 37.90328681274094
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 41.316734846034386,
      "bestSolution_spin0": 40.14635283652747,
      "bestSolution_spin1": 36.13551567970974,
      "bestSolution_randSpin": 40.14635283652747,
      "with_spin": 41.316734846034386,
      "without_spin": 40.14635283652747
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 38.974314063917355,
      "bestSolution_spin0": 33.60811615658131,
      "bestSolution_spin1": 31.817265460924606,
      "bestSolution_randSpin": 33.60811615658131,
      "with_spin": 38.974314063917355,
      "without_spin": 33.60811615658131
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 40.72950259950112,
      "bestSolution_spin0": 28.865849232503663,
      "bestSolution_spin1": 29.3929787408857,
      "bestSolution_randSpin": 29.3929787408857,
      "with_spin": 40.72950259950112,
      "without_spin": 29.3929787408857
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 38.16678964778548,
      "bestSolution_spin0": 33.28877874306113,
      "bestSolution_spin1": 32.73933473616265,
      "bestSolution_randSpin": 32.73933473616265,
      "with_spin": 38.16678964778548,
      "without_spin": 32.73933473616265
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      44.90631576148055,
      53.481803875151954,
      51.09854658703179,
      46.5001487757668,
      41.45401229402645,
      41.57866044825307,
      41.316734846034386,
      38.974314063917355,
      40.72950259950112,
      38.16678964778548
    ],
    "bestSolution_spin0": [
      35.932017976446346,
      44.35335843089286,
      44.887177495115196,
      37.80184069596774,
      32.11578635021412,
      37.90328681274094,
      40.14635283652747,
      33.60811615658131,
      28.865849232503663,
      33.28877874306113
    ],
    "bestSolution_spin1": [
      30.31202911758627,
      45.72287442430268,
      42.42083606890269,
      30.662209198841058,
      32.1883885712121,
      37.45216317059908,
      36.13551567970974,
      31.817265460924606,
      29.3929787408857,
      32.73933473616265
    ],
    "bestSolution_randSpin": [
      30.31202911758627,
      44.35335843089286,
      42.42083606890269,
      30.662209198841058,
      32.11578635021412,
      37.90328681274094,
      40.14635283652747,
      33.60811615658131,
      29.3929787408857,
      32.73933473616265
    ]
  },
  "results_with_spin": [
    44.90631576148055,
    53.481803875151954,
    51.09854658703179,
    46.5001487757668,
    41.45401229402645,
    41.57866044825307,
    41.316734846034386,
    38.974314063917355,
    40.72950259950112,
    38.16678964778548
  ],
  "results_without_spin": [
    30.31202911758627,
    44.35335843089286,
    42.42083606890269,
    30.662209198841058,
    32.11578635021412,
    37.90328681274094,
    40.14635283652747,
    33.60811615658131,
    29.3929787408857,
    32.73933473616265
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 49.4091352966988,
      "bestSolution_spin0": 40.128606976934535,
      "bestSolution_spin1": 42.51733064785902,
      "bestSolution_randSpin": 40.128606976934535,
      "with_spin": 49.4091352966988,
      "without_spin": 40.128606976934535
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 35.99187023607243,
      "bestSolution_spin0": 32.277009511284,
      "bestSolution_spin1": 31.785782573190694,
      "bestSolution_randSpin": 32.277009511284,
      "with_spin": 35.99187023607243,
      "without_spin": 32.277009511284
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 41.845231498972,
      "bestSolution_spin0": 37.850589342123776,
      "bestSolution_spin1": 33.435040990348526,
      "bestSolution_randSpin": 37.850589342123776,
      "with_spin": 41.845231498972,
      "without_spin": 37.850589342123776
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 49.75260963991902,
      "bestSolution_spin0": 44.929792760418465,
      "bestSolution_spin1": 39.27889729706956,
      "bestSolution_randSpin": 39.27889729706956,
      "with_spin": 49.75260963991902,
      "without_spin": 39.27889729706956
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 46.88953800783332,
      "bestSolution_spin0": 43.437752196553504,
      "bestSolution_spin1": 40.13461511287894,
      "bestSolution_randSpin": 40.13461511287894,
      "with_spin": 46.88953800783332,
      "without_spin": 40.13461511287894
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 49.182990338590784,
      "bestSolution_spin0": 39.801947992526046,
      "bestSolution_spin1": 38.81495603337835,
      "bestSolution_randSpin": 39.801947992526046,
      "with_spin": 49.182990338590784,
      "without_spin": 39.801947992526046
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 29.72526358992596,
      "bestSolution_spin0": 23.992276736554583,
      "bestSolution_spin1": 26.066621749229707,
      "bestSolution_randSpin": 26.066621749229707,
      "with_spin": 29.72526358992596,
      "without_spin": 26.066621749229707
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 41.815022201568674,
      "bestSolution_spin0": 32.5828076427772,
      "bestSolution_spin1": 31.948457223521128,
      "bestSolution_randSpin": 32.5828076427772,
      "with_spin": 41.815022201568674,
      "without_spin": 32.5828076427772
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 34.377259587705616,
      "bestSolution_spin0": 29.219337681854665,
      "bestSolution_spin1": 24.85039952788844,
      "bestSolution_randSpin": 24.85039952788844,
      "with_spin": 34.377259587705616,
      "without_spin": 24.85039952788844
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 46.81855280220923,
      "bestSolution_spin0": 34.855556625868765,
      "bestSolution_spin1": 33.41156717690768,
      "bestSolution_randSpin": 33.41156717690768,
      "with_spin": 46.81855280220923,
      "without_spin": 33.41156717690768
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.4091352966988,
      35.99187023607243,
      41.845231498972,
      49.75260963991902,
      46.88953800783332,
      49.182990338590784,
      29.72526358992596,
      41.815022201568674,
      34.377259587705616,
      46.81855280220923
    ],
    "bestSolution_spin0": [
      40.128606976934535,
      32.277009511284,
      37.850589342123776,
      44.929792760418465,
      43.437752196553504,
      39.801947992526046,
      23.992276736554583,
      32.5828076427772,
      29.219337681854665,
      34.855556625868765
    ],
    "bestSolution_spin1": [
      42.51733064785902,
      31.785782573190694,
      33.435040990348526,
      39.27889729706956,
      40.13461511287894,
      38.81495603337835,
      26.066621749229707,
      31.948457223521128,
      24.85039952788844,
      33.41156717690768
    ],
    "bestSolution_randSpin": [
      40.128606976934535,
      32.277009511284,
      37.850589342123776,
      39.27889729706956,
      40.13461511287894,
      39.801947992526046,
      26.066621749229707,
      32.5828076427772,
      24.85039952788844,
      33.41156717690768
    ]
  },
  "results_with_spin": [
    49.4091352966988,
    35.99187023607243,
    41.845231498972,
    49.75260963991902,
    46.88953800783332,
    49.182990338590784,
    29.72526358992596,
    41.815022201568674,
    34.377259587705616,
    46.81855280220923
  ],
  "results_without_spin": [
    40.128606976934535,
    32.277009511284,
    37.850589342123776,
    39.27889729706956,
    40.13461511287894,
    39.801947992526046,
    26.066621749229707,
    32.5828076427772,
    24.85039952788844,
    33.41156717690768
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 52.89179877932784,
      "bestSolution_spin0": 50.9653881041307,
      "bestSolution_spin1": 48.15590144219151,
      "bestSolution_randSpin": 48.15590144219151,
      "with_spin": 52.89179877932784,
      "without_spin": 48.15590144219151
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 43.599556592988726,
      "bestSolution_spin0": 33.01680872982102,
      "bestSolution_spin1": 35.14789440847238,
      "bestSolution_randSpin": 33.01680872982102,
      "with_spin": 43.599556592988726,
      "without_spin": 33.01680872982102
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 52.88724115098443,
      "bestSolution_spin0": 49.93207129258533,
      "bestSolution_spin1": 38.98597495690902,
      "bestSolution_randSpin": 49.93207129258533,
      "with_spin": 52.88724115098443,
      "without_spin": 49.93207129258533
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 45.96816888374641,
      "bestSolution_spin0": 33.71368923143506,
      "bestSolution_spin1": 28.96404343743363,
      "bestSolution_randSpin": 33.71368923143506,
      "with_spin": 45.96816888374641,
      "without_spin": 33.71368923143506
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 34.5480755005082,
      "bestSolution_spin0": 28.868476481763313,
      "bestSolution_spin1": 27.131999106323747,
      "bestSolution_randSpin": 28.868476481763313,
      "with_spin": 34.5480755005082,
      "without_spin": 28.868476481763313
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 32.320656486226405,
      "bestSolution_spin0": 29.41312260998634,
      "bestSolution_spin1": 24.987302607157655,
      "bestSolution_randSpin": 24.987302607157655,
      "with_spin": 32.320656486226405,
      "without_spin": 24.987302607157655
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 39.50364036762444,
      "bestSolution_spin0": 34.07017593958472,
      "bestSolution_spin1": 31.19505660628738,
      "bestSolution_randSpin": 34.07017593958472,
      "with_spin": 39.50364036762444,
      "without_spin": 34.07017593958472
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 41.65493921040543,
      "bestSolution_spin0": 31.357078037597173,
      "bestSolution_spin1": 28.081797421830814,
      "bestSolution_randSpin": 31.357078037597173,
      "with_spin": 41.65493921040543,
      "without_spin": 31.357078037597173
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.56999690057643,
      "bestSolution_spin0": 43.56752815461218,
      "bestSolution_spin1": 46.323204865484115,
      "bestSolution_randSpin": 46.323204865484115,
      "with_spin": 47.56999690057643,
      "without_spin": 46.323204865484115
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 47.9886160578863,
      "bestSolution_spin0": 33.72489619403571,
      "bestSolution_spin1": 37.436492406144474,
      "bestSolution_randSpin": 33.72489619403571,
      "with_spin": 47.9886160578863,
      "without_spin": 33.72489619403571
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      52.89179877932784,
      43.599556592988726,
      52.88724115098443,
      45.96816888374641,
      34.5480755005082,
      32.320656486226405,
      39.50364036762444,
      41.65493921040543,
      47.56999690057643,
      47.9886160578863
    ],
    "bestSolution_spin0": [
      50.9653881041307,
      33.01680872982102,
      49.93207129258533,
      33.71368923143506,
      28.868476481763313,
      29.41312260998634,
      34.07017593958472,
      31.357078037597173,
      43.56752815461218,
      33.72489619403571
    ],
    "bestSolution_spin1": [
      48.15590144219151,
      35.14789440847238,
      38.98597495690902,
      28.96404343743363,
      27.131999106323747,
      24.987302607157655,
      31.19505660628738,
      28.081797421830814,
      46.323204865484115,
      37.436492406144474
    ],
    "bestSolution_randSpin": [
      48.15590144219151,
      33.01680872982102,
      49.93207129258533,
      33.71368923143506,
      28.868476481763313,
      24.987302607157655,
      34.07017593958472,
      31.357078037597173,
      46.323204865484115,
      33.72489619403571
    ]
  },
  "results_with_spin": [
    52.89179877932784,
    43.599556592988726,
    52.88724115098443,
    45.96816888374641,
    34.5480755005082,
    32.320656486226405,
    39.50364036762444,
    41.65493921040543,
    47.56999690057643,
    47.9886160578863
  ],
  "results_without_spin": [
    48.15590144219151,
    33.01680872982102,
    49.93207129258533,
    33.71368923143506,
    28.868476481763313,
    24.987302607157655,
    34.07017593958472,
    31.357078037597173,
    46.323204865484115,
    33.72489619403571
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 36.38014437066258,
      "bestSolution_spin0": 31.9201674613855,
      "bestSolution_spin1": 27.767394985024392,
      "bestSolution_randSpin": 27.767394985024392,
      "with_spin": 36.38014437066258,
      "without_spin": 27.767394985024392
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 55.481004689214664,
      "bestSolution_spin0": 47.53355932486011,
      "bestSolution_spin1": 44.19618994817275,
      "bestSolution_randSpin": 44.19618994817275,
      "with_spin": 55.481004689214664,
      "without_spin": 44.19618994817275
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 47.870933175216784,
      "bestSolution_spin0": 41.85303659669619,
      "bestSolution_spin1": 39.373795155974435,
      "bestSolution_randSpin": 39.373795155974435,
      "with_spin": 47.870933175216784,
      "without_spin": 39.373795155974435
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 39.1343424302683,
      "bestSolution_spin0": 33.71099094807799,
      "bestSolution_spin1": 33.02237154503838,
      "bestSolution_randSpin": 33.02237154503838,
      "with_spin": 39.1343424302683,
      "without_spin": 33.02237154503838
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 49.53152288201522,
      "bestSolution_spin0": 49.13575923188272,
      "bestSolution_spin1": 49.53152288201522,
      "bestSolution_randSpin": 49.53152288201522,
      "with_spin": 49.53152288201522,
      "without_spin": 49.53152288201522
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 52.45071750353994,
      "bestSolution_spin0": 52.2466258128819,
      "bestSolution_spin1": 47.67174383980471,
      "bestSolution_randSpin": 47.67174383980471,
      "with_spin": 52.45071750353994,
      "without_spin": 47.67174383980471
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 48.183222194361754,
      "bestSolution_spin0": 42.461432369440175,
      "bestSolution_spin1": 43.21374162284943,
      "bestSolution_randSpin": 43.21374162284943,
      "with_spin": 48.183222194361754,
      "without_spin": 43.21374162284943
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 38.85501729674494,
      "bestSolution_spin0": 34.40943915692687,
      "bestSolution_spin1": 34.727148854923456,
      "bestSolution_randSpin": 34.727148854923456,
      "with_spin": 38.85501729674494,
      "without_spin": 34.727148854923456
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 50.08386286328934,
      "bestSolution_spin0": 45.93333496111171,
      "bestSolution_spin1": 46.107702398096464,
      "bestSolution_randSpin": 45.93333496111171,
      "with_spin": 50.08386286328934,
      "without_spin": 45.93333496111171
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 35.369496399391046,
      "bestSolution_spin0": 23.327214050119988,
      "bestSolution_spin1": 21.423309216003315,
      "bestSolution_randSpin": 21.423309216003315,
      "with_spin": 35.369496399391046,
      "without_spin": 21.423309216003315
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      36.38014437066258,
      55.481004689214664,
      47.870933175216784,
      39.1343424302683,
      49.53152288201522,
      52.45071750353994,
      48.183222194361754,
      38.85501729674494,
      50.08386286328934,
      35.369496399391046
    ],
    "bestSolution_spin0": [
      31.9201674613855,
      47.53355932486011,
      41.85303659669619,
      33.71099094807799,
      49.13575923188272,
      52.2466258128819,
      42.461432369440175,
      34.40943915692687,
      45.93333496111171,
      23.327214050119988
    ],
    "bestSolution_spin1": [
      27.767394985024392,
      44.19618994817275,
      39.373795155974435,
      33.02237154503838,
      49.53152288201522,
      47.67174383980471,
      43.21374162284943,
      34.727148854923456,
      46.107702398096464,
      21.423309216003315
    ],
    "bestSolution_randSpin": [
      27.767394985024392,
      44.19618994817275,
      39.373795155974435,
      33.02237154503838,
      49.53152288201522,
      47.67174383980471,
      43.21374162284943,
      34.727148854923456,
      45.93333496111171,
      21.423309216003315
    ]
  },
  "results_with_spin": [
    36.38014437066258,
    55.481004689214664,
    47.870933175216784,
    39.1343424302683,
    49.53152288201522,
    52.45071750353994,
    48.183222194361754,
    38.85501729674494,
    50.08386286328934,
    35.369496399391046
  ],
  "results_without_spin": [
    27.767394985024392,
    44.19618994817275,
    39.373795155974435,
    33.02237154503838,
    49.53152288201522,
    47.67174383980471,
    43.21374162284943,
    34.727148854923456,
    45.93333496111171,
    21.423309216003315
  ]
}

==> DataFinal/J_03_K_020/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 37.201685113323435,
      "bestSolution_spin0": 28.86102491203553,
      "bestSolution_spin1": 27.876822933984364,
      "bestSolution_randSpin": 27.876822933984364,
      "with_spin": 37.201685113323435,
      "without_spin": 27.876822933984364
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 41.804027561595696,
      "bestSolution_spin0": 40.04297751106355,
      "bestSolution_spin1": 40.05715397299113,
      "bestSolution_randSpin": 40.04297751106355,
      "with_spin": 41.804027561595696,
      "without_spin": 40.04297751106355
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 48.672757663935265,
      "bestSolution_spin0": 39.47065237051117,
      "bestSolution_spin1": 39.22633394755526,
      "bestSolution_randSpin": 39.47065237051117,
      "with_spin": 48.672757663935265,
      "without_spin": 39.47065237051117
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 44.75855783756678,
      "bestSolution_spin0": 36.199825335055614,
      "bestSolution_spin1": 34.600504343485326,
      "bestSolution_randSpin": 34.600504343485326,
      "with_spin": 44.75855783756678,
      "without_spin": 34.600504343485326
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 48.2017101581789,
      "bestSolution_spin0": 48.2017101581789,
      "bestSolution_spin1": 44.067938325548766,
      "bestSolution_randSpin": 48.2017101581789,
      "with_spin": 48.2017101581789,
      "without_spin": 48.2017101581789
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 41.547977705775104,
      "bestSolution_spin0": 32.76729260155173,
      "bestSolution_spin1": 33.637343595284484,
      "bestSolution_randSpin": 32.76729260155173,
      "with_spin": 41.547977705775104,
      "without_spin": 32.76729260155173
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 41.14355886650636,
      "bestSolution_spin0": 30.751077924665292,
      "bestSolution_spin1": 24.345943076811864,
      "bestSolution_randSpin": 30.751077924665292,
      "with_spin": 41.14355886650636,
      "without_spin": 30.751077924665292
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 44.378842066759,
      "bestSolution_spin0": 39.08364012077903,
      "bestSolution_spin1": 44.378842066759,
      "bestSolution_randSpin": 44.378842066759,
      "with_spin": 44.378842066759,
      "without_spin": 44.378842066759
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 39.214392519834846,
      "bestSolution_spin0": 29.794709295668085,
      "bestSolution_spin1": 29.834364478688762,
      "bestSolution_randSpin": 29.834364478688762,
      "with_spin": 39.214392519834846,
      "without_spin": 29.834364478688762
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 39.8026396037213,
      "bestSolution_spin0": 38.19860038336591,
      "bestSolution_spin1": 36.7833376802761,
      "bestSolution_randSpin": 36.7833376802761,
      "with_spin": 39.8026396037213,
      "without_spin": 36.7833376802761
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      37.201685113323435,
      41.804027561595696,
      48.672757663935265,
      44.75855783756678,
      48.2017101581789,
      41.547977705775104,
      41.14355886650636,
      44.378842066759,
      39.214392519834846,
      39.8026396037213
    ],
    "bestSolution_spin0": [
      28.86102491203553,
      40.04297751106355,
      39.47065237051117,
      36.199825335055614,
      48.2017101581789,
      32.76729260155173,
      30.751077924665292,
      39.08364012077903,
      29.794709295668085,
      38.19860038336591
    ],
    "bestSolution_spin1": [
      27.876822933984364,
      40.05715397299113,
      39.22633394755526,
      34.600504343485326,
      44.067938325548766,
      33.637343595284484,
      24.345943076811864,
      44.378842066759,
      29.834364478688762,
      36.7833376802761
    ],
    "bestSolution_randSpin": [
      27.876822933984364,
      40.04297751106355,
      39.47065237051117,
      34.600504343485326,
      48.2017101581789,
      32.76729260155173,
      30.751077924665292,
      44.378842066759,
      29.834364478688762,
      36.7833376802761
    ]
  },
  "results_with_spin": [
    37.201685113323435,
    41.804027561595696,
    48.672757663935265,
    44.75855783756678,
    48.2017101581789,
    41.547977705775104,
    41.14355886650636,
    44.378842066759,
    39.214392519834846,
    39.8026396037213
  ],
  "results_without_spin": [
    27.876822933984364,
    40.04297751106355,
    39.47065237051117,
    34.600504343485326,
    48.2017101581789,
    32.76729260155173,
    30.751077924665292,
    44.378842066759,
    29.834364478688762,
    36.7833376802761
  ]
}

==> DataFinal/J_03_K_020/merged/results.json <==
{
  "config": {
    "numSat": 3,
    "numUE": 20,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_03_K_020/chunks/chunk_001.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_002.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_003.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_004.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_005.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_006.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_007.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_008.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_009.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_010.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_011.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_012.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_013.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_014.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_015.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_016.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_017.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_018.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_019.json",
    "Data1/experiments/J_03_K_020/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      48.702225089893886,
      41.482709241626395,
      36.97908648277413,
      53.37315569635031,
      40.781399034203,
      52.79658807311169,
      41.616025960315106,
      49.740538360065116,
      50.80465034932672,
      35.1881403661116,
      38.579417739894474,
      48.16456064776766,
      38.68384885217974,
      47.34541888245866,
      50.69221348325237,
      35.29598821698571,
      45.31160809515713,
      50.60827599143915,
      41.31482562661402,
      48.59591617553174,
      50.341959525357794,
      41.00441618334475,
      47.11063956168602,
      35.08116595375222,
      37.39036445794333,
      37.8734570529072,
      47.91703785771193,
      45.44201274402137,
      38.963007347263726,
      52.41071804859068,
      50.656723278132155,
      43.55945704997943,
      33.96782448715172,
      49.24452387545933,
      42.97829968586432,
      44.58717014594851,
      42.02077452853677,
      40.65949923360682,
      35.96716069677858,
      52.73796425302903,
      42.96875711498449,
      41.554839088686926,
      47.88619111877197,
      47.969533656806014,
      49.590601902636585,
      49.722090874167705,
      38.721666111981904,
      42.59556077002772,
      44.75443653998501,
      44.09461781481132,
      46.63141025335297,
      37.0019845907303,
      37.16504266862134,
      50.001702276022016,
      29.288122363076205,
      48.380323081564626,
      33.68721254339558,
      40.69430746178875,
      38.04170214245529,
      43.64885387306976,
      40.9204156418744,
      48.40661471607739,
      49.65455308590707,
      36.797869295671305,
      47.152747675038675,
      53.161198038490475,
      48.26207883304088,
      47.79754047097951,
      24.466966604683183,
      46.68155409596407,
      36.29684348545741,
      19.30935623687291,
      36.5703117406782,
      54.228084111079156,
      23.688642904899783,
      42.56869462670135,
      23.658058606777903,
      49.31617103519366,
      45.803058926003345,
      43.74456802309425,
      44.93922295962368,
      44.69302145089043,
      36.740239130355036,
      38.16140408861049,
      39.308887229849404,
      32.44985012058764,
      47.7263870655095,
      42.25799924964254,
      43.5149356898612,
      48.504443254374245,
      38.759010250744254,
      42.8103451288506,
      42.37021203919953,
      46.5741855356221,
      49.28186619675015,
      48.09124135916394,
      41.226714695975566,
      41.47165378645497,
      46.64117554479776,
      41.741828787481154,
      48.48280783103579,
      45.182210576392286,
      46.942090270672274,
      48.12706672713692,
      46.30939333740163,
      53.85656310716741,
      44.838644609663646,
      36.65884956147432,
      52.914474256396666,
      47.68780966068548,
      45.37519841968134,
      37.62913004103193,
      22.877695591035096,
      43.79777977744851,
      41.9578735106709,
      45.22132315614936,
      40.10968164347829,
      49.02477679942944,
      39.974109442899355,
      45.03925131466009,
      52.93954777622932,
      47.21304627765184,
      51.42210518862181,
      44.26221653543429,
      50.21526634609132,
      42.75126422674522,
      40.11764547782933,
      41.52421283115948,
      38.07403387963704,
      27.399644726378927,
      48.065296684853266,
      44.38989703424249,
      48.59163467648409,
      47.52395403352497,
      52.021944214246155,
      49.85243093010379,
      31.533822566311116,
      40.27513729858739,
      48.901645075429265,
      29.465595096151016,
      49.95588345715964,
      49.507733740488945,
      37.368879607402086,
      26.98547901094536,
      38.93569201409904,
      36.97326546253969,
      23.98124265298451,
      43.983410660020354,
      47.327873335380644,
      44.00343445093063,
      44.90631576148055,
      53.481803875151954,
      51.09854658703179,
      46.5001487757668,
      41.45401229402645,
      41.57866044825307,
      41.316734846034386,
      38.974314063917355,
      40.72950259950112,
      38.16678964778548,
      49.4091352966988,
      35.99187023607243,
      41.845231498972,
      49.75260963991902,
      46.88953800783332,
      49.182990338590784,
      29.72526358992596,
      41.815022201568674,
      34.377259587705616,
      46.81855280220923,
      52.89179877932784,
      43.599556592988726,
      52.88724115098443,
      45.96816888374641,
      34.5480755005082,
      32.320656486226405,
      39.50364036762444,
      41.65493921040543,
      47.56999690057643,
      47.9886160578863,
      36.38014437066258,
      55.481004689214664,
      47.870933175216784,
      39.1343424302683,
      49.53152288201522,
      52.45071750353994,
      48.183222194361754,
      38.85501729674494,
      50.08386286328934,
      35.369496399391046,
      37.201685113323435,
      41.804027561595696,
      48.672757663935265,
      44.75855783756678,
      48.2017101581789,
      41.547977705775104,
      41.14355886650636,
      44.378842066759,
      39.214392519834846,
      39.8026396037213
    ],
    "bestSolution_spin0": [
      48.702225089893886,
      34.99035462249581,
      36.63895010545756,
      45.8050892814854,
      32.114764654001,
      49.096142520532425,
      36.93581678139002,
      44.198630234811475,
      47.016586724372885,
      30.74112663402719,
      31.997202324436127,
      40.06927317421462,
      33.14052859680875,
      35.33529453927755,
      39.21269225117644,
      28.411161532542813,
      37.921433714454565,
      39.748459978079346,
      27.841402628737924,
      41.08297174571246,
      40.225535906295434,
      29.45010468246499,
      45.61213591958793,
      28.866814976075755,
      29.711897483344618,
      37.8734570529072,
      41.78921083196019,
      39.74632775667583,
      29.19926462596704,
      47.65311612887912,
      37.7899767325054,
      28.050210291330025,
      29.268479986090597,
      49.24452387545933,
      34.79725225233488,
      42.27276843130019,
      32.26809889974976,
      33.09985991867826,
      24.837787745671488,
      42.7029296307134,
      34.89082292030643,
      37.90282679256647,
      42.91942282554323,
      38.328343173614385,
      48.79094037423375,
      47.17801533190571,
      38.403413737911265,
      40.55727220629372,
      34.4717852935729,
      43.06622190805494,
      40.768722957721536,
      33.088915835450166,
      37.01134142884367,
      50.001702276022016,
      26.71068077627986,
      40.01618703969795,
      27.55819003014261,
      35.22762334344493,
      31.033077991745188,
      38.06799149032185,
      38.5706146074956,
      48.40661471607739,
      41.17060915247285,
      33.585422959354396,
      41.21576335430666,
      47.303615653983165,
      40.93471968120088,
      47.18459830235581,
      20.88800943310958,
      38.60009350613093,
      29.450350936634585,
      18.23141029909142,
      23.89158557462703,
      50.90343402153118,
      17.74343508070074,
      31.225455323246944,
      20.388040106814394,
      42.53642138827505,
      36.30783969279532,
      39.46164541354728,
      38.29479821314928,
      43.80441564122135,
      30.630979155158997,
      33.90738311139724,
      31.739774596834444,
      28.11927116760349,
      44.59966623539786,
      38.17111533545457,
      37.94215669815741,
      38.93393053913884,
      25.261521248028796,
      41.002848328518006,
      34.63483798388902,
      33.87137669304942,
      49.28186619675015,
      41.68977346992128,
      37.61432382540934,
      31.3449270589392,
      46.64117554479776,
      30.003278443246625,
      38.50083209344701,
      36.64169701176682,
      38.59240803610148,
      40.76369205716422,
      41.02096387959259,
      50.594113584763576,
      44.838644609663646,
      29.997693875654427,
      52.914474256396666,
      33.16236733811441,
      30.70856467621632,
      31.610200384547937,
      22.877695591035096,
      37.861236866652646,
      36.870934363022194,
      34.06256677254997,
      28.434320421361054,
      44.40547935898339,
      30.702841522861757,
      45.03925131466009,
      48.09276046186515,
      38.506212471312395,
      44.095240257116814,
      42.04430645372523,
      42.54166918254689,
      35.789298973440246,
      37.0500093315108,
      41.45258810431134,
      33.29165693614669,
      27.399644726378927,
      38.065292498518666,
      42.16121519605018,
      41.7340406026054,
      38.36404878643664,
      44.72175132103626,
      45.88878519380845,
      28.907205654086315,
      32.30143475526914,
      44.86070624453902,
      26.84715763908402,
      43.794178115086645,
      43.73432340424481,
      34.27760384685622,
      23.682730236053374,
      33.854189209104135,
      32.189457949444765,
      21.9470354278242,
      41.40379553504071,
      35.880634932590546,
      38.221445297932256,
      35.932017976446346,
      44.35335843089286,
      44.887177495115196,
      37.80184069596774,
      32.11578635021412,
      37.90328681274094,
      40.14635283652747,
      33.60811615658131,
      28.865849232503663,
      33.28877874306113,
      40.128606976934535,
      32.277009511284,
      37.850589342123776,
      44.929792760418465,
      43.437752196553504,
      39.801947992526046,
      23.992276736554583,
      32.5828076427772,
      29.219337681854665,
      34.855556625868765,
      50.9653881041307,
      33.01680872982102,
      49.93207129258533,
      33.71368923143506,
      28.868476481763313,
      29.41312260998634,
      34.07017593958472,
      31.357078037597173,
      43.56752815461218,
      33.72489619403571,
      31.9201674613855,
      47.53355932486011,
      41.85303659669619,
      33.71099094807799,
      49.13575923188272,
      52.2466258128819,
      42.461432369440175,
      34.40943915692687,
      45.93333496111171,
      23.327214050119988,
      28.86102491203553,
      40.04297751106355,
      39.47065237051117,
      36.199825335055614,
      48.2017101581789,
      32.76729260155173,
      30.751077924665292,
      39.08364012077903,
      29.794709295668085,
      38.19860038336591
    ],
    "bestSolution_spin1": [
      43.92763301179345,
      34.346548040192744,
      34.303579374586796,
      44.91210091828257,
      27.940176618556002,
      48.0272124637364,
      36.84551493296952,
      41.07110396925553,
      40.65528972044256,
      24.509740945076246,
      33.47149928101555,
      37.85556504177854,
      32.13385509872668,
      33.02470644291397,
      41.5778909037432,
      32.13074294285092,
      35.902237428436685,
      36.88594819747117,
      31.138918002228117,
      40.019964853560836,
      40.23667667819424,
      27.840849177657454,
      41.657516977388035,
      27.816127251792977,
      30.972365918683273,
      34.307117738390225,
      36.32927301256713,
      35.905957846195406,
      32.96381497215754,
      45.89830694921772,
      39.58239454217608,
      28.054737652910443,
      26.31407264078522,
      44.774090075582386,
      34.96027453756221,
      41.988655505651025,
      32.25319103727499,
      32.6459629811223,
      22.85243499476232,
      38.62147801927056,
      31.368436230103935,
      34.705169023420204,
      41.936560261582635,
      35.39568556937689,
      49.590601902636585,
      44.86123301530445,
      36.51687857430952,
      39.1028654526411,
      37.59266925081932,
      39.93137808296457,
      33.67780093789591,
      26.817414911615153,
      29.438017171545656,
      48.306597700243636,
      24.340074021346336,
      33.86599303085984,
      24.011128730238553,
      34.60148529355823,
      30.901448961326164,
      36.15842231636303,
      30.876819603514164,
      43.84320734279372,
      40.08978659233124,
      35.30557597063727,
      34.51307947621544,
      44.70907905741026,
      34.91057411333109,
      43.69599756760535,
      19.517652016458488,
      39.04816027063896,
      27.352203123092764,
      16.57532789194285,
      21.10017676377393,
      50.43201300827531,
      16.681311687464262,
      36.08590277657885,
      18.109866885610582,
      35.998628467299945,
      36.32316786986643,
      40.55022980561763,
      36.42246642680995,
      40.16522581651151,
      30.91124768271861,
      31.545334737633848,
      28.75140395317527,
      27.79083425794758,
      43.34879414325851,
      35.64376145505185,
      36.23670567545611,
      38.70096208285669,
      26.531478620699566,
      33.964104023052144,
      34.91637239055954,
      37.7569786422535,
      48.00388028908948,
      40.85695127744241,
      35.085221777086964,
      31.838013385008725,
      41.57803381853042,
      33.705996262795885,
      40.22187482160338,
      33.742106181986614,
      36.175346625102605,
      40.8958767066792,
      43.06824158753911,
      49.79015926141537,
      41.79448829493891,
      31.824795747946183,
      51.8230063867479,
      30.904545490857775,
      31.31861710100671,
      29.02585796242726,
      19.75847913462216,
      32.267251986371285,
      35.46864404087838,
      40.471102430248514,
      29.184381617357374,
      44.33168652494215,
      35.556846508919875,
      41.85409751367097,
      47.718003346747345,
      36.50710196309308,
      45.221770582693566,
      38.34448006037983,
      41.3851736757606,
      34.400652333350294,
      37.70656154739943,
      37.90520910567136,
      30.553642982586283,
      25.84592257468665,
      33.53758464445782,
      42.13969627358511,
      40.43854812122555,
      38.74125404006235,
      44.85133763105199,
      47.451904850673905,
      25.61975622886643,
      29.418930011385665,
      39.17478162803978,
      27.71593339109524,
      41.50442907748637,
      41.28194253953935,
      36.00842680955357,
      20.63753414383406,
      31.225553432616934,
      27.347244237793916,
      20.922325854810804,
      41.6802628563597,
      39.993288226029605,
      36.95404612891717,
      30.31202911758627,
      45.72287442430268,
      42.42083606890269,
      30.662209198841058,
      32.1883885712121,
      37.45216317059908,
      36.13551567970974,
      31.817265460924606,
      29.3929787408857,
      32.73933473616265,
      42.51733064785902,
      31.785782573190694,
      33.435040990348526,
      39.27889729706956,
      40.13461511287894,
      38.81495603337835,
      26.066621749229707,
      31.948457223521128,
      24.85039952788844,
      33.41156717690768,
      48.15590144219151,
      35.14789440847238,
      38.98597495690902,
      28.96404343743363,
      27.131999106323747,
      24.987302607157655,
      31.19505660628738,
      28.081797421830814,
      46.323204865484115,
      37.436492406144474,
      27.767394985024392,
      44.19618994817275,
      39.373795155974435,
      33.02237154503838,
      49.53152288201522,
      47.67174383980471,
      43.21374162284943,
      34.727148854923456,
      46.107702398096464,
      21.423309216003315,
      27.876822933984364,
      40.05715397299113,
      39.22633394755526,
      34.600504343485326,
      44.067938325548766,
      33.637343595284484,
      24.345943076811864,
      44.378842066759,
      29.834364478688762,
      36.7833376802761
    ],
    "bestSolution_randSpin": [
      43.92763301179345,
      34.99035462249581,
      34.303579374586796,
      44.91210091828257,
      27.940176618556002,
      48.0272124637364,
      36.93581678139002,
      41.07110396925553,
      47.016586724372885,
      24.509740945076246,
      31.997202324436127,
      37.85556504177854,
      32.13385509872668,
      35.33529453927755,
      41.5778909037432,
      32.13074294285092,
      37.921433714454565,
      39.748459978079346,
      31.138918002228117,
      40.019964853560836,
      40.23667667819424,
      29.45010468246499,
      41.657516977388035,
      27.816127251792977,
      29.711897483344618,
      34.307117738390225,
      36.32927301256713,
      39.74632775667583,
      32.96381497215754,
      47.65311612887912,
      39.58239454217608,
      28.054737652910443,
      29.268479986090597,
      44.774090075582386,
      34.96027453756221,
      42.27276843130019,
      32.25319103727499,
      33.09985991867826,
      24.837787745671488,
      42.7029296307134,
      31.368436230103935,
      34.705169023420204,
      41.936560261582635,
      38.328343173614385,
      48.79094037423375,
      44.86123301530445,
      36.51687857430952,
      40.55727220629372,
      34.4717852935729,
      39.93137808296457,
      40.768722957721536,
      33.088915835450166,
      29.438017171545656,
      50.001702276022016,
      26.71068077627986,
      33.86599303085984,
      27.55819003014261,
      35.22762334344493,
      31.033077991745188,
      38.06799149032185,
      38.5706146074956,
      48.40661471607739,
      40.08978659233124,
      35.30557597063727,
      41.21576335430666,
      47.303615653983165,
      40.93471968120088,
      47.18459830235581,
      19.517652016458488,
      39.04816027063896,
      27.352203123092764,
      16.57532789194285,
      23.89158557462703,
      50.43201300827531,
      16.681311687464262,
      31.225455323246944,
      20.388040106814394,
      35.998628467299945,
      36.30783969279532,
      39.46164541354728,
      36.42246642680995,
      40.16522581651151,
      30.630979155158997,
      33.90738311139724,
      28.75140395317527,
      28.11927116760349,
      43.34879414325851,
      38.17111533545457,
      36.23670567545611,
      38.70096208285669,
      25.261521248028796,
      33.964104023052144,
      34.91637239055954,
      33.87137669304942,
      49.28186619675015,
      41.68977346992128,
      35.085221777086964,
      31.3449270589392,
      46.64117554479776,
      33.705996262795885,
      40.22187482160338,
      33.742106181986614,
      36.175346625102605,
      40.76369205716422,
      41.02096387959259,
      50.594113584763576,
      41.79448829493891,
      31.824795747946183,
      51.8230063867479,
      33.16236733811441,
      30.70856467621632,
      29.02585796242726,
      22.877695591035096,
      37.861236866652646,
      35.46864404087838,
      34.06256677254997,
      29.184381617357374,
      44.40547935898339,
      35.556846508919875,
      41.85409751367097,
      48.09276046186515,
      38.506212471312395,
      45.221770582693566,
      38.34448006037983,
      41.3851736757606,
      34.400652333350294,
      37.70656154739943,
      37.90520910567136,
      30.553642982586283,
      25.84592257468665,
      38.065292498518666,
      42.16121519605018,
      40.43854812122555,
      38.74125404006235,
      44.85133763105199,
      47.451904850673905,
      25.61975622886643,
      29.418930011385665,
      39.17478162803978,
      26.84715763908402,
      41.50442907748637,
      41.28194253953935,
      34.27760384685622,
      20.63753414383406,
      31.225553432616934,
      32.189457949444765,
      20.922325854810804,
      41.40379553504071,
      35.880634932590546,
      36.95404612891717,
      30.31202911758627,
      44.35335843089286,
      42.42083606890269,
      30.662209198841058,
      32.11578635021412,
      37.90328681274094,
      40.14635283652747,
      33.60811615658131,
      29.3929787408857,
      32.73933473616265,
      40.128606976934535,
      32.277009511284,
      37.850589342123776,
      39.27889729706956,
      40.13461511287894,
      39.801947992526046,
      26.066621749229707,
      32.5828076427772,
      24.85039952788844,
      33.41156717690768,
      48.15590144219151,
      33.01680872982102,
      49.93207129258533,
      33.71368923143506,
      28.868476481763313,
      24.987302607157655,
      34.07017593958472,
      31.357078037597173,
      46.323204865484115,
      33.72489619403571,
      27.767394985024392,
      44.19618994817275,
      39.373795155974435,
      33.02237154503838,
      49.53152288201522,
      47.67174383980471,
      43.21374162284943,
      34.727148854923456,
      45.93333496111171,
      21.423309216003315,
      27.876822933984364,
      40.04297751106355,
      39.47065237051117,
      34.600504343485326,
      48.2017101581789,
      32.76729260155173,
      30.751077924665292,
      44.378842066759,
      29.834364478688762,
      36.7833376802761
    ]
  },
  "results_with_spin": [
    48.702225089893886,
    41.482709241626395,
    36.97908648277413,
    53.37315569635031,
    40.781399034203,
    52.79658807311169,
    41.616025960315106,
    49.740538360065116,
    50.80465034932672,
    35.1881403661116,
    38.579417739894474,
    48.16456064776766,
    38.68384885217974,
    47.34541888245866,
    50.69221348325237,
    35.29598821698571,
    45.31160809515713,
    50.60827599143915,
    41.31482562661402,
    48.59591617553174,
    50.341959525357794,
    41.00441618334475,
    47.11063956168602,
    35.08116595375222,
    37.39036445794333,
    37.8734570529072,
    47.91703785771193,
    45.44201274402137,
    38.963007347263726,
    52.41071804859068,
    50.656723278132155,
    43.55945704997943,
    33.96782448715172,
    49.24452387545933,
    42.97829968586432,
    44.58717014594851,
    42.02077452853677,
    40.65949923360682,
    35.96716069677858,
    52.73796425302903,
    42.96875711498449,
    41.554839088686926,
    47.88619111877197,
    47.969533656806014,
    49.590601902636585,
    49.722090874167705,
    38.721666111981904,
    42.59556077002772,
    44.75443653998501,
    44.09461781481132,
    46.63141025335297,
    37.0019845907303,
    37.16504266862134,
    50.001702276022016,
    29.288122363076205,
    48.380323081564626,
    33.68721254339558,
    40.69430746178875,
    38.04170214245529,
    43.64885387306976,
    40.9204156418744,
    48.40661471607739,
    49.65455308590707,
    36.797869295671305,
    47.152747675038675,
    53.161198038490475,
    48.26207883304088,
    47.79754047097951,
    24.466966604683183,
    46.68155409596407,
    36.29684348545741,
    19.30935623687291,
    36.5703117406782,
    54.228084111079156,
    23.688642904899783,
    42.56869462670135,
    23.658058606777903,
    49.31617103519366,
    45.803058926003345,
    43.74456802309425,
    44.93922295962368,
    44.69302145089043,
    36.740239130355036,
    38.16140408861049,
    39.308887229849404,
    32.44985012058764,
    47.7263870655095,
    42.25799924964254,
    43.5149356898612,
    48.504443254374245,
    38.759010250744254,
    42.8103451288506,
    42.37021203919953,
    46.5741855356221,
    49.28186619675015,
    48.09124135916394,
    41.226714695975566,
    41.47165378645497,
    46.64117554479776,
    41.741828787481154,
    48.48280783103579,
    45.182210576392286,
    46.942090270672274,
    48.12706672713692,
    46.30939333740163,
    53.85656310716741,
    44.838644609663646,
    36.65884956147432,
    52.914474256396666,
    47.68780966068548,
    45.37519841968134,
    37.62913004103193,
    22.877695591035096,
    43.79777977744851,
    41.9578735106709,
    45.22132315614936,
    40.10968164347829,
    49.02477679942944,
    39.974109442899355,
    45.03925131466009,
    52.93954777622932,
    47.21304627765184,
    51.42210518862181,
    44.26221653543429,
    50.21526634609132,
    42.75126422674522,
    40.11764547782933,
    41.52421283115948,
    38.07403387963704,
    27.399644726378927,
    48.065296684853266,
    44.38989703424249,
    48.59163467648409,
    47.52395403352497,
    52.021944214246155,
    49.85243093010379,
    31.533822566311116,
    40.27513729858739,
    48.901645075429265,
    29.465595096151016,
    49.95588345715964,
    49.507733740488945,
    37.368879607402086,
    26.98547901094536,
    38.93569201409904,
    36.97326546253969,
    23.98124265298451,
    43.983410660020354,
    47.327873335380644,
    44.00343445093063,
    44.90631576148055,
    53.481803875151954,
    51.09854658703179,
    46.5001487757668,
    41.45401229402645,
    41.57866044825307,
    41.316734846034386,
    38.974314063917355,
    40.72950259950112,
    38.16678964778548,
    49.4091352966988,
    35.99187023607243,
    41.845231498972,
    49.75260963991902,
    46.88953800783332,
    49.182990338590784,
    29.72526358992596,
    41.815022201568674,
    34.377259587705616,
    46.81855280220923,
    52.89179877932784,
    43.599556592988726,
    52.88724115098443,
    45.96816888374641,
    34.5480755005082,
    32.320656486226405,
    39.50364036762444,
    41.65493921040543,
    47.56999690057643,
    47.9886160578863,
    36.38014437066258,
    55.481004689214664,
    47.870933175216784,
    39.1343424302683,
    49.53152288201522,
    52.45071750353994,
    48.183222194361754,
    38.85501729674494,
    50.08386286328934,
    35.369496399391046,
    37.201685113323435,
    41.804027561595696,
    48.672757663935265,
    44.75855783756678,
    48.2017101581789,
    41.547977705775104,
    41.14355886650636,
    44.378842066759,
    39.214392519834846,
    39.8026396037213
  ],
  "results_without_spin": [
    43.92763301179345,
    34.99035462249581,
    34.303579374586796,
    44.91210091828257,
    27.940176618556002,
    48.0272124637364,
    36.93581678139002,
    41.07110396925553,
    47.016586724372885,
    24.509740945076246,
    31.997202324436127,
    37.85556504177854,
    32.13385509872668,
    35.33529453927755,
    41.5778909037432,
    32.13074294285092,
    37.921433714454565,
    39.748459978079346,
    31.138918002228117,
    40.019964853560836,
    40.23667667819424,
    29.45010468246499,
    41.657516977388035,
    27.816127251792977,
    29.711897483344618,
    34.307117738390225,
    36.32927301256713,
    39.74632775667583,
    32.96381497215754,
    47.65311612887912,
    39.58239454217608,
    28.054737652910443,
    29.268479986090597,
    44.774090075582386,
    34.96027453756221,
    42.27276843130019,
    32.25319103727499,
    33.09985991867826,
    24.837787745671488,
    42.7029296307134,
    31.368436230103935,
    34.705169023420204,
    41.936560261582635,
    38.328343173614385,
    48.79094037423375,
    44.86123301530445,
    36.51687857430952,
    40.55727220629372,
    34.4717852935729,
    39.93137808296457,
    40.768722957721536,
    33.088915835450166,
    29.438017171545656,
    50.001702276022016,
    26.71068077627986,
    33.86599303085984,
    27.55819003014261,
    35.22762334344493,
    31.033077991745188,
    38.06799149032185,
    38.5706146074956,
    48.40661471607739,
    40.08978659233124,
    35.30557597063727,
    41.21576335430666,
    47.303615653983165,
    40.93471968120088,
    47.18459830235581,
    19.517652016458488,
    39.04816027063896,
    27.352203123092764,
    16.57532789194285,
    23.89158557462703,
    50.43201300827531,
    16.681311687464262,
    31.225455323246944,
    20.388040106814394,
    35.998628467299945,
    36.30783969279532,
    39.46164541354728,
    36.42246642680995,
    40.16522581651151,
    30.630979155158997,
    33.90738311139724,
    28.75140395317527,
    28.11927116760349,
    43.34879414325851,
    38.17111533545457,
    36.23670567545611,
    38.70096208285669,
    25.261521248028796,
    33.964104023052144,
    34.91637239055954,
    33.87137669304942,
    49.28186619675015,
    41.68977346992128,
    35.085221777086964,
    31.3449270589392,
    46.64117554479776,
    33.705996262795885,
    40.22187482160338,
    33.742106181986614,
    36.175346625102605,
    40.76369205716422,
    41.02096387959259,
    50.594113584763576,
    41.79448829493891,
    31.824795747946183,
    51.8230063867479,
    33.16236733811441,
    30.70856467621632,
    29.02585796242726,
    22.877695591035096,
    37.861236866652646,
    35.46864404087838,
    34.06256677254997,
    29.184381617357374,
    44.40547935898339,
    35.556846508919875,
    41.85409751367097,
    48.09276046186515,
    38.506212471312395,
    45.221770582693566,
    38.34448006037983,
    41.3851736757606,
    34.400652333350294,
    37.70656154739943,
    37.90520910567136,
    30.553642982586283,
    25.84592257468665,
    38.065292498518666,
    42.16121519605018,
    40.43854812122555,
    38.74125404006235,
    44.85133763105199,
    47.451904850673905,
    25.61975622886643,
    29.418930011385665,
    39.17478162803978,
    26.84715763908402,
    41.50442907748637,
    41.28194253953935,
    34.27760384685622,
    20.63753414383406,
    31.225553432616934,
    32.189457949444765,
    20.922325854810804,
    41.40379553504071,
    35.880634932590546,
    36.95404612891717,
    30.31202911758627,
    44.35335843089286,
    42.42083606890269,
    30.662209198841058,
    32.11578635021412,
    37.90328681274094,
    40.14635283652747,
    33.60811615658131,
    29.3929787408857,
    32.73933473616265,
    40.128606976934535,
    32.277009511284,
    37.850589342123776,
    39.27889729706956,
    40.13461511287894,
    39.801947992526046,
    26.066621749229707,
    32.5828076427772,
    24.85039952788844,
    33.41156717690768,
    48.15590144219151,
    33.01680872982102,
    49.93207129258533,
    33.71368923143506,
    28.868476481763313,
    24.987302607157655,
    34.07017593958472,
    31.357078037597173,
    46.323204865484115,
    33.72489619403571,
    27.767394985024392,
    44.19618994817275,
    39.373795155974435,
    33.02237154503838,
    49.53152288201522,
    47.67174383980471,
    43.21374162284943,
    34.727148854923456,
    45.93333496111171,
    21.423309216003315,
    27.876822933984364,
    40.04297751106355,
    39.47065237051117,
    34.600504343485326,
    48.2017101581789,
    32.76729260155173,
    30.751077924665292,
    44.378842066759,
    29.834364478688762,
    36.7833376802761
  ]
}


==> DataFinal/J_03_K_020/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1781674038852052,
        0.6057428351271633,
        0.7754559909401129
      ],
      "t_hat0": [
        -0.9579522358718988,
        -0.28689965720432825,
        0.0040125408495005396
      ],
      "name": "SAT-2",
      "azimuth_deg": 221.05252673834258,
      "elevation_deg": 56.511985753653775,
      "heading_deg": 92.03934044400148
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.26939866263939927,
        0.5360161194673847,
        0.8000694221373728
      ],
      "t_hat0": [
        0.3971339742765502,
        0.8186892237700629,
        -0.4147680814118709
      ],
      "name": "SAT-3",
      "azimuth_deg": 84.70841740502445,
      "elevation_deg": 41.65002478527906,
      "heading_deg": 220.4849387091554
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2034687131986519,
        0.5963621820252486,
        0.7765002450736054
      ],
      "t_hat0": [
        -0.695389486939068,
        0.470274847323197,
        -0.543392150688399
      ],
      "name": "SAT-2",
      "azimuth_deg": 186.83782532017108,
      "elevation_deg": 64.09724006423399,
      "heading_deg": 150.08770665714417
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17865299925028955,
        0.6118505072572378,
        0.7705336219970786
      ],
      "t_hat0": [
        0.019714773860507146,
        -0.7807492723838703,
        0.6245333468788408
      ],
      "name": "SAT-3",
      "azimuth_deg": 216.98575299768478,
      "elevation_deg": 52.670085579940206,
      "heading_deg": 14.008271127757247
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18980661268649418,
        0.6024561690763838,
        0.7752548059330474
      ],
      "t_hat0": [
        0.42043251789207425,
        0.7634237354112141,
        -0.49032713376858844
      ],
      "name": "SAT-2",
      "azimuth_deg": 207.59347436874427,
      "elevation_deg": 60.21021002492763,
      "heading_deg": 220.63185189216117
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21119753559793447,
        0.5741706491251384,
        0.7910269696038034
      ],
      "t_hat0": [
        -0.7870283742826529,
        -0.5798103175741646,
        0.21072810374639356
      ],
      "name": "SAT-3",
      "azimuth_deg": 137.39798007574976,
      "elevation_deg": 77.9443116099813,
      "heading_deg": 69.28863921919147
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09513072517107754,
        0.5969465331998915,
        0.7966209773970654
      ],
      "t_hat0": [
        0.841169975369129,
        0.4761486223452081,
        -0.2563504670880464
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.05936323785687,
      "elevation_deg": 32.18319494277965,
      "heading_deg": 253.2454999339906
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18858629191007112,
        0.5618481680568473,
        0.8054575386417177
      ],
      "t_hat0": [
        -0.43993541936950475,
        -0.7816072807363106,
        0.44220683563709007
      ],
      "name": "SAT-3",
      "azimuth_deg": 331.9279902568877,
      "elevation_deg": 78.93329039343271,
      "heading_deg": 42.48628610647459
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23370328429039688,
        0.5610528685312522,
        0.7941048127449772
      ],
      "t_hat0": [
        -0.6539694742741466,
        -0.6950850364576758,
        0.29863140961765533
      ],
      "name": "SAT-2",
      "azimuth_deg": 98.96774945684034,
      "elevation_deg": 63.14046635162307,
      "heading_deg": 58.08285681468893
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22806433179561633,
        0.520496888863526,
        0.8228424206651048
      ],
      "t_hat0": [
        0.22432610687073706,
        -0.7942878709130772,
        0.5646101096301674
      ],
      "name": "SAT-3",
      "azimuth_deg": 45.439958605776354,
      "elevation_deg": 48.74737852180224,
      "heading_deg": 3.0566561398585224
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2633797962159143,
        0.5653568256220807,
        0.7816666442082506
      ],
      "t_hat0": [
        -0.7880385227865929,
        0.34128397042679065,
        -0.5123675810724662
      ],
      "name": "SAT-2",
      "azimuth_deg": 111.22552035460077,
      "elevation_deg": 46.40460297182655,
      "heading_deg": 140.93640664837326
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24039127842500166,
        0.5835656941577047,
        0.7756694617293051
      ],
      "t_hat0": [
        -0.9706518850714724,
        -0.13887751430467934,
        -0.1963363288537064
      ],
      "name": "SAT-3",
      "azimuth_deg": 135.5087633652505,
      "elevation_deg": 55.18009863310956,
      "heading_deg": 105.87416911751606
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.178380297771581,
        0.5711056332749216,
        0.8012607721638275
      ],
      "t_hat0": [
        0.7942446777135745,
        0.5642583454694283,
        -0.225361734754957
      ],
      "name": "SAT-2",
      "azimuth_deg": 286.5745554684963,
      "elevation_deg": 74.42509521158777,
      "heading_deg": 249.58305025492245
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22904201941355945,
        0.6108324505621218,
        0.7579072968927214
      ],
      "t_hat0": [
        0.9653665458389789,
        0.24246502443414203,
        0.09632312339760195
      ],
      "name": "SAT-3",
      "azimuth_deg": 166.66574138409993,
      "elevation_deg": 47.18876939759423,
      "heading_deg": 277.6877407388354
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24383865647720263,
        0.5105700344956197,
        0.8245368090525338
      ],
      "t_hat0": [
        -0.1479965524755194,
        -0.8598313645325498,
        0.4886584134356579
      ],
      "name": "SAT-2",
      "azimuth_deg": 52.51353927326778,
      "elevation_deg": 41.52520816001746,
      "heading_deg": 25.271233913318284
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2520073439771009,
        0.5832070967977175,
        0.7722446379395488
      ],
      "t_hat0": [
        0.8953333437499408,
        0.4433501823583974,
        -0.04264761860087979
      ],
      "name": "SAT-3",
      "azimuth_deg": 131.3183607204167,
      "elevation_deg": 49.223030851502116,
      "heading_deg": 263.1528249242373
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18021923285134128,
        0.588241293850814,
        0.7883484054142524
      ],
      "t_hat0": [
        0.20265456209272723,
        -0.7620715450354095,
        0.6149618595574435
      ],
      "name": "SAT-2",
      "azimuth_deg": 236.655755510389,
      "elevation_deg": 68.87309529769055,
      "heading_deg": 3.6210239917713904
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.196045131766912,
        0.6507428808889926,
        0.733553003731011
      ],
      "t_hat0": [
        -0.44840081791417874,
        0.6057861527199555,
        -0.6572365203384931
      ],
      "name": "SAT-3",
      "azimuth_deg": 196.3986144857135,
      "elevation_deg": 32.9909406664576,
      "heading_deg": 167.2591930977984
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12004269059716213,
        0.5538227190901106,
        0.8239357670679375
      ],
      "t_hat0": [
        -0.99018135760928,
        -0.006911983598894457,
        -0.1396177049151424
      ],
      "name": "SAT-2",
      "azimuth_deg": 304.94387575661295,
      "elevation_deg": 39.61800488594895,
      "heading_deg": 110.23980913011884
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1183033083576273,
        0.6228710672652098,
        0.7733278481960537
      ],
      "t_hat0": [
        -0.5027071418083023,
        -0.7091876691538387,
        0.49430595737364214
      ],
      "name": "SAT-3",
      "azimuth_deg": 249.97322307781693,
      "elevation_deg": 34.35446211678514,
      "heading_deg": 45.546210069397816
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24904901057452972,
        0.6175179301091693,
        0.7460872578495995
      ],
      "t_hat0": [
        -0.6747454161016753,
        0.4419969673028546,
        -0.5910645517579755
      ],
      "name": "SAT-2",
      "azimuth_deg": 158.6555530713903,
      "elevation_deg": 38.37338436278549,
      "heading_deg": 150.7438096386681
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2113233223212474,
        0.5733583448209938,
        0.7915823784466407
      ],
      "t_hat0": [
        0.3835013690128761,
        -0.6962906380445344,
        0.6067174361568859
      ],
      "name": "SAT-3",
      "azimuth_deg": 133.97597958139303,
      "elevation_deg": 78.23255905622413,
      "heading_deg": 352.5700060259692
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24328252801024952,
        0.5413117333626495,
        0.8048572661589546
      ],
      "t_hat0": [
        0.8331655494564718,
        -0.3082452229167094,
        0.4591514453292331
      ],
      "name": "SAT-2",
      "azimuth_deg": 75.80106673330674,
      "elevation_deg": 53.24105460988889,
      "heading_deg": 316.8810109197355
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2335264951455898,
        0.5563422107794502,
        0.7974639305762052
      ],
      "t_hat0": [
        0.22793036709000034,
        -0.7659682757291217,
        0.6011159192158979
      ],
      "name": "SAT-3",
      "azimuth_deg": 90.12526497333985,
      "elevation_deg": 62.527183680998355,
      "heading_deg": 2.326036093416186
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11419504841853736,
        0.5450545154109846,
        0.8305871815449507
      ],
      "t_hat0": [
        -0.7770860722258252,
        0.4718760455172417,
        -0.41649757984849073
      ],
      "name": "SAT-2",
      "azimuth_deg": 310.16576382552347,
      "elevation_deg": 36.30178837259169,
      "heading_deg": 144.76277963947314
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.27045296812445796,
        0.6019812260573265,
        0.7513147113608178
      ],
      "t_hat0": [
        -0.7804725937945654,
        0.31981542788733286,
        -0.5371970052232472
      ],
      "name": "SAT-3",
      "azimuth_deg": 141.61049248051467,
      "elevation_deg": 36.732191680923115,
      "heading_deg": 140.95708728777018
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13679236805556394,
        0.5357698758866883,
        0.8332097503834877
      ],
      "t_hat0": [
        0.6867441593314155,
        0.6574720865363468,
        -0.3100208300255482
      ],
      "name": "SAT-2",
      "azimuth_deg": 323.232671793035,
      "elevation_deg": 41.72357521499256,
      "heading_deg": 240.18946567046865
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1763014017779864,
        0.6197892740498434,
        0.764708487924572
      ],
      "t_hat0": [
        -0.9616782702428022,
        0.057273396507784215,
        -0.26813180079071947
      ],
      "name": "SAT-3",
      "azimuth_deg": 215.70382492358567,
      "elevation_deg": 47.677852867963644,
      "heading_deg": 117.35406963923064
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17070005940091892,
        0.5822242348150176,
        0.7949065543286142
      ],
      "t_hat0": [
        -0.9503573042946966,
        0.11572177947260755,
        -0.2888415896809369
      ],
      "name": "SAT-2",
      "azimuth_deg": 261.79817556057054,
      "elevation_deg": 67.03441307984532,
      "heading_deg": 120.92643495978172
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.25644429097950827,
        0.5673969444838303,
        0.7824941105301884
      ],
      "t_hat0": [
        0.7271055644334263,
        0.6466400008650381,
        -0.2305953326743889
      ],
      "name": "SAT-3",
      "azimuth_deg": 112.9943178943136,
      "elevation_deg": 49.712055732155164,
      "heading_deg": 244.47608154330308
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17398207992009043,
        0.605470858356684,
        0.7766178439538328
      ],
      "t_hat0": [
        -0.13669741235297408,
        0.7661609317138831,
        -0.6279420707129884
      ],
      "name": "SAT-2",
      "azimuth_deg": 226.04531727381104,
      "elevation_deg": 55.832085864013024,
      "heading_deg": 187.28607331298358
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13461888167938701,
        0.5383135105997707,
        0.8319232662939183
      ],
      "t_hat0": [
        0.9489577780384456,
        0.31170767142866646,
        -0.04814003607035142
      ],
      "name": "SAT-3",
      "azimuth_deg": 320.6113605456322,
      "elevation_deg": 41.67390291859988,
      "heading_deg": 269.54321194325394
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24012968385425992,
        0.5785221909994339,
        0.779518960291068
      ],
      "t_hat0": [
        -0.5119817489684588,
        0.6067713214755975,
        -0.6080322788783135
      ],
      "name": "SAT-2",
      "azimuth_deg": 128.9209881645151,
      "elevation_deg": 56.93904170065607,
      "heading_deg": 163.71619367827003
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16633231024936693,
        0.6446023337556432,
        0.7462046595163333
      ],
      "t_hat0": [
        0.6478755977976011,
        -0.4990447888570895,
        0.5755097814051331
      ],
      "name": "SAT-3",
      "azimuth_deg": 214.81850093246686,
      "elevation_deg": 35.13511330056357,
      "heading_deg": 333.58259085117396
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10223085979242752,
        0.5608566442472912,
        0.821576944606997
      ],
      "t_hat0": [
        -0.9864573266867921,
        0.04933119667139092,
        -0.15642370555934323
      ],
      "name": "SAT-2",
      "azimuth_deg": 297.65074813249385,
      "elevation_deg": 34.42104417390796,
      "heading_deg": 113.45607849464261
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22309360948899862,
        0.5521750175686854,
        0.8033255824248299
      ],
      "t_hat0": [
        0.6909098769700388,
        0.6709157352512675,
        -0.2692872408739361
      ],
      "name": "SAT-3",
      "azimuth_deg": 72.14416707204605,
      "elevation_deg": 67.12575798843125,
      "heading_deg": 241.0910164199003
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23404550895767906,
        0.5921436960425015,
        0.7710956769259354
      ],
      "t_hat0": [
        -0.36991566954091837,
        0.6792345095344019,
        -0.633879230205293
      ],
      "name": "SAT-2",
      "azimuth_deg": 148.81320449195732,
      "elevation_deg": 54.891751260997495,
      "heading_deg": 172.98494131387386
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16934606000112404,
        0.6551566442325131,
        0.7362687576422676
      ],
      "t_hat0": [
        -0.7167693582253266,
        -0.5946142375626796,
        0.36424661370698674
      ],
      "name": "SAT-3",
      "azimuth_deg": 210.71066138749453,
      "elevation_deg": 31.369762338753688,
      "heading_deg": 61.125995343259895
    }
  ]
}

==> DataFinal/J_03_K_020/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16926216119292603,
        0.5597261544000176,
        0.8112070961652564
      ],
      "t_hat0": [
        0.9468691846476648,
        0.320741554214585,
        -0.02374031517648817
      ],
      "name": "SAT-2",
      "azimuth_deg": 313.23234807815675,
      "elevation_deg": 65.31575599721319,
      "heading_deg": 269.82406725649395
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16716919401115551,
        0.5159161063522663,
        0.8401696446432576
      ],
      "t_hat0": [
        -0.9793732415808305,
        -0.18499637532561622,
        -0.08126742761918906
      ],
      "name": "SAT-3",
      "azimuth_deg": 351.07706593740994,
      "elevation_deg": 43.186430084931686,
      "heading_deg": 99.88927885821064
    }
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 58.69987423027338,
      "bestSolution_spin0": 50.636562878279896,
      "bestSolution_spin1": 42.4427368587025,
      "bestSolution_randSpin": 42.4427368587025,
      "with_spin": 58.69987423027338,
      "without_spin": 42.4427368587025
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 48.028427377732,
      "bestSolution_spin0": 40.83399388170077,
      "bestSolution_spin1": 41.040500148938506,
      "bestSolution_randSpin": 40.83399388170077,
      "with_spin": 48.028427377732,
      "without_spin": 40.83399388170077
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 43.168426033197605,
      "bestSolution_spin0": 37.9446662211395,
      "bestSolution_spin1": 36.97787615079148,
      "bestSolution_randSpin": 36.97787615079148,
      "with_spin": 43.168426033197605,
      "without_spin": 36.97787615079148
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 55.854407396220395,
      "bestSolution_spin0": 50.25812582845428,
      "bestSolution_spin1": 48.23768254488976,
      "bestSolution_randSpin": 48.23768254488976,
      "with_spin": 55.854407396220395,
      "without_spin": 48.23768254488976
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 48.038487299457124,
      "bestSolution_spin0": 38.12800805613708,
      "bestSolution_spin1": 30.083136296975603,
      "bestSolution_randSpin": 30.083136296975603,
      "with_spin": 48.038487299457124,
      "without_spin": 30.083136296975603
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 57.04749018425662,
      "bestSolution_spin0": 51.26937413560375,
      "bestSolution_spin1": 49.641857684413026,
      "bestSolution_randSpin": 49.641857684413026,
      "with_spin": 57.04749018425662,
      "without_spin": 49.641857684413026
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 47.63483320686069,
      "bestSolution_spin0": 43.619805866187214,
      "bestSolution_spin1": 42.19761899765966,
      "bestSolution_randSpin": 43.619805866187214,
      "with_spin": 47.63483320686069,
      "without_spin": 43.619805866187214
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 59.98410570947076,
      "bestSolution_spin0": 49.41007644508254,
      "bestSolution_spin1": 52.17965623700854,
      "bestSolution_randSpin": 52.17965623700854,
      "with_spin": 59.98410570947076,
      "without_spin": 52.17965623700854
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 61.57079232697395,
      "bestSolution_spin0": 54.18396666623075,
      "bestSolution_spin1": 51.27680959871552,
      "bestSolution_randSpin": 54.18396666623075,
      "with_spin": 61.57079232697395,
      "without_spin": 54.18396666623075
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 41.42956220955467,
      "bestSolution_spin0": 32.73137732037871,
      "bestSolution_spin1": 33.78514793211991,
      "bestSolution_randSpin": 33.78514793211991,
      "with_spin": 41.42956220955467,
      "without_spin": 33.78514793211991
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      58.69987423027338,
      48.028427377732,
      43.168426033197605,
      55.854407396220395,
      48.038487299457124,
      57.04749018425662,
      47.63483320686069,
      59.98410570947076,
      61.57079232697395,
      41.42956220955467
    ],
    "bestSolution_spin0": [
      50.636562878279896,
      40.83399388170077,
      37.9446662211395,
      50.25812582845428,
      38.12800805613708,
      51.26937413560375,
      43.619805866187214,
      49.41007644508254,
      54.18396666623075,
      32.73137732037871
    ],
    "bestSolution_spin1": [
      42.4427368587025,
      41.040500148938506,
      36.97787615079148,
      48.23768254488976,
      30.083136296975603,
      49.641857684413026,
      42.19761899765966,
      52.17965623700854,
      51.27680959871552,
      33.78514793211991
    ],
    "bestSolution_randSpin": [
      42.4427368587025,
      40.83399388170077,
      36.97787615079148,
      48.23768254488976,
      30.083136296975603,
      49.641857684413026,
      43.619805866187214,
      52.17965623700854,
      54.18396666623075,
      33.78514793211991
    ]
  },
  "results_with_spin": [
    58.69987423027338,
    48.028427377732,
    43.168426033197605,
    55.854407396220395,
    48.038487299457124,
    57.04749018425662,
    47.63483320686069,
    59.98410570947076,
    61.57079232697395,
    41.42956220955467
  ],
  "results_without_spin": [
    42.4427368587025,
    40.83399388170077,
    36.97787615079148,
    48.23768254488976,
    30.083136296975603,
    49.641857684413026,
    43.619805866187214,
    52.17965623700854,
    54.18396666623075,
    33.78514793211991
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 44.60029850474285,
      "bestSolution_spin0": 39.673181918045,
      "bestSolution_spin1": 39.8018994420375,
      "bestSolution_randSpin": 39.673181918045,
      "with_spin": 44.60029850474285,
      "without_spin": 39.673181918045
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 57.401799985618204,
      "bestSolution_spin0": 44.11017753931358,
      "bestSolution_spin1": 39.41405924598519,
      "bestSolution_randSpin": 39.41405924598519,
      "with_spin": 57.401799985618204,
      "without_spin": 39.41405924598519
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 42.66706455323115,
      "bestSolution_spin0": 36.57409716877506,
      "bestSolution_spin1": 36.234187543973164,
      "bestSolution_randSpin": 36.234187543973164,
      "with_spin": 42.66706455323115,
      "without_spin": 36.234187543973164
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 50.024319554750754,
      "bestSolution_spin0": 35.88102250473557,
      "bestSolution_spin1": 34.25501314796041,
      "bestSolution_randSpin": 35.88102250473557,
      "with_spin": 50.024319554750754,
      "without_spin": 35.88102250473557
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 57.08151954628875,
      "bestSolution_spin0": 41.359519454062365,
      "bestSolution_spin1": 46.43031429737342,
      "bestSolution_randSpin": 46.43031429737342,
      "with_spin": 57.08151954628875,
      "without_spin": 46.43031429737342
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 42.514751097907705,
      "bestSolution_spin0": 33.407613547755645,
      "bestSolution_spin1": 23.489543329598646,
      "bestSolution_randSpin": 23.489543329598646,
      "with_spin": 42.514751097907705,
      "without_spin": 23.489543329598646
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 48.09720506251361,
      "bestSolution_spin0": 41.01202080899365,
      "bestSolution_spin1": 36.63229870098759,
      "bestSolution_randSpin": 41.01202080899365,
      "with_spin": 48.09720506251361,
      "without_spin": 41.01202080899365
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 54.37245919995917,
      "bestSolution_spin0": 42.76234534775459,
      "bestSolution_spin1": 42.45313247684337,
      "bestSolution_randSpin": 42.76234534775459,
      "with_spin": 54.37245919995917,
      "without_spin": 42.76234534775459
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 45.27131206776538,
      "bestSolution_spin0": 35.55620220857583,
      "bestSolution_spin1": 30.975175537252667,
      "bestSolution_randSpin": 30.975175537252667,
      "with_spin": 45.27131206776538,
      "without_spin": 30.975175537252667
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.471845317045435,
      "bestSolution_spin0": 44.23703881293988,
      "bestSolution_spin1": 38.33632461082059,
      "bestSolution_randSpin": 38.33632461082059,
      "with_spin": 48.471845317045435,
      "without_spin": 38.33632461082059
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      44.60029850474285,
      57.401799985618204,
      42.66706455323115,
      50.024319554750754,
      57.08151954628875,
      42.514751097907705,
      48.09720506251361,
      54.37245919995917,
      45.27131206776538,
      48.471845317045435
    ],
    "bestSolution_spin0": [
      39.673181918045,
      44.11017753931358,
      36.57409716877506,
      35.88102250473557,
      41.359519454062365,
      33.407613547755645,
      41.01202080899365,
      42.76234534775459,
      35.55620220857583,
      44.23703881293988
    ],
    "bestSolution_spin1": [
      39.8018994420375,
      39.41405924598519,
      36.234187543973164,
      34.25501314796041,
      46.43031429737342,
      23.489543329598646,
      36.63229870098759,
      42.45313247684337,
      30.975175537252667,
      38.33632461082059
    ],
    "bestSolution_randSpin": [
      39.673181918045,
      39.41405924598519,
      36.234187543973164,
      35.88102250473557,
      46.43031429737342,
      23.489543329598646,
      41.01202080899365,
      42.76234534775459,
      30.975175537252667,
      38.33632461082059
    ]
  },
  "results_with_spin": [
    44.60029850474285,
    57.401799985618204,
    42.66706455323115,
    50.024319554750754,
    57.08151954628875,
    42.514751097907705,
    48.09720506251361,
    54.37245919995917,
    45.27131206776538,
    48.471845317045435
  ],
  "results_without_spin": [
    39.673181918045,
    39.41405924598519,
    36.234187543973164,
    35.88102250473557,
    46.43031429737342,
    23.489543329598646,
    41.01202080899365,
    42.76234534775459,
    30.975175537252667,
    38.33632461082059
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 53.59914462588842,
      "bestSolution_spin0": 45.14077810926492,
      "bestSolution_spin1": 41.00663432674944,
      "bestSolution_randSpin": 41.00663432674944,
      "with_spin": 53.59914462588842,
      "without_spin": 41.00663432674944
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 46.4912547716874,
      "bestSolution_spin0": 33.3550705642822,
      "bestSolution_spin1": 35.12834195212911,
      "bestSolution_randSpin": 33.3550705642822,
      "with_spin": 46.4912547716874,
      "without_spin": 33.3550705642822
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 55.72383839127152,
      "bestSolution_spin0": 48.832759308695465,
      "bestSolution_spin1": 51.69449471966885,
      "bestSolution_randSpin": 51.69449471966885,
      "with_spin": 55.72383839127152,
      "without_spin": 51.69449471966885
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 36.70708386697222,
      "bestSolution_spin0": 30.739792386069254,
      "bestSolution_spin1": 29.816993517617256,
      "bestSolution_randSpin": 29.816993517617256,
      "with_spin": 36.70708386697222,
      "without_spin": 29.816993517617256
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 43.59422821420035,
      "bestSolution_spin0": 33.479795533292496,
      "bestSolution_spin1": 32.40815770405819,
      "bestSolution_randSpin": 33.479795533292496,
      "with_spin": 43.59422821420035,
      "without_spin": 33.479795533292496
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 44.332556748692625,
      "bestSolution_spin0": 38.713723578685304,
      "bestSolution_spin1": 39.87573643434137,
      "bestSolution_randSpin": 39.87573643434137,
      "with_spin": 44.332556748692625,
      "without_spin": 39.87573643434137
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 53.158796615954905,
      "bestSolution_spin0": 47.521674354716076,
      "bestSolution_spin1": 42.77927469917717,
      "bestSolution_randSpin": 42.77927469917717,
      "with_spin": 53.158796615954905,
      "without_spin": 42.77927469917717
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.40102689658554,
      "bestSolution_spin0": 47.727148992558014,
      "bestSolution_spin1": 40.904696201383906,
      "bestSolution_randSpin": 47.727148992558014,
      "with_spin": 52.40102689658554,
      "without_spin": 47.727148992558014
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 45.516758245829394,
      "bestSolution_spin0": 31.830966878183123,
      "bestSolution_spin1": 35.87968381026437,
      "bestSolution_randSpin": 35.87968381026437,
      "with_spin": 45.516758245829394,
      "without_spin": 35.87968381026437
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 63.09358243925521,
      "bestSolution_spin0": 52.329094467596306,
      "bestSolution_spin1": 50.310646368534364,
      "bestSolution_randSpin": 52.329094467596306,
      "with_spin": 63.09358243925521,
      "without_spin": 52.329094467596306
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      53.59914462588842,
      46.4912547716874,
      55.72383839127152,
      36.70708386697222,
      43.59422821420035,
      44.332556748692625,
      53.158796615954905,
      52.40102689658554,
      45.516758245829394,
      63.09358243925521
    ],
    "bestSolution_spin0": [
      45.14077810926492,
      33.3550705642822,
      48.832759308695465,
      30.739792386069254,
      33.479795533292496,
      38.713723578685304,
      47.521674354716076,
      47.727148992558014,
      31.830966878183123,
      52.329094467596306
    ],
    "bestSolution_spin1": [
      41.00663432674944,
      35.12834195212911,
      51.69449471966885,
      29.816993517617256,
      32.40815770405819,
      39.87573643434137,
      42.77927469917717,
      40.904696201383906,
      35.87968381026437,
      50.310646368534364
    ],
    "bestSolution_randSpin": [
      41.00663432674944,
      33.3550705642822,
      51.69449471966885,
      29.816993517617256,
      33.479795533292496,
      39.87573643434137,
      42.77927469917717,
      47.727148992558014,
      35.87968381026437,
      52.329094467596306
    ]
  },
  "results_with_spin": [
    53.59914462588842,
    46.4912547716874,
    55.72383839127152,
    36.70708386697222,
    43.59422821420035,
    44.332556748692625,
    53.158796615954905,
    52.40102689658554,
    45.516758245829394,
    63.09358243925521
  ],
  "results_without_spin": [
    41.00663432674944,
    33.3550705642822,
    51.69449471966885,
    29.816993517617256,
    33.479795533292496,
    39.87573643434137,
    42.77927469917717,
    47.727148992558014,
    35.87968381026437,
    52.329094467596306
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 55.6469800250399,
      "bestSolution_spin0": 46.94175783826661,
      "bestSolution_spin1": 45.96782135106742,
      "bestSolution_randSpin": 45.96782135106742,
      "with_spin": 55.6469800250399,
      "without_spin": 45.96782135106742
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 44.76142812182989,
      "bestSolution_spin0": 32.90647364586241,
      "bestSolution_spin1": 31.916979985144163,
      "bestSolution_randSpin": 31.916979985144163,
      "with_spin": 44.76142812182989,
      "without_spin": 31.916979985144163
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 38.64688452773469,
      "bestSolution_spin0": 30.867252159693265,
      "bestSolution_spin1": 29.296929706345644,
      "bestSolution_randSpin": 30.867252159693265,
      "with_spin": 38.64688452773469,
      "without_spin": 30.867252159693265
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 61.30118494098179,
      "bestSolution_spin0": 52.33239303997789,
      "bestSolution_spin1": 49.785150481876926,
      "bestSolution_randSpin": 49.785150481876926,
      "with_spin": 61.30118494098179,
      "without_spin": 49.785150481876926
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 44.384074030586326,
      "bestSolution_spin0": 44.2949003298855,
      "bestSolution_spin1": 37.581586282206565,
      "bestSolution_randSpin": 37.581586282206565,
      "with_spin": 44.384074030586326,
      "without_spin": 37.581586282206565
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 54.44310376605409,
      "bestSolution_spin0": 39.88948877247717,
      "bestSolution_spin1": 39.1066062112686,
      "bestSolution_randSpin": 39.88948877247717,
      "with_spin": 54.44310376605409,
      "without_spin": 39.88948877247717
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 45.072902470217336,
      "bestSolution_spin0": 35.36952314710164,
      "bestSolution_spin1": 33.6353463359362,
      "bestSolution_randSpin": 33.6353463359362,
      "with_spin": 45.072902470217336,
      "without_spin": 33.6353463359362
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 50.862172928229825,
      "bestSolution_spin0": 37.467433891107675,
      "bestSolution_spin1": 36.33919248927016,
      "bestSolution_randSpin": 37.467433891107675,
      "with_spin": 50.862172928229825,
      "without_spin": 37.467433891107675
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 41.95772601578879,
      "bestSolution_spin0": 30.191918802942396,
      "bestSolution_spin1": 30.875300354085095,
      "bestSolution_randSpin": 30.191918802942396,
      "with_spin": 41.95772601578879,
      "without_spin": 30.191918802942396
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 58.79834707061768,
      "bestSolution_spin0": 49.861645114064686,
      "bestSolution_spin1": 44.38560891937575,
      "bestSolution_randSpin": 49.861645114064686,
      "with_spin": 58.79834707061768,
      "without_spin": 49.861645114064686
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      55.6469800250399,
      44.76142812182989,
      38.64688452773469,
      61.30118494098179,
      44.384074030586326,
      54.44310376605409,
      45.072902470217336,
      50.862172928229825,
      41.95772601578879,
      58.79834707061768
    ],
    "bestSolution_spin0": [
      46.94175783826661,
      32.90647364586241,
      30.867252159693265,
      52.33239303997789,
      44.2949003298855,
      39.88948877247717,
      35.36952314710164,
      37.467433891107675,
      30.191918802942396,
      49.861645114064686
    ],
    "bestSolution_spin1": [
      45.96782135106742,
      31.916979985144163,
      29.296929706345644,
      49.785150481876926,
      37.581586282206565,
      39.1066062112686,
      33.6353463359362,
      36.33919248927016,
      30.875300354085095,
      44.38560891937575
    ],
    "bestSolution_randSpin": [
      45.96782135106742,
      31.916979985144163,
      30.867252159693265,
      49.785150481876926,
      37.581586282206565,
      39.88948877247717,
      33.6353463359362,
      37.467433891107675,
      30.191918802942396,
      49.861645114064686
    ]
  },
  "results_with_spin": [
    55.6469800250399,
    44.76142812182989,
    38.64688452773469,
    61.30118494098179,
    44.384074030586326,
    54.44310376605409,
    45.072902470217336,
    50.862172928229825,
    41.95772601578879,
    58.79834707061768
  ],
  "results_without_spin": [
    45.96782135106742,
    31.916979985144163,
    30.867252159693265,
    49.785150481876926,
    37.581586282206565,
    39.88948877247717,
    33.6353463359362,
    37.467433891107675,
    30.191918802942396,
    49.861645114064686
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 51.922339842696886,
      "bestSolution_spin0": 36.37558304821289,
      "bestSolution_spin1": 37.199843078830206,
      "bestSolution_randSpin": 37.199843078830206,
      "with_spin": 51.922339842696886,
      "without_spin": 37.199843078830206
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 46.1373446723851,
      "bestSolution_spin0": 38.44860118468911,
      "bestSolution_spin1": 36.73530528998133,
      "bestSolution_randSpin": 36.73530528998133,
      "with_spin": 46.1373446723851,
      "without_spin": 36.73530528998133
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 54.545658458581975,
      "bestSolution_spin0": 52.20997179795284,
      "bestSolution_spin1": 47.99865701446191,
      "bestSolution_randSpin": 47.99865701446191,
      "with_spin": 54.545658458581975,
      "without_spin": 47.99865701446191
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 54.16419079304372,
      "bestSolution_spin0": 41.55440313024385,
      "bestSolution_spin1": 41.16791150534349,
      "bestSolution_randSpin": 41.55440313024385,
      "with_spin": 54.16419079304372,
      "without_spin": 41.55440313024385
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 59.25745545346203,
      "bestSolution_spin0": 56.3396397851728,
      "bestSolution_spin1": 53.846006912786535,
      "bestSolution_randSpin": 56.3396397851728,
      "with_spin": 59.25745545346203,
      "without_spin": 56.3396397851728
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 54.87759887108187,
      "bestSolution_spin0": 50.86879993333346,
      "bestSolution_spin1": 48.30371698469231,
      "bestSolution_randSpin": 48.30371698469231,
      "with_spin": 54.87759887108187,
      "without_spin": 48.30371698469231
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 42.84655997417209,
      "bestSolution_spin0": 40.082793865527265,
      "bestSolution_spin1": 39.257218126587276,
      "bestSolution_randSpin": 39.257218126587276,
      "with_spin": 42.84655997417209,
      "without_spin": 39.257218126587276
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 45.30833373945744,
      "bestSolution_spin0": 41.2832901242632,
      "bestSolution_spin1": 41.222917856546815,
      "bestSolution_randSpin": 41.2832901242632,
      "with_spin": 45.30833373945744,
      "without_spin": 41.2832901242632
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 55.38864367208807,
      "bestSolution_spin0": 44.823343082635276,
      "bestSolution_spin1": 40.27034933172512,
      "bestSolution_randSpin": 44.823343082635276,
      "with_spin": 55.38864367208807,
      "without_spin": 44.823343082635276
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 49.27615081766015,
      "bestSolution_spin0": 44.49789702307237,
      "bestSolution_spin1": 42.12731844785419,
      "bestSolution_randSpin": 42.12731844785419,
      "with_spin": 49.27615081766015,
      "without_spin": 42.12731844785419
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      51.922339842696886,
      46.1373446723851,
      54.545658458581975,
      54.16419079304372,
      59.25745545346203,
      54.87759887108187,
      42.84655997417209,
      45.30833373945744,
      55.38864367208807,
      49.27615081766015
    ],
    "bestSolution_spin0": [
      36.37558304821289,
      38.44860118468911,
      52.20997179795284,
      41.55440313024385,
      56.3396397851728,
      50.86879993333346,
      40.082793865527265,
      41.2832901242632,
      44.823343082635276,
      44.49789702307237
    ],
    "bestSolution_spin1": [
      37.199843078830206,
      36.73530528998133,
      47.99865701446191,
      41.16791150534349,
      53.846006912786535,
      48.30371698469231,
      39.257218126587276,
      41.222917856546815,
      40.27034933172512,
      42.12731844785419
    ],
    "bestSolution_randSpin": [
      37.199843078830206,
      36.73530528998133,
      47.99865701446191,
      41.55440313024385,
      56.3396397851728,
      48.30371698469231,
      39.257218126587276,
      41.2832901242632,
      44.823343082635276,
      42.12731844785419
    ]
  },
  "results_with_spin": [
    51.922339842696886,
    46.1373446723851,
    54.545658458581975,
    54.16419079304372,
    59.25745545346203,
    54.87759887108187,
    42.84655997417209,
    45.30833373945744,
    55.38864367208807,
    49.27615081766015
  ],
  "results_without_spin": [
    37.199843078830206,
    36.73530528998133,
    47.99865701446191,
    41.55440313024385,
    56.3396397851728,
    48.30371698469231,
    39.257218126587276,
    41.2832901242632,
    44.823343082635276,
    42.12731844785419
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 52.842358182025656,
      "bestSolution_spin0": 46.564375829442035,
      "bestSolution_spin1": 43.643451771410476,
      "bestSolution_randSpin": 46.564375829442035,
      "with_spin": 52.842358182025656,
      "without_spin": 46.564375829442035
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 44.00016247971746,
      "bestSolution_spin0": 36.247456493642176,
      "bestSolution_spin1": 34.785584537359156,
      "bestSolution_randSpin": 36.247456493642176,
      "with_spin": 44.00016247971746,
      "without_spin": 36.247456493642176
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 46.9566670757316,
      "bestSolution_spin0": 38.72437854885583,
      "bestSolution_spin1": 36.40834197797687,
      "bestSolution_randSpin": 36.40834197797687,
      "with_spin": 46.9566670757316,
      "without_spin": 36.40834197797687
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 58.361481541143505,
      "bestSolution_spin0": 56.541351316087976,
      "bestSolution_spin1": 51.32226471659868,
      "bestSolution_randSpin": 56.541351316087976,
      "with_spin": 58.361481541143505,
      "without_spin": 56.541351316087976
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 32.10118651306894,
      "bestSolution_spin0": 27.81854669888042,
      "bestSolution_spin1": 25.93658118159655,
      "bestSolution_randSpin": 27.81854669888042,
      "with_spin": 32.10118651306894,
      "without_spin": 27.81854669888042
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 54.00929057685034,
      "bestSolution_spin0": 37.342100924304084,
      "bestSolution_spin1": 36.35573556332797,
      "bestSolution_randSpin": 36.35573556332797,
      "with_spin": 54.00929057685034,
      "without_spin": 36.35573556332797
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 39.85343398909432,
      "bestSolution_spin0": 30.46646665014105,
      "bestSolution_spin1": 28.009520649832634,
      "bestSolution_randSpin": 30.46646665014105,
      "with_spin": 39.85343398909432,
      "without_spin": 30.46646665014105
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.154070946162996,
      "bestSolution_spin0": 38.47452540101512,
      "bestSolution_spin1": 38.32248430748745,
      "bestSolution_randSpin": 38.47452540101512,
      "with_spin": 48.154070946162996,
      "without_spin": 38.47452540101512
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 51.469123177485336,
      "bestSolution_spin0": 30.690006825632103,
      "bestSolution_spin1": 33.24949628949474,
      "bestSolution_randSpin": 30.690006825632103,
      "with_spin": 51.469123177485336,
      "without_spin": 30.690006825632103
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.025231205826316,
      "bestSolution_spin0": 39.768667624669874,
      "bestSolution_spin1": 44.20432083424668,
      "bestSolution_randSpin": 39.768667624669874,
      "with_spin": 48.025231205826316,
      "without_spin": 39.768667624669874
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      52.842358182025656,
      44.00016247971746,
      46.9566670757316,
      58.361481541143505,
      32.10118651306894,
      54.00929057685034,
      39.85343398909432,
      48.154070946162996,
      51.469123177485336,
      48.025231205826316
    ],
    "bestSolution_spin0": [
      46.564375829442035,
      36.247456493642176,
      38.72437854885583,
      56.541351316087976,
      27.81854669888042,
      37.342100924304084,
      30.46646665014105,
      38.47452540101512,
      30.690006825632103,
      39.768667624669874
    ],
    "bestSolution_spin1": [
      43.643451771410476,
      34.785584537359156,
      36.40834197797687,
      51.32226471659868,
      25.93658118159655,
      36.35573556332797,
      28.009520649832634,
      38.32248430748745,
      33.24949628949474,
      44.20432083424668
    ],
    "bestSolution_randSpin": [
      46.564375829442035,
      36.247456493642176,
      36.40834197797687,
      56.541351316087976,
      27.81854669888042,
      36.35573556332797,
      30.46646665014105,
      38.47452540101512,
      30.690006825632103,
      39.768667624669874
    ]
  },
  "results_with_spin": [
    52.842358182025656,
    44.00016247971746,
    46.9566670757316,
    58.361481541143505,
    32.10118651306894,
    54.00929057685034,
    39.85343398909432,
    48.154070946162996,
    51.469123177485336,
    48.025231205826316
  ],
  "results_without_spin": [
    46.564375829442035,
    36.247456493642176,
    36.40834197797687,
    56.541351316087976,
    27.81854669888042,
    36.35573556332797,
    30.46646665014105,
    38.47452540101512,
    30.690006825632103,
    39.768667624669874
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 49.10753879955568,
      "bestSolution_spin0": 39.17753309186686,
      "bestSolution_spin1": 31.974752695441374,
      "bestSolution_randSpin": 39.17753309186686,
      "with_spin": 49.10753879955568,
      "without_spin": 39.17753309186686
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 56.07262441798484,
      "bestSolution_spin0": 49.76759883248926,
      "bestSolution_spin1": 48.15474243039542,
      "bestSolution_randSpin": 49.76759883248926,
      "with_spin": 56.07262441798484,
      "without_spin": 49.76759883248926
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 56.782752698270244,
      "bestSolution_spin0": 46.15394885321251,
      "bestSolution_spin1": 43.941357008987495,
      "bestSolution_randSpin": 43.941357008987495,
      "with_spin": 56.782752698270244,
      "without_spin": 43.941357008987495
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.73679730645265,
      "bestSolution_spin0": 36.53111188967789,
      "bestSolution_spin1": 33.62824325488967,
      "bestSolution_randSpin": 33.62824325488967,
      "with_spin": 42.73679730645265,
      "without_spin": 33.62824325488967
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 50.967206431764424,
      "bestSolution_spin0": 42.810285253686196,
      "bestSolution_spin1": 40.36670918767645,
      "bestSolution_randSpin": 42.810285253686196,
      "with_spin": 50.967206431764424,
      "without_spin": 42.810285253686196
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 57.49584672537743,
      "bestSolution_spin0": 51.12652762636489,
      "bestSolution_spin1": 50.4568380712726,
      "bestSolution_randSpin": 51.12652762636489,
      "with_spin": 57.49584672537743,
      "without_spin": 51.12652762636489
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 51.72050549542821,
      "bestSolution_spin0": 44.68562578608543,
      "bestSolution_spin1": 42.140818960121855,
      "bestSolution_randSpin": 44.68562578608543,
      "with_spin": 51.72050549542821,
      "without_spin": 44.68562578608543
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 51.29723694534545,
      "bestSolution_spin0": 49.08900897296233,
      "bestSolution_spin1": 48.12211448419087,
      "bestSolution_randSpin": 49.08900897296233,
      "with_spin": 51.29723694534545,
      "without_spin": 49.08900897296233
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 24.189808349388187,
      "bestSolution_spin0": 20.66115847261977,
      "bestSolution_spin1": 20.00010488075478,
      "bestSolution_randSpin": 20.00010488075478,
      "with_spin": 24.189808349388187,
      "without_spin": 20.00010488075478
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 53.2535595041473,
      "bestSolution_spin0": 39.30347293841109,
      "bestSolution_spin1": 41.31141746186485,
      "bestSolution_randSpin": 41.31141746186485,
      "with_spin": 53.2535595041473,
      "without_spin": 41.31141746186485
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.10753879955568,
      56.07262441798484,
      56.782752698270244,
      42.73679730645265,
      50.967206431764424,
      57.49584672537743,
      51.72050549542821,
      51.29723694534545,
      24.189808349388187,
      53.2535595041473
    ],
    "bestSolution_spin0": [
      39.17753309186686,
      49.76759883248926,
      46.15394885321251,
      36.53111188967789,
      42.810285253686196,
      51.12652762636489,
      44.68562578608543,
      49.08900897296233,
      20.66115847261977,
      39.30347293841109
    ],
    "bestSolution_spin1": [
      31.974752695441374,
      48.15474243039542,
      43.941357008987495,
      33.62824325488967,
      40.36670918767645,
      50.4568380712726,
      42.140818960121855,
      48.12211448419087,
      20.00010488075478,
      41.31141746186485
    ],
    "bestSolution_randSpin": [
      39.17753309186686,
      49.76759883248926,
      43.941357008987495,
      33.62824325488967,
      42.810285253686196,
      51.12652762636489,
      44.68562578608543,
      49.08900897296233,
      20.00010488075478,
      41.31141746186485
    ]
  },
  "results_with_spin": [
    49.10753879955568,
    56.07262441798484,
    56.782752698270244,
    42.73679730645265,
    50.967206431764424,
    57.49584672537743,
    51.72050549542821,
    51.29723694534545,
    24.189808349388187,
    53.2535595041473
  ],
  "results_without_spin": [
    39.17753309186686,
    49.76759883248926,
    43.941357008987495,
    33.62824325488967,
    42.810285253686196,
    51.12652762636489,
    44.68562578608543,
    49.08900897296233,
    20.00010488075478,
    41.31141746186485
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 39.58554359650521,
      "bestSolution_spin0": 30.272565277111738,
      "bestSolution_spin1": 29.331385074353644,
      "bestSolution_randSpin": 29.331385074353644,
      "with_spin": 39.58554359650521,
      "without_spin": 29.331385074353644
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 21.252830017435336,
      "bestSolution_spin0": 19.232932687666864,
      "bestSolution_spin1": 17.3446583335762,
      "bestSolution_randSpin": 17.3446583335762,
      "with_spin": 21.252830017435336,
      "without_spin": 17.3446583335762
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 41.23409440458239,
      "bestSolution_spin0": 28.16431981084843,
      "bestSolution_spin1": 23.11157861656101,
      "bestSolution_randSpin": 28.16431981084843,
      "with_spin": 41.23409440458239,
      "without_spin": 28.16431981084843
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 63.72174543621989,
      "bestSolution_spin0": 59.122133811329476,
      "bestSolution_spin1": 56.759241922465755,
      "bestSolution_randSpin": 56.759241922465755,
      "with_spin": 63.72174543621989,
      "without_spin": 56.759241922465755
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 23.63885436988732,
      "bestSolution_spin0": 19.532441806004385,
      "bestSolution_spin1": 17.169266297920142,
      "bestSolution_randSpin": 17.169266297920142,
      "with_spin": 23.63885436988732,
      "without_spin": 17.169266297920142
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 46.75764616498966,
      "bestSolution_spin0": 37.899354783042064,
      "bestSolution_spin1": 32.6747434314061,
      "bestSolution_randSpin": 37.899354783042064,
      "with_spin": 46.75764616498966,
      "without_spin": 37.899354783042064
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.91786612816958,
      "bestSolution_spin0": 23.009032997409037,
      "bestSolution_spin1": 21.197919777860363,
      "bestSolution_randSpin": 23.009032997409037,
      "with_spin": 27.91786612816958,
      "without_spin": 23.009032997409037
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 49.00070366811487,
      "bestSolution_spin0": 43.75350302639287,
      "bestSolution_spin1": 43.683505571380444,
      "bestSolution_randSpin": 43.683505571380444,
      "with_spin": 49.00070366811487,
      "without_spin": 43.683505571380444
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 52.59901509736062,
      "bestSolution_spin0": 43.33391925714448,
      "bestSolution_spin1": 38.82303678438216,
      "bestSolution_randSpin": 43.33391925714448,
      "with_spin": 52.59901509736062,
      "without_spin": 43.33391925714448
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 47.67047147150366,
      "bestSolution_spin0": 43.321747148892655,
      "bestSolution_spin1": 39.45566462619039,
      "bestSolution_randSpin": 43.321747148892655,
      "with_spin": 47.67047147150366,
      "without_spin": 43.321747148892655
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      39.58554359650521,
      21.252830017435336,
      41.23409440458239,
      63.72174543621989,
      23.63885436988732,
      46.75764616498966,
      27.91786612816958,
      49.00070366811487,
      52.59901509736062,
      47.67047147150366
    ],
    "bestSolution_spin0": [
      30.272565277111738,
      19.232932687666864,
      28.16431981084843,
      59.122133811329476,
      19.532441806004385,
      37.899354783042064,
      23.009032997409037,
      43.75350302639287,
      43.33391925714448,
      43.321747148892655
    ],
    "bestSolution_spin1": [
      29.331385074353644,
      17.3446583335762,
      23.11157861656101,
      56.759241922465755,
      17.169266297920142,
      32.6747434314061,
      21.197919777860363,
      43.683505571380444,
      38.82303678438216,
      39.45566462619039
    ],
    "bestSolution_randSpin": [
      29.331385074353644,
      17.3446583335762,
      28.16431981084843,
      56.759241922465755,
      17.169266297920142,
      37.899354783042064,
      23.009032997409037,
      43.683505571380444,
      43.33391925714448,
      43.321747148892655
    ]
  },
  "results_with_spin": [
    39.58554359650521,
    21.252830017435336,
    41.23409440458239,
    63.72174543621989,
    23.63885436988732,
    46.75764616498966,
    27.91786612816958,
    49.00070366811487,
    52.59901509736062,
    47.67047147150366
  ],
  "results_without_spin": [
    29.331385074353644,
    17.3446583335762,
    28.16431981084843,
    56.759241922465755,
    17.169266297920142,
    37.899354783042064,
    23.009032997409037,
    43.683505571380444,
    43.33391925714448,
    43.321747148892655
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 51.489520549291086,
      "bestSolution_spin0": 40.234628465889564,
      "bestSolution_spin1": 36.724915092478355,
      "bestSolution_randSpin": 36.724915092478355,
      "with_spin": 51.489520549291086,
      "without_spin": 36.724915092478355
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 50.13628626327959,
      "bestSolution_spin0": 45.45846945985133,
      "bestSolution_spin1": 43.70270413217355,
      "bestSolution_randSpin": 43.70270413217355,
      "with_spin": 50.13628626327959,
      "without_spin": 43.70270413217355
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 42.654680331251754,
      "bestSolution_spin0": 33.29729038285141,
      "bestSolution_spin1": 30.430334892031073,
      "bestSolution_randSpin": 33.29729038285141,
      "with_spin": 42.654680331251754,
      "without_spin": 33.29729038285141
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 37.85358220533808,
      "bestSolution_spin0": 35.853505670544315,
      "bestSolution_spin1": 35.49318849273502,
      "bestSolution_randSpin": 35.853505670544315,
      "with_spin": 37.85358220533808,
      "without_spin": 35.853505670544315
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 46.61656784411155,
      "bestSolution_spin0": 34.69307516209061,
      "bestSolution_spin1": 33.79850091406621,
      "bestSolution_randSpin": 33.79850091406621,
      "with_spin": 46.61656784411155,
      "without_spin": 33.79850091406621
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 35.51493252778164,
      "bestSolution_spin0": 32.626272042721595,
      "bestSolution_spin1": 31.499281431073086,
      "bestSolution_randSpin": 32.626272042721595,
      "with_spin": 35.51493252778164,
      "without_spin": 32.626272042721595
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 55.378625583645814,
      "bestSolution_spin0": 47.359403361507844,
      "bestSolution_spin1": 46.158429099133144,
      "bestSolution_randSpin": 46.158429099133144,
      "with_spin": 55.378625583645814,
      "without_spin": 46.158429099133144
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 47.753826320182725,
      "bestSolution_spin0": 40.97788980893477,
      "bestSolution_spin1": 41.87643384529632,
      "bestSolution_randSpin": 40.97788980893477,
      "with_spin": 47.753826320182725,
      "without_spin": 40.97788980893477
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 51.198034388359375,
      "bestSolution_spin0": 41.31458031494515,
      "bestSolution_spin1": 39.61302939073565,
      "bestSolution_randSpin": 39.61302939073565,
      "with_spin": 51.198034388359375,
      "without_spin": 39.61302939073565
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 57.03472293997694,
      "bestSolution_spin0": 45.87525127393136,
      "bestSolution_spin1": 46.18616221691123,
      "bestSolution_randSpin": 46.18616221691123,
      "with_spin": 57.03472293997694,
      "without_spin": 46.18616221691123
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      51.489520549291086,
      50.13628626327959,
      42.654680331251754,
      37.85358220533808,
      46.61656784411155,
      35.51493252778164,
      55.378625583645814,
      47.753826320182725,
      51.198034388359375,
      57.03472293997694
    ],
    "bestSolution_spin0": [
      40.234628465889564,
      45.45846945985133,
      33.29729038285141,
      35.853505670544315,
      34.69307516209061,
      32.626272042721595,
      47.359403361507844,
      40.97788980893477,
      41.31458031494515,
      45.87525127393136
    ],
    "bestSolution_spin1": [
      36.724915092478355,
      43.70270413217355,
      30.430334892031073,
      35.49318849273502,
      33.79850091406621,
      31.499281431073086,
      46.158429099133144,
      41.87643384529632,
      39.61302939073565,
      46.18616221691123
    ],
    "bestSolution_randSpin": [
      36.724915092478355,
      43.70270413217355,
      33.29729038285141,
      35.853505670544315,
      33.79850091406621,
      32.626272042721595,
      46.158429099133144,
      40.97788980893477,
      39.61302939073565,
      46.18616221691123
    ]
  },
  "results_with_spin": [
    51.489520549291086,
    50.13628626327959,
    42.654680331251754,
    37.85358220533808,
    46.61656784411155,
    35.51493252778164,
    55.378625583645814,
    47.753826320182725,
    51.198034388359375,
    57.03472293997694
  ],
  "results_without_spin": [
    36.724915092478355,
    43.70270413217355,
    33.29729038285141,
    35.853505670544315,
    33.79850091406621,
    32.626272042721595,
    46.158429099133144,
    40.97788980893477,
    39.61302939073565,
    46.18616221691123
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 41.4883686178592,
      "bestSolution_spin0": 29.591118897337726,
      "bestSolution_spin1": 27.67020153089476,
      "bestSolution_randSpin": 29.591118897337726,
      "with_spin": 41.4883686178592,
      "without_spin": 29.591118897337726
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 52.762767893442714,
      "bestSolution_spin0": 43.47464073072829,
      "bestSolution_spin1": 40.72637168681536,
      "bestSolution_randSpin": 40.72637168681536,
      "with_spin": 52.762767893442714,
      "without_spin": 40.72637168681536
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 52.535923893075754,
      "bestSolution_spin0": 38.99716735190482,
      "bestSolution_spin1": 37.24655004631531,
      "bestSolution_randSpin": 37.24655004631531,
      "with_spin": 52.535923893075754,
      "without_spin": 37.24655004631531
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 53.32068835650042,
      "bestSolution_spin0": 41.1641749656877,
      "bestSolution_spin1": 44.04145419103347,
      "bestSolution_randSpin": 41.1641749656877,
      "with_spin": 53.32068835650042,
      "without_spin": 41.1641749656877
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 54.85236706349027,
      "bestSolution_spin0": 48.101573862752154,
      "bestSolution_spin1": 51.43636103599363,
      "bestSolution_randSpin": 48.101573862752154,
      "with_spin": 54.85236706349027,
      "without_spin": 48.101573862752154
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 56.914810817051944,
      "bestSolution_spin0": 46.587459923848016,
      "bestSolution_spin1": 45.527644344922635,
      "bestSolution_randSpin": 46.587459923848016,
      "with_spin": 56.914810817051944,
      "without_spin": 46.587459923848016
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 44.72368206342734,
      "bestSolution_spin0": 42.00691700665627,
      "bestSolution_spin1": 38.649852179144865,
      "bestSolution_randSpin": 38.649852179144865,
      "with_spin": 44.72368206342734,
      "without_spin": 38.649852179144865
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 44.06209323375187,
      "bestSolution_spin0": 35.76036094878306,
      "bestSolution_spin1": 35.458264656400814,
      "bestSolution_randSpin": 35.76036094878306,
      "with_spin": 44.06209323375187,
      "without_spin": 35.76036094878306
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 53.47451579729177,
      "bestSolution_spin0": 50.10117118137314,
      "bestSolution_spin1": 43.663995781018514,
      "bestSolution_randSpin": 50.10117118137314,
      "with_spin": 53.47451579729177,
      "without_spin": 50.10117118137314
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.90251989875562,
      "bestSolution_spin0": 35.451383573655995,
      "bestSolution_spin1": 38.30040235700789,
      "bestSolution_randSpin": 38.30040235700789,
      "with_spin": 48.90251989875562,
      "without_spin": 38.30040235700789
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      41.4883686178592,
      52.762767893442714,
      52.535923893075754,
      53.32068835650042,
      54.85236706349027,
      56.914810817051944,
      44.72368206342734,
      44.06209323375187,
      53.47451579729177,
      48.90251989875562
    ],
    "bestSolution_spin0": [
      29.591118897337726,
      43.47464073072829,
      38.99716735190482,
      41.1641749656877,
      48.101573862752154,
      46.587459923848016,
      42.00691700665627,
      35.76036094878306,
      50.10117118137314,
      35.451383573655995
    ],
    "bestSolution_spin1": [
      27.67020153089476,
      40.72637168681536,
      37.24655004631531,
      44.04145419103347,
      51.43636103599363,
      45.527644344922635,
      38.649852179144865,
      35.458264656400814,
      43.663995781018514,
      38.30040235700789
    ],
    "bestSolution_randSpin": [
      29.591118897337726,
      40.72637168681536,
      37.24655004631531,
      41.1641749656877,
      48.101573862752154,
      46.587459923848016,
      38.649852179144865,
      35.76036094878306,
      50.10117118137314,
      38.30040235700789
    ]
  },
  "results_with_spin": [
    41.4883686178592,
    52.762767893442714,
    52.535923893075754,
    53.32068835650042,
    54.85236706349027,
    56.914810817051944,
    44.72368206342734,
    44.06209323375187,
    53.47451579729177,
    48.90251989875562
  ],
  "results_without_spin": [
    29.591118897337726,
    40.72637168681536,
    37.24655004631531,
    41.1641749656877,
    48.101573862752154,
    46.587459923848016,
    38.649852179144865,
    35.76036094878306,
    50.10117118137314,
    38.30040235700789
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 52.03139038914601,
      "bestSolution_spin0": 43.688282938921894,
      "bestSolution_spin1": 40.97324339216263,
      "bestSolution_randSpin": 40.97324339216263,
      "with_spin": 52.03139038914601,
      "without_spin": 40.97324339216263
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 50.8201156600019,
      "bestSolution_spin0": 44.148790111757904,
      "bestSolution_spin1": 38.64325051338457,
      "bestSolution_randSpin": 38.64325051338457,
      "with_spin": 50.8201156600019,
      "without_spin": 38.64325051338457
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 48.73633063491321,
      "bestSolution_spin0": 42.81357203978294,
      "bestSolution_spin1": 38.81523053745065,
      "bestSolution_randSpin": 38.81523053745065,
      "with_spin": 48.73633063491321,
      "without_spin": 38.81523053745065
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 55.609443221675846,
      "bestSolution_spin0": 49.48529854156861,
      "bestSolution_spin1": 46.543803781397074,
      "bestSolution_randSpin": 49.48529854156861,
      "with_spin": 55.609443221675846,
      "without_spin": 49.48529854156861
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 53.977973670287035,
      "bestSolution_spin0": 46.467508809060796,
      "bestSolution_spin1": 47.88737976821124,
      "bestSolution_randSpin": 46.467508809060796,
      "with_spin": 53.977973670287035,
      "without_spin": 46.467508809060796
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 58.96561273800994,
      "bestSolution_spin0": 58.96561273800994,
      "bestSolution_spin1": 48.89750575118043,
      "bestSolution_randSpin": 58.96561273800994,
      "with_spin": 58.96561273800994,
      "without_spin": 58.96561273800994
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 56.5306225452148,
      "bestSolution_spin0": 50.81297714771702,
      "bestSolution_spin1": 48.50165238428137,
      "bestSolution_randSpin": 48.50165238428137,
      "with_spin": 56.5306225452148,
      "without_spin": 48.50165238428137
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 40.422060844455025,
      "bestSolution_spin0": 29.9920915013986,
      "bestSolution_spin1": 31.876952285917064,
      "bestSolution_randSpin": 31.876952285917064,
      "with_spin": 40.422060844455025,
      "without_spin": 31.876952285917064
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 63.13960451260483,
      "bestSolution_spin0": 62.51213081743563,
      "bestSolution_spin1": 56.74540190275123,
      "bestSolution_randSpin": 56.74540190275123,
      "with_spin": 63.13960451260483,
      "without_spin": 56.74540190275123
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 54.728976762282635,
      "bestSolution_spin0": 37.08590552000129,
      "bestSolution_spin1": 38.757628975458246,
      "bestSolution_randSpin": 37.08590552000129,
      "with_spin": 54.728976762282635,
      "without_spin": 37.08590552000129
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      52.03139038914601,
      50.8201156600019,
      48.73633063491321,
      55.609443221675846,
      53.977973670287035,
      58.96561273800994,
      56.5306225452148,
      40.422060844455025,
      63.13960451260483,
      54.728976762282635
    ],
    "bestSolution_spin0": [
      43.688282938921894,
      44.148790111757904,
      42.81357203978294,
      49.48529854156861,
      46.467508809060796,
      58.96561273800994,
      50.81297714771702,
      29.9920915013986,
      62.51213081743563,
      37.08590552000129
    ],
    "bestSolution_spin1": [
      40.97324339216263,
      38.64325051338457,
      38.81523053745065,
      46.543803781397074,
      47.88737976821124,
      48.89750575118043,
      48.50165238428137,
      31.876952285917064,
      56.74540190275123,
      38.757628975458246
    ],
    "bestSolution_randSpin": [
      40.97324339216263,
      38.64325051338457,
      38.81523053745065,
      49.48529854156861,
      46.467508809060796,
      58.96561273800994,
      48.50165238428137,
      31.876952285917064,
      56.74540190275123,
      37.08590552000129
    ]
  },
  "results_with_spin": [
    52.03139038914601,
    50.8201156600019,
    48.73633063491321,
    55.609443221675846,
    53.977973670287035,
    58.96561273800994,
    56.5306225452148,
    40.422060844455025,
    63.13960451260483,
    54.728976762282635
  ],
  "results_without_spin": [
    40.97324339216263,
    38.64325051338457,
    38.81523053745065,
    49.48529854156861,
    46.467508809060796,
    58.96561273800994,
    48.50165238428137,
    31.876952285917064,
    56.74540190275123,
    37.08590552000129
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 49.7642902636161,
      "bestSolution_spin0": 35.43076173363308,
      "bestSolution_spin1": 37.9259649460398,
      "bestSolution_randSpin": 35.43076173363308,
      "with_spin": 49.7642902636161,
      "without_spin": 35.43076173363308
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 40.55266139368343,
      "bestSolution_spin0": 33.97046241037289,
      "bestSolution_spin1": 32.454892725702415,
      "bestSolution_randSpin": 32.454892725702415,
      "with_spin": 40.55266139368343,
      "without_spin": 32.454892725702415
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 26.213216307720625,
      "bestSolution_spin0": 23.81696462127185,
      "bestSolution_spin1": 21.80084257296771,
      "bestSolution_randSpin": 23.81696462127185,
      "with_spin": 26.213216307720625,
      "without_spin": 23.81696462127185
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 46.466326334631646,
      "bestSolution_spin0": 40.986658426287846,
      "bestSolution_spin1": 35.38621496483457,
      "bestSolution_randSpin": 40.986658426287846,
      "with_spin": 46.466326334631646,
      "without_spin": 40.986658426287846
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 47.180474017723604,
      "bestSolution_spin0": 38.26787487333379,
      "bestSolution_spin1": 35.22120717796537,
      "bestSolution_randSpin": 35.22120717796537,
      "with_spin": 47.180474017723604,
      "without_spin": 35.22120717796537
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 52.75037858572446,
      "bestSolution_spin0": 40.4596806455175,
      "bestSolution_spin1": 39.22729368343153,
      "bestSolution_randSpin": 40.4596806455175,
      "with_spin": 52.75037858572446,
      "without_spin": 40.4596806455175
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 41.60834210586386,
      "bestSolution_spin0": 33.65041098490887,
      "bestSolution_spin1": 31.474527672921486,
      "bestSolution_randSpin": 31.474527672921486,
      "with_spin": 41.60834210586386,
      "without_spin": 31.474527672921486
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 55.38035010156259,
      "bestSolution_spin0": 50.453025842868406,
      "bestSolution_spin1": 46.5249101434935,
      "bestSolution_randSpin": 50.453025842868406,
      "with_spin": 55.38035010156259,
      "without_spin": 50.453025842868406
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 45.12296258710153,
      "bestSolution_spin0": 39.313468732198864,
      "bestSolution_spin1": 37.56391321497995,
      "bestSolution_randSpin": 37.56391321497995,
      "with_spin": 45.12296258710153,
      "without_spin": 37.56391321497995
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 54.58143271261803,
      "bestSolution_spin0": 47.769640439419575,
      "bestSolution_spin1": 50.23621475753285,
      "bestSolution_randSpin": 50.23621475753285,
      "with_spin": 54.58143271261803,
      "without_spin": 50.23621475753285
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.7642902636161,
      40.55266139368343,
      26.213216307720625,
      46.466326334631646,
      47.180474017723604,
      52.75037858572446,
      41.60834210586386,
      55.38035010156259,
      45.12296258710153,
      54.58143271261803
    ],
    "bestSolution_spin0": [
      35.43076173363308,
      33.97046241037289,
      23.81696462127185,
      40.986658426287846,
      38.26787487333379,
      40.4596806455175,
      33.65041098490887,
      50.453025842868406,
      39.313468732198864,
      47.769640439419575
    ],
    "bestSolution_spin1": [
      37.9259649460398,
      32.454892725702415,
      21.80084257296771,
      35.38621496483457,
      35.22120717796537,
      39.22729368343153,
      31.474527672921486,
      46.5249101434935,
      37.56391321497995,
      50.23621475753285
    ],
    "bestSolution_randSpin": [
      35.43076173363308,
      32.454892725702415,
      23.81696462127185,
      40.986658426287846,
      35.22120717796537,
      40.4596806455175,
      31.474527672921486,
      50.453025842868406,
      37.56391321497995,
      50.23621475753285
    ]
  },
  "results_with_spin": [
    49.7642902636161,
    40.55266139368343,
    26.213216307720625,
    46.466326334631646,
    47.180474017723604,
    52.75037858572446,
    41.60834210586386,
    55.38035010156259,
    45.12296258710153,
    54.58143271261803
  ],
  "results_without_spin": [
    35.43076173363308,
    32.454892725702415,
    23.81696462127185,
    40.986658426287846,
    35.22120717796537,
    40.4596806455175,
    31.474527672921486,
    50.453025842868406,
    37.56391321497995,
    50.23621475753285
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 61.82763664156435,
      "bestSolution_spin0": 59.69341155564249,
      "bestSolution_spin1": 56.2810073473858,
      "bestSolution_randSpin": 59.69341155564249,
      "with_spin": 61.82763664156435,
      "without_spin": 59.69341155564249
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 50.7220652558292,
      "bestSolution_spin0": 43.48922087348501,
      "bestSolution_spin1": 39.662657284337996,
      "bestSolution_randSpin": 43.48922087348501,
      "with_spin": 50.7220652558292,
      "without_spin": 43.48922087348501
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 58.82636344134477,
      "bestSolution_spin0": 52.60805100626727,
      "bestSolution_spin1": 46.15526369165969,
      "bestSolution_randSpin": 46.15526369165969,
      "with_spin": 58.82636344134477,
      "without_spin": 46.15526369165969
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 53.213480505693234,
      "bestSolution_spin0": 44.843696678395695,
      "bestSolution_spin1": 43.33723983643169,
      "bestSolution_randSpin": 43.33723983643169,
      "with_spin": 53.213480505693234,
      "without_spin": 43.33723983643169
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 55.56506360136064,
      "bestSolution_spin0": 46.78580852518606,
      "bestSolution_spin1": 43.32253622170249,
      "bestSolution_randSpin": 43.32253622170249,
      "with_spin": 55.56506360136064,
      "without_spin": 43.32253622170249
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 47.75674899873257,
      "bestSolution_spin0": 43.27054169548745,
      "bestSolution_spin1": 36.51877941193933,
      "bestSolution_randSpin": 36.51877941193933,
      "with_spin": 47.75674899873257,
      "without_spin": 36.51877941193933
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 50.817020796886254,
      "bestSolution_spin0": 37.69798371257695,
      "bestSolution_spin1": 35.64223526050839,
      "bestSolution_randSpin": 35.64223526050839,
      "with_spin": 50.817020796886254,
      "without_spin": 35.64223526050839
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.72200490209717,
      "bestSolution_spin0": 45.84715971398449,
      "bestSolution_spin1": 41.14507827325943,
      "bestSolution_randSpin": 41.14507827325943,
      "with_spin": 48.72200490209717,
      "without_spin": 41.14507827325943
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 41.1100201189102,
      "bestSolution_spin0": 38.74779089163856,
      "bestSolution_spin1": 36.0523466213937,
      "bestSolution_randSpin": 36.0523466213937,
      "with_spin": 41.1100201189102,
      "without_spin": 36.0523466213937
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 32.36388052743603,
      "bestSolution_spin0": 28.848493517126762,
      "bestSolution_spin1": 28.408479742028916,
      "bestSolution_randSpin": 28.408479742028916,
      "with_spin": 32.36388052743603,
      "without_spin": 28.408479742028916
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      61.82763664156435,
      50.7220652558292,
      58.82636344134477,
      53.213480505693234,
      55.56506360136064,
      47.75674899873257,
      50.817020796886254,
      48.72200490209717,
      41.1100201189102,
      32.36388052743603
    ],
    "bestSolution_spin0": [
      59.69341155564249,
      43.48922087348501,
      52.60805100626727,
      44.843696678395695,
      46.78580852518606,
      43.27054169548745,
      37.69798371257695,
      45.84715971398449,
      38.74779089163856,
      28.848493517126762
    ],
    "bestSolution_spin1": [
      56.2810073473858,
      39.662657284337996,
      46.15526369165969,
      43.33723983643169,
      43.32253622170249,
      36.51877941193933,
      35.64223526050839,
      41.14507827325943,
      36.0523466213937,
      28.408479742028916
    ],
    "bestSolution_randSpin": [
      59.69341155564249,
      43.48922087348501,
      46.15526369165969,
      43.33723983643169,
      43.32253622170249,
      36.51877941193933,
      35.64223526050839,
      41.14507827325943,
      36.0523466213937,
      28.408479742028916
    ]
  },
  "results_with_spin": [
    61.82763664156435,
    50.7220652558292,
    58.82636344134477,
    53.213480505693234,
    55.56506360136064,
    47.75674899873257,
    50.817020796886254,
    48.72200490209717,
    41.1100201189102,
    32.36388052743603
  ],
  "results_without_spin": [
    59.69341155564249,
    43.48922087348501,
    46.15526369165969,
    43.33723983643169,
    43.32253622170249,
    36.51877941193933,
    35.64223526050839,
    41.14507827325943,
    36.0523466213937,
    28.408479742028916
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 54.465704220732576,
      "bestSolution_spin0": 45.358840241496175,
      "bestSolution_spin1": 42.58231327071773,
      "bestSolution_randSpin": 45.358840241496175,
      "with_spin": 54.465704220732576,
      "without_spin": 45.358840241496175
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 54.29501513323278,
      "bestSolution_spin0": 43.98622556253082,
      "bestSolution_spin1": 45.01782112736036,
      "bestSolution_randSpin": 43.98622556253082,
      "with_spin": 54.29501513323278,
      "without_spin": 43.98622556253082
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 53.36574933490603,
      "bestSolution_spin0": 47.60456875569077,
      "bestSolution_spin1": 46.8777399157618,
      "bestSolution_randSpin": 46.8777399157618,
      "with_spin": 53.36574933490603,
      "without_spin": 46.8777399157618
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 46.752541111495475,
      "bestSolution_spin0": 43.07654328564333,
      "bestSolution_spin1": 41.31869983027827,
      "bestSolution_randSpin": 41.31869983027827,
      "with_spin": 46.752541111495475,
      "without_spin": 41.31869983027827
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 59.944692841721206,
      "bestSolution_spin0": 51.857847208435935,
      "bestSolution_spin1": 48.54535496601975,
      "bestSolution_randSpin": 48.54535496601975,
      "with_spin": 59.944692841721206,
      "without_spin": 48.54535496601975
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 56.17270383987496,
      "bestSolution_spin0": 50.455477328077684,
      "bestSolution_spin1": 55.634977837400605,
      "bestSolution_randSpin": 55.634977837400605,
      "with_spin": 56.17270383987496,
      "without_spin": 55.634977837400605
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 37.75398586882622,
      "bestSolution_spin0": 27.619200275484022,
      "bestSolution_spin1": 27.87357640177347,
      "bestSolution_randSpin": 27.87357640177347,
      "with_spin": 37.75398586882622,
      "without_spin": 27.87357640177347
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 42.705738506647734,
      "bestSolution_spin0": 31.892226290876714,
      "bestSolution_spin1": 31.829721842866917,
      "bestSolution_randSpin": 31.829721842866917,
      "with_spin": 42.705738506647734,
      "without_spin": 31.829721842866917
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 55.526441099809986,
      "bestSolution_spin0": 48.661612589338034,
      "bestSolution_spin1": 50.172085892087495,
      "bestSolution_randSpin": 50.172085892087495,
      "with_spin": 55.526441099809986,
      "without_spin": 50.172085892087495
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 33.566591047513825,
      "bestSolution_spin0": 31.14847147711582,
      "bestSolution_spin1": 28.53993930210407,
      "bestSolution_randSpin": 31.14847147711582,
      "with_spin": 33.566591047513825,
      "without_spin": 31.14847147711582
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      54.465704220732576,
      54.29501513323278,
      53.36574933490603,
      46.752541111495475,
      59.944692841721206,
      56.17270383987496,
      37.75398586882622,
      42.705738506647734,
      55.526441099809986,
      33.566591047513825
    ],
    "bestSolution_spin0": [
      45.358840241496175,
      43.98622556253082,
      47.60456875569077,
      43.07654328564333,
      51.857847208435935,
      50.455477328077684,
      27.619200275484022,
      31.892226290876714,
      48.661612589338034,
      31.14847147711582
    ],
    "bestSolution_spin1": [
      42.58231327071773,
      45.01782112736036,
      46.8777399157618,
      41.31869983027827,
      48.54535496601975,
      55.634977837400605,
      27.87357640177347,
      31.829721842866917,
      50.172085892087495,
      28.53993930210407
    ],
    "bestSolution_randSpin": [
      45.358840241496175,
      43.98622556253082,
      46.8777399157618,
      41.31869983027827,
      48.54535496601975,
      55.634977837400605,
      27.87357640177347,
      31.829721842866917,
      50.172085892087495,
      31.14847147711582
    ]
  },
  "results_with_spin": [
    54.465704220732576,
    54.29501513323278,
    53.36574933490603,
    46.752541111495475,
    59.944692841721206,
    56.17270383987496,
    37.75398586882622,
    42.705738506647734,
    55.526441099809986,
    33.566591047513825
  ],
  "results_without_spin": [
    45.358840241496175,
    43.98622556253082,
    46.8777399157618,
    41.31869983027827,
    48.54535496601975,
    55.634977837400605,
    27.87357640177347,
    31.829721842866917,
    50.172085892087495,
    31.14847147711582
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 51.8882905192903,
      "bestSolution_spin0": 46.065024056959096,
      "bestSolution_spin1": 42.48131602513899,
      "bestSolution_randSpin": 42.48131602513899,
      "with_spin": 51.8882905192903,
      "without_spin": 42.48131602513899
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 58.79033750428559,
      "bestSolution_spin0": 45.429378390396,
      "bestSolution_spin1": 45.94246162732253,
      "bestSolution_randSpin": 45.94246162732253,
      "with_spin": 58.79033750428559,
      "without_spin": 45.94246162732253
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 47.15462653176432,
      "bestSolution_spin0": 37.42875705666029,
      "bestSolution_spin1": 33.55052492394709,
      "bestSolution_randSpin": 37.42875705666029,
      "with_spin": 47.15462653176432,
      "without_spin": 37.42875705666029
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 28.731085435038615,
      "bestSolution_spin0": 24.24144172971674,
      "bestSolution_spin1": 22.40862312477999,
      "bestSolution_randSpin": 22.40862312477999,
      "with_spin": 28.731085435038615,
      "without_spin": 22.40862312477999
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 44.29525031308221,
      "bestSolution_spin0": 39.94252916227509,
      "bestSolution_spin1": 37.59531144677232,
      "bestSolution_randSpin": 37.59531144677232,
      "with_spin": 44.29525031308221,
      "without_spin": 37.59531144677232
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 44.07283062606358,
      "bestSolution_spin0": 33.77506347060248,
      "bestSolution_spin1": 33.531412582618486,
      "bestSolution_randSpin": 33.77506347060248,
      "with_spin": 44.07283062606358,
      "without_spin": 33.77506347060248
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 27.147744339576864,
      "bestSolution_spin0": 22.689966387415694,
      "bestSolution_spin1": 21.760319034579297,
      "bestSolution_randSpin": 21.760319034579297,
      "with_spin": 27.147744339576864,
      "without_spin": 21.760319034579297
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.83263871436041,
      "bestSolution_spin0": 43.112172800709246,
      "bestSolution_spin1": 38.883579806978155,
      "bestSolution_randSpin": 43.112172800709246,
      "with_spin": 48.83263871436041,
      "without_spin": 43.112172800709246
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 49.13308375674893,
      "bestSolution_spin0": 40.28900720874973,
      "bestSolution_spin1": 40.356219679025926,
      "bestSolution_randSpin": 40.28900720874973,
      "with_spin": 49.13308375674893,
      "without_spin": 40.28900720874973
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 51.00160078840543,
      "bestSolution_spin0": 41.101266182531035,
      "bestSolution_spin1": 36.26897845557971,
      "bestSolution_randSpin": 36.26897845557971,
      "with_spin": 51.00160078840543,
      "without_spin": 36.26897845557971
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      51.8882905192903,
      58.79033750428559,
      47.15462653176432,
      28.731085435038615,
      44.29525031308221,
      44.07283062606358,
      27.147744339576864,
      48.83263871436041,
      49.13308375674893,
      51.00160078840543
    ],
    "bestSolution_spin0": [
      46.065024056959096,
      45.429378390396,
      37.42875705666029,
      24.24144172971674,
      39.94252916227509,
      33.77506347060248,
      22.689966387415694,
      43.112172800709246,
      40.28900720874973,
      41.101266182531035
    ],
    "bestSolution_spin1": [
      42.48131602513899,
      45.94246162732253,
      33.55052492394709,
      22.40862312477999,
      37.59531144677232,
      33.531412582618486,
      21.760319034579297,
      38.883579806978155,
      40.356219679025926,
      36.26897845557971
    ],
    "bestSolution_randSpin": [
      42.48131602513899,
      45.94246162732253,
      37.42875705666029,
      22.40862312477999,
      37.59531144677232,
      33.77506347060248,
      21.760319034579297,
      43.112172800709246,
      40.28900720874973,
      36.26897845557971
    ]
  },
  "results_with_spin": [
    51.8882905192903,
    58.79033750428559,
    47.15462653176432,
    28.731085435038615,
    44.29525031308221,
    44.07283062606358,
    27.147744339576864,
    48.83263871436041,
    49.13308375674893,
    51.00160078840543
  ],
  "results_without_spin": [
    42.48131602513899,
    45.94246162732253,
    37.42875705666029,
    22.40862312477999,
    37.59531144677232,
    33.77506347060248,
    21.760319034579297,
    43.112172800709246,
    40.28900720874973,
    36.26897845557971
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 44.07058753399511,
      "bestSolution_spin0": 39.441183324640306,
      "bestSolution_spin1": 33.65034504827754,
      "bestSolution_randSpin": 33.65034504827754,
      "with_spin": 44.07058753399511,
      "without_spin": 33.65034504827754
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 64.44062931765095,
      "bestSolution_spin0": 54.7130798589103,
      "bestSolution_spin1": 48.06650120007409,
      "bestSolution_randSpin": 54.7130798589103,
      "with_spin": 64.44062931765095,
      "without_spin": 54.7130798589103
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 57.46378005397649,
      "bestSolution_spin0": 45.96733871692066,
      "bestSolution_spin1": 44.73468448627285,
      "bestSolution_randSpin": 44.73468448627285,
      "with_spin": 57.46378005397649,
      "without_spin": 44.73468448627285
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 56.70439853947426,
      "bestSolution_spin0": 41.238364374633846,
      "bestSolution_spin1": 41.27040004078057,
      "bestSolution_randSpin": 41.27040004078057,
      "with_spin": 56.70439853947426,
      "without_spin": 41.27040004078057
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 46.78694709741395,
      "bestSolution_spin0": 35.81269940036162,
      "bestSolution_spin1": 35.87321440776337,
      "bestSolution_randSpin": 35.81269940036162,
      "with_spin": 46.78694709741395,
      "without_spin": 35.81269940036162
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 46.778562704918045,
      "bestSolution_spin0": 41.27120979311395,
      "bestSolution_spin1": 43.55668794776122,
      "bestSolution_randSpin": 41.27120979311395,
      "with_spin": 46.778562704918045,
      "without_spin": 41.27120979311395
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 52.55652127056154,
      "bestSolution_spin0": 44.94506379549147,
      "bestSolution_spin1": 40.25550907922818,
      "bestSolution_randSpin": 44.94506379549147,
      "with_spin": 52.55652127056154,
      "without_spin": 44.94506379549147
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 46.570701136377494,
      "bestSolution_spin0": 37.777071801978835,
      "bestSolution_spin1": 33.156985745610726,
      "bestSolution_randSpin": 37.777071801978835,
      "with_spin": 46.570701136377494,
      "without_spin": 37.777071801978835
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 46.23025257077646,
      "bestSolution_spin0": 30.14680077229192,
      "bestSolution_spin1": 30.718808167037142,
      "bestSolution_randSpin": 30.718808167037142,
      "with_spin": 46.23025257077646,
      "without_spin": 30.718808167037142
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 46.405560322695656,
      "bestSolution_spin0": 37.007891441273266,
      "bestSolution_spin1": 35.98775585516366,
      "bestSolution_randSpin": 35.98775585516366,
      "with_spin": 46.405560322695656,
      "without_spin": 35.98775585516366
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      44.07058753399511,
      64.44062931765095,
      57.46378005397649,
      56.70439853947426,
      46.78694709741395,
      46.778562704918045,
      52.55652127056154,
      46.570701136377494,
      46.23025257077646,
      46.405560322695656
    ],
    "bestSolution_spin0": [
      39.441183324640306,
      54.7130798589103,
      45.96733871692066,
      41.238364374633846,
      35.81269940036162,
      41.27120979311395,
      44.94506379549147,
      37.777071801978835,
      30.14680077229192,
      37.007891441273266
    ],
    "bestSolution_spin1": [
      33.65034504827754,
      48.06650120007409,
      44.73468448627285,
      41.27040004078057,
      35.87321440776337,
      43.55668794776122,
      40.25550907922818,
      33.156985745610726,
      30.718808167037142,
      35.98775585516366
    ],
    "bestSolution_randSpin": [
      33.65034504827754,
      54.7130798589103,
      44.73468448627285,
      41.27040004078057,
      35.81269940036162,
      41.27120979311395,
      44.94506379549147,
      37.777071801978835,
      30.718808167037142,
      35.98775585516366
    ]
  },
  "results_with_spin": [
    44.07058753399511,
    64.44062931765095,
    57.46378005397649,
    56.70439853947426,
    46.78694709741395,
    46.778562704918045,
    52.55652127056154,
    46.570701136377494,
    46.23025257077646,
    46.405560322695656
  ],
  "results_without_spin": [
    33.65034504827754,
    54.7130798589103,
    44.73468448627285,
    41.27040004078057,
    35.81269940036162,
    41.27120979311395,
    44.94506379549147,
    37.777071801978835,
    30.718808167037142,
    35.98775585516366
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 55.5124671560074,
      "bestSolution_spin0": 44.02665931935767,
      "bestSolution_spin1": 44.019251934004565,
      "bestSolution_randSpin": 44.02665931935767,
      "with_spin": 55.5124671560074,
      "without_spin": 44.02665931935767
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 45.243820986438635,
      "bestSolution_spin0": 38.10535373580413,
      "bestSolution_spin1": 33.59713626426507,
      "bestSolution_randSpin": 38.10535373580413,
      "with_spin": 45.243820986438635,
      "without_spin": 38.10535373580413
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 49.24813790834676,
      "bestSolution_spin0": 39.64677100485315,
      "bestSolution_spin1": 44.21806350568791,
      "bestSolution_randSpin": 39.64677100485315,
      "with_spin": 49.24813790834676,
      "without_spin": 39.64677100485315
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 59.875865718027384,
      "bestSolution_spin0": 47.53251941266364,
      "bestSolution_spin1": 44.876064617245305,
      "bestSolution_randSpin": 44.876064617245305,
      "with_spin": 59.875865718027384,
      "without_spin": 44.876064617245305
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 51.002159271635065,
      "bestSolution_spin0": 48.34913914838503,
      "bestSolution_spin1": 48.55984254365761,
      "bestSolution_randSpin": 48.55984254365761,
      "with_spin": 51.002159271635065,
      "without_spin": 48.55984254365761
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 51.36691542667855,
      "bestSolution_spin0": 41.10071656810976,
      "bestSolution_spin1": 42.18127326175042,
      "bestSolution_randSpin": 41.10071656810976,
      "with_spin": 51.36691542667855,
      "without_spin": 41.10071656810976
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 36.16788096652673,
      "bestSolution_spin0": 26.552991008518354,
      "bestSolution_spin1": 26.310198711522823,
      "bestSolution_randSpin": 26.310198711522823,
      "with_spin": 36.16788096652673,
      "without_spin": 26.310198711522823
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.328565970668784,
      "bestSolution_spin0": 33.36615209249624,
      "bestSolution_spin1": 35.06428023656388,
      "bestSolution_randSpin": 33.36615209249624,
      "with_spin": 48.328565970668784,
      "without_spin": 33.36615209249624
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 41.555805714943745,
      "bestSolution_spin0": 30.721634796788695,
      "bestSolution_spin1": 31.140363179546263,
      "bestSolution_randSpin": 31.140363179546263,
      "with_spin": 41.555805714943745,
      "without_spin": 31.140363179546263
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 50.03589764551308,
      "bestSolution_spin0": 41.46643945690946,
      "bestSolution_spin1": 44.35345398343714,
      "bestSolution_randSpin": 44.35345398343714,
      "with_spin": 50.03589764551308,
      "without_spin": 44.35345398343714
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      55.5124671560074,
      45.243820986438635,
      49.24813790834676,
      59.875865718027384,
      51.002159271635065,
      51.36691542667855,
      36.16788096652673,
      48.328565970668784,
      41.555805714943745,
      50.03589764551308
    ],
    "bestSolution_spin0": [
      44.02665931935767,
      38.10535373580413,
      39.64677100485315,
      47.53251941266364,
      48.34913914838503,
      41.10071656810976,
      26.552991008518354,
      33.36615209249624,
      30.721634796788695,
      41.46643945690946
    ],
    "bestSolution_spin1": [
      44.019251934004565,
      33.59713626426507,
      44.21806350568791,
      44.876064617245305,
      48.55984254365761,
      42.18127326175042,
      26.310198711522823,
      35.06428023656388,
      31.140363179546263,
      44.35345398343714
    ],
    "bestSolution_randSpin": [
      44.02665931935767,
      38.10535373580413,
      39.64677100485315,
      44.876064617245305,
      48.55984254365761,
      41.10071656810976,
      26.310198711522823,
      33.36615209249624,
      31.140363179546263,
      44.35345398343714
    ]
  },
  "results_with_spin": [
    55.5124671560074,
    45.243820986438635,
    49.24813790834676,
    59.875865718027384,
    51.002159271635065,
    51.36691542667855,
    36.16788096652673,
    48.328565970668784,
    41.555805714943745,
    50.03589764551308
  ],
  "results_without_spin": [
    44.02665931935767,
    38.10535373580413,
    39.64677100485315,
    44.876064617245305,
    48.55984254365761,
    41.10071656810976,
    26.310198711522823,
    33.36615209249624,
    31.140363179546263,
    44.35345398343714
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 60.80607286282819,
      "bestSolution_spin0": 56.616693859255896,
      "bestSolution_spin1": 52.992691353073205,
      "bestSolution_randSpin": 52.992691353073205,
      "with_spin": 60.80607286282819,
      "without_spin": 52.992691353073205
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 49.10821318643278,
      "bestSolution_spin0": 32.125454542218606,
      "bestSolution_spin1": 38.38997962451187,
      "bestSolution_randSpin": 32.125454542218606,
      "with_spin": 49.10821318643278,
      "without_spin": 32.125454542218606
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 59.875084636836846,
      "bestSolution_spin0": 54.0180508970991,
      "bestSolution_spin1": 46.51069043616089,
      "bestSolution_randSpin": 54.0180508970991,
      "with_spin": 59.875084636836846,
      "without_spin": 54.0180508970991
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 50.86754194208594,
      "bestSolution_spin0": 38.6539271526322,
      "bestSolution_spin1": 32.01914262006926,
      "bestSolution_randSpin": 38.6539271526322,
      "with_spin": 50.86754194208594,
      "without_spin": 38.6539271526322
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 35.529417273382364,
      "bestSolution_spin0": 27.099780169957253,
      "bestSolution_spin1": 25.08309480164832,
      "bestSolution_randSpin": 27.099780169957253,
      "with_spin": 35.529417273382364,
      "without_spin": 27.099780169957253
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 39.68854759479569,
      "bestSolution_spin0": 32.32507722832492,
      "bestSolution_spin1": 28.32457434070626,
      "bestSolution_randSpin": 28.32457434070626,
      "with_spin": 39.68854759479569,
      "without_spin": 28.32457434070626
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 44.02015713640507,
      "bestSolution_spin0": 36.745242589942,
      "bestSolution_spin1": 35.93553028175712,
      "bestSolution_randSpin": 36.745242589942,
      "with_spin": 44.02015713640507,
      "without_spin": 36.745242589942
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 42.40259608629414,
      "bestSolution_spin0": 31.386674230322196,
      "bestSolution_spin1": 33.043596713895624,
      "bestSolution_randSpin": 31.386674230322196,
      "with_spin": 42.40259608629414,
      "without_spin": 31.386674230322196
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 54.832097263250674,
      "bestSolution_spin0": 47.72614386128882,
      "bestSolution_spin1": 42.96255922295919,
      "bestSolution_randSpin": 42.96255922295919,
      "with_spin": 54.832097263250674,
      "without_spin": 42.96255922295919
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 49.12839559845179,
      "bestSolution_spin0": 40.20590857897022,
      "bestSolution_spin1": 38.120579861772605,
      "bestSolution_randSpin": 40.20590857897022,
      "with_spin": 49.12839559845179,
      "without_spin": 40.20590857897022
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      60.80607286282819,
      49.10821318643278,
      59.875084636836846,
      50.86754194208594,
      35.529417273382364,
      39.68854759479569,
      44.02015713640507,
      42.40259608629414,
      54.832097263250674,
      49.12839559845179
    ],
    "bestSolution_spin0": [
      56.616693859255896,
      32.125454542218606,
      54.0180508970991,
      38.6539271526322,
      27.099780169957253,
      32.32507722832492,
      36.745242589942,
      31.386674230322196,
      47.72614386128882,
      40.20590857897022
    ],
    "bestSolution_spin1": [
      52.992691353073205,
      38.38997962451187,
      46.51069043616089,
      32.01914262006926,
      25.08309480164832,
      28.32457434070626,
      35.93553028175712,
      33.043596713895624,
      42.96255922295919,
      38.120579861772605
    ],
    "bestSolution_randSpin": [
      52.992691353073205,
      32.125454542218606,
      54.0180508970991,
      38.6539271526322,
      27.099780169957253,
      28.32457434070626,
      36.745242589942,
      31.386674230322196,
      42.96255922295919,
      40.20590857897022
    ]
  },
  "results_with_spin": [
    60.80607286282819,
    49.10821318643278,
    59.875084636836846,
    50.86754194208594,
    35.529417273382364,
    39.68854759479569,
    44.02015713640507,
    42.40259608629414,
    54.832097263250674,
    49.12839559845179
  ],
  "results_without_spin": [
    52.992691353073205,
    32.125454542218606,
    54.0180508970991,
    38.6539271526322,
    27.099780169957253,
    28.32457434070626,
    36.745242589942,
    31.386674230322196,
    42.96255922295919,
    40.20590857897022
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 38.3178180276596,
      "bestSolution_spin0": 33.090847554159794,
      "bestSolution_spin1": 30.918929763481273,
      "bestSolution_randSpin": 30.918929763481273,
      "with_spin": 38.3178180276596,
      "without_spin": 30.918929763481273
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 60.381118201640625,
      "bestSolution_spin0": 47.303071959395375,
      "bestSolution_spin1": 53.38276510314979,
      "bestSolution_randSpin": 53.38276510314979,
      "with_spin": 60.381118201640625,
      "without_spin": 53.38276510314979
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 53.7303704766748,
      "bestSolution_spin0": 46.00509890374608,
      "bestSolution_spin1": 44.88729274621124,
      "bestSolution_randSpin": 44.88729274621124,
      "with_spin": 53.7303704766748,
      "without_spin": 44.88729274621124
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.065034855360665,
      "bestSolution_spin0": 31.110954261091134,
      "bestSolution_spin1": 33.948201936684164,
      "bestSolution_randSpin": 33.948201936684164,
      "with_spin": 42.065034855360665,
      "without_spin": 33.948201936684164
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 56.10144256993911,
      "bestSolution_spin0": 53.3042134697444,
      "bestSolution_spin1": 48.312643848129234,
      "bestSolution_randSpin": 48.312643848129234,
      "with_spin": 56.10144256993911,
      "without_spin": 48.312643848129234
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 59.98785134873602,
      "bestSolution_spin0": 57.99875572779095,
      "bestSolution_spin1": 51.222857387370965,
      "bestSolution_randSpin": 51.222857387370965,
      "with_spin": 59.98785134873602,
      "without_spin": 51.222857387370965
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 57.847346849190465,
      "bestSolution_spin0": 49.607785292720735,
      "bestSolution_spin1": 44.59183668336872,
      "bestSolution_randSpin": 44.59183668336872,
      "with_spin": 57.847346849190465,
      "without_spin": 44.59183668336872
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 46.933555183388215,
      "bestSolution_spin0": 35.20426352977274,
      "bestSolution_spin1": 34.96224999400585,
      "bestSolution_randSpin": 34.96224999400585,
      "with_spin": 46.933555183388215,
      "without_spin": 34.96224999400585
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 62.82571740171395,
      "bestSolution_spin0": 55.022311183957235,
      "bestSolution_spin1": 51.277139497604644,
      "bestSolution_randSpin": 55.022311183957235,
      "with_spin": 62.82571740171395,
      "without_spin": 55.022311183957235
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 38.78317597610283,
      "bestSolution_spin0": 27.5221965128226,
      "bestSolution_spin1": 24.966982731013143,
      "bestSolution_randSpin": 24.966982731013143,
      "with_spin": 38.78317597610283,
      "without_spin": 24.966982731013143
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      38.3178180276596,
      60.381118201640625,
      53.7303704766748,
      42.065034855360665,
      56.10144256993911,
      59.98785134873602,
      57.847346849190465,
      46.933555183388215,
      62.82571740171395,
      38.78317597610283
    ],
    "bestSolution_spin0": [
      33.090847554159794,
      47.303071959395375,
      46.00509890374608,
      31.110954261091134,
      53.3042134697444,
      57.99875572779095,
      49.607785292720735,
      35.20426352977274,
      55.022311183957235,
      27.5221965128226
    ],
    "bestSolution_spin1": [
      30.918929763481273,
      53.38276510314979,
      44.88729274621124,
      33.948201936684164,
      48.312643848129234,
      51.222857387370965,
      44.59183668336872,
      34.96224999400585,
      51.277139497604644,
      24.966982731013143
    ],
    "bestSolution_randSpin": [
      30.918929763481273,
      53.38276510314979,
      44.88729274621124,
      33.948201936684164,
      48.312643848129234,
      51.222857387370965,
      44.59183668336872,
      34.96224999400585,
      55.022311183957235,
      24.966982731013143
    ]
  },
  "results_with_spin": [
    38.3178180276596,
    60.381118201640625,
    53.7303704766748,
    42.065034855360665,
    56.10144256993911,
    59.98785134873602,
    57.847346849190465,
    46.933555183388215,
    62.82571740171395,
    38.78317597610283
  ],
  "results_without_spin": [
    30.918929763481273,
    53.38276510314979,
    44.88729274621124,
    33.948201936684164,
    48.312643848129234,
    51.222857387370965,
    44.59183668336872,
    34.96224999400585,
    55.022311183957235,
    24.966982731013143
  ]
}

==> DataFinal/J_03_K_025/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 41.731134732894795,
      "bestSolution_spin0": 29.67231028749159,
      "bestSolution_spin1": 29.253490265910816,
      "bestSolution_randSpin": 29.253490265910816,
      "with_spin": 41.731134732894795,
      "without_spin": 29.253490265910816
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 46.67811280021755,
      "bestSolution_spin0": 43.032238873047675,
      "bestSolution_spin1": 38.38823745616665,
      "bestSolution_randSpin": 43.032238873047675,
      "with_spin": 46.67811280021755,
      "without_spin": 43.032238873047675
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 54.53568750340783,
      "bestSolution_spin0": 50.38911257076693,
      "bestSolution_spin1": 40.39460168911134,
      "bestSolution_randSpin": 50.38911257076693,
      "with_spin": 54.53568750340783,
      "without_spin": 50.38911257076693
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 49.610292007127114,
      "bestSolution_spin0": 42.00777948671086,
      "bestSolution_spin1": 41.13519203059836,
      "bestSolution_randSpin": 41.13519203059836,
      "with_spin": 49.610292007127114,
      "without_spin": 41.13519203059836
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 57.772211121204386,
      "bestSolution_spin0": 51.81989357743675,
      "bestSolution_spin1": 48.12195220083718,
      "bestSolution_randSpin": 51.81989357743675,
      "with_spin": 57.772211121204386,
      "without_spin": 51.81989357743675
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 44.32404846403256,
      "bestSolution_spin0": 37.842623637088366,
      "bestSolution_spin1": 39.11192855571733,
      "bestSolution_randSpin": 37.842623637088366,
      "with_spin": 44.32404846403256,
      "without_spin": 37.842623637088366
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 48.80403566770125,
      "bestSolution_spin0": 33.018242745130195,
      "bestSolution_spin1": 27.841998062389905,
      "bestSolution_randSpin": 33.018242745130195,
      "with_spin": 48.80403566770125,
      "without_spin": 33.018242745130195
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.80027783788412,
      "bestSolution_spin0": 39.85357596515698,
      "bestSolution_spin1": 43.015843543237295,
      "bestSolution_randSpin": 43.015843543237295,
      "with_spin": 52.80027783788412,
      "without_spin": 43.015843543237295
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 43.3550278126817,
      "bestSolution_spin0": 28.905162163865814,
      "bestSolution_spin1": 33.3889695008723,
      "bestSolution_randSpin": 33.3889695008723,
      "with_spin": 43.3550278126817,
      "without_spin": 33.3889695008723
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 49.37962469986227,
      "bestSolution_spin0": 43.84415511121971,
      "bestSolution_spin1": 38.031446451844104,
      "bestSolution_randSpin": 38.031446451844104,
      "with_spin": 49.37962469986227,
      "without_spin": 38.031446451844104
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      41.731134732894795,
      46.67811280021755,
      54.53568750340783,
      49.610292007127114,
      57.772211121204386,
      44.32404846403256,
      48.80403566770125,
      52.80027783788412,
      43.3550278126817,
      49.37962469986227
    ],
    "bestSolution_spin0": [
      29.67231028749159,
      43.032238873047675,
      50.38911257076693,
      42.00777948671086,
      51.81989357743675,
      37.842623637088366,
      33.018242745130195,
      39.85357596515698,
      28.905162163865814,
      43.84415511121971
    ],
    "bestSolution_spin1": [
      29.253490265910816,
      38.38823745616665,
      40.39460168911134,
      41.13519203059836,
      48.12195220083718,
      39.11192855571733,
      27.841998062389905,
      43.015843543237295,
      33.3889695008723,
      38.031446451844104
    ],
    "bestSolution_randSpin": [
      29.253490265910816,
      43.032238873047675,
      50.38911257076693,
      41.13519203059836,
      51.81989357743675,
      37.842623637088366,
      33.018242745130195,
      43.015843543237295,
      33.3889695008723,
      38.031446451844104
    ]
  },
  "results_with_spin": [
    41.731134732894795,
    46.67811280021755,
    54.53568750340783,
    49.610292007127114,
    57.772211121204386,
    44.32404846403256,
    48.80403566770125,
    52.80027783788412,
    43.3550278126817,
    49.37962469986227
  ],
  "results_without_spin": [
    29.253490265910816,
    43.032238873047675,
    50.38911257076693,
    41.13519203059836,
    51.81989357743675,
    37.842623637088366,
    33.018242745130195,
    43.015843543237295,
    33.3889695008723,
    38.031446451844104
  ]
}

==> DataFinal/J_03_K_025/merged/results.json <==
{
  "config": {
    "numSat": 3,
    "numUE": 25,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_03_K_025/chunks/chunk_001.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_002.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_003.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_004.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_005.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_006.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_007.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_008.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_009.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_010.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_011.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_012.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_013.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_014.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_015.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_016.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_017.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_018.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_019.json",
    "Data1/experiments/J_03_K_025/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      58.69987423027338,
      48.028427377732,
      43.168426033197605,
      55.854407396220395,
      48.038487299457124,
      57.04749018425662,
      47.63483320686069,
      59.98410570947076,
      61.57079232697395,
      41.42956220955467,
      44.60029850474285,
      57.401799985618204,
      42.66706455323115,
      50.024319554750754,
      57.08151954628875,
      42.514751097907705,
      48.09720506251361,
      54.37245919995917,
      45.27131206776538,
      48.471845317045435,
      53.59914462588842,
      46.4912547716874,
      55.72383839127152,
      36.70708386697222,
      43.59422821420035,
      44.332556748692625,
      53.158796615954905,
      52.40102689658554,
      45.516758245829394,
      63.09358243925521,
      55.6469800250399,
      44.76142812182989,
      38.64688452773469,
      61.30118494098179,
      44.384074030586326,
      54.44310376605409,
      45.072902470217336,
      50.862172928229825,
      41.95772601578879,
      58.79834707061768,
      51.922339842696886,
      46.1373446723851,
      54.545658458581975,
      54.16419079304372,
      59.25745545346203,
      54.87759887108187,
      42.84655997417209,
      45.30833373945744,
      55.38864367208807,
      49.27615081766015,
      52.842358182025656,
      44.00016247971746,
      46.9566670757316,
      58.361481541143505,
      32.10118651306894,
      54.00929057685034,
      39.85343398909432,
      48.154070946162996,
      51.469123177485336,
      48.025231205826316,
      49.10753879955568,
      56.07262441798484,
      56.782752698270244,
      42.73679730645265,
      50.967206431764424,
      57.49584672537743,
      51.72050549542821,
      51.29723694534545,
      24.189808349388187,
      53.2535595041473,
      39.58554359650521,
      21.252830017435336,
      41.23409440458239,
      63.72174543621989,
      23.63885436988732,
      46.75764616498966,
      27.91786612816958,
      49.00070366811487,
      52.59901509736062,
      47.67047147150366,
      51.489520549291086,
      50.13628626327959,
      42.654680331251754,
      37.85358220533808,
      46.61656784411155,
      35.51493252778164,
      55.378625583645814,
      47.753826320182725,
      51.198034388359375,
      57.03472293997694,
      41.4883686178592,
      52.762767893442714,
      52.535923893075754,
      53.32068835650042,
      54.85236706349027,
      56.914810817051944,
      44.72368206342734,
      44.06209323375187,
      53.47451579729177,
      48.90251989875562,
      52.03139038914601,
      50.8201156600019,
      48.73633063491321,
      55.609443221675846,
      53.977973670287035,
      58.96561273800994,
      56.5306225452148,
      40.422060844455025,
      63.13960451260483,
      54.728976762282635,
      49.7642902636161,
      40.55266139368343,
      26.213216307720625,
      46.466326334631646,
      47.180474017723604,
      52.75037858572446,
      41.60834210586386,
      55.38035010156259,
      45.12296258710153,
      54.58143271261803,
      61.82763664156435,
      50.7220652558292,
      58.82636344134477,
      53.213480505693234,
      55.56506360136064,
      47.75674899873257,
      50.817020796886254,
      48.72200490209717,
      41.1100201189102,
      32.36388052743603,
      54.465704220732576,
      54.29501513323278,
      53.36574933490603,
      46.752541111495475,
      59.944692841721206,
      56.17270383987496,
      37.75398586882622,
      42.705738506647734,
      55.526441099809986,
      33.566591047513825,
      51.8882905192903,
      58.79033750428559,
      47.15462653176432,
      28.731085435038615,
      44.29525031308221,
      44.07283062606358,
      27.147744339576864,
      48.83263871436041,
      49.13308375674893,
      51.00160078840543,
      44.07058753399511,
      64.44062931765095,
      57.46378005397649,
      56.70439853947426,
      46.78694709741395,
      46.778562704918045,
      52.55652127056154,
      46.570701136377494,
      46.23025257077646,
      46.405560322695656,
      55.5124671560074,
      45.243820986438635,
      49.24813790834676,
      59.875865718027384,
      51.002159271635065,
      51.36691542667855,
      36.16788096652673,
      48.328565970668784,
      41.555805714943745,
      50.03589764551308,
      60.80607286282819,
      49.10821318643278,
      59.875084636836846,
      50.86754194208594,
      35.529417273382364,
      39.68854759479569,
      44.02015713640507,
      42.40259608629414,
      54.832097263250674,
      49.12839559845179,
      38.3178180276596,
      60.381118201640625,
      53.7303704766748,
      42.065034855360665,
      56.10144256993911,
      59.98785134873602,
      57.847346849190465,
      46.933555183388215,
      62.82571740171395,
      38.78317597610283,
      41.731134732894795,
      46.67811280021755,
      54.53568750340783,
      49.610292007127114,
      57.772211121204386,
      44.32404846403256,
      48.80403566770125,
      52.80027783788412,
      43.3550278126817,
      49.37962469986227
    ],
    "bestSolution_spin0": [
      50.636562878279896,
      40.83399388170077,
      37.9446662211395,
      50.25812582845428,
      38.12800805613708,
      51.26937413560375,
      43.619805866187214,
      49.41007644508254,
      54.18396666623075,
      32.73137732037871,
      39.673181918045,
      44.11017753931358,
      36.57409716877506,
      35.88102250473557,
      41.359519454062365,
      33.407613547755645,
      41.01202080899365,
      42.76234534775459,
      35.55620220857583,
      44.23703881293988,
      45.14077810926492,
      33.3550705642822,
      48.832759308695465,
      30.739792386069254,
      33.479795533292496,
      38.713723578685304,
      47.521674354716076,
      47.727148992558014,
      31.830966878183123,
      52.329094467596306,
      46.94175783826661,
      32.90647364586241,
      30.867252159693265,
      52.33239303997789,
      44.2949003298855,
      39.88948877247717,
      35.36952314710164,
      37.467433891107675,
      30.191918802942396,
      49.861645114064686,
      36.37558304821289,
      38.44860118468911,
      52.20997179795284,
      41.55440313024385,
      56.3396397851728,
      50.86879993333346,
      40.082793865527265,
      41.2832901242632,
      44.823343082635276,
      44.49789702307237,
      46.564375829442035,
      36.247456493642176,
      38.72437854885583,
      56.541351316087976,
      27.81854669888042,
      37.342100924304084,
      30.46646665014105,
      38.47452540101512,
      30.690006825632103,
      39.768667624669874,
      39.17753309186686,
      49.76759883248926,
      46.15394885321251,
      36.53111188967789,
      42.810285253686196,
      51.12652762636489,
      44.68562578608543,
      49.08900897296233,
      20.66115847261977,
      39.30347293841109,
      30.272565277111738,
      19.232932687666864,
      28.16431981084843,
      59.122133811329476,
      19.532441806004385,
      37.899354783042064,
      23.009032997409037,
      43.75350302639287,
      43.33391925714448,
      43.321747148892655,
      40.234628465889564,
      45.45846945985133,
      33.29729038285141,
      35.853505670544315,
      34.69307516209061,
      32.626272042721595,
      47.359403361507844,
      40.97788980893477,
      41.31458031494515,
      45.87525127393136,
      29.591118897337726,
      43.47464073072829,
      38.99716735190482,
      41.1641749656877,
      48.101573862752154,
      46.587459923848016,
      42.00691700665627,
      35.76036094878306,
      50.10117118137314,
      35.451383573655995,
      43.688282938921894,
      44.148790111757904,
      42.81357203978294,
      49.48529854156861,
      46.467508809060796,
      58.96561273800994,
      50.81297714771702,
      29.9920915013986,
      62.51213081743563,
      37.08590552000129,
      35.43076173363308,
      33.97046241037289,
      23.81696462127185,
      40.986658426287846,
      38.26787487333379,
      40.4596806455175,
      33.65041098490887,
      50.453025842868406,
      39.313468732198864,
      47.769640439419575,
      59.69341155564249,
      43.48922087348501,
      52.60805100626727,
      44.843696678395695,
      46.78580852518606,
      43.27054169548745,
      37.69798371257695,
      45.84715971398449,
      38.74779089163856,
      28.848493517126762,
      45.358840241496175,
      43.98622556253082,
      47.60456875569077,
      43.07654328564333,
      51.857847208435935,
      50.455477328077684,
      27.619200275484022,
      31.892226290876714,
      48.661612589338034,
      31.14847147711582,
      46.065024056959096,
      45.429378390396,
      37.42875705666029,
      24.24144172971674,
      39.94252916227509,
      33.77506347060248,
      22.689966387415694,
      43.112172800709246,
      40.28900720874973,
      41.101266182531035,
      39.441183324640306,
      54.7130798589103,
      45.96733871692066,
      41.238364374633846,
      35.81269940036162,
      41.27120979311395,
      44.94506379549147,
      37.777071801978835,
      30.14680077229192,
      37.007891441273266,
      44.02665931935767,
      38.10535373580413,
      39.64677100485315,
      47.53251941266364,
      48.34913914838503,
      41.10071656810976,
      26.552991008518354,
      33.36615209249624,
      30.721634796788695,
      41.46643945690946,
      56.616693859255896,
      32.125454542218606,
      54.0180508970991,
      38.6539271526322,
      27.099780169957253,
      32.32507722832492,
      36.745242589942,
      31.386674230322196,
      47.72614386128882,
      40.20590857897022,
      33.090847554159794,
      47.303071959395375,
      46.00509890374608,
      31.110954261091134,
      53.3042134697444,
      57.99875572779095,
      49.607785292720735,
      35.20426352977274,
      55.022311183957235,
      27.5221965128226,
      29.67231028749159,
      43.032238873047675,
      50.38911257076693,
      42.00777948671086,
      51.81989357743675,
      37.842623637088366,
      33.018242745130195,
      39.85357596515698,
      28.905162163865814,
      43.84415511121971
    ],
    "bestSolution_spin1": [
      42.4427368587025,
      41.040500148938506,
      36.97787615079148,
      48.23768254488976,
      30.083136296975603,
      49.641857684413026,
      42.19761899765966,
      52.17965623700854,
      51.27680959871552,
      33.78514793211991,
      39.8018994420375,
      39.41405924598519,
      36.234187543973164,
      34.25501314796041,
      46.43031429737342,
      23.489543329598646,
      36.63229870098759,
      42.45313247684337,
      30.975175537252667,
      38.33632461082059,
      41.00663432674944,
      35.12834195212911,
      51.69449471966885,
      29.816993517617256,
      32.40815770405819,
      39.87573643434137,
      42.77927469917717,
      40.904696201383906,
      35.87968381026437,
      50.310646368534364,
      45.96782135106742,
      31.916979985144163,
      29.296929706345644,
      49.785150481876926,
      37.581586282206565,
      39.1066062112686,
      33.6353463359362,
      36.33919248927016,
      30.875300354085095,
      44.38560891937575,
      37.199843078830206,
      36.73530528998133,
      47.99865701446191,
      41.16791150534349,
      53.846006912786535,
      48.30371698469231,
      39.257218126587276,
      41.222917856546815,
      40.27034933172512,
      42.12731844785419,
      43.643451771410476,
      34.785584537359156,
      36.40834197797687,
      51.32226471659868,
      25.93658118159655,
      36.35573556332797,
      28.009520649832634,
      38.32248430748745,
      33.24949628949474,
      44.20432083424668,
      31.974752695441374,
      48.15474243039542,
      43.941357008987495,
      33.62824325488967,
      40.36670918767645,
      50.4568380712726,
      42.140818960121855,
      48.12211448419087,
      20.00010488075478,
      41.31141746186485,
      29.331385074353644,
      17.3446583335762,
      23.11157861656101,
      56.759241922465755,
      17.169266297920142,
      32.6747434314061,
      21.197919777860363,
      43.683505571380444,
      38.82303678438216,
      39.45566462619039,
      36.724915092478355,
      43.70270413217355,
      30.430334892031073,
      35.49318849273502,
      33.79850091406621,
      31.499281431073086,
      46.158429099133144,
      41.87643384529632,
      39.61302939073565,
      46.18616221691123,
      27.67020153089476,
      40.72637168681536,
      37.24655004631531,
      44.04145419103347,
      51.43636103599363,
      45.527644344922635,
      38.649852179144865,
      35.458264656400814,
      43.663995781018514,
      38.30040235700789,
      40.97324339216263,
      38.64325051338457,
      38.81523053745065,
      46.543803781397074,
      47.88737976821124,
      48.89750575118043,
      48.50165238428137,
      31.876952285917064,
      56.74540190275123,
      38.757628975458246,
      37.9259649460398,
      32.454892725702415,
      21.80084257296771,
      35.38621496483457,
      35.22120717796537,
      39.22729368343153,
      31.474527672921486,
      46.5249101434935,
      37.56391321497995,
      50.23621475753285,
      56.2810073473858,
      39.662657284337996,
      46.15526369165969,
      43.33723983643169,
      43.32253622170249,
      36.51877941193933,
      35.64223526050839,
      41.14507827325943,
      36.0523466213937,
      28.408479742028916,
      42.58231327071773,
      45.01782112736036,
      46.8777399157618,
      41.31869983027827,
      48.54535496601975,
      55.634977837400605,
      27.87357640177347,
      31.829721842866917,
      50.172085892087495,
      28.53993930210407,
      42.48131602513899,
      45.94246162732253,
      33.55052492394709,
      22.40862312477999,
      37.59531144677232,
      33.531412582618486,
      21.760319034579297,
      38.883579806978155,
      40.356219679025926,
      36.26897845557971,
      33.65034504827754,
      48.06650120007409,
      44.73468448627285,
      41.27040004078057,
      35.87321440776337,
      43.55668794776122,
      40.25550907922818,
      33.156985745610726,
      30.718808167037142,
      35.98775585516366,
      44.019251934004565,
      33.59713626426507,
      44.21806350568791,
      44.876064617245305,
      48.55984254365761,
      42.18127326175042,
      26.310198711522823,
      35.06428023656388,
      31.140363179546263,
      44.35345398343714,
      52.992691353073205,
      38.38997962451187,
      46.51069043616089,
      32.01914262006926,
      25.08309480164832,
      28.32457434070626,
      35.93553028175712,
      33.043596713895624,
      42.96255922295919,
      38.120579861772605,
      30.918929763481273,
      53.38276510314979,
      44.88729274621124,
      33.948201936684164,
      48.312643848129234,
      51.222857387370965,
      44.59183668336872,
      34.96224999400585,
      51.277139497604644,
      24.966982731013143,
      29.253490265910816,
      38.38823745616665,
      40.39460168911134,
      41.13519203059836,
      48.12195220083718,
      39.11192855571733,
      27.841998062389905,
      43.015843543237295,
      33.3889695008723,
      38.031446451844104
    ],
    "bestSolution_randSpin": [
      42.4427368587025,
      40.83399388170077,
      36.97787615079148,
      48.23768254488976,
      30.083136296975603,
      49.641857684413026,
      43.619805866187214,
      52.17965623700854,
      54.18396666623075,
      33.78514793211991,
      39.673181918045,
      39.41405924598519,
      36.234187543973164,
      35.88102250473557,
      46.43031429737342,
      23.489543329598646,
      41.01202080899365,
      42.76234534775459,
      30.975175537252667,
      38.33632461082059,
      41.00663432674944,
      33.3550705642822,
      51.69449471966885,
      29.816993517617256,
      33.479795533292496,
      39.87573643434137,
      42.77927469917717,
      47.727148992558014,
      35.87968381026437,
      52.329094467596306,
      45.96782135106742,
      31.916979985144163,
      30.867252159693265,
      49.785150481876926,
      37.581586282206565,
      39.88948877247717,
      33.6353463359362,
      37.467433891107675,
      30.191918802942396,
      49.861645114064686,
      37.199843078830206,
      36.73530528998133,
      47.99865701446191,
      41.55440313024385,
      56.3396397851728,
      48.30371698469231,
      39.257218126587276,
      41.2832901242632,
      44.823343082635276,
      42.12731844785419,
      46.564375829442035,
      36.247456493642176,
      36.40834197797687,
      56.541351316087976,
      27.81854669888042,
      36.35573556332797,
      30.46646665014105,
      38.47452540101512,
      30.690006825632103,
      39.768667624669874,
      39.17753309186686,
      49.76759883248926,
      43.941357008987495,
      33.62824325488967,
      42.810285253686196,
      51.12652762636489,
      44.68562578608543,
      49.08900897296233,
      20.00010488075478,
      41.31141746186485,
      29.331385074353644,
      17.3446583335762,
      28.16431981084843,
      56.759241922465755,
      17.169266297920142,
      37.899354783042064,
      23.009032997409037,
      43.683505571380444,
      43.33391925714448,
      43.321747148892655,
      36.724915092478355,
      43.70270413217355,
      33.29729038285141,
      35.853505670544315,
      33.79850091406621,
      32.626272042721595,
      46.158429099133144,
      40.97788980893477,
      39.61302939073565,
      46.18616221691123,
      29.591118897337726,
      40.72637168681536,
      37.24655004631531,
      41.1641749656877,
      48.101573862752154,
      46.587459923848016,
      38.649852179144865,
      35.76036094878306,
      50.10117118137314,
      38.30040235700789,
      40.97324339216263,
      38.64325051338457,
      38.81523053745065,
      49.48529854156861,
      46.467508809060796,
      58.96561273800994,
      48.50165238428137,
      31.876952285917064,
      56.74540190275123,
      37.08590552000129,
      35.43076173363308,
      32.454892725702415,
      23.81696462127185,
      40.986658426287846,
      35.22120717796537,
      40.4596806455175,
      31.474527672921486,
      50.453025842868406,
      37.56391321497995,
      50.23621475753285,
      59.69341155564249,
      43.48922087348501,
      46.15526369165969,
      43.33723983643169,
      43.32253622170249,
      36.51877941193933,
      35.64223526050839,
      41.14507827325943,
      36.0523466213937,
      28.408479742028916,
      45.358840241496175,
      43.98622556253082,
      46.8777399157618,
      41.31869983027827,
      48.54535496601975,
      55.634977837400605,
      27.87357640177347,
      31.829721842866917,
      50.172085892087495,
      31.14847147711582,
      42.48131602513899,
      45.94246162732253,
      37.42875705666029,
      22.40862312477999,
      37.59531144677232,
      33.77506347060248,
      21.760319034579297,
      43.112172800709246,
      40.28900720874973,
      36.26897845557971,
      33.65034504827754,
      54.7130798589103,
      44.73468448627285,
      41.27040004078057,
      35.81269940036162,
      41.27120979311395,
      44.94506379549147,
      37.777071801978835,
      30.718808167037142,
      35.98775585516366,
      44.02665931935767,
      38.10535373580413,
      39.64677100485315,
      44.876064617245305,
      48.55984254365761,
      41.10071656810976,
      26.310198711522823,
      33.36615209249624,
      31.140363179546263,
      44.35345398343714,
      52.992691353073205,
      32.125454542218606,
      54.0180508970991,
      38.6539271526322,
      27.099780169957253,
      28.32457434070626,
      36.745242589942,
      31.386674230322196,
      42.96255922295919,
      40.20590857897022,
      30.918929763481273,
      53.38276510314979,
      44.88729274621124,
      33.948201936684164,
      48.312643848129234,
      51.222857387370965,
      44.59183668336872,
      34.96224999400585,
      55.022311183957235,
      24.966982731013143,
      29.253490265910816,
      43.032238873047675,
      50.38911257076693,
      41.13519203059836,
      51.81989357743675,
      37.842623637088366,
      33.018242745130195,
      43.015843543237295,
      33.3889695008723,
      38.031446451844104
    ]
  },
  "results_with_spin": [
    58.69987423027338,
    48.028427377732,
    43.168426033197605,
    55.854407396220395,
    48.038487299457124,
    57.04749018425662,
    47.63483320686069,
    59.98410570947076,
    61.57079232697395,
    41.42956220955467,
    44.60029850474285,
    57.401799985618204,
    42.66706455323115,
    50.024319554750754,
    57.08151954628875,
    42.514751097907705,
    48.09720506251361,
    54.37245919995917,
    45.27131206776538,
    48.471845317045435,
    53.59914462588842,
    46.4912547716874,
    55.72383839127152,
    36.70708386697222,
    43.59422821420035,
    44.332556748692625,
    53.158796615954905,
    52.40102689658554,
    45.516758245829394,
    63.09358243925521,
    55.6469800250399,
    44.76142812182989,
    38.64688452773469,
    61.30118494098179,
    44.384074030586326,
    54.44310376605409,
    45.072902470217336,
    50.862172928229825,
    41.95772601578879,
    58.79834707061768,
    51.922339842696886,
    46.1373446723851,
    54.545658458581975,
    54.16419079304372,
    59.25745545346203,
    54.87759887108187,
    42.84655997417209,
    45.30833373945744,
    55.38864367208807,
    49.27615081766015,
    52.842358182025656,
    44.00016247971746,
    46.9566670757316,
    58.361481541143505,
    32.10118651306894,
    54.00929057685034,
    39.85343398909432,
    48.154070946162996,
    51.469123177485336,
    48.025231205826316,
    49.10753879955568,
    56.07262441798484,
    56.782752698270244,
    42.73679730645265,
    50.967206431764424,
    57.49584672537743,
    51.72050549542821,
    51.29723694534545,
    24.189808349388187,
    53.2535595041473,
    39.58554359650521,
    21.252830017435336,
    41.23409440458239,
    63.72174543621989,
    23.63885436988732,
    46.75764616498966,
    27.91786612816958,
    49.00070366811487,
    52.59901509736062,
    47.67047147150366,
    51.489520549291086,
    50.13628626327959,
    42.654680331251754,
    37.85358220533808,
    46.61656784411155,
    35.51493252778164,
    55.378625583645814,
    47.753826320182725,
    51.198034388359375,
    57.03472293997694,
    41.4883686178592,
    52.762767893442714,
    52.535923893075754,
    53.32068835650042,
    54.85236706349027,
    56.914810817051944,
    44.72368206342734,
    44.06209323375187,
    53.47451579729177,
    48.90251989875562,
    52.03139038914601,
    50.8201156600019,
    48.73633063491321,
    55.609443221675846,
    53.977973670287035,
    58.96561273800994,
    56.5306225452148,
    40.422060844455025,
    63.13960451260483,
    54.728976762282635,
    49.7642902636161,
    40.55266139368343,
    26.213216307720625,
    46.466326334631646,
    47.180474017723604,
    52.75037858572446,
    41.60834210586386,
    55.38035010156259,
    45.12296258710153,
    54.58143271261803,
    61.82763664156435,
    50.7220652558292,
    58.82636344134477,
    53.213480505693234,
    55.56506360136064,
    47.75674899873257,
    50.817020796886254,
    48.72200490209717,
    41.1100201189102,
    32.36388052743603,
    54.465704220732576,
    54.29501513323278,
    53.36574933490603,
    46.752541111495475,
    59.944692841721206,
    56.17270383987496,
    37.75398586882622,
    42.705738506647734,
    55.526441099809986,
    33.566591047513825,
    51.8882905192903,
    58.79033750428559,
    47.15462653176432,
    28.731085435038615,
    44.29525031308221,
    44.07283062606358,
    27.147744339576864,
    48.83263871436041,
    49.13308375674893,
    51.00160078840543,
    44.07058753399511,
    64.44062931765095,
    57.46378005397649,
    56.70439853947426,
    46.78694709741395,
    46.778562704918045,
    52.55652127056154,
    46.570701136377494,
    46.23025257077646,
    46.405560322695656,
    55.5124671560074,
    45.243820986438635,
    49.24813790834676,
    59.875865718027384,
    51.002159271635065,
    51.36691542667855,
    36.16788096652673,
    48.328565970668784,
    41.555805714943745,
    50.03589764551308,
    60.80607286282819,
    49.10821318643278,
    59.875084636836846,
    50.86754194208594,
    35.529417273382364,
    39.68854759479569,
    44.02015713640507,
    42.40259608629414,
    54.832097263250674,
    49.12839559845179,
    38.3178180276596,
    60.381118201640625,
    53.7303704766748,
    42.065034855360665,
    56.10144256993911,
    59.98785134873602,
    57.847346849190465,
    46.933555183388215,
    62.82571740171395,
    38.78317597610283,
    41.731134732894795,
    46.67811280021755,
    54.53568750340783,
    49.610292007127114,
    57.772211121204386,
    44.32404846403256,
    48.80403566770125,
    52.80027783788412,
    43.3550278126817,
    49.37962469986227
  ],
  "results_without_spin": [
    42.4427368587025,
    40.83399388170077,
    36.97787615079148,
    48.23768254488976,
    30.083136296975603,
    49.641857684413026,
    43.619805866187214,
    52.17965623700854,
    54.18396666623075,
    33.78514793211991,
    39.673181918045,
    39.41405924598519,
    36.234187543973164,
    35.88102250473557,
    46.43031429737342,
    23.489543329598646,
    41.01202080899365,
    42.76234534775459,
    30.975175537252667,
    38.33632461082059,
    41.00663432674944,
    33.3550705642822,
    51.69449471966885,
    29.816993517617256,
    33.479795533292496,
    39.87573643434137,
    42.77927469917717,
    47.727148992558014,
    35.87968381026437,
    52.329094467596306,
    45.96782135106742,
    31.916979985144163,
    30.867252159693265,
    49.785150481876926,
    37.581586282206565,
    39.88948877247717,
    33.6353463359362,
    37.467433891107675,
    30.191918802942396,
    49.861645114064686,
    37.199843078830206,
    36.73530528998133,
    47.99865701446191,
    41.55440313024385,
    56.3396397851728,
    48.30371698469231,
    39.257218126587276,
    41.2832901242632,
    44.823343082635276,
    42.12731844785419,
    46.564375829442035,
    36.247456493642176,
    36.40834197797687,
    56.541351316087976,
    27.81854669888042,
    36.35573556332797,
    30.46646665014105,
    38.47452540101512,
    30.690006825632103,
    39.768667624669874,
    39.17753309186686,
    49.76759883248926,
    43.941357008987495,
    33.62824325488967,
    42.810285253686196,
    51.12652762636489,
    44.68562578608543,
    49.08900897296233,
    20.00010488075478,
    41.31141746186485,
    29.331385074353644,
    17.3446583335762,
    28.16431981084843,
    56.759241922465755,
    17.169266297920142,
    37.899354783042064,
    23.009032997409037,
    43.683505571380444,
    43.33391925714448,
    43.321747148892655,
    36.724915092478355,
    43.70270413217355,
    33.29729038285141,
    35.853505670544315,
    33.79850091406621,
    32.626272042721595,
    46.158429099133144,
    40.97788980893477,
    39.61302939073565,
    46.18616221691123,
    29.591118897337726,
    40.72637168681536,
    37.24655004631531,
    41.1641749656877,
    48.101573862752154,
    46.587459923848016,
    38.649852179144865,
    35.76036094878306,
    50.10117118137314,
    38.30040235700789,
    40.97324339216263,
    38.64325051338457,
    38.81523053745065,
    49.48529854156861,
    46.467508809060796,
    58.96561273800994,
    48.50165238428137,
    31.876952285917064,
    56.74540190275123,
    37.08590552000129,
    35.43076173363308,
    32.454892725702415,
    23.81696462127185,
    40.986658426287846,
    35.22120717796537,
    40.4596806455175,
    31.474527672921486,
    50.453025842868406,
    37.56391321497995,
    50.23621475753285,
    59.69341155564249,
    43.48922087348501,
    46.15526369165969,
    43.33723983643169,
    43.32253622170249,
    36.51877941193933,
    35.64223526050839,
    41.14507827325943,
    36.0523466213937,
    28.408479742028916,
    45.358840241496175,
    43.98622556253082,
    46.8777399157618,
    41.31869983027827,
    48.54535496601975,
    55.634977837400605,
    27.87357640177347,
    31.829721842866917,
    50.172085892087495,
    31.14847147711582,
    42.48131602513899,
    45.94246162732253,
    37.42875705666029,
    22.40862312477999,
    37.59531144677232,
    33.77506347060248,
    21.760319034579297,
    43.112172800709246,
    40.28900720874973,
    36.26897845557971,
    33.65034504827754,
    54.7130798589103,
    44.73468448627285,
    41.27040004078057,
    35.81269940036162,
    41.27120979311395,
    44.94506379549147,
    37.777071801978835,
    30.718808167037142,
    35.98775585516366,
    44.02665931935767,
    38.10535373580413,
    39.64677100485315,
    44.876064617245305,
    48.55984254365761,
    41.10071656810976,
    26.310198711522823,
    33.36615209249624,
    31.140363179546263,
    44.35345398343714,
    52.992691353073205,
    32.125454542218606,
    54.0180508970991,
    38.6539271526322,
    27.099780169957253,
    28.32457434070626,
    36.745242589942,
    31.386674230322196,
    42.96255922295919,
    40.20590857897022,
    30.918929763481273,
    53.38276510314979,
    44.88729274621124,
    33.948201936684164,
    48.312643848129234,
    51.222857387370965,
    44.59183668336872,
    34.96224999400585,
    55.022311183957235,
    24.966982731013143,
    29.253490265910816,
    43.032238873047675,
    50.38911257076693,
    41.13519203059836,
    51.81989357743675,
    37.842623637088366,
    33.018242745130195,
    43.015843543237295,
    33.3889695008723,
    38.031446451844104
  ]
}


==> DataFinal/J_03_K_025/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1781674038852052,
        0.6057428351271633,
        0.7754559909401129
      ],
      "t_hat0": [
        -0.9579522358718988,
        -0.28689965720432825,
        0.0040125408495005396
      ],
      "name": "SAT-2",
      "azimuth_deg": 221.05252673834258,
      "elevation_deg": 56.511985753653775,
      "heading_deg": 92.03934044400148
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.26939866263939927,
        0.5360161194673847,
        0.8000694221373728
      ],
      "t_hat0": [
        0.3971339742765502,
        0.8186892237700629,
        -0.4147680814118709
      ],
      "name": "SAT-3",
      "azimuth_deg": 84.70841740502445,
      "elevation_deg": 41.65002478527906,
      "heading_deg": 220.4849387091554
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2034687131986519,
        0.5963621820252486,
        0.7765002450736054
      ],
      "t_hat0": [
        -0.695389486939068,
        0.470274847323197,
        -0.543392150688399
      ],
      "name": "SAT-2",
      "azimuth_deg": 186.83782532017108,
      "elevation_deg": 64.09724006423399,
      "heading_deg": 150.08770665714417
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17865299925028955,
        0.6118505072572378,
        0.7705336219970786
      ],
      "t_hat0": [
        0.019714773860507146,
        -0.7807492723838703,
        0.6245333468788408
      ],
      "name": "SAT-3",
      "azimuth_deg": 216.98575299768478,
      "elevation_deg": 52.670085579940206,
      "heading_deg": 14.008271127757247
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18980661268649418,
        0.6024561690763838,
        0.7752548059330474
      ],
      "t_hat0": [
        0.42043251789207425,
        0.7634237354112141,
        -0.49032713376858844
      ],
      "name": "SAT-2",
      "azimuth_deg": 207.59347436874427,
      "elevation_deg": 60.21021002492763,
      "heading_deg": 220.63185189216117
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21119753559793447,
        0.5741706491251384,
        0.7910269696038034
      ],
      "t_hat0": [
        -0.7870283742826529,
        -0.5798103175741646,
        0.21072810374639356
      ],
      "name": "SAT-3",
      "azimuth_deg": 137.39798007574976,
      "elevation_deg": 77.9443116099813,
      "heading_deg": 69.28863921919147
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09513072517107754,
        0.5969465331998915,
        0.7966209773970654
      ],
      "t_hat0": [
        0.841169975369129,
        0.4761486223452081,
        -0.2563504670880464
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.05936323785687,
      "elevation_deg": 32.18319494277965,
      "heading_deg": 253.2454999339906
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18858629191007112,
        0.5618481680568473,
        0.8054575386417177
      ],
      "t_hat0": [
        -0.43993541936950475,
        -0.7816072807363106,
        0.44220683563709007
      ],
      "name": "SAT-3",
      "azimuth_deg": 331.9279902568877,
      "elevation_deg": 78.93329039343271,
      "heading_deg": 42.48628610647459
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23370328429039688,
        0.5610528685312522,
        0.7941048127449772
      ],
      "t_hat0": [
        -0.6539694742741466,
        -0.6950850364576758,
        0.29863140961765533
      ],
      "name": "SAT-2",
      "azimuth_deg": 98.96774945684034,
      "elevation_deg": 63.14046635162307,
      "heading_deg": 58.08285681468893
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22806433179561633,
        0.520496888863526,
        0.8228424206651048
      ],
      "t_hat0": [
        0.22432610687073706,
        -0.7942878709130772,
        0.5646101096301674
      ],
      "name": "SAT-3",
      "azimuth_deg": 45.439958605776354,
      "elevation_deg": 48.74737852180224,
      "heading_deg": 3.0566561398585224
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2633797962159143,
        0.5653568256220807,
        0.7816666442082506
      ],
      "t_hat0": [
        -0.7880385227865929,
        0.34128397042679065,
        -0.5123675810724662
      ],
      "name": "SAT-2",
      "azimuth_deg": 111.22552035460077,
      "elevation_deg": 46.40460297182655,
      "heading_deg": 140.93640664837326
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24039127842500166,
        0.5835656941577047,
        0.7756694617293051
      ],
      "t_hat0": [
        -0.9706518850714724,
        -0.13887751430467934,
        -0.1963363288537064
      ],
      "name": "SAT-3",
      "azimuth_deg": 135.5087633652505,
      "elevation_deg": 55.18009863310956,
      "heading_deg": 105.87416911751606
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.178380297771581,
        0.5711056332749216,
        0.8012607721638275
      ],
      "t_hat0": [
        0.7942446777135745,
        0.5642583454694283,
        -0.225361734754957
      ],
      "name": "SAT-2",
      "azimuth_deg": 286.5745554684963,
      "elevation_deg": 74.42509521158777,
      "heading_deg": 249.58305025492245
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22904201941355945,
        0.6108324505621218,
        0.7579072968927214
      ],
      "t_hat0": [
        0.9653665458389789,
        0.24246502443414203,
        0.09632312339760195
      ],
      "name": "SAT-3",
      "azimuth_deg": 166.66574138409993,
      "elevation_deg": 47.18876939759423,
      "heading_deg": 277.6877407388354
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24383865647720263,
        0.5105700344956197,
        0.8245368090525338
      ],
      "t_hat0": [
        -0.1479965524755194,
        -0.8598313645325498,
        0.4886584134356579
      ],
      "name": "SAT-2",
      "azimuth_deg": 52.51353927326778,
      "elevation_deg": 41.52520816001746,
      "heading_deg": 25.271233913318284
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2520073439771009,
        0.5832070967977175,
        0.7722446379395488
      ],
      "t_hat0": [
        0.8953333437499408,
        0.4433501823583974,
        -0.04264761860087979
      ],
      "name": "SAT-3",
      "azimuth_deg": 131.3183607204167,
      "elevation_deg": 49.223030851502116,
      "heading_deg": 263.1528249242373
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18021923285134128,
        0.588241293850814,
        0.7883484054142524
      ],
      "t_hat0": [
        0.20265456209272723,
        -0.7620715450354095,
        0.6149618595574435
      ],
      "name": "SAT-2",
      "azimuth_deg": 236.655755510389,
      "elevation_deg": 68.87309529769055,
      "heading_deg": 3.6210239917713904
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.196045131766912,
        0.6507428808889926,
        0.733553003731011
      ],
      "t_hat0": [
        -0.44840081791417874,
        0.6057861527199555,
        -0.6572365203384931
      ],
      "name": "SAT-3",
      "azimuth_deg": 196.3986144857135,
      "elevation_deg": 32.9909406664576,
      "heading_deg": 167.2591930977984
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12004269059716213,
        0.5538227190901106,
        0.8239357670679375
      ],
      "t_hat0": [
        -0.99018135760928,
        -0.006911983598894457,
        -0.1396177049151424
      ],
      "name": "SAT-2",
      "azimuth_deg": 304.94387575661295,
      "elevation_deg": 39.61800488594895,
      "heading_deg": 110.23980913011884
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1183033083576273,
        0.6228710672652098,
        0.7733278481960537
      ],
      "t_hat0": [
        -0.5027071418083023,
        -0.7091876691538387,
        0.49430595737364214
      ],
      "name": "SAT-3",
      "azimuth_deg": 249.97322307781693,
      "elevation_deg": 34.35446211678514,
      "heading_deg": 45.546210069397816
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24904901057452972,
        0.6175179301091693,
        0.7460872578495995
      ],
      "t_hat0": [
        -0.6747454161016753,
        0.4419969673028546,
        -0.5910645517579755
      ],
      "name": "SAT-2",
      "azimuth_deg": 158.6555530713903,
      "elevation_deg": 38.37338436278549,
      "heading_deg": 150.7438096386681
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2113233223212474,
        0.5733583448209938,
        0.7915823784466407
      ],
      "t_hat0": [
        0.3835013690128761,
        -0.6962906380445344,
        0.6067174361568859
      ],
      "name": "SAT-3",
      "azimuth_deg": 133.97597958139303,
      "elevation_deg": 78.23255905622413,
      "heading_deg": 352.5700060259692
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24328252801024952,
        0.5413117333626495,
        0.8048572661589546
      ],
      "t_hat0": [
        0.8331655494564718,
        -0.3082452229167094,
        0.4591514453292331
      ],
      "name": "SAT-2",
      "azimuth_deg": 75.80106673330674,
      "elevation_deg": 53.24105460988889,
      "heading_deg": 316.8810109197355
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2335264951455898,
        0.5563422107794502,
        0.7974639305762052
      ],
      "t_hat0": [
        0.22793036709000034,
        -0.7659682757291217,
        0.6011159192158979
      ],
      "name": "SAT-3",
      "azimuth_deg": 90.12526497333985,
      "elevation_deg": 62.527183680998355,
      "heading_deg": 2.326036093416186
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11419504841853736,
        0.5450545154109846,
        0.8305871815449507
      ],
      "t_hat0": [
        -0.7770860722258252,
        0.4718760455172417,
        -0.41649757984849073
      ],
      "name": "SAT-2",
      "azimuth_deg": 310.16576382552347,
      "elevation_deg": 36.30178837259169,
      "heading_deg": 144.76277963947314
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.27045296812445796,
        0.6019812260573265,
        0.7513147113608178
      ],
      "t_hat0": [
        -0.7804725937945654,
        0.31981542788733286,
        -0.5371970052232472
      ],
      "name": "SAT-3",
      "azimuth_deg": 141.61049248051467,
      "elevation_deg": 36.732191680923115,
      "heading_deg": 140.95708728777018
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13679236805556394,
        0.5357698758866883,
        0.8332097503834877
      ],
      "t_hat0": [
        0.6867441593314155,
        0.6574720865363468,
        -0.3100208300255482
      ],
      "name": "SAT-2",
      "azimuth_deg": 323.232671793035,
      "elevation_deg": 41.72357521499256,
      "heading_deg": 240.18946567046865
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1763014017779864,
        0.6197892740498434,
        0.764708487924572
      ],
      "t_hat0": [
        -0.9616782702428022,
        0.057273396507784215,
        -0.26813180079071947
      ],
      "name": "SAT-3",
      "azimuth_deg": 215.70382492358567,
      "elevation_deg": 47.677852867963644,
      "heading_deg": 117.35406963923064
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17070005940091892,
        0.5822242348150176,
        0.7949065543286142
      ],
      "t_hat0": [
        -0.9503573042946966,
        0.11572177947260755,
        -0.2888415896809369
      ],
      "name": "SAT-2",
      "azimuth_deg": 261.79817556057054,
      "elevation_deg": 67.03441307984532,
      "heading_deg": 120.92643495978172
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.25644429097950827,
        0.5673969444838303,
        0.7824941105301884
      ],
      "t_hat0": [
        0.7271055644334263,
        0.6466400008650381,
        -0.2305953326743889
      ],
      "name": "SAT-3",
      "azimuth_deg": 112.9943178943136,
      "elevation_deg": 49.712055732155164,
      "heading_deg": 244.47608154330308
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17398207992009043,
        0.605470858356684,
        0.7766178439538328
      ],
      "t_hat0": [
        -0.13669741235297408,
        0.7661609317138831,
        -0.6279420707129884
      ],
      "name": "SAT-2",
      "azimuth_deg": 226.04531727381104,
      "elevation_deg": 55.832085864013024,
      "heading_deg": 187.28607331298358
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13461888167938701,
        0.5383135105997707,
        0.8319232662939183
      ],
      "t_hat0": [
        0.9489577780384456,
        0.31170767142866646,
        -0.04814003607035142
      ],
      "name": "SAT-3",
      "azimuth_deg": 320.6113605456322,
      "elevation_deg": 41.67390291859988,
      "heading_deg": 269.54321194325394
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24012968385425992,
        0.5785221909994339,
        0.779518960291068
      ],
      "t_hat0": [
        -0.5119817489684588,
        0.6067713214755975,
        -0.6080322788783135
      ],
      "name": "SAT-2",
      "azimuth_deg": 128.9209881645151,
      "elevation_deg": 56.93904170065607,
      "heading_deg": 163.71619367827003
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16633231024936693,
        0.6446023337556432,
        0.7462046595163333
      ],
      "t_hat0": [
        0.6478755977976011,
        -0.4990447888570895,
        0.5755097814051331
      ],
      "name": "SAT-3",
      "azimuth_deg": 214.81850093246686,
      "elevation_deg": 35.13511330056357,
      "heading_deg": 333.58259085117396
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10223085979242752,
        0.5608566442472912,
        0.821576944606997
      ],
      "t_hat0": [
        -0.9864573266867921,
        0.04933119667139092,
        -0.15642370555934323
      ],
      "name": "SAT-2",
      "azimuth_deg": 297.65074813249385,
      "elevation_deg": 34.42104417390796,
      "heading_deg": 113.45607849464261
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22309360948899862,
        0.5521750175686854,
        0.8033255824248299
      ],
      "t_hat0": [
        0.6909098769700388,
        0.6709157352512675,
        -0.2692872408739361
      ],
      "name": "SAT-3",
      "azimuth_deg": 72.14416707204605,
      "elevation_deg": 67.12575798843125,
      "heading_deg": 241.0910164199003
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23404550895767906,
        0.5921436960425015,
        0.7710956769259354
      ],
      "t_hat0": [
        -0.36991566954091837,
        0.6792345095344019,
        -0.633879230205293
      ],
      "name": "SAT-2",
      "azimuth_deg": 148.81320449195732,
      "elevation_deg": 54.891751260997495,
      "heading_deg": 172.98494131387386
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16934606000112404,
        0.6551566442325131,
        0.7362687576422676
      ],
      "t_hat0": [
        -0.7167693582253266,
        -0.5946142375626796,
        0.36424661370698674
      ],
      "name": "SAT-3",
      "azimuth_deg": 210.71066138749453,
      "elevation_deg": 31.369762338753688,
      "heading_deg": 61.125995343259895
    }
  ]
}

==> DataFinal/J_03_K_025/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16926216119292603,
        0.5597261544000176,
        0.8112070961652564
      ],
      "t_hat0": [
        0.9468691846476648,
        0.320741554214585,
        -0.02374031517648817
      ],
      "name": "SAT-2",
      "azimuth_deg": 313.23234807815675,
      "elevation_deg": 65.31575599721319,
      "heading_deg": 269.82406725649395
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16716919401115551,
        0.5159161063522663,
        0.8401696446432576
      ],
      "t_hat0": [
        -0.9793732415808305,
        -0.18499637532561622,
        -0.08126742761918906
      ],
      "name": "SAT-3",
      "azimuth_deg": 351.07706593740994,
      "elevation_deg": 43.186430084931686,
      "heading_deg": 99.88927885821064
    }
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 62.517961014728655,
      "bestSolution_spin0": 52.637291200275996,
      "bestSolution_spin1": 53.735156831539854,
      "bestSolution_randSpin": 53.735156831539854,
      "with_spin": 62.517961014728655,
      "without_spin": 53.735156831539854
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 51.82627354963135,
      "bestSolution_spin0": 39.87815063519883,
      "bestSolution_spin1": 43.802868006973355,
      "bestSolution_randSpin": 39.87815063519883,
      "with_spin": 51.82627354963135,
      "without_spin": 39.87815063519883
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 49.694769052666935,
      "bestSolution_spin0": 42.49260598641618,
      "bestSolution_spin1": 38.746892432558234,
      "bestSolution_randSpin": 38.746892432558234,
      "with_spin": 49.694769052666935,
      "without_spin": 38.746892432558234
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 63.72155739252108,
      "bestSolution_spin0": 52.614065771195136,
      "bestSolution_spin1": 54.51075331018308,
      "bestSolution_randSpin": 54.51075331018308,
      "with_spin": 63.72155739252108,
      "without_spin": 54.51075331018308
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 56.28800019239295,
      "bestSolution_spin0": 36.932400608494596,
      "bestSolution_spin1": 38.16989026871967,
      "bestSolution_randSpin": 38.16989026871967,
      "with_spin": 56.28800019239295,
      "without_spin": 38.16989026871967
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 63.30341241246605,
      "bestSolution_spin0": 58.08075806132665,
      "bestSolution_spin1": 55.20094324238966,
      "bestSolution_randSpin": 55.20094324238966,
      "with_spin": 63.30341241246605,
      "without_spin": 55.20094324238966
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 53.99143571670359,
      "bestSolution_spin0": 41.77744453159814,
      "bestSolution_spin1": 40.412964372632246,
      "bestSolution_randSpin": 41.77744453159814,
      "with_spin": 53.99143571670359,
      "without_spin": 41.77744453159814
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 66.16128709434803,
      "bestSolution_spin0": 54.679598034063744,
      "bestSolution_spin1": 55.89593129431993,
      "bestSolution_randSpin": 55.89593129431993,
      "with_spin": 66.16128709434803,
      "without_spin": 55.89593129431993
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 66.03506476942546,
      "bestSolution_spin0": 55.51997219188338,
      "bestSolution_spin1": 60.80901423237566,
      "bestSolution_randSpin": 55.51997219188338,
      "with_spin": 66.03506476942546,
      "without_spin": 55.51997219188338
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 47.85419318991091,
      "bestSolution_spin0": 36.15494334130688,
      "bestSolution_spin1": 31.848646305467454,
      "bestSolution_randSpin": 31.848646305467454,
      "with_spin": 47.85419318991091,
      "without_spin": 31.848646305467454
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      62.517961014728655,
      51.82627354963135,
      49.694769052666935,
      63.72155739252108,
      56.28800019239295,
      63.30341241246605,
      53.99143571670359,
      66.16128709434803,
      66.03506476942546,
      47.85419318991091
    ],
    "bestSolution_spin0": [
      52.637291200275996,
      39.87815063519883,
      42.49260598641618,
      52.614065771195136,
      36.932400608494596,
      58.08075806132665,
      41.77744453159814,
      54.679598034063744,
      55.51997219188338,
      36.15494334130688
    ],
    "bestSolution_spin1": [
      53.735156831539854,
      43.802868006973355,
      38.746892432558234,
      54.51075331018308,
      38.16989026871967,
      55.20094324238966,
      40.412964372632246,
      55.89593129431993,
      60.80901423237566,
      31.848646305467454
    ],
    "bestSolution_randSpin": [
      53.735156831539854,
      39.87815063519883,
      38.746892432558234,
      54.51075331018308,
      38.16989026871967,
      55.20094324238966,
      41.77744453159814,
      55.89593129431993,
      55.51997219188338,
      31.848646305467454
    ]
  },
  "results_with_spin": [
    62.517961014728655,
    51.82627354963135,
    49.694769052666935,
    63.72155739252108,
    56.28800019239295,
    63.30341241246605,
    53.99143571670359,
    66.16128709434803,
    66.03506476942546,
    47.85419318991091
  ],
  "results_without_spin": [
    53.735156831539854,
    39.87815063519883,
    38.746892432558234,
    54.51075331018308,
    38.16989026871967,
    55.20094324238966,
    41.77744453159814,
    55.89593129431993,
    55.51997219188338,
    31.848646305467454
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 48.4337293084045,
      "bestSolution_spin0": 42.33546795287587,
      "bestSolution_spin1": 36.55826598439379,
      "bestSolution_randSpin": 42.33546795287587,
      "with_spin": 48.4337293084045,
      "without_spin": 42.33546795287587
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 57.88543682417416,
      "bestSolution_spin0": 45.076383384333724,
      "bestSolution_spin1": 42.50268960593892,
      "bestSolution_randSpin": 42.50268960593892,
      "with_spin": 57.88543682417416,
      "without_spin": 42.50268960593892
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 45.92194437372083,
      "bestSolution_spin0": 41.07156116331731,
      "bestSolution_spin1": 36.67403535934375,
      "bestSolution_randSpin": 36.67403535934375,
      "with_spin": 45.92194437372083,
      "without_spin": 36.67403535934375
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 55.97168031364411,
      "bestSolution_spin0": 37.53400699735929,
      "bestSolution_spin1": 38.29498074191549,
      "bestSolution_randSpin": 37.53400699735929,
      "with_spin": 55.97168031364411,
      "without_spin": 37.53400699735929
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 62.17610609504367,
      "bestSolution_spin0": 51.477779002948395,
      "bestSolution_spin1": 48.358794335271384,
      "bestSolution_randSpin": 48.358794335271384,
      "with_spin": 62.17610609504367,
      "without_spin": 48.358794335271384
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 46.05823213100571,
      "bestSolution_spin0": 29.770615494363522,
      "bestSolution_spin1": 27.497412126237247,
      "bestSolution_randSpin": 27.497412126237247,
      "with_spin": 46.05823213100571,
      "without_spin": 27.497412126237247
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 51.25330878473679,
      "bestSolution_spin0": 42.11405789115625,
      "bestSolution_spin1": 39.9634138532661,
      "bestSolution_randSpin": 42.11405789115625,
      "with_spin": 51.25330878473679,
      "without_spin": 42.11405789115625
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 61.20216645410927,
      "bestSolution_spin0": 46.69261256360038,
      "bestSolution_spin1": 41.9822158121135,
      "bestSolution_randSpin": 46.69261256360038,
      "with_spin": 61.20216645410927,
      "without_spin": 46.69261256360038
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 48.97052503793277,
      "bestSolution_spin0": 42.5635494355863,
      "bestSolution_spin1": 36.306602339843536,
      "bestSolution_randSpin": 36.306602339843536,
      "with_spin": 48.97052503793277,
      "without_spin": 36.306602339843536
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 52.88926395265929,
      "bestSolution_spin0": 44.96985032760779,
      "bestSolution_spin1": 47.649092852172885,
      "bestSolution_randSpin": 47.649092852172885,
      "with_spin": 52.88926395265929,
      "without_spin": 47.649092852172885
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      48.4337293084045,
      57.88543682417416,
      45.92194437372083,
      55.97168031364411,
      62.17610609504367,
      46.05823213100571,
      51.25330878473679,
      61.20216645410927,
      48.97052503793277,
      52.88926395265929
    ],
    "bestSolution_spin0": [
      42.33546795287587,
      45.076383384333724,
      41.07156116331731,
      37.53400699735929,
      51.477779002948395,
      29.770615494363522,
      42.11405789115625,
      46.69261256360038,
      42.5635494355863,
      44.96985032760779
    ],
    "bestSolution_spin1": [
      36.55826598439379,
      42.50268960593892,
      36.67403535934375,
      38.29498074191549,
      48.358794335271384,
      27.497412126237247,
      39.9634138532661,
      41.9822158121135,
      36.306602339843536,
      47.649092852172885
    ],
    "bestSolution_randSpin": [
      42.33546795287587,
      42.50268960593892,
      36.67403535934375,
      37.53400699735929,
      48.358794335271384,
      27.497412126237247,
      42.11405789115625,
      46.69261256360038,
      36.306602339843536,
      47.649092852172885
    ]
  },
  "results_with_spin": [
    48.4337293084045,
    57.88543682417416,
    45.92194437372083,
    55.97168031364411,
    62.17610609504367,
    46.05823213100571,
    51.25330878473679,
    61.20216645410927,
    48.97052503793277,
    52.88926395265929
  ],
  "results_without_spin": [
    42.33546795287587,
    42.50268960593892,
    36.67403535934375,
    37.53400699735929,
    48.358794335271384,
    27.497412126237247,
    42.11405789115625,
    46.69261256360038,
    36.306602339843536,
    47.649092852172885
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 57.07914464351002,
      "bestSolution_spin0": 47.578240742726756,
      "bestSolution_spin1": 48.101305658298436,
      "bestSolution_randSpin": 48.101305658298436,
      "with_spin": 57.07914464351002,
      "without_spin": 48.101305658298436
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 52.88823011398719,
      "bestSolution_spin0": 39.97889504908647,
      "bestSolution_spin1": 34.5170364088693,
      "bestSolution_randSpin": 39.97889504908647,
      "with_spin": 52.88823011398719,
      "without_spin": 39.97889504908647
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 60.593735526295404,
      "bestSolution_spin0": 56.57449390516909,
      "bestSolution_spin1": 51.16851207830711,
      "bestSolution_randSpin": 51.16851207830711,
      "with_spin": 60.593735526295404,
      "without_spin": 51.16851207830711
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 40.36444736038772,
      "bestSolution_spin0": 34.25589014055427,
      "bestSolution_spin1": 29.46271022473421,
      "bestSolution_randSpin": 29.46271022473421,
      "with_spin": 40.36444736038772,
      "without_spin": 29.46271022473421
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 47.605932225955634,
      "bestSolution_spin0": 39.08117815521282,
      "bestSolution_spin1": 37.33107994280301,
      "bestSolution_randSpin": 39.08117815521282,
      "with_spin": 47.605932225955634,
      "without_spin": 39.08117815521282
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 46.58598502901118,
      "bestSolution_spin0": 44.12537249371707,
      "bestSolution_spin1": 40.266150400447174,
      "bestSolution_randSpin": 40.266150400447174,
      "with_spin": 46.58598502901118,
      "without_spin": 40.266150400447174
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 60.04262886320418,
      "bestSolution_spin0": 46.69309381098533,
      "bestSolution_spin1": 43.440063004276624,
      "bestSolution_randSpin": 43.440063004276624,
      "with_spin": 60.04262886320418,
      "without_spin": 43.440063004276624
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 61.504535287733475,
      "bestSolution_spin0": 45.16370706687445,
      "bestSolution_spin1": 42.69229254210083,
      "bestSolution_randSpin": 45.16370706687445,
      "with_spin": 61.504535287733475,
      "without_spin": 45.16370706687445
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 52.18109630499269,
      "bestSolution_spin0": 33.90904224713864,
      "bestSolution_spin1": 30.09739562639787,
      "bestSolution_randSpin": 30.09739562639787,
      "with_spin": 52.18109630499269,
      "without_spin": 30.09739562639787
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 63.96384450851175,
      "bestSolution_spin0": 59.76077345839869,
      "bestSolution_spin1": 53.733457193481826,
      "bestSolution_randSpin": 59.76077345839869,
      "with_spin": 63.96384450851175,
      "without_spin": 59.76077345839869
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      57.07914464351002,
      52.88823011398719,
      60.593735526295404,
      40.36444736038772,
      47.605932225955634,
      46.58598502901118,
      60.04262886320418,
      61.504535287733475,
      52.18109630499269,
      63.96384450851175
    ],
    "bestSolution_spin0": [
      47.578240742726756,
      39.97889504908647,
      56.57449390516909,
      34.25589014055427,
      39.08117815521282,
      44.12537249371707,
      46.69309381098533,
      45.16370706687445,
      33.90904224713864,
      59.76077345839869
    ],
    "bestSolution_spin1": [
      48.101305658298436,
      34.5170364088693,
      51.16851207830711,
      29.46271022473421,
      37.33107994280301,
      40.266150400447174,
      43.440063004276624,
      42.69229254210083,
      30.09739562639787,
      53.733457193481826
    ],
    "bestSolution_randSpin": [
      48.101305658298436,
      39.97889504908647,
      51.16851207830711,
      29.46271022473421,
      39.08117815521282,
      40.266150400447174,
      43.440063004276624,
      45.16370706687445,
      30.09739562639787,
      59.76077345839869
    ]
  },
  "results_with_spin": [
    57.07914464351002,
    52.88823011398719,
    60.593735526295404,
    40.36444736038772,
    47.605932225955634,
    46.58598502901118,
    60.04262886320418,
    61.504535287733475,
    52.18109630499269,
    63.96384450851175
  ],
  "results_without_spin": [
    48.101305658298436,
    39.97889504908647,
    51.16851207830711,
    29.46271022473421,
    39.08117815521282,
    40.266150400447174,
    43.440063004276624,
    45.16370706687445,
    30.09739562639787,
    59.76077345839869
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 60.62196874810223,
      "bestSolution_spin0": 52.29856830339937,
      "bestSolution_spin1": 43.86307408939771,
      "bestSolution_randSpin": 43.86307408939771,
      "with_spin": 60.62196874810223,
      "without_spin": 43.86307408939771
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 50.21837865575139,
      "bestSolution_spin0": 32.669784771339316,
      "bestSolution_spin1": 36.146541662335416,
      "bestSolution_randSpin": 36.146541662335416,
      "with_spin": 50.21837865575139,
      "without_spin": 36.146541662335416
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 42.93167167272291,
      "bestSolution_spin0": 35.48507657167758,
      "bestSolution_spin1": 31.50665852145369,
      "bestSolution_randSpin": 35.48507657167758,
      "with_spin": 42.93167167272291,
      "without_spin": 35.48507657167758
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 61.947693527360066,
      "bestSolution_spin0": 59.6078571201313,
      "bestSolution_spin1": 54.460507508963865,
      "bestSolution_randSpin": 54.460507508963865,
      "with_spin": 61.947693527360066,
      "without_spin": 54.460507508963865
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 50.94933048507258,
      "bestSolution_spin0": 44.58661257219405,
      "bestSolution_spin1": 43.64608535119863,
      "bestSolution_randSpin": 43.64608535119863,
      "with_spin": 50.94933048507258,
      "without_spin": 43.64608535119863
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 59.43876545553649,
      "bestSolution_spin0": 44.65879973012892,
      "bestSolution_spin1": 46.91420266016598,
      "bestSolution_randSpin": 44.65879973012892,
      "with_spin": 59.43876545553649,
      "without_spin": 44.65879973012892
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 52.15821124216787,
      "bestSolution_spin0": 38.83855697975757,
      "bestSolution_spin1": 35.83861456501474,
      "bestSolution_randSpin": 35.83861456501474,
      "with_spin": 52.15821124216787,
      "without_spin": 35.83861456501474
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 55.16523434047748,
      "bestSolution_spin0": 42.04526949031825,
      "bestSolution_spin1": 42.44106480284886,
      "bestSolution_randSpin": 42.04526949031825,
      "with_spin": 55.16523434047748,
      "without_spin": 42.04526949031825
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.505005066512396,
      "bestSolution_spin0": 31.78142836420242,
      "bestSolution_spin1": 29.69925916140433,
      "bestSolution_randSpin": 31.78142836420242,
      "with_spin": 47.505005066512396,
      "without_spin": 31.78142836420242
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 62.84955715582848,
      "bestSolution_spin0": 54.4848078519782,
      "bestSolution_spin1": 46.405590395771604,
      "bestSolution_randSpin": 54.4848078519782,
      "with_spin": 62.84955715582848,
      "without_spin": 54.4848078519782
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      60.62196874810223,
      50.21837865575139,
      42.93167167272291,
      61.947693527360066,
      50.94933048507258,
      59.43876545553649,
      52.15821124216787,
      55.16523434047748,
      47.505005066512396,
      62.84955715582848
    ],
    "bestSolution_spin0": [
      52.29856830339937,
      32.669784771339316,
      35.48507657167758,
      59.6078571201313,
      44.58661257219405,
      44.65879973012892,
      38.83855697975757,
      42.04526949031825,
      31.78142836420242,
      54.4848078519782
    ],
    "bestSolution_spin1": [
      43.86307408939771,
      36.146541662335416,
      31.50665852145369,
      54.460507508963865,
      43.64608535119863,
      46.91420266016598,
      35.83861456501474,
      42.44106480284886,
      29.69925916140433,
      46.405590395771604
    ],
    "bestSolution_randSpin": [
      43.86307408939771,
      36.146541662335416,
      35.48507657167758,
      54.460507508963865,
      43.64608535119863,
      44.65879973012892,
      35.83861456501474,
      42.04526949031825,
      31.78142836420242,
      54.4848078519782
    ]
  },
  "results_with_spin": [
    60.62196874810223,
    50.21837865575139,
    42.93167167272291,
    61.947693527360066,
    50.94933048507258,
    59.43876545553649,
    52.15821124216787,
    55.16523434047748,
    47.505005066512396,
    62.84955715582848
  ],
  "results_without_spin": [
    43.86307408939771,
    36.146541662335416,
    35.48507657167758,
    54.460507508963865,
    43.64608535119863,
    44.65879973012892,
    35.83861456501474,
    42.04526949031825,
    31.78142836420242,
    54.4848078519782
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 54.27856050523455,
      "bestSolution_spin0": 39.568104670266095,
      "bestSolution_spin1": 45.04278386895429,
      "bestSolution_randSpin": 45.04278386895429,
      "with_spin": 54.27856050523455,
      "without_spin": 45.04278386895429
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 49.67555939096887,
      "bestSolution_spin0": 42.7256058123284,
      "bestSolution_spin1": 38.5629079892867,
      "bestSolution_randSpin": 38.5629079892867,
      "with_spin": 49.67555939096887,
      "without_spin": 38.5629079892867
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 63.145017666034875,
      "bestSolution_spin0": 52.51620277099962,
      "bestSolution_spin1": 50.572546140787175,
      "bestSolution_randSpin": 50.572546140787175,
      "with_spin": 63.145017666034875,
      "without_spin": 50.572546140787175
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 58.34707780052797,
      "bestSolution_spin0": 45.60476878977009,
      "bestSolution_spin1": 47.15488006881912,
      "bestSolution_randSpin": 45.60476878977009,
      "with_spin": 58.34707780052797,
      "without_spin": 45.60476878977009
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 61.75625769110741,
      "bestSolution_spin0": 58.52877360172077,
      "bestSolution_spin1": 54.58080930180653,
      "bestSolution_randSpin": 58.52877360172077,
      "with_spin": 61.75625769110741,
      "without_spin": 58.52877360172077
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 66.5198306861111,
      "bestSolution_spin0": 57.446391695085545,
      "bestSolution_spin1": 51.76430495314348,
      "bestSolution_randSpin": 51.76430495314348,
      "with_spin": 66.5198306861111,
      "without_spin": 51.76430495314348
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 50.89284497508527,
      "bestSolution_spin0": 44.459680644252025,
      "bestSolution_spin1": 41.498525951732134,
      "bestSolution_randSpin": 41.498525951732134,
      "with_spin": 50.89284497508527,
      "without_spin": 41.498525951732134
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.277725958405576,
      "bestSolution_spin0": 47.19404938009179,
      "bestSolution_spin1": 44.47889043352482,
      "bestSolution_randSpin": 47.19404938009179,
      "with_spin": 52.277725958405576,
      "without_spin": 47.19404938009179
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 57.67897185052331,
      "bestSolution_spin0": 45.65065455254428,
      "bestSolution_spin1": 44.052617512318285,
      "bestSolution_randSpin": 45.65065455254428,
      "with_spin": 57.67897185052331,
      "without_spin": 45.65065455254428
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 56.10238517978752,
      "bestSolution_spin0": 43.36826912477328,
      "bestSolution_spin1": 46.76501777601092,
      "bestSolution_randSpin": 46.76501777601092,
      "with_spin": 56.10238517978752,
      "without_spin": 46.76501777601092
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      54.27856050523455,
      49.67555939096887,
      63.145017666034875,
      58.34707780052797,
      61.75625769110741,
      66.5198306861111,
      50.89284497508527,
      52.277725958405576,
      57.67897185052331,
      56.10238517978752
    ],
    "bestSolution_spin0": [
      39.568104670266095,
      42.7256058123284,
      52.51620277099962,
      45.60476878977009,
      58.52877360172077,
      57.446391695085545,
      44.459680644252025,
      47.19404938009179,
      45.65065455254428,
      43.36826912477328
    ],
    "bestSolution_spin1": [
      45.04278386895429,
      38.5629079892867,
      50.572546140787175,
      47.15488006881912,
      54.58080930180653,
      51.76430495314348,
      41.498525951732134,
      44.47889043352482,
      44.052617512318285,
      46.76501777601092
    ],
    "bestSolution_randSpin": [
      45.04278386895429,
      38.5629079892867,
      50.572546140787175,
      45.60476878977009,
      58.52877360172077,
      51.76430495314348,
      41.498525951732134,
      47.19404938009179,
      45.65065455254428,
      46.76501777601092
    ]
  },
  "results_with_spin": [
    54.27856050523455,
    49.67555939096887,
    63.145017666034875,
    58.34707780052797,
    61.75625769110741,
    66.5198306861111,
    50.89284497508527,
    52.277725958405576,
    57.67897185052331,
    56.10238517978752
  ],
  "results_without_spin": [
    45.04278386895429,
    38.5629079892867,
    50.572546140787175,
    45.60476878977009,
    58.52877360172077,
    51.76430495314348,
    41.498525951732134,
    47.19404938009179,
    45.65065455254428,
    46.76501777601092
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 59.071742043621676,
      "bestSolution_spin0": 48.98342181588882,
      "bestSolution_spin1": 47.89702471368342,
      "bestSolution_randSpin": 48.98342181588882,
      "with_spin": 59.071742043621676,
      "without_spin": 48.98342181588882
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 46.2567849406233,
      "bestSolution_spin0": 37.10964267057537,
      "bestSolution_spin1": 33.36567285052055,
      "bestSolution_randSpin": 37.10964267057537,
      "with_spin": 46.2567849406233,
      "without_spin": 37.10964267057537
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 53.00110311557667,
      "bestSolution_spin0": 37.22413872540395,
      "bestSolution_spin1": 36.912678334930995,
      "bestSolution_randSpin": 36.912678334930995,
      "with_spin": 53.00110311557667,
      "without_spin": 36.912678334930995
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 66.50633615255228,
      "bestSolution_spin0": 55.99471199268541,
      "bestSolution_spin1": 55.01751138549373,
      "bestSolution_randSpin": 55.99471199268541,
      "with_spin": 66.50633615255228,
      "without_spin": 55.99471199268541
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 35.52681170609616,
      "bestSolution_spin0": 31.20347731696218,
      "bestSolution_spin1": 25.885090464174674,
      "bestSolution_randSpin": 31.20347731696218,
      "with_spin": 35.52681170609616,
      "without_spin": 31.20347731696218
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 52.437425355570994,
      "bestSolution_spin0": 40.88852917746862,
      "bestSolution_spin1": 32.22079895524321,
      "bestSolution_randSpin": 32.22079895524321,
      "with_spin": 52.437425355570994,
      "without_spin": 32.22079895524321
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 40.47101688526814,
      "bestSolution_spin0": 29.416411149377215,
      "bestSolution_spin1": 29.709060052519774,
      "bestSolution_randSpin": 29.416411149377215,
      "with_spin": 40.47101688526814,
      "without_spin": 29.416411149377215
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 52.98884325263387,
      "bestSolution_spin0": 42.41537921801769,
      "bestSolution_spin1": 42.67071615313187,
      "bestSolution_randSpin": 42.41537921801769,
      "with_spin": 52.98884325263387,
      "without_spin": 42.41537921801769
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 53.5262238083155,
      "bestSolution_spin0": 30.374616123170416,
      "bestSolution_spin1": 28.101747743786174,
      "bestSolution_randSpin": 30.374616123170416,
      "with_spin": 53.5262238083155,
      "without_spin": 30.374616123170416
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 53.02334425939882,
      "bestSolution_spin0": 40.4321481437799,
      "bestSolution_spin1": 41.95710820756633,
      "bestSolution_randSpin": 40.4321481437799,
      "with_spin": 53.02334425939882,
      "without_spin": 40.4321481437799
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      59.071742043621676,
      46.2567849406233,
      53.00110311557667,
      66.50633615255228,
      35.52681170609616,
      52.437425355570994,
      40.47101688526814,
      52.98884325263387,
      53.5262238083155,
      53.02334425939882
    ],
    "bestSolution_spin0": [
      48.98342181588882,
      37.10964267057537,
      37.22413872540395,
      55.99471199268541,
      31.20347731696218,
      40.88852917746862,
      29.416411149377215,
      42.41537921801769,
      30.374616123170416,
      40.4321481437799
    ],
    "bestSolution_spin1": [
      47.89702471368342,
      33.36567285052055,
      36.912678334930995,
      55.01751138549373,
      25.885090464174674,
      32.22079895524321,
      29.709060052519774,
      42.67071615313187,
      28.101747743786174,
      41.95710820756633
    ],
    "bestSolution_randSpin": [
      48.98342181588882,
      37.10964267057537,
      36.912678334930995,
      55.99471199268541,
      31.20347731696218,
      32.22079895524321,
      29.416411149377215,
      42.41537921801769,
      30.374616123170416,
      40.4321481437799
    ]
  },
  "results_with_spin": [
    59.071742043621676,
    46.2567849406233,
    53.00110311557667,
    66.50633615255228,
    35.52681170609616,
    52.437425355570994,
    40.47101688526814,
    52.98884325263387,
    53.5262238083155,
    53.02334425939882
  ],
  "results_without_spin": [
    48.98342181588882,
    37.10964267057537,
    36.912678334930995,
    55.99471199268541,
    31.20347731696218,
    32.22079895524321,
    29.416411149377215,
    42.41537921801769,
    30.374616123170416,
    40.4321481437799
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 54.57278241755903,
      "bestSolution_spin0": 38.60212335095505,
      "bestSolution_spin1": 39.04165493896231,
      "bestSolution_randSpin": 38.60212335095505,
      "with_spin": 54.57278241755903,
      "without_spin": 38.60212335095505
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 57.0809021299397,
      "bestSolution_spin0": 51.91789130566251,
      "bestSolution_spin1": 50.939922448252986,
      "bestSolution_randSpin": 51.91789130566251,
      "with_spin": 57.0809021299397,
      "without_spin": 51.91789130566251
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 61.54691489629188,
      "bestSolution_spin0": 52.982704328175274,
      "bestSolution_spin1": 47.27578568640138,
      "bestSolution_randSpin": 47.27578568640138,
      "with_spin": 61.54691489629188,
      "without_spin": 47.27578568640138
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 47.98862068711853,
      "bestSolution_spin0": 41.34711745767058,
      "bestSolution_spin1": 40.613094690815394,
      "bestSolution_randSpin": 40.613094690815394,
      "with_spin": 47.98862068711853,
      "without_spin": 40.613094690815394
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 53.58970567700417,
      "bestSolution_spin0": 47.55215277831501,
      "bestSolution_spin1": 45.45232674681704,
      "bestSolution_randSpin": 47.55215277831501,
      "with_spin": 53.58970567700417,
      "without_spin": 47.55215277831501
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 61.082792013294636,
      "bestSolution_spin0": 54.12607394620624,
      "bestSolution_spin1": 55.21534366646494,
      "bestSolution_randSpin": 54.12607394620624,
      "with_spin": 61.082792013294636,
      "without_spin": 54.12607394620624
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 61.37895647764104,
      "bestSolution_spin0": 47.52827597344566,
      "bestSolution_spin1": 40.72805021904638,
      "bestSolution_randSpin": 47.52827597344566,
      "with_spin": 61.37895647764104,
      "without_spin": 47.52827597344566
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 61.89624617998653,
      "bestSolution_spin0": 54.815194188280046,
      "bestSolution_spin1": 54.765293247143376,
      "bestSolution_randSpin": 54.815194188280046,
      "with_spin": 61.89624617998653,
      "without_spin": 54.815194188280046
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 26.02932262373871,
      "bestSolution_spin0": 22.670499698901864,
      "bestSolution_spin1": 18.661193114674752,
      "bestSolution_randSpin": 18.661193114674752,
      "with_spin": 26.02932262373871,
      "without_spin": 18.661193114674752
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 59.11577047244788,
      "bestSolution_spin0": 47.451447363604885,
      "bestSolution_spin1": 40.938480471639906,
      "bestSolution_randSpin": 40.938480471639906,
      "with_spin": 59.11577047244788,
      "without_spin": 40.938480471639906
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      54.57278241755903,
      57.0809021299397,
      61.54691489629188,
      47.98862068711853,
      53.58970567700417,
      61.082792013294636,
      61.37895647764104,
      61.89624617998653,
      26.02932262373871,
      59.11577047244788
    ],
    "bestSolution_spin0": [
      38.60212335095505,
      51.91789130566251,
      52.982704328175274,
      41.34711745767058,
      47.55215277831501,
      54.12607394620624,
      47.52827597344566,
      54.815194188280046,
      22.670499698901864,
      47.451447363604885
    ],
    "bestSolution_spin1": [
      39.04165493896231,
      50.939922448252986,
      47.27578568640138,
      40.613094690815394,
      45.45232674681704,
      55.21534366646494,
      40.72805021904638,
      54.765293247143376,
      18.661193114674752,
      40.938480471639906
    ],
    "bestSolution_randSpin": [
      38.60212335095505,
      51.91789130566251,
      47.27578568640138,
      40.613094690815394,
      47.55215277831501,
      54.12607394620624,
      47.52827597344566,
      54.815194188280046,
      18.661193114674752,
      40.938480471639906
    ]
  },
  "results_with_spin": [
    54.57278241755903,
    57.0809021299397,
    61.54691489629188,
    47.98862068711853,
    53.58970567700417,
    61.082792013294636,
    61.37895647764104,
    61.89624617998653,
    26.02932262373871,
    59.11577047244788
  ],
  "results_without_spin": [
    38.60212335095505,
    51.91789130566251,
    47.27578568640138,
    40.613094690815394,
    47.55215277831501,
    54.12607394620624,
    47.52827597344566,
    54.815194188280046,
    18.661193114674752,
    40.938480471639906
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 47.96557110160209,
      "bestSolution_spin0": 37.88772995459547,
      "bestSolution_spin1": 35.671122115755615,
      "bestSolution_randSpin": 35.671122115755615,
      "with_spin": 47.96557110160209,
      "without_spin": 35.671122115755615
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 22.18806972026603,
      "bestSolution_spin0": 20.4490375628328,
      "bestSolution_spin1": 18.54787191605578,
      "bestSolution_randSpin": 18.54787191605578,
      "with_spin": 22.18806972026603,
      "without_spin": 18.54787191605578
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 42.38178443104893,
      "bestSolution_spin0": 30.049648711277065,
      "bestSolution_spin1": 30.473367722922458,
      "bestSolution_randSpin": 30.049648711277065,
      "with_spin": 42.38178443104893,
      "without_spin": 30.049648711277065
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 68.70569350134586,
      "bestSolution_spin0": 56.166010766788986,
      "bestSolution_spin1": 59.236346439632555,
      "bestSolution_randSpin": 59.236346439632555,
      "with_spin": 68.70569350134586,
      "without_spin": 59.236346439632555
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.104257192149845,
      "bestSolution_spin0": 21.10398759599118,
      "bestSolution_spin1": 18.35968796840697,
      "bestSolution_randSpin": 18.35968796840697,
      "with_spin": 26.104257192149845,
      "without_spin": 18.35968796840697
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 56.80211138399084,
      "bestSolution_spin0": 37.71993983761873,
      "bestSolution_spin1": 37.92985464078743,
      "bestSolution_randSpin": 37.71993983761873,
      "with_spin": 56.80211138399084,
      "without_spin": 37.71993983761873
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 29.67679246999707,
      "bestSolution_spin0": 24.385911274018618,
      "bestSolution_spin1": 24.99719142836864,
      "bestSolution_randSpin": 24.385911274018618,
      "with_spin": 29.67679246999707,
      "without_spin": 24.385911274018618
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 59.36651363396342,
      "bestSolution_spin0": 47.06289534548358,
      "bestSolution_spin1": 42.7604755159376,
      "bestSolution_randSpin": 42.7604755159376,
      "with_spin": 59.36651363396342,
      "without_spin": 42.7604755159376
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 60.54753217064389,
      "bestSolution_spin0": 46.1336464026219,
      "bestSolution_spin1": 37.95773063965213,
      "bestSolution_randSpin": 46.1336464026219,
      "with_spin": 60.54753217064389,
      "without_spin": 46.1336464026219
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 56.69682236731241,
      "bestSolution_spin0": 48.49990195408054,
      "bestSolution_spin1": 45.5309300983941,
      "bestSolution_randSpin": 48.49990195408054,
      "with_spin": 56.69682236731241,
      "without_spin": 48.49990195408054
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      47.96557110160209,
      22.18806972026603,
      42.38178443104893,
      68.70569350134586,
      26.104257192149845,
      56.80211138399084,
      29.67679246999707,
      59.36651363396342,
      60.54753217064389,
      56.69682236731241
    ],
    "bestSolution_spin0": [
      37.88772995459547,
      20.4490375628328,
      30.049648711277065,
      56.166010766788986,
      21.10398759599118,
      37.71993983761873,
      24.385911274018618,
      47.06289534548358,
      46.1336464026219,
      48.49990195408054
    ],
    "bestSolution_spin1": [
      35.671122115755615,
      18.54787191605578,
      30.473367722922458,
      59.236346439632555,
      18.35968796840697,
      37.92985464078743,
      24.99719142836864,
      42.7604755159376,
      37.95773063965213,
      45.5309300983941
    ],
    "bestSolution_randSpin": [
      35.671122115755615,
      18.54787191605578,
      30.049648711277065,
      59.236346439632555,
      18.35968796840697,
      37.71993983761873,
      24.385911274018618,
      42.7604755159376,
      46.1336464026219,
      48.49990195408054
    ]
  },
  "results_with_spin": [
    47.96557110160209,
    22.18806972026603,
    42.38178443104893,
    68.70569350134586,
    26.104257192149845,
    56.80211138399084,
    29.67679246999707,
    59.36651363396342,
    60.54753217064389,
    56.69682236731241
  ],
  "results_without_spin": [
    35.671122115755615,
    18.54787191605578,
    30.049648711277065,
    59.236346439632555,
    18.35968796840697,
    37.71993983761873,
    24.385911274018618,
    42.7604755159376,
    46.1336464026219,
    48.49990195408054
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 56.29878161823337,
      "bestSolution_spin0": 46.517383403889326,
      "bestSolution_spin1": 39.892086039576284,
      "bestSolution_randSpin": 39.892086039576284,
      "with_spin": 56.29878161823337,
      "without_spin": 39.892086039576284
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 53.0420402404865,
      "bestSolution_spin0": 44.58590703014429,
      "bestSolution_spin1": 45.4575638525178,
      "bestSolution_randSpin": 45.4575638525178,
      "with_spin": 53.0420402404865,
      "without_spin": 45.4575638525178
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 44.624848991916,
      "bestSolution_spin0": 32.59958295613282,
      "bestSolution_spin1": 32.00363744841404,
      "bestSolution_randSpin": 32.59958295613282,
      "with_spin": 44.624848991916,
      "without_spin": 32.59958295613282
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 43.34234258113533,
      "bestSolution_spin0": 39.166099976358126,
      "bestSolution_spin1": 38.243999812774895,
      "bestSolution_randSpin": 39.166099976358126,
      "with_spin": 43.34234258113533,
      "without_spin": 39.166099976358126
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 55.790793502581785,
      "bestSolution_spin0": 33.75494087097903,
      "bestSolution_spin1": 42.246284456905926,
      "bestSolution_randSpin": 42.246284456905926,
      "with_spin": 55.790793502581785,
      "without_spin": 42.246284456905926
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 37.1692080509525,
      "bestSolution_spin0": 34.181325016807314,
      "bestSolution_spin1": 31.58503804977668,
      "bestSolution_randSpin": 34.181325016807314,
      "with_spin": 37.1692080509525,
      "without_spin": 34.181325016807314
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 58.05003521629806,
      "bestSolution_spin0": 54.511536786551105,
      "bestSolution_spin1": 50.837890251885696,
      "bestSolution_randSpin": 50.837890251885696,
      "with_spin": 58.05003521629806,
      "without_spin": 50.837890251885696
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 56.42132302582511,
      "bestSolution_spin0": 41.68316900053683,
      "bestSolution_spin1": 37.62213305425947,
      "bestSolution_randSpin": 41.68316900053683,
      "with_spin": 56.42132302582511,
      "without_spin": 41.68316900053683
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 56.447666169346554,
      "bestSolution_spin0": 41.67984911574405,
      "bestSolution_spin1": 38.619391761191636,
      "bestSolution_randSpin": 38.619391761191636,
      "with_spin": 56.447666169346554,
      "without_spin": 38.619391761191636
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 63.63954729881145,
      "bestSolution_spin0": 49.70172314832018,
      "bestSolution_spin1": 52.56187838541636,
      "bestSolution_randSpin": 52.56187838541636,
      "with_spin": 63.63954729881145,
      "without_spin": 52.56187838541636
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      56.29878161823337,
      53.0420402404865,
      44.624848991916,
      43.34234258113533,
      55.790793502581785,
      37.1692080509525,
      58.05003521629806,
      56.42132302582511,
      56.447666169346554,
      63.63954729881145
    ],
    "bestSolution_spin0": [
      46.517383403889326,
      44.58590703014429,
      32.59958295613282,
      39.166099976358126,
      33.75494087097903,
      34.181325016807314,
      54.511536786551105,
      41.68316900053683,
      41.67984911574405,
      49.70172314832018
    ],
    "bestSolution_spin1": [
      39.892086039576284,
      45.4575638525178,
      32.00363744841404,
      38.243999812774895,
      42.246284456905926,
      31.58503804977668,
      50.837890251885696,
      37.62213305425947,
      38.619391761191636,
      52.56187838541636
    ],
    "bestSolution_randSpin": [
      39.892086039576284,
      45.4575638525178,
      32.59958295613282,
      39.166099976358126,
      42.246284456905926,
      34.181325016807314,
      50.837890251885696,
      41.68316900053683,
      38.619391761191636,
      52.56187838541636
    ]
  },
  "results_with_spin": [
    56.29878161823337,
    53.0420402404865,
    44.624848991916,
    43.34234258113533,
    55.790793502581785,
    37.1692080509525,
    58.05003521629806,
    56.42132302582511,
    56.447666169346554,
    63.63954729881145
  ],
  "results_without_spin": [
    39.892086039576284,
    45.4575638525178,
    32.59958295613282,
    39.166099976358126,
    42.246284456905926,
    34.181325016807314,
    50.837890251885696,
    41.68316900053683,
    38.619391761191636,
    52.56187838541636
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 44.72611828871197,
      "bestSolution_spin0": 27.858252193972074,
      "bestSolution_spin1": 30.18891047767827,
      "bestSolution_randSpin": 27.858252193972074,
      "with_spin": 44.72611828871197,
      "without_spin": 27.858252193972074
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 57.36982787759954,
      "bestSolution_spin0": 45.11897641941971,
      "bestSolution_spin1": 45.3623462226027,
      "bestSolution_randSpin": 45.3623462226027,
      "with_spin": 57.36982787759954,
      "without_spin": 45.3623462226027
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 54.01473587293182,
      "bestSolution_spin0": 41.60703108223622,
      "bestSolution_spin1": 43.219699940758105,
      "bestSolution_randSpin": 43.219699940758105,
      "with_spin": 54.01473587293182,
      "without_spin": 43.219699940758105
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 59.15110670094897,
      "bestSolution_spin0": 45.798456006644955,
      "bestSolution_spin1": 50.134141550327875,
      "bestSolution_randSpin": 45.798456006644955,
      "with_spin": 59.15110670094897,
      "without_spin": 45.798456006644955
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 57.82946124149848,
      "bestSolution_spin0": 55.214620206844444,
      "bestSolution_spin1": 51.76548243523033,
      "bestSolution_randSpin": 55.214620206844444,
      "with_spin": 57.82946124149848,
      "without_spin": 55.214620206844444
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 63.97632339959088,
      "bestSolution_spin0": 53.97848320816346,
      "bestSolution_spin1": 47.222345282136466,
      "bestSolution_randSpin": 53.97848320816346,
      "with_spin": 63.97632339959088,
      "without_spin": 53.97848320816346
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 49.90766105371802,
      "bestSolution_spin0": 47.56862793667324,
      "bestSolution_spin1": 46.17498583503904,
      "bestSolution_randSpin": 46.17498583503904,
      "with_spin": 49.90766105371802,
      "without_spin": 46.17498583503904
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 51.82519707847371,
      "bestSolution_spin0": 38.53646209355471,
      "bestSolution_spin1": 37.526265398982396,
      "bestSolution_randSpin": 38.53646209355471,
      "with_spin": 51.82519707847371,
      "without_spin": 38.53646209355471
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 62.74454868384006,
      "bestSolution_spin0": 52.55251971699495,
      "bestSolution_spin1": 57.258694339178234,
      "bestSolution_randSpin": 52.55251971699495,
      "with_spin": 62.74454868384006,
      "without_spin": 52.55251971699495
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 49.04309837879262,
      "bestSolution_spin0": 39.266136918099654,
      "bestSolution_spin1": 35.46652930847173,
      "bestSolution_randSpin": 35.46652930847173,
      "with_spin": 49.04309837879262,
      "without_spin": 35.46652930847173
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      44.72611828871197,
      57.36982787759954,
      54.01473587293182,
      59.15110670094897,
      57.82946124149848,
      63.97632339959088,
      49.90766105371802,
      51.82519707847371,
      62.74454868384006,
      49.04309837879262
    ],
    "bestSolution_spin0": [
      27.858252193972074,
      45.11897641941971,
      41.60703108223622,
      45.798456006644955,
      55.214620206844444,
      53.97848320816346,
      47.56862793667324,
      38.53646209355471,
      52.55251971699495,
      39.266136918099654
    ],
    "bestSolution_spin1": [
      30.18891047767827,
      45.3623462226027,
      43.219699940758105,
      50.134141550327875,
      51.76548243523033,
      47.222345282136466,
      46.17498583503904,
      37.526265398982396,
      57.258694339178234,
      35.46652930847173
    ],
    "bestSolution_randSpin": [
      27.858252193972074,
      45.3623462226027,
      43.219699940758105,
      45.798456006644955,
      55.214620206844444,
      53.97848320816346,
      46.17498583503904,
      38.53646209355471,
      52.55251971699495,
      35.46652930847173
    ]
  },
  "results_with_spin": [
    44.72611828871197,
    57.36982787759954,
    54.01473587293182,
    59.15110670094897,
    57.82946124149848,
    63.97632339959088,
    49.90766105371802,
    51.82519707847371,
    62.74454868384006,
    49.04309837879262
  ],
  "results_without_spin": [
    27.858252193972074,
    45.3623462226027,
    43.219699940758105,
    45.798456006644955,
    55.214620206844444,
    53.97848320816346,
    46.17498583503904,
    38.53646209355471,
    52.55251971699495,
    35.46652930847173
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 60.57195755843766,
      "bestSolution_spin0": 49.8006170370755,
      "bestSolution_spin1": 47.322626838702625,
      "bestSolution_randSpin": 47.322626838702625,
      "with_spin": 60.57195755843766,
      "without_spin": 47.322626838702625
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 61.585887104920744,
      "bestSolution_spin0": 47.68054191953793,
      "bestSolution_spin1": 36.35906823378103,
      "bestSolution_randSpin": 36.35906823378103,
      "with_spin": 61.585887104920744,
      "without_spin": 36.35906823378103
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 58.925806146844224,
      "bestSolution_spin0": 45.53454043360562,
      "bestSolution_spin1": 43.44910256172791,
      "bestSolution_randSpin": 43.44910256172791,
      "with_spin": 58.925806146844224,
      "without_spin": 43.44910256172791
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 61.60449599540851,
      "bestSolution_spin0": 50.88523035998109,
      "bestSolution_spin1": 51.45398797477026,
      "bestSolution_randSpin": 50.88523035998109,
      "with_spin": 61.60449599540851,
      "without_spin": 50.88523035998109
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 61.35278971500556,
      "bestSolution_spin0": 48.6356950211502,
      "bestSolution_spin1": 47.03482677998692,
      "bestSolution_randSpin": 48.6356950211502,
      "with_spin": 61.35278971500556,
      "without_spin": 48.6356950211502
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 67.79652159799745,
      "bestSolution_spin0": 59.52060375360382,
      "bestSolution_spin1": 59.9112234952935,
      "bestSolution_randSpin": 59.52060375360382,
      "with_spin": 67.79652159799745,
      "without_spin": 59.52060375360382
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 61.83076514321467,
      "bestSolution_spin0": 52.007102364547805,
      "bestSolution_spin1": 52.458571668007274,
      "bestSolution_randSpin": 52.458571668007274,
      "with_spin": 61.83076514321467,
      "without_spin": 52.458571668007274
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 42.5209323544457,
      "bestSolution_spin0": 31.858904424683217,
      "bestSolution_spin1": 35.60792532446301,
      "bestSolution_randSpin": 35.60792532446301,
      "with_spin": 42.5209323544457,
      "without_spin": 35.60792532446301
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 68.07432161157224,
      "bestSolution_spin0": 67.99427688592085,
      "bestSolution_spin1": 63.28727767232256,
      "bestSolution_randSpin": 63.28727767232256,
      "with_spin": 68.07432161157224,
      "without_spin": 63.28727767232256
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 59.24964937676182,
      "bestSolution_spin0": 35.99143186210979,
      "bestSolution_spin1": 43.72916515516827,
      "bestSolution_randSpin": 35.99143186210979,
      "with_spin": 59.24964937676182,
      "without_spin": 35.99143186210979
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      60.57195755843766,
      61.585887104920744,
      58.925806146844224,
      61.60449599540851,
      61.35278971500556,
      67.79652159799745,
      61.83076514321467,
      42.5209323544457,
      68.07432161157224,
      59.24964937676182
    ],
    "bestSolution_spin0": [
      49.8006170370755,
      47.68054191953793,
      45.53454043360562,
      50.88523035998109,
      48.6356950211502,
      59.52060375360382,
      52.007102364547805,
      31.858904424683217,
      67.99427688592085,
      35.99143186210979
    ],
    "bestSolution_spin1": [
      47.322626838702625,
      36.35906823378103,
      43.44910256172791,
      51.45398797477026,
      47.03482677998692,
      59.9112234952935,
      52.458571668007274,
      35.60792532446301,
      63.28727767232256,
      43.72916515516827
    ],
    "bestSolution_randSpin": [
      47.322626838702625,
      36.35906823378103,
      43.44910256172791,
      50.88523035998109,
      48.6356950211502,
      59.52060375360382,
      52.458571668007274,
      35.60792532446301,
      63.28727767232256,
      35.99143186210979
    ]
  },
  "results_with_spin": [
    60.57195755843766,
    61.585887104920744,
    58.925806146844224,
    61.60449599540851,
    61.35278971500556,
    67.79652159799745,
    61.83076514321467,
    42.5209323544457,
    68.07432161157224,
    59.24964937676182
  ],
  "results_without_spin": [
    47.322626838702625,
    36.35906823378103,
    43.44910256172791,
    50.88523035998109,
    48.6356950211502,
    59.52060375360382,
    52.458571668007274,
    35.60792532446301,
    63.28727767232256,
    35.99143186210979
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 52.74338785076685,
      "bestSolution_spin0": 43.352301409443676,
      "bestSolution_spin1": 40.859966207619095,
      "bestSolution_randSpin": 43.352301409443676,
      "with_spin": 52.74338785076685,
      "without_spin": 43.352301409443676
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 40.47709029860186,
      "bestSolution_spin0": 34.67934322347862,
      "bestSolution_spin1": 30.5361843137266,
      "bestSolution_randSpin": 30.5361843137266,
      "with_spin": 40.47709029860186,
      "without_spin": 30.5361843137266
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 28.781475328911377,
      "bestSolution_spin0": 23.86684371553725,
      "bestSolution_spin1": 21.304040730150103,
      "bestSolution_randSpin": 23.86684371553725,
      "with_spin": 28.781475328911377,
      "without_spin": 23.86684371553725
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 53.7663944892242,
      "bestSolution_spin0": 41.75856992300827,
      "bestSolution_spin1": 37.606658918610876,
      "bestSolution_randSpin": 41.75856992300827,
      "with_spin": 53.7663944892242,
      "without_spin": 41.75856992300827
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 53.12192831027292,
      "bestSolution_spin0": 44.990322876951524,
      "bestSolution_spin1": 41.985843866630375,
      "bestSolution_randSpin": 41.985843866630375,
      "with_spin": 53.12192831027292,
      "without_spin": 41.985843866630375
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 58.72511008824421,
      "bestSolution_spin0": 42.381437552754456,
      "bestSolution_spin1": 39.511300661954266,
      "bestSolution_randSpin": 42.381437552754456,
      "with_spin": 58.72511008824421,
      "without_spin": 42.381437552754456
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 47.75113326199299,
      "bestSolution_spin0": 33.84361273162344,
      "bestSolution_spin1": 37.60324773085477,
      "bestSolution_randSpin": 37.60324773085477,
      "with_spin": 47.75113326199299,
      "without_spin": 37.60324773085477
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 64.29997292762486,
      "bestSolution_spin0": 50.59196223582196,
      "bestSolution_spin1": 51.56536606326525,
      "bestSolution_randSpin": 50.59196223582196,
      "with_spin": 64.29997292762486,
      "without_spin": 50.59196223582196
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 49.03269277630502,
      "bestSolution_spin0": 40.59483695787128,
      "bestSolution_spin1": 38.37612567331851,
      "bestSolution_randSpin": 38.37612567331851,
      "with_spin": 49.03269277630502,
      "without_spin": 38.37612567331851
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 57.48906042704373,
      "bestSolution_spin0": 53.81597522168593,
      "bestSolution_spin1": 52.233954590154504,
      "bestSolution_randSpin": 52.233954590154504,
      "with_spin": 57.48906042704373,
      "without_spin": 52.233954590154504
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      52.74338785076685,
      40.47709029860186,
      28.781475328911377,
      53.7663944892242,
      53.12192831027292,
      58.72511008824421,
      47.75113326199299,
      64.29997292762486,
      49.03269277630502,
      57.48906042704373
    ],
    "bestSolution_spin0": [
      43.352301409443676,
      34.67934322347862,
      23.86684371553725,
      41.75856992300827,
      44.990322876951524,
      42.381437552754456,
      33.84361273162344,
      50.59196223582196,
      40.59483695787128,
      53.81597522168593
    ],
    "bestSolution_spin1": [
      40.859966207619095,
      30.5361843137266,
      21.304040730150103,
      37.606658918610876,
      41.985843866630375,
      39.511300661954266,
      37.60324773085477,
      51.56536606326525,
      38.37612567331851,
      52.233954590154504
    ],
    "bestSolution_randSpin": [
      43.352301409443676,
      30.5361843137266,
      23.86684371553725,
      41.75856992300827,
      41.985843866630375,
      42.381437552754456,
      37.60324773085477,
      50.59196223582196,
      38.37612567331851,
      52.233954590154504
    ]
  },
  "results_with_spin": [
    52.74338785076685,
    40.47709029860186,
    28.781475328911377,
    53.7663944892242,
    53.12192831027292,
    58.72511008824421,
    47.75113326199299,
    64.29997292762486,
    49.03269277630502,
    57.48906042704373
  ],
  "results_without_spin": [
    43.352301409443676,
    30.5361843137266,
    23.86684371553725,
    41.75856992300827,
    41.985843866630375,
    42.381437552754456,
    37.60324773085477,
    50.59196223582196,
    38.37612567331851,
    52.233954590154504
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 66.35308474051175,
      "bestSolution_spin0": 64.29351083611485,
      "bestSolution_spin1": 64.73581122835475,
      "bestSolution_randSpin": 64.29351083611485,
      "with_spin": 66.35308474051175,
      "without_spin": 64.29351083611485
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 60.05539763785265,
      "bestSolution_spin0": 49.21206191183917,
      "bestSolution_spin1": 45.83086368021313,
      "bestSolution_randSpin": 49.21206191183917,
      "with_spin": 60.05539763785265,
      "without_spin": 49.21206191183917
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 65.71069853827207,
      "bestSolution_spin0": 55.81595941215383,
      "bestSolution_spin1": 53.994909580118666,
      "bestSolution_randSpin": 53.994909580118666,
      "with_spin": 65.71069853827207,
      "without_spin": 53.994909580118666
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 57.64865017539706,
      "bestSolution_spin0": 52.984182625824396,
      "bestSolution_spin1": 46.82718063408697,
      "bestSolution_randSpin": 46.82718063408697,
      "with_spin": 57.64865017539706,
      "without_spin": 46.82718063408697
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 59.534504941397635,
      "bestSolution_spin0": 49.811746103773515,
      "bestSolution_spin1": 45.75814860258531,
      "bestSolution_randSpin": 45.75814860258531,
      "with_spin": 59.534504941397635,
      "without_spin": 45.75814860258531
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 51.1847543088554,
      "bestSolution_spin0": 41.42460935633017,
      "bestSolution_spin1": 39.697233469776,
      "bestSolution_randSpin": 39.697233469776,
      "with_spin": 51.1847543088554,
      "without_spin": 39.697233469776
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 50.47431999710975,
      "bestSolution_spin0": 40.17906315691423,
      "bestSolution_spin1": 41.12901454117778,
      "bestSolution_randSpin": 41.12901454117778,
      "with_spin": 50.47431999710975,
      "without_spin": 41.12901454117778
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 55.29982185757729,
      "bestSolution_spin0": 51.604616222526744,
      "bestSolution_spin1": 47.8454976812121,
      "bestSolution_randSpin": 47.8454976812121,
      "with_spin": 55.29982185757729,
      "without_spin": 47.8454976812121
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.90332712557603,
      "bestSolution_spin0": 40.37444409688824,
      "bestSolution_spin1": 33.679705915099845,
      "bestSolution_randSpin": 33.679705915099845,
      "with_spin": 47.90332712557603,
      "without_spin": 33.679705915099845
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 33.92508374221815,
      "bestSolution_spin0": 32.831160417240696,
      "bestSolution_spin1": 29.543228478510862,
      "bestSolution_randSpin": 29.543228478510862,
      "with_spin": 33.92508374221815,
      "without_spin": 29.543228478510862
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      66.35308474051175,
      60.05539763785265,
      65.71069853827207,
      57.64865017539706,
      59.534504941397635,
      51.1847543088554,
      50.47431999710975,
      55.29982185757729,
      47.90332712557603,
      33.92508374221815
    ],
    "bestSolution_spin0": [
      64.29351083611485,
      49.21206191183917,
      55.81595941215383,
      52.984182625824396,
      49.811746103773515,
      41.42460935633017,
      40.17906315691423,
      51.604616222526744,
      40.37444409688824,
      32.831160417240696
    ],
    "bestSolution_spin1": [
      64.73581122835475,
      45.83086368021313,
      53.994909580118666,
      46.82718063408697,
      45.75814860258531,
      39.697233469776,
      41.12901454117778,
      47.8454976812121,
      33.679705915099845,
      29.543228478510862
    ],
    "bestSolution_randSpin": [
      64.29351083611485,
      49.21206191183917,
      53.994909580118666,
      46.82718063408697,
      45.75814860258531,
      39.697233469776,
      41.12901454117778,
      47.8454976812121,
      33.679705915099845,
      29.543228478510862
    ]
  },
  "results_with_spin": [
    66.35308474051175,
    60.05539763785265,
    65.71069853827207,
    57.64865017539706,
    59.534504941397635,
    51.1847543088554,
    50.47431999710975,
    55.29982185757729,
    47.90332712557603,
    33.92508374221815
  ],
  "results_without_spin": [
    64.29351083611485,
    49.21206191183917,
    53.994909580118666,
    46.82718063408697,
    45.75814860258531,
    39.697233469776,
    41.12901454117778,
    47.8454976812121,
    33.679705915099845,
    29.543228478510862
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 60.18496861326412,
      "bestSolution_spin0": 44.256320385596986,
      "bestSolution_spin1": 47.930145576158246,
      "bestSolution_randSpin": 44.256320385596986,
      "with_spin": 60.18496861326412,
      "without_spin": 44.256320385596986
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 58.24344867161554,
      "bestSolution_spin0": 48.29147134341748,
      "bestSolution_spin1": 44.31123423804512,
      "bestSolution_randSpin": 48.29147134341748,
      "with_spin": 58.24344867161554,
      "without_spin": 48.29147134341748
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 59.74743989821593,
      "bestSolution_spin0": 49.80122294083742,
      "bestSolution_spin1": 49.20734268745418,
      "bestSolution_randSpin": 49.20734268745418,
      "with_spin": 59.74743989821593,
      "without_spin": 49.20734268745418
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 55.31843489579849,
      "bestSolution_spin0": 47.45226982562277,
      "bestSolution_spin1": 45.93320692145083,
      "bestSolution_randSpin": 45.93320692145083,
      "with_spin": 55.31843489579849,
      "without_spin": 45.93320692145083
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 62.73711965076955,
      "bestSolution_spin0": 59.56969155260268,
      "bestSolution_spin1": 53.69576858418239,
      "bestSolution_randSpin": 53.69576858418239,
      "with_spin": 62.73711965076955,
      "without_spin": 53.69576858418239
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 64.97561314947907,
      "bestSolution_spin0": 54.664998250014335,
      "bestSolution_spin1": 53.635137336744194,
      "bestSolution_randSpin": 53.635137336744194,
      "with_spin": 64.97561314947907,
      "without_spin": 53.635137336744194
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 36.92850871371643,
      "bestSolution_spin0": 32.31863465654059,
      "bestSolution_spin1": 32.32085317016063,
      "bestSolution_randSpin": 32.32085317016063,
      "with_spin": 36.92850871371643,
      "without_spin": 32.32085317016063
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 43.47801987989908,
      "bestSolution_spin0": 34.4659371113358,
      "bestSolution_spin1": 32.39377882909933,
      "bestSolution_randSpin": 32.39377882909933,
      "with_spin": 43.47801987989908,
      "without_spin": 32.39377882909933
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 63.61685760308954,
      "bestSolution_spin0": 46.635911428161464,
      "bestSolution_spin1": 46.49454399913023,
      "bestSolution_randSpin": 46.49454399913023,
      "with_spin": 63.61685760308954,
      "without_spin": 46.49454399913023
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 41.08392742633596,
      "bestSolution_spin0": 34.02443546858429,
      "bestSolution_spin1": 33.1013487733394,
      "bestSolution_randSpin": 34.02443546858429,
      "with_spin": 41.08392742633596,
      "without_spin": 34.02443546858429
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      60.18496861326412,
      58.24344867161554,
      59.74743989821593,
      55.31843489579849,
      62.73711965076955,
      64.97561314947907,
      36.92850871371643,
      43.47801987989908,
      63.61685760308954,
      41.08392742633596
    ],
    "bestSolution_spin0": [
      44.256320385596986,
      48.29147134341748,
      49.80122294083742,
      47.45226982562277,
      59.56969155260268,
      54.664998250014335,
      32.31863465654059,
      34.4659371113358,
      46.635911428161464,
      34.02443546858429
    ],
    "bestSolution_spin1": [
      47.930145576158246,
      44.31123423804512,
      49.20734268745418,
      45.93320692145083,
      53.69576858418239,
      53.635137336744194,
      32.32085317016063,
      32.39377882909933,
      46.49454399913023,
      33.1013487733394
    ],
    "bestSolution_randSpin": [
      44.256320385596986,
      48.29147134341748,
      49.20734268745418,
      45.93320692145083,
      53.69576858418239,
      53.635137336744194,
      32.32085317016063,
      32.39377882909933,
      46.49454399913023,
      34.02443546858429
    ]
  },
  "results_with_spin": [
    60.18496861326412,
    58.24344867161554,
    59.74743989821593,
    55.31843489579849,
    62.73711965076955,
    64.97561314947907,
    36.92850871371643,
    43.47801987989908,
    63.61685760308954,
    41.08392742633596
  ],
  "results_without_spin": [
    44.256320385596986,
    48.29147134341748,
    49.20734268745418,
    45.93320692145083,
    53.69576858418239,
    53.635137336744194,
    32.32085317016063,
    32.39377882909933,
    46.49454399913023,
    34.02443546858429
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 61.164091281557404,
      "bestSolution_spin0": 47.622012584010605,
      "bestSolution_spin1": 45.236070643310164,
      "bestSolution_randSpin": 45.236070643310164,
      "with_spin": 61.164091281557404,
      "without_spin": 45.236070643310164
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 61.47015342620248,
      "bestSolution_spin0": 47.78316441237508,
      "bestSolution_spin1": 44.6518402515058,
      "bestSolution_randSpin": 44.6518402515058,
      "with_spin": 61.47015342620248,
      "without_spin": 44.6518402515058
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 51.94099838772065,
      "bestSolution_spin0": 39.32175603190034,
      "bestSolution_spin1": 37.0615410723587,
      "bestSolution_randSpin": 39.32175603190034,
      "with_spin": 51.94099838772065,
      "without_spin": 39.32175603190034
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 30.79753780885425,
      "bestSolution_spin0": 27.071260449055437,
      "bestSolution_spin1": 23.57363755981057,
      "bestSolution_randSpin": 23.57363755981057,
      "with_spin": 30.79753780885425,
      "without_spin": 23.57363755981057
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 51.67451651214397,
      "bestSolution_spin0": 42.968079635629756,
      "bestSolution_spin1": 39.95620918532055,
      "bestSolution_randSpin": 39.95620918532055,
      "with_spin": 51.67451651214397,
      "without_spin": 39.95620918532055
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 47.71797511586608,
      "bestSolution_spin0": 41.66012930497432,
      "bestSolution_spin1": 32.78569371513801,
      "bestSolution_randSpin": 41.66012930497432,
      "with_spin": 47.71797511586608,
      "without_spin": 41.66012930497432
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 26.06357844060536,
      "bestSolution_spin0": 24.966617040313245,
      "bestSolution_spin1": 20.767080465509572,
      "bestSolution_randSpin": 20.767080465509572,
      "with_spin": 26.06357844060536,
      "without_spin": 20.767080465509572
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 54.44531818779268,
      "bestSolution_spin0": 44.832763430074124,
      "bestSolution_spin1": 46.85758803362758,
      "bestSolution_randSpin": 44.832763430074124,
      "with_spin": 54.44531818779268,
      "without_spin": 44.832763430074124
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 56.82654797645379,
      "bestSolution_spin0": 42.75396533470138,
      "bestSolution_spin1": 44.341608701198396,
      "bestSolution_randSpin": 42.75396533470138,
      "with_spin": 56.82654797645379,
      "without_spin": 42.75396533470138
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 55.88933072126821,
      "bestSolution_spin0": 45.09287549485365,
      "bestSolution_spin1": 46.053241767412516,
      "bestSolution_randSpin": 46.053241767412516,
      "with_spin": 55.88933072126821,
      "without_spin": 46.053241767412516
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      61.164091281557404,
      61.47015342620248,
      51.94099838772065,
      30.79753780885425,
      51.67451651214397,
      47.71797511586608,
      26.06357844060536,
      54.44531818779268,
      56.82654797645379,
      55.88933072126821
    ],
    "bestSolution_spin0": [
      47.622012584010605,
      47.78316441237508,
      39.32175603190034,
      27.071260449055437,
      42.968079635629756,
      41.66012930497432,
      24.966617040313245,
      44.832763430074124,
      42.75396533470138,
      45.09287549485365
    ],
    "bestSolution_spin1": [
      45.236070643310164,
      44.6518402515058,
      37.0615410723587,
      23.57363755981057,
      39.95620918532055,
      32.78569371513801,
      20.767080465509572,
      46.85758803362758,
      44.341608701198396,
      46.053241767412516
    ],
    "bestSolution_randSpin": [
      45.236070643310164,
      44.6518402515058,
      39.32175603190034,
      23.57363755981057,
      39.95620918532055,
      41.66012930497432,
      20.767080465509572,
      44.832763430074124,
      42.75396533470138,
      46.053241767412516
    ]
  },
  "results_with_spin": [
    61.164091281557404,
    61.47015342620248,
    51.94099838772065,
    30.79753780885425,
    51.67451651214397,
    47.71797511586608,
    26.06357844060536,
    54.44531818779268,
    56.82654797645379,
    55.88933072126821
  ],
  "results_without_spin": [
    45.236070643310164,
    44.6518402515058,
    39.32175603190034,
    23.57363755981057,
    39.95620918532055,
    41.66012930497432,
    20.767080465509572,
    44.832763430074124,
    42.75396533470138,
    46.053241767412516
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 49.50082422152896,
      "bestSolution_spin0": 40.73455772970805,
      "bestSolution_spin1": 42.723808578333795,
      "bestSolution_randSpin": 42.723808578333795,
      "with_spin": 49.50082422152896,
      "without_spin": 42.723808578333795
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 66.27568809698995,
      "bestSolution_spin0": 55.73821783815835,
      "bestSolution_spin1": 53.457862475234876,
      "bestSolution_randSpin": 55.73821783815835,
      "with_spin": 66.27568809698995,
      "without_spin": 55.73821783815835
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 61.5643534128381,
      "bestSolution_spin0": 49.50213795261929,
      "bestSolution_spin1": 48.131529929943156,
      "bestSolution_randSpin": 48.131529929943156,
      "with_spin": 61.5643534128381,
      "without_spin": 48.131529929943156
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 57.61026606637931,
      "bestSolution_spin0": 44.65593744538208,
      "bestSolution_spin1": 42.4085840716958,
      "bestSolution_randSpin": 42.4085840716958,
      "with_spin": 57.61026606637931,
      "without_spin": 42.4085840716958
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 56.95530271585615,
      "bestSolution_spin0": 37.963209314931916,
      "bestSolution_spin1": 39.48897533693608,
      "bestSolution_randSpin": 37.963209314931916,
      "with_spin": 56.95530271585615,
      "without_spin": 37.963209314931916
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 50.832751311976196,
      "bestSolution_spin0": 49.16652108693981,
      "bestSolution_spin1": 44.00368886145806,
      "bestSolution_randSpin": 49.16652108693981,
      "with_spin": 50.832751311976196,
      "without_spin": 49.16652108693981
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 58.900232998265395,
      "bestSolution_spin0": 46.28454714005689,
      "bestSolution_spin1": 48.650703399038434,
      "bestSolution_randSpin": 46.28454714005689,
      "with_spin": 58.900232998265395,
      "without_spin": 46.28454714005689
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 49.825389724027495,
      "bestSolution_spin0": 41.65791177205047,
      "bestSolution_spin1": 43.856644419104526,
      "bestSolution_randSpin": 41.65791177205047,
      "with_spin": 49.825389724027495,
      "without_spin": 41.65791177205047
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.58271676912843,
      "bestSolution_spin0": 31.42935311669386,
      "bestSolution_spin1": 32.85590389517775,
      "bestSolution_randSpin": 32.85590389517775,
      "with_spin": 47.58271676912843,
      "without_spin": 32.85590389517775
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 46.62295169848206,
      "bestSolution_spin0": 37.4796644651753,
      "bestSolution_spin1": 38.54694303765442,
      "bestSolution_randSpin": 38.54694303765442,
      "with_spin": 46.62295169848206,
      "without_spin": 38.54694303765442
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.50082422152896,
      66.27568809698995,
      61.5643534128381,
      57.61026606637931,
      56.95530271585615,
      50.832751311976196,
      58.900232998265395,
      49.825389724027495,
      47.58271676912843,
      46.62295169848206
    ],
    "bestSolution_spin0": [
      40.73455772970805,
      55.73821783815835,
      49.50213795261929,
      44.65593744538208,
      37.963209314931916,
      49.16652108693981,
      46.28454714005689,
      41.65791177205047,
      31.42935311669386,
      37.4796644651753
    ],
    "bestSolution_spin1": [
      42.723808578333795,
      53.457862475234876,
      48.131529929943156,
      42.4085840716958,
      39.48897533693608,
      44.00368886145806,
      48.650703399038434,
      43.856644419104526,
      32.85590389517775,
      38.54694303765442
    ],
    "bestSolution_randSpin": [
      42.723808578333795,
      55.73821783815835,
      48.131529929943156,
      42.4085840716958,
      37.963209314931916,
      49.16652108693981,
      46.28454714005689,
      41.65791177205047,
      32.85590389517775,
      38.54694303765442
    ]
  },
  "results_with_spin": [
    49.50082422152896,
    66.27568809698995,
    61.5643534128381,
    57.61026606637931,
    56.95530271585615,
    50.832751311976196,
    58.900232998265395,
    49.825389724027495,
    47.58271676912843,
    46.62295169848206
  ],
  "results_without_spin": [
    42.723808578333795,
    55.73821783815835,
    48.131529929943156,
    42.4085840716958,
    37.963209314931916,
    49.16652108693981,
    46.28454714005689,
    41.65791177205047,
    32.85590389517775,
    38.54694303765442
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 58.14411579445383,
      "bestSolution_spin0": 46.29245175665002,
      "bestSolution_spin1": 46.50429775332859,
      "bestSolution_randSpin": 46.29245175665002,
      "with_spin": 58.14411579445383,
      "without_spin": 46.29245175665002
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 43.4104894931676,
      "bestSolution_spin0": 39.67211812435894,
      "bestSolution_spin1": 38.56923878267696,
      "bestSolution_randSpin": 39.67211812435894,
      "with_spin": 43.4104894931676,
      "without_spin": 39.67211812435894
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 59.58532980689395,
      "bestSolution_spin0": 42.212303571175525,
      "bestSolution_spin1": 35.761820036816175,
      "bestSolution_randSpin": 42.212303571175525,
      "with_spin": 59.58532980689395,
      "without_spin": 42.212303571175525
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 56.270735173900974,
      "bestSolution_spin0": 48.29235850866139,
      "bestSolution_spin1": 49.94812874205396,
      "bestSolution_randSpin": 49.94812874205396,
      "with_spin": 56.270735173900974,
      "without_spin": 49.94812874205396
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 61.53675047429746,
      "bestSolution_spin0": 51.349038315675806,
      "bestSolution_spin1": 51.601216800826215,
      "bestSolution_randSpin": 51.601216800826215,
      "with_spin": 61.53675047429746,
      "without_spin": 51.601216800826215
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 57.894501376952725,
      "bestSolution_spin0": 49.32809397243589,
      "bestSolution_spin1": 43.82894301800342,
      "bestSolution_randSpin": 49.32809397243589,
      "with_spin": 57.894501376952725,
      "without_spin": 49.32809397243589
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 36.25567049045799,
      "bestSolution_spin0": 29.724253082661264,
      "bestSolution_spin1": 28.715537349336614,
      "bestSolution_randSpin": 28.715537349336614,
      "with_spin": 36.25567049045799,
      "without_spin": 28.715537349336614
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 53.45710630059869,
      "bestSolution_spin0": 33.97049579788323,
      "bestSolution_spin1": 35.53748945812048,
      "bestSolution_randSpin": 33.97049579788323,
      "with_spin": 53.45710630059869,
      "without_spin": 33.97049579788323
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 44.13906070627136,
      "bestSolution_spin0": 32.68575023382346,
      "bestSolution_spin1": 33.7952798893563,
      "bestSolution_randSpin": 33.7952798893563,
      "with_spin": 44.13906070627136,
      "without_spin": 33.7952798893563
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 55.24849792595264,
      "bestSolution_spin0": 48.754086678934115,
      "bestSolution_spin1": 42.290615646633455,
      "bestSolution_randSpin": 42.290615646633455,
      "with_spin": 55.24849792595264,
      "without_spin": 42.290615646633455
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      58.14411579445383,
      43.4104894931676,
      59.58532980689395,
      56.270735173900974,
      61.53675047429746,
      57.894501376952725,
      36.25567049045799,
      53.45710630059869,
      44.13906070627136,
      55.24849792595264
    ],
    "bestSolution_spin0": [
      46.29245175665002,
      39.67211812435894,
      42.212303571175525,
      48.29235850866139,
      51.349038315675806,
      49.32809397243589,
      29.724253082661264,
      33.97049579788323,
      32.68575023382346,
      48.754086678934115
    ],
    "bestSolution_spin1": [
      46.50429775332859,
      38.56923878267696,
      35.761820036816175,
      49.94812874205396,
      51.601216800826215,
      43.82894301800342,
      28.715537349336614,
      35.53748945812048,
      33.7952798893563,
      42.290615646633455
    ],
    "bestSolution_randSpin": [
      46.29245175665002,
      39.67211812435894,
      42.212303571175525,
      49.94812874205396,
      51.601216800826215,
      49.32809397243589,
      28.715537349336614,
      33.97049579788323,
      33.7952798893563,
      42.290615646633455
    ]
  },
  "results_with_spin": [
    58.14411579445383,
    43.4104894931676,
    59.58532980689395,
    56.270735173900974,
    61.53675047429746,
    57.894501376952725,
    36.25567049045799,
    53.45710630059869,
    44.13906070627136,
    55.24849792595264
  ],
  "results_without_spin": [
    46.29245175665002,
    39.67211812435894,
    42.212303571175525,
    49.94812874205396,
    51.601216800826215,
    49.32809397243589,
    28.715537349336614,
    33.97049579788323,
    33.7952798893563,
    42.290615646633455
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 62.4386983841272,
      "bestSolution_spin0": 61.30453059924197,
      "bestSolution_spin1": 59.74322880096885,
      "bestSolution_randSpin": 59.74322880096885,
      "with_spin": 62.4386983841272,
      "without_spin": 59.74322880096885
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 58.53696738253008,
      "bestSolution_spin0": 41.055155509713565,
      "bestSolution_spin1": 40.2886405971258,
      "bestSolution_randSpin": 41.055155509713565,
      "with_spin": 58.53696738253008,
      "without_spin": 41.055155509713565
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 63.69055767133252,
      "bestSolution_spin0": 53.65112426926076,
      "bestSolution_spin1": 51.118675138585964,
      "bestSolution_randSpin": 53.65112426926076,
      "with_spin": 63.69055767133252,
      "without_spin": 53.65112426926076
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 55.499803537192946,
      "bestSolution_spin0": 34.36050519521931,
      "bestSolution_spin1": 35.67625522769541,
      "bestSolution_randSpin": 34.36050519521931,
      "with_spin": 55.499803537192946,
      "without_spin": 34.36050519521931
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 40.76812730772376,
      "bestSolution_spin0": 29.401127724033916,
      "bestSolution_spin1": 29.541917806278658,
      "bestSolution_randSpin": 29.401127724033916,
      "with_spin": 40.76812730772376,
      "without_spin": 29.401127724033916
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 45.46396194530149,
      "bestSolution_spin0": 35.176351495969065,
      "bestSolution_spin1": 35.66080142326716,
      "bestSolution_randSpin": 35.66080142326716,
      "with_spin": 45.46396194530149,
      "without_spin": 35.66080142326716
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 49.22733268465421,
      "bestSolution_spin0": 36.930143400141695,
      "bestSolution_spin1": 38.60730618920299,
      "bestSolution_randSpin": 36.930143400141695,
      "with_spin": 49.22733268465421,
      "without_spin": 36.930143400141695
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 50.198939517979674,
      "bestSolution_spin0": 35.49573115356066,
      "bestSolution_spin1": 30.317380500753142,
      "bestSolution_randSpin": 35.49573115356066,
      "with_spin": 50.198939517979674,
      "without_spin": 35.49573115356066
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 61.68555967416088,
      "bestSolution_spin0": 54.685619579565454,
      "bestSolution_spin1": 48.71831408342878,
      "bestSolution_randSpin": 48.71831408342878,
      "with_spin": 61.68555967416088,
      "without_spin": 48.71831408342878
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 58.93802752306585,
      "bestSolution_spin0": 40.119851057060906,
      "bestSolution_spin1": 47.453676073673655,
      "bestSolution_randSpin": 40.119851057060906,
      "with_spin": 58.93802752306585,
      "without_spin": 40.119851057060906
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      62.4386983841272,
      58.53696738253008,
      63.69055767133252,
      55.499803537192946,
      40.76812730772376,
      45.46396194530149,
      49.22733268465421,
      50.198939517979674,
      61.68555967416088,
      58.93802752306585
    ],
    "bestSolution_spin0": [
      61.30453059924197,
      41.055155509713565,
      53.65112426926076,
      34.36050519521931,
      29.401127724033916,
      35.176351495969065,
      36.930143400141695,
      35.49573115356066,
      54.685619579565454,
      40.119851057060906
    ],
    "bestSolution_spin1": [
      59.74322880096885,
      40.2886405971258,
      51.118675138585964,
      35.67625522769541,
      29.541917806278658,
      35.66080142326716,
      38.60730618920299,
      30.317380500753142,
      48.71831408342878,
      47.453676073673655
    ],
    "bestSolution_randSpin": [
      59.74322880096885,
      41.055155509713565,
      53.65112426926076,
      34.36050519521931,
      29.401127724033916,
      35.66080142326716,
      36.930143400141695,
      35.49573115356066,
      48.71831408342878,
      40.119851057060906
    ]
  },
  "results_with_spin": [
    62.4386983841272,
    58.53696738253008,
    63.69055767133252,
    55.499803537192946,
    40.76812730772376,
    45.46396194530149,
    49.22733268465421,
    50.198939517979674,
    61.68555967416088,
    58.93802752306585
  ],
  "results_without_spin": [
    59.74322880096885,
    41.055155509713565,
    53.65112426926076,
    34.36050519521931,
    29.401127724033916,
    35.66080142326716,
    36.930143400141695,
    35.49573115356066,
    48.71831408342878,
    40.119851057060906
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 44.19723177842009,
      "bestSolution_spin0": 36.41630282798718,
      "bestSolution_spin1": 33.64511882102635,
      "bestSolution_randSpin": 33.64511882102635,
      "with_spin": 44.19723177842009,
      "without_spin": 33.64511882102635
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 65.76660391852651,
      "bestSolution_spin0": 54.40686784316275,
      "bestSolution_spin1": 55.105547063739024,
      "bestSolution_randSpin": 55.105547063739024,
      "with_spin": 65.76660391852651,
      "without_spin": 55.105547063739024
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 57.619311571748284,
      "bestSolution_spin0": 51.62195133552349,
      "bestSolution_spin1": 48.415864400416375,
      "bestSolution_randSpin": 48.415864400416375,
      "with_spin": 57.619311571748284,
      "without_spin": 48.415864400416375
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 45.35524106970669,
      "bestSolution_spin0": 34.4363171456214,
      "bestSolution_spin1": 33.18075497357394,
      "bestSolution_randSpin": 33.18075497357394,
      "with_spin": 45.35524106970669,
      "without_spin": 33.18075497357394
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 64.21251326980484,
      "bestSolution_spin0": 57.30788750474987,
      "bestSolution_spin1": 60.125602673101454,
      "bestSolution_randSpin": 60.125602673101454,
      "with_spin": 64.21251326980484,
      "without_spin": 60.125602673101454
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 65.03372047182577,
      "bestSolution_spin0": 59.84183967086973,
      "bestSolution_spin1": 60.74769691146548,
      "bestSolution_randSpin": 60.74769691146548,
      "with_spin": 65.03372047182577,
      "without_spin": 60.74769691146548
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 58.87260540774017,
      "bestSolution_spin0": 49.1699862186312,
      "bestSolution_spin1": 46.896883721138195,
      "bestSolution_randSpin": 46.896883721138195,
      "with_spin": 58.87260540774017,
      "without_spin": 46.896883721138195
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 49.14746009026483,
      "bestSolution_spin0": 37.61514160719359,
      "bestSolution_spin1": 34.728990066625336,
      "bestSolution_randSpin": 34.728990066625336,
      "with_spin": 49.14746009026483,
      "without_spin": 34.728990066625336
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 67.81234348914064,
      "bestSolution_spin0": 60.17450553070839,
      "bestSolution_spin1": 53.48515529399449,
      "bestSolution_randSpin": 60.17450553070839,
      "with_spin": 67.81234348914064,
      "without_spin": 60.17450553070839
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 36.430922988746815,
      "bestSolution_spin0": 30.29836443509268,
      "bestSolution_spin1": 25.498678972969465,
      "bestSolution_randSpin": 25.498678972969465,
      "with_spin": 36.430922988746815,
      "without_spin": 25.498678972969465
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      44.19723177842009,
      65.76660391852651,
      57.619311571748284,
      45.35524106970669,
      64.21251326980484,
      65.03372047182577,
      58.87260540774017,
      49.14746009026483,
      67.81234348914064,
      36.430922988746815
    ],
    "bestSolution_spin0": [
      36.41630282798718,
      54.40686784316275,
      51.62195133552349,
      34.4363171456214,
      57.30788750474987,
      59.84183967086973,
      49.1699862186312,
      37.61514160719359,
      60.17450553070839,
      30.29836443509268
    ],
    "bestSolution_spin1": [
      33.64511882102635,
      55.105547063739024,
      48.415864400416375,
      33.18075497357394,
      60.125602673101454,
      60.74769691146548,
      46.896883721138195,
      34.728990066625336,
      53.48515529399449,
      25.498678972969465
    ],
    "bestSolution_randSpin": [
      33.64511882102635,
      55.105547063739024,
      48.415864400416375,
      33.18075497357394,
      60.125602673101454,
      60.74769691146548,
      46.896883721138195,
      34.728990066625336,
      60.17450553070839,
      25.498678972969465
    ]
  },
  "results_with_spin": [
    44.19723177842009,
    65.76660391852651,
    57.619311571748284,
    45.35524106970669,
    64.21251326980484,
    65.03372047182577,
    58.87260540774017,
    49.14746009026483,
    67.81234348914064,
    36.430922988746815
  ],
  "results_without_spin": [
    33.64511882102635,
    55.105547063739024,
    48.415864400416375,
    33.18075497357394,
    60.125602673101454,
    60.74769691146548,
    46.896883721138195,
    34.728990066625336,
    60.17450553070839,
    25.498678972969465
  ]
}

==> DataFinal/J_03_K_030/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 44.56160494477363,
      "bestSolution_spin0": 32.09766212640433,
      "bestSolution_spin1": 31.6117687803609,
      "bestSolution_randSpin": 31.6117687803609,
      "with_spin": 44.56160494477363,
      "without_spin": 31.6117687803609
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 51.879297202327635,
      "bestSolution_spin0": 48.975484537237634,
      "bestSolution_spin1": 48.166298054892174,
      "bestSolution_randSpin": 48.975484537237634,
      "with_spin": 51.879297202327635,
      "without_spin": 48.975484537237634
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 59.33166623816991,
      "bestSolution_spin0": 51.85938724874946,
      "bestSolution_spin1": 46.50823063042445,
      "bestSolution_randSpin": 51.85938724874946,
      "with_spin": 59.33166623816991,
      "without_spin": 51.85938724874946
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 52.9695382567741,
      "bestSolution_spin0": 45.79942124482862,
      "bestSolution_spin1": 42.746840379422096,
      "bestSolution_randSpin": 42.746840379422096,
      "with_spin": 52.9695382567741,
      "without_spin": 42.746840379422096
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 72.45135747881471,
      "bestSolution_spin0": 58.53969283370831,
      "bestSolution_spin1": 57.13862980881392,
      "bestSolution_randSpin": 58.53969283370831,
      "with_spin": 72.45135747881471,
      "without_spin": 58.53969283370831
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 50.08040740274207,
      "bestSolution_spin0": 40.49916608236244,
      "bestSolution_spin1": 43.52178204994203,
      "bestSolution_randSpin": 40.49916608236244,
      "with_spin": 50.08040740274207,
      "without_spin": 40.49916608236244
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 53.32890482496563,
      "bestSolution_spin0": 38.07486172567755,
      "bestSolution_spin1": 31.522762506432024,
      "bestSolution_randSpin": 38.07486172567755,
      "with_spin": 53.32890482496563,
      "without_spin": 38.07486172567755
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 60.659979529568474,
      "bestSolution_spin0": 49.05834915396836,
      "bestSolution_spin1": 49.003884041065035,
      "bestSolution_randSpin": 49.003884041065035,
      "with_spin": 60.659979529568474,
      "without_spin": 49.003884041065035
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 51.591916189169716,
      "bestSolution_spin0": 33.513398769042794,
      "bestSolution_spin1": 33.65208066621859,
      "bestSolution_randSpin": 33.65208066621859,
      "with_spin": 51.591916189169716,
      "without_spin": 33.65208066621859
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 50.660730706895635,
      "bestSolution_spin0": 44.274333670400424,
      "bestSolution_spin1": 45.865088281643644,
      "bestSolution_randSpin": 45.865088281643644,
      "with_spin": 50.660730706895635,
      "without_spin": 45.865088281643644
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      44.56160494477363,
      51.879297202327635,
      59.33166623816991,
      52.9695382567741,
      72.45135747881471,
      50.08040740274207,
      53.32890482496563,
      60.659979529568474,
      51.591916189169716,
      50.660730706895635
    ],
    "bestSolution_spin0": [
      32.09766212640433,
      48.975484537237634,
      51.85938724874946,
      45.79942124482862,
      58.53969283370831,
      40.49916608236244,
      38.07486172567755,
      49.05834915396836,
      33.513398769042794,
      44.274333670400424
    ],
    "bestSolution_spin1": [
      31.6117687803609,
      48.166298054892174,
      46.50823063042445,
      42.746840379422096,
      57.13862980881392,
      43.52178204994203,
      31.522762506432024,
      49.003884041065035,
      33.65208066621859,
      45.865088281643644
    ],
    "bestSolution_randSpin": [
      31.6117687803609,
      48.975484537237634,
      51.85938724874946,
      42.746840379422096,
      58.53969283370831,
      40.49916608236244,
      38.07486172567755,
      49.003884041065035,
      33.65208066621859,
      45.865088281643644
    ]
  },
  "results_with_spin": [
    44.56160494477363,
    51.879297202327635,
    59.33166623816991,
    52.9695382567741,
    72.45135747881471,
    50.08040740274207,
    53.32890482496563,
    60.659979529568474,
    51.591916189169716,
    50.660730706895635
  ],
  "results_without_spin": [
    31.6117687803609,
    48.975484537237634,
    51.85938724874946,
    42.746840379422096,
    58.53969283370831,
    40.49916608236244,
    38.07486172567755,
    49.003884041065035,
    33.65208066621859,
    45.865088281643644
  ]
}

==> DataFinal/J_03_K_030/merged/results.json <==
{
  "config": {
    "numSat": 3,
    "numUE": 30,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_03_K_030/chunks/chunk_001.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_002.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_003.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_004.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_005.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_006.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_007.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_008.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_009.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_010.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_011.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_012.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_013.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_014.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_015.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_016.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_017.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_018.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_019.json",
    "Data1/experiments/J_03_K_030/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      62.517961014728655,
      51.82627354963135,
      49.694769052666935,
      63.72155739252108,
      56.28800019239295,
      63.30341241246605,
      53.99143571670359,
      66.16128709434803,
      66.03506476942546,
      47.85419318991091,
      48.4337293084045,
      57.88543682417416,
      45.92194437372083,
      55.97168031364411,
      62.17610609504367,
      46.05823213100571,
      51.25330878473679,
      61.20216645410927,
      48.97052503793277,
      52.88926395265929,
      57.07914464351002,
      52.88823011398719,
      60.593735526295404,
      40.36444736038772,
      47.605932225955634,
      46.58598502901118,
      60.04262886320418,
      61.504535287733475,
      52.18109630499269,
      63.96384450851175,
      60.62196874810223,
      50.21837865575139,
      42.93167167272291,
      61.947693527360066,
      50.94933048507258,
      59.43876545553649,
      52.15821124216787,
      55.16523434047748,
      47.505005066512396,
      62.84955715582848,
      54.27856050523455,
      49.67555939096887,
      63.145017666034875,
      58.34707780052797,
      61.75625769110741,
      66.5198306861111,
      50.89284497508527,
      52.277725958405576,
      57.67897185052331,
      56.10238517978752,
      59.071742043621676,
      46.2567849406233,
      53.00110311557667,
      66.50633615255228,
      35.52681170609616,
      52.437425355570994,
      40.47101688526814,
      52.98884325263387,
      53.5262238083155,
      53.02334425939882,
      54.57278241755903,
      57.0809021299397,
      61.54691489629188,
      47.98862068711853,
      53.58970567700417,
      61.082792013294636,
      61.37895647764104,
      61.89624617998653,
      26.02932262373871,
      59.11577047244788,
      47.96557110160209,
      22.18806972026603,
      42.38178443104893,
      68.70569350134586,
      26.104257192149845,
      56.80211138399084,
      29.67679246999707,
      59.36651363396342,
      60.54753217064389,
      56.69682236731241,
      56.29878161823337,
      53.0420402404865,
      44.624848991916,
      43.34234258113533,
      55.790793502581785,
      37.1692080509525,
      58.05003521629806,
      56.42132302582511,
      56.447666169346554,
      63.63954729881145,
      44.72611828871197,
      57.36982787759954,
      54.01473587293182,
      59.15110670094897,
      57.82946124149848,
      63.97632339959088,
      49.90766105371802,
      51.82519707847371,
      62.74454868384006,
      49.04309837879262,
      60.57195755843766,
      61.585887104920744,
      58.925806146844224,
      61.60449599540851,
      61.35278971500556,
      67.79652159799745,
      61.83076514321467,
      42.5209323544457,
      68.07432161157224,
      59.24964937676182,
      52.74338785076685,
      40.47709029860186,
      28.781475328911377,
      53.7663944892242,
      53.12192831027292,
      58.72511008824421,
      47.75113326199299,
      64.29997292762486,
      49.03269277630502,
      57.48906042704373,
      66.35308474051175,
      60.05539763785265,
      65.71069853827207,
      57.64865017539706,
      59.534504941397635,
      51.1847543088554,
      50.47431999710975,
      55.29982185757729,
      47.90332712557603,
      33.92508374221815,
      60.18496861326412,
      58.24344867161554,
      59.74743989821593,
      55.31843489579849,
      62.73711965076955,
      64.97561314947907,
      36.92850871371643,
      43.47801987989908,
      63.61685760308954,
      41.08392742633596,
      61.164091281557404,
      61.47015342620248,
      51.94099838772065,
      30.79753780885425,
      51.67451651214397,
      47.71797511586608,
      26.06357844060536,
      54.44531818779268,
      56.82654797645379,
      55.88933072126821,
      49.50082422152896,
      66.27568809698995,
      61.5643534128381,
      57.61026606637931,
      56.95530271585615,
      50.832751311976196,
      58.900232998265395,
      49.825389724027495,
      47.58271676912843,
      46.62295169848206,
      58.14411579445383,
      43.4104894931676,
      59.58532980689395,
      56.270735173900974,
      61.53675047429746,
      57.894501376952725,
      36.25567049045799,
      53.45710630059869,
      44.13906070627136,
      55.24849792595264,
      62.4386983841272,
      58.53696738253008,
      63.69055767133252,
      55.499803537192946,
      40.76812730772376,
      45.46396194530149,
      49.22733268465421,
      50.198939517979674,
      61.68555967416088,
      58.93802752306585,
      44.19723177842009,
      65.76660391852651,
      57.619311571748284,
      45.35524106970669,
      64.21251326980484,
      65.03372047182577,
      58.87260540774017,
      49.14746009026483,
      67.81234348914064,
      36.430922988746815,
      44.56160494477363,
      51.879297202327635,
      59.33166623816991,
      52.9695382567741,
      72.45135747881471,
      50.08040740274207,
      53.32890482496563,
      60.659979529568474,
      51.591916189169716,
      50.660730706895635
    ],
    "bestSolution_spin0": [
      52.637291200275996,
      39.87815063519883,
      42.49260598641618,
      52.614065771195136,
      36.932400608494596,
      58.08075806132665,
      41.77744453159814,
      54.679598034063744,
      55.51997219188338,
      36.15494334130688,
      42.33546795287587,
      45.076383384333724,
      41.07156116331731,
      37.53400699735929,
      51.477779002948395,
      29.770615494363522,
      42.11405789115625,
      46.69261256360038,
      42.5635494355863,
      44.96985032760779,
      47.578240742726756,
      39.97889504908647,
      56.57449390516909,
      34.25589014055427,
      39.08117815521282,
      44.12537249371707,
      46.69309381098533,
      45.16370706687445,
      33.90904224713864,
      59.76077345839869,
      52.29856830339937,
      32.669784771339316,
      35.48507657167758,
      59.6078571201313,
      44.58661257219405,
      44.65879973012892,
      38.83855697975757,
      42.04526949031825,
      31.78142836420242,
      54.4848078519782,
      39.568104670266095,
      42.7256058123284,
      52.51620277099962,
      45.60476878977009,
      58.52877360172077,
      57.446391695085545,
      44.459680644252025,
      47.19404938009179,
      45.65065455254428,
      43.36826912477328,
      48.98342181588882,
      37.10964267057537,
      37.22413872540395,
      55.99471199268541,
      31.20347731696218,
      40.88852917746862,
      29.416411149377215,
      42.41537921801769,
      30.374616123170416,
      40.4321481437799,
      38.60212335095505,
      51.91789130566251,
      52.982704328175274,
      41.34711745767058,
      47.55215277831501,
      54.12607394620624,
      47.52827597344566,
      54.815194188280046,
      22.670499698901864,
      47.451447363604885,
      37.88772995459547,
      20.4490375628328,
      30.049648711277065,
      56.166010766788986,
      21.10398759599118,
      37.71993983761873,
      24.385911274018618,
      47.06289534548358,
      46.1336464026219,
      48.49990195408054,
      46.517383403889326,
      44.58590703014429,
      32.59958295613282,
      39.166099976358126,
      33.75494087097903,
      34.181325016807314,
      54.511536786551105,
      41.68316900053683,
      41.67984911574405,
      49.70172314832018,
      27.858252193972074,
      45.11897641941971,
      41.60703108223622,
      45.798456006644955,
      55.214620206844444,
      53.97848320816346,
      47.56862793667324,
      38.53646209355471,
      52.55251971699495,
      39.266136918099654,
      49.8006170370755,
      47.68054191953793,
      45.53454043360562,
      50.88523035998109,
      48.6356950211502,
      59.52060375360382,
      52.007102364547805,
      31.858904424683217,
      67.99427688592085,
      35.99143186210979,
      43.352301409443676,
      34.67934322347862,
      23.86684371553725,
      41.75856992300827,
      44.990322876951524,
      42.381437552754456,
      33.84361273162344,
      50.59196223582196,
      40.59483695787128,
      53.81597522168593,
      64.29351083611485,
      49.21206191183917,
      55.81595941215383,
      52.984182625824396,
      49.811746103773515,
      41.42460935633017,
      40.17906315691423,
      51.604616222526744,
      40.37444409688824,
      32.831160417240696,
      44.256320385596986,
      48.29147134341748,
      49.80122294083742,
      47.45226982562277,
      59.56969155260268,
      54.664998250014335,
      32.31863465654059,
      34.4659371113358,
      46.635911428161464,
      34.02443546858429,
      47.622012584010605,
      47.78316441237508,
      39.32175603190034,
      27.071260449055437,
      42.968079635629756,
      41.66012930497432,
      24.966617040313245,
      44.832763430074124,
      42.75396533470138,
      45.09287549485365,
      40.73455772970805,
      55.73821783815835,
      49.50213795261929,
      44.65593744538208,
      37.963209314931916,
      49.16652108693981,
      46.28454714005689,
      41.65791177205047,
      31.42935311669386,
      37.4796644651753,
      46.29245175665002,
      39.67211812435894,
      42.212303571175525,
      48.29235850866139,
      51.349038315675806,
      49.32809397243589,
      29.724253082661264,
      33.97049579788323,
      32.68575023382346,
      48.754086678934115,
      61.30453059924197,
      41.055155509713565,
      53.65112426926076,
      34.36050519521931,
      29.401127724033916,
      35.176351495969065,
      36.930143400141695,
      35.49573115356066,
      54.685619579565454,
      40.119851057060906,
      36.41630282798718,
      54.40686784316275,
      51.62195133552349,
      34.4363171456214,
      57.30788750474987,
      59.84183967086973,
      49.1699862186312,
      37.61514160719359,
      60.17450553070839,
      30.29836443509268,
      32.09766212640433,
      48.975484537237634,
      51.85938724874946,
      45.79942124482862,
      58.53969283370831,
      40.49916608236244,
      38.07486172567755,
      49.05834915396836,
      33.513398769042794,
      44.274333670400424
    ],
    "bestSolution_spin1": [
      53.735156831539854,
      43.802868006973355,
      38.746892432558234,
      54.51075331018308,
      38.16989026871967,
      55.20094324238966,
      40.412964372632246,
      55.89593129431993,
      60.80901423237566,
      31.848646305467454,
      36.55826598439379,
      42.50268960593892,
      36.67403535934375,
      38.29498074191549,
      48.358794335271384,
      27.497412126237247,
      39.9634138532661,
      41.9822158121135,
      36.306602339843536,
      47.649092852172885,
      48.101305658298436,
      34.5170364088693,
      51.16851207830711,
      29.46271022473421,
      37.33107994280301,
      40.266150400447174,
      43.440063004276624,
      42.69229254210083,
      30.09739562639787,
      53.733457193481826,
      43.86307408939771,
      36.146541662335416,
      31.50665852145369,
      54.460507508963865,
      43.64608535119863,
      46.91420266016598,
      35.83861456501474,
      42.44106480284886,
      29.69925916140433,
      46.405590395771604,
      45.04278386895429,
      38.5629079892867,
      50.572546140787175,
      47.15488006881912,
      54.58080930180653,
      51.76430495314348,
      41.498525951732134,
      44.47889043352482,
      44.052617512318285,
      46.76501777601092,
      47.89702471368342,
      33.36567285052055,
      36.912678334930995,
      55.01751138549373,
      25.885090464174674,
      32.22079895524321,
      29.709060052519774,
      42.67071615313187,
      28.101747743786174,
      41.95710820756633,
      39.04165493896231,
      50.939922448252986,
      47.27578568640138,
      40.613094690815394,
      45.45232674681704,
      55.21534366646494,
      40.72805021904638,
      54.765293247143376,
      18.661193114674752,
      40.938480471639906,
      35.671122115755615,
      18.54787191605578,
      30.473367722922458,
      59.236346439632555,
      18.35968796840697,
      37.92985464078743,
      24.99719142836864,
      42.7604755159376,
      37.95773063965213,
      45.5309300983941,
      39.892086039576284,
      45.4575638525178,
      32.00363744841404,
      38.243999812774895,
      42.246284456905926,
      31.58503804977668,
      50.837890251885696,
      37.62213305425947,
      38.619391761191636,
      52.56187838541636,
      30.18891047767827,
      45.3623462226027,
      43.219699940758105,
      50.134141550327875,
      51.76548243523033,
      47.222345282136466,
      46.17498583503904,
      37.526265398982396,
      57.258694339178234,
      35.46652930847173,
      47.322626838702625,
      36.35906823378103,
      43.44910256172791,
      51.45398797477026,
      47.03482677998692,
      59.9112234952935,
      52.458571668007274,
      35.60792532446301,
      63.28727767232256,
      43.72916515516827,
      40.859966207619095,
      30.5361843137266,
      21.304040730150103,
      37.606658918610876,
      41.985843866630375,
      39.511300661954266,
      37.60324773085477,
      51.56536606326525,
      38.37612567331851,
      52.233954590154504,
      64.73581122835475,
      45.83086368021313,
      53.994909580118666,
      46.82718063408697,
      45.75814860258531,
      39.697233469776,
      41.12901454117778,
      47.8454976812121,
      33.679705915099845,
      29.543228478510862,
      47.930145576158246,
      44.31123423804512,
      49.20734268745418,
      45.93320692145083,
      53.69576858418239,
      53.635137336744194,
      32.32085317016063,
      32.39377882909933,
      46.49454399913023,
      33.1013487733394,
      45.236070643310164,
      44.6518402515058,
      37.0615410723587,
      23.57363755981057,
      39.95620918532055,
      32.78569371513801,
      20.767080465509572,
      46.85758803362758,
      44.341608701198396,
      46.053241767412516,
      42.723808578333795,
      53.457862475234876,
      48.131529929943156,
      42.4085840716958,
      39.48897533693608,
      44.00368886145806,
      48.650703399038434,
      43.856644419104526,
      32.85590389517775,
      38.54694303765442,
      46.50429775332859,
      38.56923878267696,
      35.761820036816175,
      49.94812874205396,
      51.601216800826215,
      43.82894301800342,
      28.715537349336614,
      35.53748945812048,
      33.7952798893563,
      42.290615646633455,
      59.74322880096885,
      40.2886405971258,
      51.118675138585964,
      35.67625522769541,
      29.541917806278658,
      35.66080142326716,
      38.60730618920299,
      30.317380500753142,
      48.71831408342878,
      47.453676073673655,
      33.64511882102635,
      55.105547063739024,
      48.415864400416375,
      33.18075497357394,
      60.125602673101454,
      60.74769691146548,
      46.896883721138195,
      34.728990066625336,
      53.48515529399449,
      25.498678972969465,
      31.6117687803609,
      48.166298054892174,
      46.50823063042445,
      42.746840379422096,
      57.13862980881392,
      43.52178204994203,
      31.522762506432024,
      49.003884041065035,
      33.65208066621859,
      45.865088281643644
    ],
    "bestSolution_randSpin": [
      53.735156831539854,
      39.87815063519883,
      38.746892432558234,
      54.51075331018308,
      38.16989026871967,
      55.20094324238966,
      41.77744453159814,
      55.89593129431993,
      55.51997219188338,
      31.848646305467454,
      42.33546795287587,
      42.50268960593892,
      36.67403535934375,
      37.53400699735929,
      48.358794335271384,
      27.497412126237247,
      42.11405789115625,
      46.69261256360038,
      36.306602339843536,
      47.649092852172885,
      48.101305658298436,
      39.97889504908647,
      51.16851207830711,
      29.46271022473421,
      39.08117815521282,
      40.266150400447174,
      43.440063004276624,
      45.16370706687445,
      30.09739562639787,
      59.76077345839869,
      43.86307408939771,
      36.146541662335416,
      35.48507657167758,
      54.460507508963865,
      43.64608535119863,
      44.65879973012892,
      35.83861456501474,
      42.04526949031825,
      31.78142836420242,
      54.4848078519782,
      45.04278386895429,
      38.5629079892867,
      50.572546140787175,
      45.60476878977009,
      58.52877360172077,
      51.76430495314348,
      41.498525951732134,
      47.19404938009179,
      45.65065455254428,
      46.76501777601092,
      48.98342181588882,
      37.10964267057537,
      36.912678334930995,
      55.99471199268541,
      31.20347731696218,
      32.22079895524321,
      29.416411149377215,
      42.41537921801769,
      30.374616123170416,
      40.4321481437799,
      38.60212335095505,
      51.91789130566251,
      47.27578568640138,
      40.613094690815394,
      47.55215277831501,
      54.12607394620624,
      47.52827597344566,
      54.815194188280046,
      18.661193114674752,
      40.938480471639906,
      35.671122115755615,
      18.54787191605578,
      30.049648711277065,
      59.236346439632555,
      18.35968796840697,
      37.71993983761873,
      24.385911274018618,
      42.7604755159376,
      46.1336464026219,
      48.49990195408054,
      39.892086039576284,
      45.4575638525178,
      32.59958295613282,
      39.166099976358126,
      42.246284456905926,
      34.181325016807314,
      50.837890251885696,
      41.68316900053683,
      38.619391761191636,
      52.56187838541636,
      27.858252193972074,
      45.3623462226027,
      43.219699940758105,
      45.798456006644955,
      55.214620206844444,
      53.97848320816346,
      46.17498583503904,
      38.53646209355471,
      52.55251971699495,
      35.46652930847173,
      47.322626838702625,
      36.35906823378103,
      43.44910256172791,
      50.88523035998109,
      48.6356950211502,
      59.52060375360382,
      52.458571668007274,
      35.60792532446301,
      63.28727767232256,
      35.99143186210979,
      43.352301409443676,
      30.5361843137266,
      23.86684371553725,
      41.75856992300827,
      41.985843866630375,
      42.381437552754456,
      37.60324773085477,
      50.59196223582196,
      38.37612567331851,
      52.233954590154504,
      64.29351083611485,
      49.21206191183917,
      53.994909580118666,
      46.82718063408697,
      45.75814860258531,
      39.697233469776,
      41.12901454117778,
      47.8454976812121,
      33.679705915099845,
      29.543228478510862,
      44.256320385596986,
      48.29147134341748,
      49.20734268745418,
      45.93320692145083,
      53.69576858418239,
      53.635137336744194,
      32.32085317016063,
      32.39377882909933,
      46.49454399913023,
      34.02443546858429,
      45.236070643310164,
      44.6518402515058,
      39.32175603190034,
      23.57363755981057,
      39.95620918532055,
      41.66012930497432,
      20.767080465509572,
      44.832763430074124,
      42.75396533470138,
      46.053241767412516,
      42.723808578333795,
      55.73821783815835,
      48.131529929943156,
      42.4085840716958,
      37.963209314931916,
      49.16652108693981,
      46.28454714005689,
      41.65791177205047,
      32.85590389517775,
      38.54694303765442,
      46.29245175665002,
      39.67211812435894,
      42.212303571175525,
      49.94812874205396,
      51.601216800826215,
      49.32809397243589,
      28.715537349336614,
      33.97049579788323,
      33.7952798893563,
      42.290615646633455,
      59.74322880096885,
      41.055155509713565,
      53.65112426926076,
      34.36050519521931,
      29.401127724033916,
      35.66080142326716,
      36.930143400141695,
      35.49573115356066,
      48.71831408342878,
      40.119851057060906,
      33.64511882102635,
      55.105547063739024,
      48.415864400416375,
      33.18075497357394,
      60.125602673101454,
      60.74769691146548,
      46.896883721138195,
      34.728990066625336,
      60.17450553070839,
      25.498678972969465,
      31.6117687803609,
      48.975484537237634,
      51.85938724874946,
      42.746840379422096,
      58.53969283370831,
      40.49916608236244,
      38.07486172567755,
      49.003884041065035,
      33.65208066621859,
      45.865088281643644
    ]
  },
  "results_with_spin": [
    62.517961014728655,
    51.82627354963135,
    49.694769052666935,
    63.72155739252108,
    56.28800019239295,
    63.30341241246605,
    53.99143571670359,
    66.16128709434803,
    66.03506476942546,
    47.85419318991091,
    48.4337293084045,
    57.88543682417416,
    45.92194437372083,
    55.97168031364411,
    62.17610609504367,
    46.05823213100571,
    51.25330878473679,
    61.20216645410927,
    48.97052503793277,
    52.88926395265929,
    57.07914464351002,
    52.88823011398719,
    60.593735526295404,
    40.36444736038772,
    47.605932225955634,
    46.58598502901118,
    60.04262886320418,
    61.504535287733475,
    52.18109630499269,
    63.96384450851175,
    60.62196874810223,
    50.21837865575139,
    42.93167167272291,
    61.947693527360066,
    50.94933048507258,
    59.43876545553649,
    52.15821124216787,
    55.16523434047748,
    47.505005066512396,
    62.84955715582848,
    54.27856050523455,
    49.67555939096887,
    63.145017666034875,
    58.34707780052797,
    61.75625769110741,
    66.5198306861111,
    50.89284497508527,
    52.277725958405576,
    57.67897185052331,
    56.10238517978752,
    59.071742043621676,
    46.2567849406233,
    53.00110311557667,
    66.50633615255228,
    35.52681170609616,
    52.437425355570994,
    40.47101688526814,
    52.98884325263387,
    53.5262238083155,
    53.02334425939882,
    54.57278241755903,
    57.0809021299397,
    61.54691489629188,
    47.98862068711853,
    53.58970567700417,
    61.082792013294636,
    61.37895647764104,
    61.89624617998653,
    26.02932262373871,
    59.11577047244788,
    47.96557110160209,
    22.18806972026603,
    42.38178443104893,
    68.70569350134586,
    26.104257192149845,
    56.80211138399084,
    29.67679246999707,
    59.36651363396342,
    60.54753217064389,
    56.69682236731241,
    56.29878161823337,
    53.0420402404865,
    44.624848991916,
    43.34234258113533,
    55.790793502581785,
    37.1692080509525,
    58.05003521629806,
    56.42132302582511,
    56.447666169346554,
    63.63954729881145,
    44.72611828871197,
    57.36982787759954,
    54.01473587293182,
    59.15110670094897,
    57.82946124149848,
    63.97632339959088,
    49.90766105371802,
    51.82519707847371,
    62.74454868384006,
    49.04309837879262,
    60.57195755843766,
    61.585887104920744,
    58.925806146844224,
    61.60449599540851,
    61.35278971500556,
    67.79652159799745,
    61.83076514321467,
    42.5209323544457,
    68.07432161157224,
    59.24964937676182,
    52.74338785076685,
    40.47709029860186,
    28.781475328911377,
    53.7663944892242,
    53.12192831027292,
    58.72511008824421,
    47.75113326199299,
    64.29997292762486,
    49.03269277630502,
    57.48906042704373,
    66.35308474051175,
    60.05539763785265,
    65.71069853827207,
    57.64865017539706,
    59.534504941397635,
    51.1847543088554,
    50.47431999710975,
    55.29982185757729,
    47.90332712557603,
    33.92508374221815,
    60.18496861326412,
    58.24344867161554,
    59.74743989821593,
    55.31843489579849,
    62.73711965076955,
    64.97561314947907,
    36.92850871371643,
    43.47801987989908,
    63.61685760308954,
    41.08392742633596,
    61.164091281557404,
    61.47015342620248,
    51.94099838772065,
    30.79753780885425,
    51.67451651214397,
    47.71797511586608,
    26.06357844060536,
    54.44531818779268,
    56.82654797645379,
    55.88933072126821,
    49.50082422152896,
    66.27568809698995,
    61.5643534128381,
    57.61026606637931,
    56.95530271585615,
    50.832751311976196,
    58.900232998265395,
    49.825389724027495,
    47.58271676912843,
    46.62295169848206,
    58.14411579445383,
    43.4104894931676,
    59.58532980689395,
    56.270735173900974,
    61.53675047429746,
    57.894501376952725,
    36.25567049045799,
    53.45710630059869,
    44.13906070627136,
    55.24849792595264,
    62.4386983841272,
    58.53696738253008,
    63.69055767133252,
    55.499803537192946,
    40.76812730772376,
    45.46396194530149,
    49.22733268465421,
    50.198939517979674,
    61.68555967416088,
    58.93802752306585,
    44.19723177842009,
    65.76660391852651,
    57.619311571748284,
    45.35524106970669,
    64.21251326980484,
    65.03372047182577,
    58.87260540774017,
    49.14746009026483,
    67.81234348914064,
    36.430922988746815,
    44.56160494477363,
    51.879297202327635,
    59.33166623816991,
    52.9695382567741,
    72.45135747881471,
    50.08040740274207,
    53.32890482496563,
    60.659979529568474,
    51.591916189169716,
    50.660730706895635
  ],
  "results_without_spin": [
    53.735156831539854,
    39.87815063519883,
    38.746892432558234,
    54.51075331018308,
    38.16989026871967,
    55.20094324238966,
    41.77744453159814,
    55.89593129431993,
    55.51997219188338,
    31.848646305467454,
    42.33546795287587,
    42.50268960593892,
    36.67403535934375,
    37.53400699735929,
    48.358794335271384,
    27.497412126237247,
    42.11405789115625,
    46.69261256360038,
    36.306602339843536,
    47.649092852172885,
    48.101305658298436,
    39.97889504908647,
    51.16851207830711,
    29.46271022473421,
    39.08117815521282,
    40.266150400447174,
    43.440063004276624,
    45.16370706687445,
    30.09739562639787,
    59.76077345839869,
    43.86307408939771,
    36.146541662335416,
    35.48507657167758,
    54.460507508963865,
    43.64608535119863,
    44.65879973012892,
    35.83861456501474,
    42.04526949031825,
    31.78142836420242,
    54.4848078519782,
    45.04278386895429,
    38.5629079892867,
    50.572546140787175,
    45.60476878977009,
    58.52877360172077,
    51.76430495314348,
    41.498525951732134,
    47.19404938009179,
    45.65065455254428,
    46.76501777601092,
    48.98342181588882,
    37.10964267057537,
    36.912678334930995,
    55.99471199268541,
    31.20347731696218,
    32.22079895524321,
    29.416411149377215,
    42.41537921801769,
    30.374616123170416,
    40.4321481437799,
    38.60212335095505,
    51.91789130566251,
    47.27578568640138,
    40.613094690815394,
    47.55215277831501,
    54.12607394620624,
    47.52827597344566,
    54.815194188280046,
    18.661193114674752,
    40.938480471639906,
    35.671122115755615,
    18.54787191605578,
    30.049648711277065,
    59.236346439632555,
    18.35968796840697,
    37.71993983761873,
    24.385911274018618,
    42.7604755159376,
    46.1336464026219,
    48.49990195408054,
    39.892086039576284,
    45.4575638525178,
    32.59958295613282,
    39.166099976358126,
    42.246284456905926,
    34.181325016807314,
    50.837890251885696,
    41.68316900053683,
    38.619391761191636,
    52.56187838541636,
    27.858252193972074,
    45.3623462226027,
    43.219699940758105,
    45.798456006644955,
    55.214620206844444,
    53.97848320816346,
    46.17498583503904,
    38.53646209355471,
    52.55251971699495,
    35.46652930847173,
    47.322626838702625,
    36.35906823378103,
    43.44910256172791,
    50.88523035998109,
    48.6356950211502,
    59.52060375360382,
    52.458571668007274,
    35.60792532446301,
    63.28727767232256,
    35.99143186210979,
    43.352301409443676,
    30.5361843137266,
    23.86684371553725,
    41.75856992300827,
    41.985843866630375,
    42.381437552754456,
    37.60324773085477,
    50.59196223582196,
    38.37612567331851,
    52.233954590154504,
    64.29351083611485,
    49.21206191183917,
    53.994909580118666,
    46.82718063408697,
    45.75814860258531,
    39.697233469776,
    41.12901454117778,
    47.8454976812121,
    33.679705915099845,
    29.543228478510862,
    44.256320385596986,
    48.29147134341748,
    49.20734268745418,
    45.93320692145083,
    53.69576858418239,
    53.635137336744194,
    32.32085317016063,
    32.39377882909933,
    46.49454399913023,
    34.02443546858429,
    45.236070643310164,
    44.6518402515058,
    39.32175603190034,
    23.57363755981057,
    39.95620918532055,
    41.66012930497432,
    20.767080465509572,
    44.832763430074124,
    42.75396533470138,
    46.053241767412516,
    42.723808578333795,
    55.73821783815835,
    48.131529929943156,
    42.4085840716958,
    37.963209314931916,
    49.16652108693981,
    46.28454714005689,
    41.65791177205047,
    32.85590389517775,
    38.54694303765442,
    46.29245175665002,
    39.67211812435894,
    42.212303571175525,
    49.94812874205396,
    51.601216800826215,
    49.32809397243589,
    28.715537349336614,
    33.97049579788323,
    33.7952798893563,
    42.290615646633455,
    59.74322880096885,
    41.055155509713565,
    53.65112426926076,
    34.36050519521931,
    29.401127724033916,
    35.66080142326716,
    36.930143400141695,
    35.49573115356066,
    48.71831408342878,
    40.119851057060906,
    33.64511882102635,
    55.105547063739024,
    48.415864400416375,
    33.18075497357394,
    60.125602673101454,
    60.74769691146548,
    46.896883721138195,
    34.728990066625336,
    60.17450553070839,
    25.498678972969465,
    31.6117687803609,
    48.975484537237634,
    51.85938724874946,
    42.746840379422096,
    58.53969283370831,
    40.49916608236244,
    38.07486172567755,
    49.003884041065035,
    33.65208066621859,
    45.865088281643644
  ]
}


==> DataFinal/J_03_K_030/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1781674038852052,
        0.6057428351271633,
        0.7754559909401129
      ],
      "t_hat0": [
        -0.9579522358718988,
        -0.28689965720432825,
        0.0040125408495005396
      ],
      "name": "SAT-2",
      "azimuth_deg": 221.05252673834258,
      "elevation_deg": 56.511985753653775,
      "heading_deg": 92.03934044400148
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.26939866263939927,
        0.5360161194673847,
        0.8000694221373728
      ],
      "t_hat0": [
        0.3971339742765502,
        0.8186892237700629,
        -0.4147680814118709
      ],
      "name": "SAT-3",
      "azimuth_deg": 84.70841740502445,
      "elevation_deg": 41.65002478527906,
      "heading_deg": 220.4849387091554
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2034687131986519,
        0.5963621820252486,
        0.7765002450736054
      ],
      "t_hat0": [
        -0.695389486939068,
        0.470274847323197,
        -0.543392150688399
      ],
      "name": "SAT-2",
      "azimuth_deg": 186.83782532017108,
      "elevation_deg": 64.09724006423399,
      "heading_deg": 150.08770665714417
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17865299925028955,
        0.6118505072572378,
        0.7705336219970786
      ],
      "t_hat0": [
        0.019714773860507146,
        -0.7807492723838703,
        0.6245333468788408
      ],
      "name": "SAT-3",
      "azimuth_deg": 216.98575299768478,
      "elevation_deg": 52.670085579940206,
      "heading_deg": 14.008271127757247
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18980661268649418,
        0.6024561690763838,
        0.7752548059330474
      ],
      "t_hat0": [
        0.42043251789207425,
        0.7634237354112141,
        -0.49032713376858844
      ],
      "name": "SAT-2",
      "azimuth_deg": 207.59347436874427,
      "elevation_deg": 60.21021002492763,
      "heading_deg": 220.63185189216117
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21119753559793447,
        0.5741706491251384,
        0.7910269696038034
      ],
      "t_hat0": [
        -0.7870283742826529,
        -0.5798103175741646,
        0.21072810374639356
      ],
      "name": "SAT-3",
      "azimuth_deg": 137.39798007574976,
      "elevation_deg": 77.9443116099813,
      "heading_deg": 69.28863921919147
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09513072517107754,
        0.5969465331998915,
        0.7966209773970654
      ],
      "t_hat0": [
        0.841169975369129,
        0.4761486223452081,
        -0.2563504670880464
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.05936323785687,
      "elevation_deg": 32.18319494277965,
      "heading_deg": 253.2454999339906
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18858629191007112,
        0.5618481680568473,
        0.8054575386417177
      ],
      "t_hat0": [
        -0.43993541936950475,
        -0.7816072807363106,
        0.44220683563709007
      ],
      "name": "SAT-3",
      "azimuth_deg": 331.9279902568877,
      "elevation_deg": 78.93329039343271,
      "heading_deg": 42.48628610647459
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23370328429039688,
        0.5610528685312522,
        0.7941048127449772
      ],
      "t_hat0": [
        -0.6539694742741466,
        -0.6950850364576758,
        0.29863140961765533
      ],
      "name": "SAT-2",
      "azimuth_deg": 98.96774945684034,
      "elevation_deg": 63.14046635162307,
      "heading_deg": 58.08285681468893
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22806433179561633,
        0.520496888863526,
        0.8228424206651048
      ],
      "t_hat0": [
        0.22432610687073706,
        -0.7942878709130772,
        0.5646101096301674
      ],
      "name": "SAT-3",
      "azimuth_deg": 45.439958605776354,
      "elevation_deg": 48.74737852180224,
      "heading_deg": 3.0566561398585224
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2633797962159143,
        0.5653568256220807,
        0.7816666442082506
      ],
      "t_hat0": [
        -0.7880385227865929,
        0.34128397042679065,
        -0.5123675810724662
      ],
      "name": "SAT-2",
      "azimuth_deg": 111.22552035460077,
      "elevation_deg": 46.40460297182655,
      "heading_deg": 140.93640664837326
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24039127842500166,
        0.5835656941577047,
        0.7756694617293051
      ],
      "t_hat0": [
        -0.9706518850714724,
        -0.13887751430467934,
        -0.1963363288537064
      ],
      "name": "SAT-3",
      "azimuth_deg": 135.5087633652505,
      "elevation_deg": 55.18009863310956,
      "heading_deg": 105.87416911751606
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.178380297771581,
        0.5711056332749216,
        0.8012607721638275
      ],
      "t_hat0": [
        0.7942446777135745,
        0.5642583454694283,
        -0.225361734754957
      ],
      "name": "SAT-2",
      "azimuth_deg": 286.5745554684963,
      "elevation_deg": 74.42509521158777,
      "heading_deg": 249.58305025492245
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22904201941355945,
        0.6108324505621218,
        0.7579072968927214
      ],
      "t_hat0": [
        0.9653665458389789,
        0.24246502443414203,
        0.09632312339760195
      ],
      "name": "SAT-3",
      "azimuth_deg": 166.66574138409993,
      "elevation_deg": 47.18876939759423,
      "heading_deg": 277.6877407388354
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24383865647720263,
        0.5105700344956197,
        0.8245368090525338
      ],
      "t_hat0": [
        -0.1479965524755194,
        -0.8598313645325498,
        0.4886584134356579
      ],
      "name": "SAT-2",
      "azimuth_deg": 52.51353927326778,
      "elevation_deg": 41.52520816001746,
      "heading_deg": 25.271233913318284
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2520073439771009,
        0.5832070967977175,
        0.7722446379395488
      ],
      "t_hat0": [
        0.8953333437499408,
        0.4433501823583974,
        -0.04264761860087979
      ],
      "name": "SAT-3",
      "azimuth_deg": 131.3183607204167,
      "elevation_deg": 49.223030851502116,
      "heading_deg": 263.1528249242373
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18021923285134128,
        0.588241293850814,
        0.7883484054142524
      ],
      "t_hat0": [
        0.20265456209272723,
        -0.7620715450354095,
        0.6149618595574435
      ],
      "name": "SAT-2",
      "azimuth_deg": 236.655755510389,
      "elevation_deg": 68.87309529769055,
      "heading_deg": 3.6210239917713904
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.196045131766912,
        0.6507428808889926,
        0.733553003731011
      ],
      "t_hat0": [
        -0.44840081791417874,
        0.6057861527199555,
        -0.6572365203384931
      ],
      "name": "SAT-3",
      "azimuth_deg": 196.3986144857135,
      "elevation_deg": 32.9909406664576,
      "heading_deg": 167.2591930977984
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12004269059716213,
        0.5538227190901106,
        0.8239357670679375
      ],
      "t_hat0": [
        -0.99018135760928,
        -0.006911983598894457,
        -0.1396177049151424
      ],
      "name": "SAT-2",
      "azimuth_deg": 304.94387575661295,
      "elevation_deg": 39.61800488594895,
      "heading_deg": 110.23980913011884
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1183033083576273,
        0.6228710672652098,
        0.7733278481960537
      ],
      "t_hat0": [
        -0.5027071418083023,
        -0.7091876691538387,
        0.49430595737364214
      ],
      "name": "SAT-3",
      "azimuth_deg": 249.97322307781693,
      "elevation_deg": 34.35446211678514,
      "heading_deg": 45.546210069397816
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24904901057452972,
        0.6175179301091693,
        0.7460872578495995
      ],
      "t_hat0": [
        -0.6747454161016753,
        0.4419969673028546,
        -0.5910645517579755
      ],
      "name": "SAT-2",
      "azimuth_deg": 158.6555530713903,
      "elevation_deg": 38.37338436278549,
      "heading_deg": 150.7438096386681
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2113233223212474,
        0.5733583448209938,
        0.7915823784466407
      ],
      "t_hat0": [
        0.3835013690128761,
        -0.6962906380445344,
        0.6067174361568859
      ],
      "name": "SAT-3",
      "azimuth_deg": 133.97597958139303,
      "elevation_deg": 78.23255905622413,
      "heading_deg": 352.5700060259692
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24328252801024952,
        0.5413117333626495,
        0.8048572661589546
      ],
      "t_hat0": [
        0.8331655494564718,
        -0.3082452229167094,
        0.4591514453292331
      ],
      "name": "SAT-2",
      "azimuth_deg": 75.80106673330674,
      "elevation_deg": 53.24105460988889,
      "heading_deg": 316.8810109197355
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2335264951455898,
        0.5563422107794502,
        0.7974639305762052
      ],
      "t_hat0": [
        0.22793036709000034,
        -0.7659682757291217,
        0.6011159192158979
      ],
      "name": "SAT-3",
      "azimuth_deg": 90.12526497333985,
      "elevation_deg": 62.527183680998355,
      "heading_deg": 2.326036093416186
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11419504841853736,
        0.5450545154109846,
        0.8305871815449507
      ],
      "t_hat0": [
        -0.7770860722258252,
        0.4718760455172417,
        -0.41649757984849073
      ],
      "name": "SAT-2",
      "azimuth_deg": 310.16576382552347,
      "elevation_deg": 36.30178837259169,
      "heading_deg": 144.76277963947314
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.27045296812445796,
        0.6019812260573265,
        0.7513147113608178
      ],
      "t_hat0": [
        -0.7804725937945654,
        0.31981542788733286,
        -0.5371970052232472
      ],
      "name": "SAT-3",
      "azimuth_deg": 141.61049248051467,
      "elevation_deg": 36.732191680923115,
      "heading_deg": 140.95708728777018
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13679236805556394,
        0.5357698758866883,
        0.8332097503834877
      ],
      "t_hat0": [
        0.6867441593314155,
        0.6574720865363468,
        -0.3100208300255482
      ],
      "name": "SAT-2",
      "azimuth_deg": 323.232671793035,
      "elevation_deg": 41.72357521499256,
      "heading_deg": 240.18946567046865
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1763014017779864,
        0.6197892740498434,
        0.764708487924572
      ],
      "t_hat0": [
        -0.9616782702428022,
        0.057273396507784215,
        -0.26813180079071947
      ],
      "name": "SAT-3",
      "azimuth_deg": 215.70382492358567,
      "elevation_deg": 47.677852867963644,
      "heading_deg": 117.35406963923064
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17070005940091892,
        0.5822242348150176,
        0.7949065543286142
      ],
      "t_hat0": [
        -0.9503573042946966,
        0.11572177947260755,
        -0.2888415896809369
      ],
      "name": "SAT-2",
      "azimuth_deg": 261.79817556057054,
      "elevation_deg": 67.03441307984532,
      "heading_deg": 120.92643495978172
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.25644429097950827,
        0.5673969444838303,
        0.7824941105301884
      ],
      "t_hat0": [
        0.7271055644334263,
        0.6466400008650381,
        -0.2305953326743889
      ],
      "name": "SAT-3",
      "azimuth_deg": 112.9943178943136,
      "elevation_deg": 49.712055732155164,
      "heading_deg": 244.47608154330308
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17398207992009043,
        0.605470858356684,
        0.7766178439538328
      ],
      "t_hat0": [
        -0.13669741235297408,
        0.7661609317138831,
        -0.6279420707129884
      ],
      "name": "SAT-2",
      "azimuth_deg": 226.04531727381104,
      "elevation_deg": 55.832085864013024,
      "heading_deg": 187.28607331298358
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13461888167938701,
        0.5383135105997707,
        0.8319232662939183
      ],
      "t_hat0": [
        0.9489577780384456,
        0.31170767142866646,
        -0.04814003607035142
      ],
      "name": "SAT-3",
      "azimuth_deg": 320.6113605456322,
      "elevation_deg": 41.67390291859988,
      "heading_deg": 269.54321194325394
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24012968385425992,
        0.5785221909994339,
        0.779518960291068
      ],
      "t_hat0": [
        -0.5119817489684588,
        0.6067713214755975,
        -0.6080322788783135
      ],
      "name": "SAT-2",
      "azimuth_deg": 128.9209881645151,
      "elevation_deg": 56.93904170065607,
      "heading_deg": 163.71619367827003
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16633231024936693,
        0.6446023337556432,
        0.7462046595163333
      ],
      "t_hat0": [
        0.6478755977976011,
        -0.4990447888570895,
        0.5755097814051331
      ],
      "name": "SAT-3",
      "azimuth_deg": 214.81850093246686,
      "elevation_deg": 35.13511330056357,
      "heading_deg": 333.58259085117396
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10223085979242752,
        0.5608566442472912,
        0.821576944606997
      ],
      "t_hat0": [
        -0.9864573266867921,
        0.04933119667139092,
        -0.15642370555934323
      ],
      "name": "SAT-2",
      "azimuth_deg": 297.65074813249385,
      "elevation_deg": 34.42104417390796,
      "heading_deg": 113.45607849464261
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22309360948899862,
        0.5521750175686854,
        0.8033255824248299
      ],
      "t_hat0": [
        0.6909098769700388,
        0.6709157352512675,
        -0.2692872408739361
      ],
      "name": "SAT-3",
      "azimuth_deg": 72.14416707204605,
      "elevation_deg": 67.12575798843125,
      "heading_deg": 241.0910164199003
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23404550895767906,
        0.5921436960425015,
        0.7710956769259354
      ],
      "t_hat0": [
        -0.36991566954091837,
        0.6792345095344019,
        -0.633879230205293
      ],
      "name": "SAT-2",
      "azimuth_deg": 148.81320449195732,
      "elevation_deg": 54.891751260997495,
      "heading_deg": 172.98494131387386
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16934606000112404,
        0.6551566442325131,
        0.7362687576422676
      ],
      "t_hat0": [
        -0.7167693582253266,
        -0.5946142375626796,
        0.36424661370698674
      ],
      "name": "SAT-3",
      "azimuth_deg": 210.71066138749453,
      "elevation_deg": 31.369762338753688,
      "heading_deg": 61.125995343259895
    }
  ]
}

==> DataFinal/J_03_K_030/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16926216119292603,
        0.5597261544000176,
        0.8112070961652564
      ],
      "t_hat0": [
        0.9468691846476648,
        0.320741554214585,
        -0.02374031517648817
      ],
      "name": "SAT-2",
      "azimuth_deg": 313.23234807815675,
      "elevation_deg": 65.31575599721319,
      "heading_deg": 269.82406725649395
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16716919401115551,
        0.5159161063522663,
        0.8401696446432576
      ],
      "t_hat0": [
        -0.9793732415808305,
        -0.18499637532561622,
        -0.08126742761918906
      ],
      "name": "SAT-3",
      "azimuth_deg": 351.07706593740994,
      "elevation_deg": 43.186430084931686,
      "heading_deg": 99.88927885821064
    }
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 70.44023091872532,
      "bestSolution_spin0": 60.90680061681162,
      "bestSolution_spin1": 59.32678794947507,
      "bestSolution_randSpin": 59.32678794947507,
      "with_spin": 70.44023091872532,
      "without_spin": 59.32678794947507
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 57.59251949868651,
      "bestSolution_spin0": 43.09366234680821,
      "bestSolution_spin1": 42.86631312410006,
      "bestSolution_randSpin": 43.09366234680821,
      "with_spin": 57.59251949868651,
      "without_spin": 43.09366234680821
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 54.01377940895711,
      "bestSolution_spin0": 48.570131198531406,
      "bestSolution_spin1": 43.91447742596554,
      "bestSolution_randSpin": 43.91447742596554,
      "with_spin": 54.01377940895711,
      "without_spin": 43.91447742596554
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 69.45043067798704,
      "bestSolution_spin0": 58.61865796108363,
      "bestSolution_spin1": 52.707783372374834,
      "bestSolution_randSpin": 52.707783372374834,
      "with_spin": 69.45043067798704,
      "without_spin": 52.707783372374834
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 57.36065993762466,
      "bestSolution_spin0": 35.686586561389014,
      "bestSolution_spin1": 38.44956023983211,
      "bestSolution_randSpin": 38.44956023983211,
      "with_spin": 57.36065993762466,
      "without_spin": 38.44956023983211
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 67.4628466991417,
      "bestSolution_spin0": 62.31291274142143,
      "bestSolution_spin1": 57.78165370448222,
      "bestSolution_randSpin": 57.78165370448222,
      "with_spin": 67.4628466991417,
      "without_spin": 57.78165370448222
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 57.91476053123369,
      "bestSolution_spin0": 51.06345679950961,
      "bestSolution_spin1": 42.345489936284615,
      "bestSolution_randSpin": 51.06345679950961,
      "with_spin": 57.91476053123369,
      "without_spin": 51.06345679950961
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 69.29931051938914,
      "bestSolution_spin0": 56.125549870761176,
      "bestSolution_spin1": 59.37091844450944,
      "bestSolution_randSpin": 59.37091844450944,
      "with_spin": 69.29931051938914,
      "without_spin": 59.37091844450944
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 67.45647187926897,
      "bestSolution_spin0": 55.17670464593123,
      "bestSolution_spin1": 64.3560628693378,
      "bestSolution_randSpin": 55.17670464593123,
      "with_spin": 67.45647187926897,
      "without_spin": 55.17670464593123
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 48.401214618514764,
      "bestSolution_spin0": 37.41346317399194,
      "bestSolution_spin1": 39.76539007691584,
      "bestSolution_randSpin": 39.76539007691584,
      "with_spin": 48.401214618514764,
      "without_spin": 39.76539007691584
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      70.44023091872532,
      57.59251949868651,
      54.01377940895711,
      69.45043067798704,
      57.36065993762466,
      67.4628466991417,
      57.91476053123369,
      69.29931051938914,
      67.45647187926897,
      48.401214618514764
    ],
    "bestSolution_spin0": [
      60.90680061681162,
      43.09366234680821,
      48.570131198531406,
      58.61865796108363,
      35.686586561389014,
      62.31291274142143,
      51.06345679950961,
      56.125549870761176,
      55.17670464593123,
      37.41346317399194
    ],
    "bestSolution_spin1": [
      59.32678794947507,
      42.86631312410006,
      43.91447742596554,
      52.707783372374834,
      38.44956023983211,
      57.78165370448222,
      42.345489936284615,
      59.37091844450944,
      64.3560628693378,
      39.76539007691584
    ],
    "bestSolution_randSpin": [
      59.32678794947507,
      43.09366234680821,
      43.91447742596554,
      52.707783372374834,
      38.44956023983211,
      57.78165370448222,
      51.06345679950961,
      59.37091844450944,
      55.17670464593123,
      39.76539007691584
    ]
  },
  "results_with_spin": [
    70.44023091872532,
    57.59251949868651,
    54.01377940895711,
    69.45043067798704,
    57.36065993762466,
    67.4628466991417,
    57.91476053123369,
    69.29931051938914,
    67.45647187926897,
    48.401214618514764
  ],
  "results_without_spin": [
    59.32678794947507,
    43.09366234680821,
    43.91447742596554,
    52.707783372374834,
    38.44956023983211,
    57.78165370448222,
    51.06345679950961,
    59.37091844450944,
    55.17670464593123,
    39.76539007691584
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 55.793369556442734,
      "bestSolution_spin0": 42.561103977229706,
      "bestSolution_spin1": 42.948950227992725,
      "bestSolution_randSpin": 42.561103977229706,
      "with_spin": 55.793369556442734,
      "without_spin": 42.561103977229706
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 59.29448554173838,
      "bestSolution_spin0": 43.280684005823495,
      "bestSolution_spin1": 44.60761396242023,
      "bestSolution_randSpin": 44.60761396242023,
      "with_spin": 59.29448554173838,
      "without_spin": 44.60761396242023
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 50.81687626672299,
      "bestSolution_spin0": 40.17881281447926,
      "bestSolution_spin1": 40.88921114218467,
      "bestSolution_randSpin": 40.88921114218467,
      "with_spin": 50.81687626672299,
      "without_spin": 40.88921114218467
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 61.83015165571189,
      "bestSolution_spin0": 39.695728671501186,
      "bestSolution_spin1": 37.678658393534604,
      "bestSolution_randSpin": 39.695728671501186,
      "with_spin": 61.83015165571189,
      "without_spin": 39.695728671501186
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 62.74074088108122,
      "bestSolution_spin0": 52.13111038852492,
      "bestSolution_spin1": 49.938651240971154,
      "bestSolution_randSpin": 49.938651240971154,
      "with_spin": 62.74074088108122,
      "without_spin": 49.938651240971154
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 50.78924764481926,
      "bestSolution_spin0": 33.4925313853176,
      "bestSolution_spin1": 32.152885994201434,
      "bestSolution_randSpin": 32.152885994201434,
      "with_spin": 50.78924764481926,
      "without_spin": 32.152885994201434
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 56.2507208140474,
      "bestSolution_spin0": 42.95354331370729,
      "bestSolution_spin1": 39.240515389061315,
      "bestSolution_randSpin": 42.95354331370729,
      "with_spin": 56.2507208140474,
      "without_spin": 42.95354331370729
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 63.56497492548468,
      "bestSolution_spin0": 46.78309224200265,
      "bestSolution_spin1": 43.70177641750452,
      "bestSolution_randSpin": 46.78309224200265,
      "with_spin": 63.56497492548468,
      "without_spin": 46.78309224200265
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 53.35238214706945,
      "bestSolution_spin0": 40.41419537867309,
      "bestSolution_spin1": 36.60353396218151,
      "bestSolution_randSpin": 36.60353396218151,
      "with_spin": 53.35238214706945,
      "without_spin": 36.60353396218151
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 57.87946570743617,
      "bestSolution_spin0": 50.01392329613361,
      "bestSolution_spin1": 47.78879572786135,
      "bestSolution_randSpin": 47.78879572786135,
      "with_spin": 57.87946570743617,
      "without_spin": 47.78879572786135
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      55.793369556442734,
      59.29448554173838,
      50.81687626672299,
      61.83015165571189,
      62.74074088108122,
      50.78924764481926,
      56.2507208140474,
      63.56497492548468,
      53.35238214706945,
      57.87946570743617
    ],
    "bestSolution_spin0": [
      42.561103977229706,
      43.280684005823495,
      40.17881281447926,
      39.695728671501186,
      52.13111038852492,
      33.4925313853176,
      42.95354331370729,
      46.78309224200265,
      40.41419537867309,
      50.01392329613361
    ],
    "bestSolution_spin1": [
      42.948950227992725,
      44.60761396242023,
      40.88921114218467,
      37.678658393534604,
      49.938651240971154,
      32.152885994201434,
      39.240515389061315,
      43.70177641750452,
      36.60353396218151,
      47.78879572786135
    ],
    "bestSolution_randSpin": [
      42.561103977229706,
      44.60761396242023,
      40.88921114218467,
      39.695728671501186,
      49.938651240971154,
      32.152885994201434,
      42.95354331370729,
      46.78309224200265,
      36.60353396218151,
      47.78879572786135
    ]
  },
  "results_with_spin": [
    55.793369556442734,
    59.29448554173838,
    50.81687626672299,
    61.83015165571189,
    62.74074088108122,
    50.78924764481926,
    56.2507208140474,
    63.56497492548468,
    53.35238214706945,
    57.87946570743617
  ],
  "results_without_spin": [
    42.561103977229706,
    44.60761396242023,
    40.88921114218467,
    39.695728671501186,
    49.938651240971154,
    32.152885994201434,
    42.95354331370729,
    46.78309224200265,
    36.60353396218151,
    47.78879572786135
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 58.43680260870941,
      "bestSolution_spin0": 51.12017088754441,
      "bestSolution_spin1": 50.68657338078121,
      "bestSolution_randSpin": 50.68657338078121,
      "with_spin": 58.43680260870941,
      "without_spin": 50.68657338078121
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 55.270086200961146,
      "bestSolution_spin0": 44.00768398511235,
      "bestSolution_spin1": 39.43383413113858,
      "bestSolution_randSpin": 44.00768398511235,
      "with_spin": 55.270086200961146,
      "without_spin": 44.00768398511235
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 67.95185701613634,
      "bestSolution_spin0": 56.48228146053298,
      "bestSolution_spin1": 55.46428534267154,
      "bestSolution_randSpin": 55.46428534267154,
      "with_spin": 67.95185701613634,
      "without_spin": 55.46428534267154
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 42.495165726092715,
      "bestSolution_spin0": 33.3846547141232,
      "bestSolution_spin1": 32.12719350664292,
      "bestSolution_randSpin": 32.12719350664292,
      "with_spin": 42.495165726092715,
      "without_spin": 32.12719350664292
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 52.28517222007581,
      "bestSolution_spin0": 42.550265519635104,
      "bestSolution_spin1": 39.24783276395623,
      "bestSolution_randSpin": 42.550265519635104,
      "with_spin": 52.28517222007581,
      "without_spin": 42.550265519635104
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 55.70600672198945,
      "bestSolution_spin0": 42.29544842145844,
      "bestSolution_spin1": 44.32601589186264,
      "bestSolution_randSpin": 44.32601589186264,
      "with_spin": 55.70600672198945,
      "without_spin": 44.32601589186264
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 62.134894758022845,
      "bestSolution_spin0": 51.239044115246216,
      "bestSolution_spin1": 44.87055564602387,
      "bestSolution_randSpin": 44.87055564602387,
      "with_spin": 62.134894758022845,
      "without_spin": 44.87055564602387
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 57.17787474109825,
      "bestSolution_spin0": 44.55095658626577,
      "bestSolution_spin1": 42.552950274472465,
      "bestSolution_randSpin": 44.55095658626577,
      "with_spin": 57.17787474109825,
      "without_spin": 44.55095658626577
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 60.704015949410845,
      "bestSolution_spin0": 40.227817155568886,
      "bestSolution_spin1": 38.3846282183804,
      "bestSolution_randSpin": 38.3846282183804,
      "with_spin": 60.704015949410845,
      "without_spin": 38.3846282183804
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 69.77171686211422,
      "bestSolution_spin0": 60.930672277925645,
      "bestSolution_spin1": 61.70774665479615,
      "bestSolution_randSpin": 60.930672277925645,
      "with_spin": 69.77171686211422,
      "without_spin": 60.930672277925645
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      58.43680260870941,
      55.270086200961146,
      67.95185701613634,
      42.495165726092715,
      52.28517222007581,
      55.70600672198945,
      62.134894758022845,
      57.17787474109825,
      60.704015949410845,
      69.77171686211422
    ],
    "bestSolution_spin0": [
      51.12017088754441,
      44.00768398511235,
      56.48228146053298,
      33.3846547141232,
      42.550265519635104,
      42.29544842145844,
      51.239044115246216,
      44.55095658626577,
      40.227817155568886,
      60.930672277925645
    ],
    "bestSolution_spin1": [
      50.68657338078121,
      39.43383413113858,
      55.46428534267154,
      32.12719350664292,
      39.24783276395623,
      44.32601589186264,
      44.87055564602387,
      42.552950274472465,
      38.3846282183804,
      61.70774665479615
    ],
    "bestSolution_randSpin": [
      50.68657338078121,
      44.00768398511235,
      55.46428534267154,
      32.12719350664292,
      42.550265519635104,
      44.32601589186264,
      44.87055564602387,
      44.55095658626577,
      38.3846282183804,
      60.930672277925645
    ]
  },
  "results_with_spin": [
    58.43680260870941,
    55.270086200961146,
    67.95185701613634,
    42.495165726092715,
    52.28517222007581,
    55.70600672198945,
    62.134894758022845,
    57.17787474109825,
    60.704015949410845,
    69.77171686211422
  ],
  "results_without_spin": [
    50.68657338078121,
    44.00768398511235,
    55.46428534267154,
    32.12719350664292,
    42.550265519635104,
    44.32601589186264,
    44.87055564602387,
    44.55095658626577,
    38.3846282183804,
    60.930672277925645
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 64.94011159849308,
      "bestSolution_spin0": 53.361358310173856,
      "bestSolution_spin1": 53.69760153134906,
      "bestSolution_randSpin": 53.69760153134906,
      "with_spin": 64.94011159849308,
      "without_spin": 53.69760153134906
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 56.50547666868766,
      "bestSolution_spin0": 37.52221592392419,
      "bestSolution_spin1": 29.598792196462835,
      "bestSolution_randSpin": 29.598792196462835,
      "with_spin": 56.50547666868766,
      "without_spin": 29.598792196462835
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 50.749652105273114,
      "bestSolution_spin0": 36.674334757545964,
      "bestSolution_spin1": 35.00501352644662,
      "bestSolution_randSpin": 36.674334757545964,
      "with_spin": 50.749652105273114,
      "without_spin": 36.674334757545964
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 72.01120655815967,
      "bestSolution_spin0": 62.45450733713006,
      "bestSolution_spin1": 60.03222113263731,
      "bestSolution_randSpin": 60.03222113263731,
      "with_spin": 72.01120655815967,
      "without_spin": 60.03222113263731
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 58.53336807758137,
      "bestSolution_spin0": 46.45650148352797,
      "bestSolution_spin1": 44.73808283370157,
      "bestSolution_randSpin": 44.73808283370157,
      "with_spin": 58.53336807758137,
      "without_spin": 44.73808283370157
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 63.97723415716484,
      "bestSolution_spin0": 51.26892027357275,
      "bestSolution_spin1": 50.86136529036085,
      "bestSolution_randSpin": 51.26892027357275,
      "with_spin": 63.97723415716484,
      "without_spin": 51.26892027357275
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 55.93016100045483,
      "bestSolution_spin0": 43.83089107592831,
      "bestSolution_spin1": 40.299273398661924,
      "bestSolution_randSpin": 40.299273398661924,
      "with_spin": 55.93016100045483,
      "without_spin": 40.299273398661924
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 56.40533111435808,
      "bestSolution_spin0": 42.32099221363896,
      "bestSolution_spin1": 44.41817626726777,
      "bestSolution_randSpin": 42.32099221363896,
      "with_spin": 56.40533111435808,
      "without_spin": 42.32099221363896
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 49.15696168827288,
      "bestSolution_spin0": 35.73823413844503,
      "bestSolution_spin1": 35.751795616281086,
      "bestSolution_randSpin": 35.73823413844503,
      "with_spin": 49.15696168827288,
      "without_spin": 35.73823413844503
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 64.36945464494039,
      "bestSolution_spin0": 53.51639319311726,
      "bestSolution_spin1": 56.68803226942621,
      "bestSolution_randSpin": 53.51639319311726,
      "with_spin": 64.36945464494039,
      "without_spin": 53.51639319311726
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      64.94011159849308,
      56.50547666868766,
      50.749652105273114,
      72.01120655815967,
      58.53336807758137,
      63.97723415716484,
      55.93016100045483,
      56.40533111435808,
      49.15696168827288,
      64.36945464494039
    ],
    "bestSolution_spin0": [
      53.361358310173856,
      37.52221592392419,
      36.674334757545964,
      62.45450733713006,
      46.45650148352797,
      51.26892027357275,
      43.83089107592831,
      42.32099221363896,
      35.73823413844503,
      53.51639319311726
    ],
    "bestSolution_spin1": [
      53.69760153134906,
      29.598792196462835,
      35.00501352644662,
      60.03222113263731,
      44.73808283370157,
      50.86136529036085,
      40.299273398661924,
      44.41817626726777,
      35.751795616281086,
      56.68803226942621
    ],
    "bestSolution_randSpin": [
      53.69760153134906,
      29.598792196462835,
      36.674334757545964,
      60.03222113263731,
      44.73808283370157,
      51.26892027357275,
      40.299273398661924,
      42.32099221363896,
      35.73823413844503,
      53.51639319311726
    ]
  },
  "results_with_spin": [
    64.94011159849308,
    56.50547666868766,
    50.749652105273114,
    72.01120655815967,
    58.53336807758137,
    63.97723415716484,
    55.93016100045483,
    56.40533111435808,
    49.15696168827288,
    64.36945464494039
  ],
  "results_without_spin": [
    53.69760153134906,
    29.598792196462835,
    36.674334757545964,
    60.03222113263731,
    44.73808283370157,
    51.26892027357275,
    40.299273398661924,
    42.32099221363896,
    35.73823413844503,
    53.51639319311726
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 59.32464949131245,
      "bestSolution_spin0": 44.46655545423928,
      "bestSolution_spin1": 42.335127799897904,
      "bestSolution_randSpin": 42.335127799897904,
      "with_spin": 59.32464949131245,
      "without_spin": 42.335127799897904
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 52.923633781772764,
      "bestSolution_spin0": 39.89029166401556,
      "bestSolution_spin1": 39.276598451082386,
      "bestSolution_randSpin": 39.276598451082386,
      "with_spin": 52.923633781772764,
      "without_spin": 39.276598451082386
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 69.86266638043166,
      "bestSolution_spin0": 60.539386704945045,
      "bestSolution_spin1": 56.83386580832621,
      "bestSolution_randSpin": 56.83386580832621,
      "with_spin": 69.86266638043166,
      "without_spin": 56.83386580832621
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 66.98157558643048,
      "bestSolution_spin0": 50.5936759689819,
      "bestSolution_spin1": 55.522232891567604,
      "bestSolution_randSpin": 50.5936759689819,
      "with_spin": 66.98157558643048,
      "without_spin": 50.5936759689819
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 70.96803587076272,
      "bestSolution_spin0": 67.56761732634244,
      "bestSolution_spin1": 65.16558279996549,
      "bestSolution_randSpin": 67.56761732634244,
      "with_spin": 70.96803587076272,
      "without_spin": 67.56761732634244
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 70.72613032766907,
      "bestSolution_spin0": 59.620838332319984,
      "bestSolution_spin1": 57.9226034665949,
      "bestSolution_randSpin": 57.9226034665949,
      "with_spin": 70.72613032766907,
      "without_spin": 57.9226034665949
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 52.026850816558834,
      "bestSolution_spin0": 46.50382214896754,
      "bestSolution_spin1": 44.05821386057121,
      "bestSolution_randSpin": 44.05821386057121,
      "with_spin": 52.026850816558834,
      "without_spin": 44.05821386057121
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 61.14697327657941,
      "bestSolution_spin0": 49.710077172483224,
      "bestSolution_spin1": 44.41298575571,
      "bestSolution_randSpin": 49.710077172483224,
      "with_spin": 61.14697327657941,
      "without_spin": 49.710077172483224
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 62.45391505446366,
      "bestSolution_spin0": 54.01367559343246,
      "bestSolution_spin1": 50.942652345938825,
      "bestSolution_randSpin": 54.01367559343246,
      "with_spin": 62.45391505446366,
      "without_spin": 54.01367559343246
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 60.901487630566194,
      "bestSolution_spin0": 48.99691049455189,
      "bestSolution_spin1": 49.03529890809181,
      "bestSolution_randSpin": 49.03529890809181,
      "with_spin": 60.901487630566194,
      "without_spin": 49.03529890809181
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      59.32464949131245,
      52.923633781772764,
      69.86266638043166,
      66.98157558643048,
      70.96803587076272,
      70.72613032766907,
      52.026850816558834,
      61.14697327657941,
      62.45391505446366,
      60.901487630566194
    ],
    "bestSolution_spin0": [
      44.46655545423928,
      39.89029166401556,
      60.539386704945045,
      50.5936759689819,
      67.56761732634244,
      59.620838332319984,
      46.50382214896754,
      49.710077172483224,
      54.01367559343246,
      48.99691049455189
    ],
    "bestSolution_spin1": [
      42.335127799897904,
      39.276598451082386,
      56.83386580832621,
      55.522232891567604,
      65.16558279996549,
      57.9226034665949,
      44.05821386057121,
      44.41298575571,
      50.942652345938825,
      49.03529890809181
    ],
    "bestSolution_randSpin": [
      42.335127799897904,
      39.276598451082386,
      56.83386580832621,
      50.5936759689819,
      67.56761732634244,
      57.9226034665949,
      44.05821386057121,
      49.710077172483224,
      54.01367559343246,
      49.03529890809181
    ]
  },
  "results_with_spin": [
    59.32464949131245,
    52.923633781772764,
    69.86266638043166,
    66.98157558643048,
    70.96803587076272,
    70.72613032766907,
    52.026850816558834,
    61.14697327657941,
    62.45391505446366,
    60.901487630566194
  ],
  "results_without_spin": [
    42.335127799897904,
    39.276598451082386,
    56.83386580832621,
    50.5936759689819,
    67.56761732634244,
    57.9226034665949,
    44.05821386057121,
    49.710077172483224,
    54.01367559343246,
    49.03529890809181
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 64.29143843883985,
      "bestSolution_spin0": 53.183567814642004,
      "bestSolution_spin1": 50.78555528823258,
      "bestSolution_randSpin": 53.183567814642004,
      "with_spin": 64.29143843883985,
      "without_spin": 53.183567814642004
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 46.63822570214249,
      "bestSolution_spin0": 41.98274108680721,
      "bestSolution_spin1": 36.36523852396685,
      "bestSolution_randSpin": 41.98274108680721,
      "with_spin": 46.63822570214249,
      "without_spin": 41.98274108680721
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 55.80536878863669,
      "bestSolution_spin0": 38.61537387098637,
      "bestSolution_spin1": 44.76858083439965,
      "bestSolution_randSpin": 44.76858083439965,
      "with_spin": 55.80536878863669,
      "without_spin": 44.76858083439965
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 73.21569633740418,
      "bestSolution_spin0": 64.6253542517816,
      "bestSolution_spin1": 61.79675298410082,
      "bestSolution_randSpin": 64.6253542517816,
      "with_spin": 73.21569633740418,
      "without_spin": 64.6253542517816
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 35.82833911825021,
      "bestSolution_spin0": 30.719664510508785,
      "bestSolution_spin1": 27.01452783180754,
      "bestSolution_randSpin": 30.719664510508785,
      "with_spin": 35.82833911825021,
      "without_spin": 30.719664510508785
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 58.59178937606508,
      "bestSolution_spin0": 41.75142503790003,
      "bestSolution_spin1": 43.1246704974068,
      "bestSolution_randSpin": 43.1246704974068,
      "with_spin": 58.59178937606508,
      "without_spin": 43.1246704974068
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 43.81747375949238,
      "bestSolution_spin0": 32.07220687422797,
      "bestSolution_spin1": 32.06644313721326,
      "bestSolution_randSpin": 32.07220687422797,
      "with_spin": 43.81747375949238,
      "without_spin": 32.07220687422797
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 53.845926747001684,
      "bestSolution_spin0": 46.5048431459113,
      "bestSolution_spin1": 46.82831822586247,
      "bestSolution_randSpin": 46.5048431459113,
      "with_spin": 53.845926747001684,
      "without_spin": 46.5048431459113
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 54.94195054652348,
      "bestSolution_spin0": 38.233174255391624,
      "bestSolution_spin1": 41.36464023885169,
      "bestSolution_randSpin": 38.233174255391624,
      "with_spin": 54.94195054652348,
      "without_spin": 38.233174255391624
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 57.601690015597896,
      "bestSolution_spin0": 45.15936057075143,
      "bestSolution_spin1": 41.834543468689525,
      "bestSolution_randSpin": 45.15936057075143,
      "with_spin": 57.601690015597896,
      "without_spin": 45.15936057075143
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      64.29143843883985,
      46.63822570214249,
      55.80536878863669,
      73.21569633740418,
      35.82833911825021,
      58.59178937606508,
      43.81747375949238,
      53.845926747001684,
      54.94195054652348,
      57.601690015597896
    ],
    "bestSolution_spin0": [
      53.183567814642004,
      41.98274108680721,
      38.61537387098637,
      64.6253542517816,
      30.719664510508785,
      41.75142503790003,
      32.07220687422797,
      46.5048431459113,
      38.233174255391624,
      45.15936057075143
    ],
    "bestSolution_spin1": [
      50.78555528823258,
      36.36523852396685,
      44.76858083439965,
      61.79675298410082,
      27.01452783180754,
      43.1246704974068,
      32.06644313721326,
      46.82831822586247,
      41.36464023885169,
      41.834543468689525
    ],
    "bestSolution_randSpin": [
      53.183567814642004,
      41.98274108680721,
      44.76858083439965,
      64.6253542517816,
      30.719664510508785,
      43.1246704974068,
      32.07220687422797,
      46.5048431459113,
      38.233174255391624,
      45.15936057075143
    ]
  },
  "results_with_spin": [
    64.29143843883985,
    46.63822570214249,
    55.80536878863669,
    73.21569633740418,
    35.82833911825021,
    58.59178937606508,
    43.81747375949238,
    53.845926747001684,
    54.94195054652348,
    57.601690015597896
  ],
  "results_without_spin": [
    53.183567814642004,
    41.98274108680721,
    44.76858083439965,
    64.6253542517816,
    30.719664510508785,
    43.1246704974068,
    32.07220687422797,
    46.5048431459113,
    38.233174255391624,
    45.15936057075143
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 58.02754967057376,
      "bestSolution_spin0": 39.584060415374225,
      "bestSolution_spin1": 41.52413395570096,
      "bestSolution_randSpin": 39.584060415374225,
      "with_spin": 58.02754967057376,
      "without_spin": 39.584060415374225
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 67.45159606590529,
      "bestSolution_spin0": 60.16306489522159,
      "bestSolution_spin1": 55.4949308856187,
      "bestSolution_randSpin": 60.16306489522159,
      "with_spin": 67.45159606590529,
      "without_spin": 60.16306489522159
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 70.63456457884364,
      "bestSolution_spin0": 58.08246233813837,
      "bestSolution_spin1": 58.53348167692941,
      "bestSolution_randSpin": 58.53348167692941,
      "with_spin": 70.63456457884364,
      "without_spin": 58.53348167692941
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 51.32052918956006,
      "bestSolution_spin0": 43.761370641033444,
      "bestSolution_spin1": 42.24630233803449,
      "bestSolution_randSpin": 42.24630233803449,
      "with_spin": 51.32052918956006,
      "without_spin": 42.24630233803449
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 60.91321520279342,
      "bestSolution_spin0": 46.81809130603577,
      "bestSolution_spin1": 41.91724999216587,
      "bestSolution_randSpin": 46.81809130603577,
      "with_spin": 60.91321520279342,
      "without_spin": 46.81809130603577
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 73.54537078324205,
      "bestSolution_spin0": 56.61518561185616,
      "bestSolution_spin1": 62.5191108563273,
      "bestSolution_randSpin": 56.61518561185616,
      "with_spin": 73.54537078324205,
      "without_spin": 56.61518561185616
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 64.5214652129418,
      "bestSolution_spin0": 57.22677510525319,
      "bestSolution_spin1": 52.16553153733875,
      "bestSolution_randSpin": 57.22677510525319,
      "with_spin": 64.5214652129418,
      "without_spin": 57.22677510525319
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 68.50487206523961,
      "bestSolution_spin0": 61.27737535929937,
      "bestSolution_spin1": 58.44946485464858,
      "bestSolution_randSpin": 61.27737535929937,
      "with_spin": 68.50487206523961,
      "without_spin": 61.27737535929937
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 27.02469713992059,
      "bestSolution_spin0": 23.052643861152394,
      "bestSolution_spin1": 20.326897172666712,
      "bestSolution_randSpin": 20.326897172666712,
      "with_spin": 27.02469713992059,
      "without_spin": 20.326897172666712
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 64.58600960524097,
      "bestSolution_spin0": 53.39662786766607,
      "bestSolution_spin1": 47.266066826967936,
      "bestSolution_randSpin": 47.266066826967936,
      "with_spin": 64.58600960524097,
      "without_spin": 47.266066826967936
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      58.02754967057376,
      67.45159606590529,
      70.63456457884364,
      51.32052918956006,
      60.91321520279342,
      73.54537078324205,
      64.5214652129418,
      68.50487206523961,
      27.02469713992059,
      64.58600960524097
    ],
    "bestSolution_spin0": [
      39.584060415374225,
      60.16306489522159,
      58.08246233813837,
      43.761370641033444,
      46.81809130603577,
      56.61518561185616,
      57.22677510525319,
      61.27737535929937,
      23.052643861152394,
      53.39662786766607
    ],
    "bestSolution_spin1": [
      41.52413395570096,
      55.4949308856187,
      58.53348167692941,
      42.24630233803449,
      41.91724999216587,
      62.5191108563273,
      52.16553153733875,
      58.44946485464858,
      20.326897172666712,
      47.266066826967936
    ],
    "bestSolution_randSpin": [
      39.584060415374225,
      60.16306489522159,
      58.53348167692941,
      42.24630233803449,
      46.81809130603577,
      56.61518561185616,
      57.22677510525319,
      61.27737535929937,
      20.326897172666712,
      47.266066826967936
    ]
  },
  "results_with_spin": [
    58.02754967057376,
    67.45159606590529,
    70.63456457884364,
    51.32052918956006,
    60.91321520279342,
    73.54537078324205,
    64.5214652129418,
    68.50487206523961,
    27.02469713992059,
    64.58600960524097
  ],
  "results_without_spin": [
    39.584060415374225,
    60.16306489522159,
    58.53348167692941,
    42.24630233803449,
    46.81809130603577,
    56.61518561185616,
    57.22677510525319,
    61.27737535929937,
    20.326897172666712,
    47.266066826967936
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 47.037272609972376,
      "bestSolution_spin0": 38.15319991057282,
      "bestSolution_spin1": 34.26610030338476,
      "bestSolution_randSpin": 34.26610030338476,
      "with_spin": 47.037272609972376,
      "without_spin": 34.26610030338476
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 24.24429490482873,
      "bestSolution_spin0": 21.831212172931583,
      "bestSolution_spin1": 19.170141340775757,
      "bestSolution_randSpin": 19.170141340775757,
      "with_spin": 24.24429490482873,
      "without_spin": 19.170141340775757
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 47.18443254406467,
      "bestSolution_spin0": 33.4495057349825,
      "bestSolution_spin1": 30.55499733431046,
      "bestSolution_randSpin": 33.4495057349825,
      "with_spin": 47.18443254406467,
      "without_spin": 33.4495057349825
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 71.74284792837702,
      "bestSolution_spin0": 58.999859618925896,
      "bestSolution_spin1": 59.88987069173601,
      "bestSolution_randSpin": 59.88987069173601,
      "with_spin": 71.74284792837702,
      "without_spin": 59.88987069173601
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 26.528912511878644,
      "bestSolution_spin0": 22.843436434781484,
      "bestSolution_spin1": 20.18747795009975,
      "bestSolution_randSpin": 20.18747795009975,
      "with_spin": 26.528912511878644,
      "without_spin": 20.18747795009975
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 63.01847083424426,
      "bestSolution_spin0": 45.79427149495129,
      "bestSolution_spin1": 47.39552324021004,
      "bestSolution_randSpin": 45.79427149495129,
      "with_spin": 63.01847083424426,
      "without_spin": 45.79427149495129
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 31.934862333961338,
      "bestSolution_spin0": 27.264683013109526,
      "bestSolution_spin1": 24.384095042417858,
      "bestSolution_randSpin": 27.264683013109526,
      "with_spin": 31.934862333961338,
      "without_spin": 27.264683013109526
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 64.11925155692764,
      "bestSolution_spin0": 52.526748685849924,
      "bestSolution_spin1": 46.43720060102674,
      "bestSolution_randSpin": 46.43720060102674,
      "with_spin": 64.11925155692764,
      "without_spin": 46.43720060102674
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 62.556300384563365,
      "bestSolution_spin0": 45.07925464005474,
      "bestSolution_spin1": 47.28989777213142,
      "bestSolution_randSpin": 45.07925464005474,
      "with_spin": 62.556300384563365,
      "without_spin": 45.07925464005474
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 63.94659581126107,
      "bestSolution_spin0": 49.83474036861461,
      "bestSolution_spin1": 46.827132601064214,
      "bestSolution_randSpin": 49.83474036861461,
      "with_spin": 63.94659581126107,
      "without_spin": 49.83474036861461
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      47.037272609972376,
      24.24429490482873,
      47.18443254406467,
      71.74284792837702,
      26.528912511878644,
      63.01847083424426,
      31.934862333961338,
      64.11925155692764,
      62.556300384563365,
      63.94659581126107
    ],
    "bestSolution_spin0": [
      38.15319991057282,
      21.831212172931583,
      33.4495057349825,
      58.999859618925896,
      22.843436434781484,
      45.79427149495129,
      27.264683013109526,
      52.526748685849924,
      45.07925464005474,
      49.83474036861461
    ],
    "bestSolution_spin1": [
      34.26610030338476,
      19.170141340775757,
      30.55499733431046,
      59.88987069173601,
      20.18747795009975,
      47.39552324021004,
      24.384095042417858,
      46.43720060102674,
      47.28989777213142,
      46.827132601064214
    ],
    "bestSolution_randSpin": [
      34.26610030338476,
      19.170141340775757,
      33.4495057349825,
      59.88987069173601,
      20.18747795009975,
      45.79427149495129,
      27.264683013109526,
      46.43720060102674,
      45.07925464005474,
      49.83474036861461
    ]
  },
  "results_with_spin": [
    47.037272609972376,
    24.24429490482873,
    47.18443254406467,
    71.74284792837702,
    26.528912511878644,
    63.01847083424426,
    31.934862333961338,
    64.11925155692764,
    62.556300384563365,
    63.94659581126107
  ],
  "results_without_spin": [
    34.26610030338476,
    19.170141340775757,
    33.4495057349825,
    59.88987069173601,
    20.18747795009975,
    45.79427149495129,
    27.264683013109526,
    46.43720060102674,
    45.07925464005474,
    49.83474036861461
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 59.23229656202834,
      "bestSolution_spin0": 49.215143015837114,
      "bestSolution_spin1": 43.752960054297716,
      "bestSolution_randSpin": 43.752960054297716,
      "with_spin": 59.23229656202834,
      "without_spin": 43.752960054297716
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 57.23928388706068,
      "bestSolution_spin0": 49.22397487510777,
      "bestSolution_spin1": 46.484964211191354,
      "bestSolution_randSpin": 46.484964211191354,
      "with_spin": 57.23928388706068,
      "without_spin": 46.484964211191354
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 51.01696677787297,
      "bestSolution_spin0": 37.46792550905481,
      "bestSolution_spin1": 35.52562027286565,
      "bestSolution_randSpin": 37.46792550905481,
      "with_spin": 51.01696677787297,
      "without_spin": 37.46792550905481
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 48.48755339957087,
      "bestSolution_spin0": 42.051346117904174,
      "bestSolution_spin1": 40.439058604415,
      "bestSolution_randSpin": 42.051346117904174,
      "with_spin": 48.48755339957087,
      "without_spin": 42.051346117904174
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 61.46657872216227,
      "bestSolution_spin0": 38.48363724667021,
      "bestSolution_spin1": 39.07356378677342,
      "bestSolution_randSpin": 39.07356378677342,
      "with_spin": 61.46657872216227,
      "without_spin": 39.07356378677342
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 40.50238591040889,
      "bestSolution_spin0": 36.035854779528776,
      "bestSolution_spin1": 33.927684278341076,
      "bestSolution_randSpin": 36.035854779528776,
      "with_spin": 40.50238591040889,
      "without_spin": 36.035854779528776
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 67.36852830617133,
      "bestSolution_spin0": 55.26577129074291,
      "bestSolution_spin1": 55.403884579924124,
      "bestSolution_randSpin": 55.403884579924124,
      "with_spin": 67.36852830617133,
      "without_spin": 55.403884579924124
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 61.778724710028584,
      "bestSolution_spin0": 44.66310038905857,
      "bestSolution_spin1": 41.58537473931685,
      "bestSolution_randSpin": 44.66310038905857,
      "with_spin": 61.778724710028584,
      "without_spin": 44.66310038905857
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 61.30184459233143,
      "bestSolution_spin0": 42.90231928896076,
      "bestSolution_spin1": 46.73906302521538,
      "bestSolution_randSpin": 46.73906302521538,
      "with_spin": 61.30184459233143,
      "without_spin": 46.73906302521538
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 68.63758617374467,
      "bestSolution_spin0": 55.03029435623934,
      "bestSolution_spin1": 49.79976971290234,
      "bestSolution_randSpin": 49.79976971290234,
      "with_spin": 68.63758617374467,
      "without_spin": 49.79976971290234
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      59.23229656202834,
      57.23928388706068,
      51.01696677787297,
      48.48755339957087,
      61.46657872216227,
      40.50238591040889,
      67.36852830617133,
      61.778724710028584,
      61.30184459233143,
      68.63758617374467
    ],
    "bestSolution_spin0": [
      49.215143015837114,
      49.22397487510777,
      37.46792550905481,
      42.051346117904174,
      38.48363724667021,
      36.035854779528776,
      55.26577129074291,
      44.66310038905857,
      42.90231928896076,
      55.03029435623934
    ],
    "bestSolution_spin1": [
      43.752960054297716,
      46.484964211191354,
      35.52562027286565,
      40.439058604415,
      39.07356378677342,
      33.927684278341076,
      55.403884579924124,
      41.58537473931685,
      46.73906302521538,
      49.79976971290234
    ],
    "bestSolution_randSpin": [
      43.752960054297716,
      46.484964211191354,
      37.46792550905481,
      42.051346117904174,
      39.07356378677342,
      36.035854779528776,
      55.403884579924124,
      44.66310038905857,
      46.73906302521538,
      49.79976971290234
    ]
  },
  "results_with_spin": [
    59.23229656202834,
    57.23928388706068,
    51.01696677787297,
    48.48755339957087,
    61.46657872216227,
    40.50238591040889,
    67.36852830617133,
    61.778724710028584,
    61.30184459233143,
    68.63758617374467
  ],
  "results_without_spin": [
    43.752960054297716,
    46.484964211191354,
    37.46792550905481,
    42.051346117904174,
    39.07356378677342,
    36.035854779528776,
    55.403884579924124,
    44.66310038905857,
    46.73906302521538,
    49.79976971290234
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 50.089405063897246,
      "bestSolution_spin0": 34.17218097225785,
      "bestSolution_spin1": 32.343495553220166,
      "bestSolution_randSpin": 34.17218097225785,
      "with_spin": 50.089405063897246,
      "without_spin": 34.17218097225785
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 64.62370526721817,
      "bestSolution_spin0": 47.02620939319957,
      "bestSolution_spin1": 47.490177720283185,
      "bestSolution_randSpin": 47.490177720283185,
      "with_spin": 64.62370526721817,
      "without_spin": 47.490177720283185
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 60.430905812416555,
      "bestSolution_spin0": 42.18100637103248,
      "bestSolution_spin1": 47.37365261194755,
      "bestSolution_randSpin": 47.37365261194755,
      "with_spin": 60.430905812416555,
      "without_spin": 47.37365261194755
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 63.332142246273094,
      "bestSolution_spin0": 51.73622842733587,
      "bestSolution_spin1": 52.536992725926645,
      "bestSolution_randSpin": 51.73622842733587,
      "with_spin": 63.332142246273094,
      "without_spin": 51.73622842733587
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 66.62757446639817,
      "bestSolution_spin0": 58.42829929749367,
      "bestSolution_spin1": 58.302605244228175,
      "bestSolution_randSpin": 58.42829929749367,
      "with_spin": 66.62757446639817,
      "without_spin": 58.42829929749367
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 67.40555976129953,
      "bestSolution_spin0": 53.74791903276203,
      "bestSolution_spin1": 50.707755110719056,
      "bestSolution_randSpin": 53.74791903276203,
      "with_spin": 67.40555976129953,
      "without_spin": 53.74791903276203
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 54.14009967966792,
      "bestSolution_spin0": 50.1721350024344,
      "bestSolution_spin1": 47.37787217371066,
      "bestSolution_randSpin": 47.37787217371066,
      "with_spin": 54.14009967966792,
      "without_spin": 47.37787217371066
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 57.51553642468056,
      "bestSolution_spin0": 42.26032766902358,
      "bestSolution_spin1": 46.43897531284521,
      "bestSolution_randSpin": 42.26032766902358,
      "with_spin": 57.51553642468056,
      "without_spin": 42.26032766902358
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 66.96073309770884,
      "bestSolution_spin0": 51.27763936397591,
      "bestSolution_spin1": 51.225840849872874,
      "bestSolution_randSpin": 51.27763936397591,
      "with_spin": 66.96073309770884,
      "without_spin": 51.27763936397591
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 53.42701262216959,
      "bestSolution_spin0": 41.25234075370151,
      "bestSolution_spin1": 38.05711003013045,
      "bestSolution_randSpin": 38.05711003013045,
      "with_spin": 53.42701262216959,
      "without_spin": 38.05711003013045
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      50.089405063897246,
      64.62370526721817,
      60.430905812416555,
      63.332142246273094,
      66.62757446639817,
      67.40555976129953,
      54.14009967966792,
      57.51553642468056,
      66.96073309770884,
      53.42701262216959
    ],
    "bestSolution_spin0": [
      34.17218097225785,
      47.02620939319957,
      42.18100637103248,
      51.73622842733587,
      58.42829929749367,
      53.74791903276203,
      50.1721350024344,
      42.26032766902358,
      51.27763936397591,
      41.25234075370151
    ],
    "bestSolution_spin1": [
      32.343495553220166,
      47.490177720283185,
      47.37365261194755,
      52.536992725926645,
      58.302605244228175,
      50.707755110719056,
      47.37787217371066,
      46.43897531284521,
      51.225840849872874,
      38.05711003013045
    ],
    "bestSolution_randSpin": [
      34.17218097225785,
      47.490177720283185,
      47.37365261194755,
      51.73622842733587,
      58.42829929749367,
      53.74791903276203,
      47.37787217371066,
      42.26032766902358,
      51.27763936397591,
      38.05711003013045
    ]
  },
  "results_with_spin": [
    50.089405063897246,
    64.62370526721817,
    60.430905812416555,
    63.332142246273094,
    66.62757446639817,
    67.40555976129953,
    54.14009967966792,
    57.51553642468056,
    66.96073309770884,
    53.42701262216959
  ],
  "results_without_spin": [
    34.17218097225785,
    47.490177720283185,
    47.37365261194755,
    51.73622842733587,
    58.42829929749367,
    53.74791903276203,
    47.37787217371066,
    42.26032766902358,
    51.27763936397591,
    38.05711003013045
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 67.77171768161963,
      "bestSolution_spin0": 52.03640138325368,
      "bestSolution_spin1": 47.201065781414016,
      "bestSolution_randSpin": 47.201065781414016,
      "with_spin": 67.77171768161963,
      "without_spin": 47.201065781414016
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 63.266146538424245,
      "bestSolution_spin0": 47.70526936473909,
      "bestSolution_spin1": 48.2438944364493,
      "bestSolution_randSpin": 48.2438944364493,
      "with_spin": 63.266146538424245,
      "without_spin": 48.2438944364493
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 62.59121872453555,
      "bestSolution_spin0": 49.60935544606997,
      "bestSolution_spin1": 53.211807501308094,
      "bestSolution_randSpin": 53.211807501308094,
      "with_spin": 62.59121872453555,
      "without_spin": 53.211807501308094
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 64.37717598596262,
      "bestSolution_spin0": 55.025314706265846,
      "bestSolution_spin1": 51.3498333412376,
      "bestSolution_randSpin": 55.025314706265846,
      "with_spin": 64.37717598596262,
      "without_spin": 55.025314706265846
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 66.75659272920146,
      "bestSolution_spin0": 53.27713181662209,
      "bestSolution_spin1": 48.48355145750955,
      "bestSolution_randSpin": 53.27713181662209,
      "with_spin": 66.75659272920146,
      "without_spin": 53.27713181662209
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 76.02872473298584,
      "bestSolution_spin0": 61.37601753781708,
      "bestSolution_spin1": 63.38709591122316,
      "bestSolution_randSpin": 61.37601753781708,
      "with_spin": 76.02872473298584,
      "without_spin": 61.37601753781708
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 63.50633494703119,
      "bestSolution_spin0": 54.43629919077355,
      "bestSolution_spin1": 56.36480875934713,
      "bestSolution_randSpin": 56.36480875934713,
      "with_spin": 63.50633494703119,
      "without_spin": 56.36480875934713
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 46.38446404961596,
      "bestSolution_spin0": 37.744399125933064,
      "bestSolution_spin1": 36.3056400894223,
      "bestSolution_randSpin": 36.3056400894223,
      "with_spin": 46.38446404961596,
      "without_spin": 36.3056400894223
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 78.25321201485926,
      "bestSolution_spin0": 71.24679243899655,
      "bestSolution_spin1": 69.34678709167198,
      "bestSolution_randSpin": 69.34678709167198,
      "with_spin": 78.25321201485926,
      "without_spin": 69.34678709167198
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 61.90170410934566,
      "bestSolution_spin0": 37.141174056504,
      "bestSolution_spin1": 46.0976847829421,
      "bestSolution_randSpin": 37.141174056504,
      "with_spin": 61.90170410934566,
      "without_spin": 37.141174056504
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      67.77171768161963,
      63.266146538424245,
      62.59121872453555,
      64.37717598596262,
      66.75659272920146,
      76.02872473298584,
      63.50633494703119,
      46.38446404961596,
      78.25321201485926,
      61.90170410934566
    ],
    "bestSolution_spin0": [
      52.03640138325368,
      47.70526936473909,
      49.60935544606997,
      55.025314706265846,
      53.27713181662209,
      61.37601753781708,
      54.43629919077355,
      37.744399125933064,
      71.24679243899655,
      37.141174056504
    ],
    "bestSolution_spin1": [
      47.201065781414016,
      48.2438944364493,
      53.211807501308094,
      51.3498333412376,
      48.48355145750955,
      63.38709591122316,
      56.36480875934713,
      36.3056400894223,
      69.34678709167198,
      46.0976847829421
    ],
    "bestSolution_randSpin": [
      47.201065781414016,
      48.2438944364493,
      53.211807501308094,
      55.025314706265846,
      53.27713181662209,
      61.37601753781708,
      56.36480875934713,
      36.3056400894223,
      69.34678709167198,
      37.141174056504
    ]
  },
  "results_with_spin": [
    67.77171768161963,
    63.266146538424245,
    62.59121872453555,
    64.37717598596262,
    66.75659272920146,
    76.02872473298584,
    63.50633494703119,
    46.38446404961596,
    78.25321201485926,
    61.90170410934566
  ],
  "results_without_spin": [
    47.201065781414016,
    48.2438944364493,
    53.211807501308094,
    55.025314706265846,
    53.27713181662209,
    61.37601753781708,
    56.36480875934713,
    36.3056400894223,
    69.34678709167198,
    37.141174056504
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 63.8313370650395,
      "bestSolution_spin0": 48.415041989203935,
      "bestSolution_spin1": 40.477220203574504,
      "bestSolution_randSpin": 48.415041989203935,
      "with_spin": 63.8313370650395,
      "without_spin": 48.415041989203935
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 44.98233528513865,
      "bestSolution_spin0": 36.48817143217878,
      "bestSolution_spin1": 31.885632301702636,
      "bestSolution_randSpin": 31.885632301702636,
      "with_spin": 44.98233528513865,
      "without_spin": 31.885632301702636
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 28.636787645821222,
      "bestSolution_spin0": 24.50918281889725,
      "bestSolution_spin1": 23.488104732638355,
      "bestSolution_randSpin": 24.50918281889725,
      "with_spin": 28.636787645821222,
      "without_spin": 24.50918281889725
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 55.5061900594192,
      "bestSolution_spin0": 48.44838926561151,
      "bestSolution_spin1": 41.581585875305954,
      "bestSolution_randSpin": 48.44838926561151,
      "with_spin": 55.5061900594192,
      "without_spin": 48.44838926561151
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 61.26711074610742,
      "bestSolution_spin0": 45.463187627267075,
      "bestSolution_spin1": 43.3305906716491,
      "bestSolution_randSpin": 43.3305906716491,
      "with_spin": 61.26711074610742,
      "without_spin": 43.3305906716491
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 59.10210362452203,
      "bestSolution_spin0": 50.83451141994387,
      "bestSolution_spin1": 44.29292447453526,
      "bestSolution_randSpin": 50.83451141994387,
      "with_spin": 59.10210362452203,
      "without_spin": 50.83451141994387
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 54.05367605112841,
      "bestSolution_spin0": 42.94798841172161,
      "bestSolution_spin1": 35.87930328186547,
      "bestSolution_randSpin": 35.87930328186547,
      "with_spin": 54.05367605112841,
      "without_spin": 35.87930328186547
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 68.43385102053935,
      "bestSolution_spin0": 61.421394572889575,
      "bestSolution_spin1": 57.95612471434728,
      "bestSolution_randSpin": 61.421394572889575,
      "with_spin": 68.43385102053935,
      "without_spin": 61.421394572889575
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 50.02241125858442,
      "bestSolution_spin0": 43.04469381206924,
      "bestSolution_spin1": 40.91624710115362,
      "bestSolution_randSpin": 40.91624710115362,
      "with_spin": 50.02241125858442,
      "without_spin": 40.91624710115362
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 64.80367738163922,
      "bestSolution_spin0": 54.81680949151728,
      "bestSolution_spin1": 53.580823893487086,
      "bestSolution_randSpin": 53.580823893487086,
      "with_spin": 64.80367738163922,
      "without_spin": 53.580823893487086
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      63.8313370650395,
      44.98233528513865,
      28.636787645821222,
      55.5061900594192,
      61.26711074610742,
      59.10210362452203,
      54.05367605112841,
      68.43385102053935,
      50.02241125858442,
      64.80367738163922
    ],
    "bestSolution_spin0": [
      48.415041989203935,
      36.48817143217878,
      24.50918281889725,
      48.44838926561151,
      45.463187627267075,
      50.83451141994387,
      42.94798841172161,
      61.421394572889575,
      43.04469381206924,
      54.81680949151728
    ],
    "bestSolution_spin1": [
      40.477220203574504,
      31.885632301702636,
      23.488104732638355,
      41.581585875305954,
      43.3305906716491,
      44.29292447453526,
      35.87930328186547,
      57.95612471434728,
      40.91624710115362,
      53.580823893487086
    ],
    "bestSolution_randSpin": [
      48.415041989203935,
      31.885632301702636,
      24.50918281889725,
      48.44838926561151,
      43.3305906716491,
      50.83451141994387,
      35.87930328186547,
      61.421394572889575,
      40.91624710115362,
      53.580823893487086
    ]
  },
  "results_with_spin": [
    63.8313370650395,
    44.98233528513865,
    28.636787645821222,
    55.5061900594192,
    61.26711074610742,
    59.10210362452203,
    54.05367605112841,
    68.43385102053935,
    50.02241125858442,
    64.80367738163922
  ],
  "results_without_spin": [
    48.415041989203935,
    31.885632301702636,
    24.50918281889725,
    48.44838926561151,
    43.3305906716491,
    50.83451141994387,
    35.87930328186547,
    61.421394572889575,
    40.91624710115362,
    53.580823893487086
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 74.24004685025838,
      "bestSolution_spin0": 66.97424434223838,
      "bestSolution_spin1": 69.54059122031124,
      "bestSolution_randSpin": 66.97424434223838,
      "with_spin": 74.24004685025838,
      "without_spin": 66.97424434223838
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 63.8507051958227,
      "bestSolution_spin0": 50.442590037604816,
      "bestSolution_spin1": 45.559722464688086,
      "bestSolution_randSpin": 50.442590037604816,
      "with_spin": 63.8507051958227,
      "without_spin": 50.442590037604816
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 69.43250752837437,
      "bestSolution_spin0": 60.43830363698462,
      "bestSolution_spin1": 61.274276294799186,
      "bestSolution_randSpin": 61.274276294799186,
      "with_spin": 69.43250752837437,
      "without_spin": 61.274276294799186
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 62.120624694147224,
      "bestSolution_spin0": 54.557464854510286,
      "bestSolution_spin1": 52.56483171307157,
      "bestSolution_randSpin": 52.56483171307157,
      "with_spin": 62.120624694147224,
      "without_spin": 52.56483171307157
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 68.5580582597016,
      "bestSolution_spin0": 50.914024699508985,
      "bestSolution_spin1": 52.9635747340502,
      "bestSolution_randSpin": 52.9635747340502,
      "with_spin": 68.5580582597016,
      "without_spin": 52.9635747340502
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 56.80274561391187,
      "bestSolution_spin0": 41.599907189771365,
      "bestSolution_spin1": 43.053662989253574,
      "bestSolution_randSpin": 43.053662989253574,
      "with_spin": 56.80274561391187,
      "without_spin": 43.053662989253574
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 54.17751828993846,
      "bestSolution_spin0": 44.73240394803007,
      "bestSolution_spin1": 45.51757847597361,
      "bestSolution_randSpin": 45.51757847597361,
      "with_spin": 54.17751828993846,
      "without_spin": 45.51757847597361
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 62.119348897894795,
      "bestSolution_spin0": 52.640135242401946,
      "bestSolution_spin1": 50.719543845996924,
      "bestSolution_randSpin": 50.719543845996924,
      "with_spin": 62.119348897894795,
      "without_spin": 50.719543845996924
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 50.194944683484785,
      "bestSolution_spin0": 37.54381768527491,
      "bestSolution_spin1": 37.95613071003849,
      "bestSolution_randSpin": 37.95613071003849,
      "with_spin": 50.194944683484785,
      "without_spin": 37.95613071003849
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 35.53580007537765,
      "bestSolution_spin0": 32.072389859409256,
      "bestSolution_spin1": 30.907446093220344,
      "bestSolution_randSpin": 30.907446093220344,
      "with_spin": 35.53580007537765,
      "without_spin": 30.907446093220344
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      74.24004685025838,
      63.8507051958227,
      69.43250752837437,
      62.120624694147224,
      68.5580582597016,
      56.80274561391187,
      54.17751828993846,
      62.119348897894795,
      50.194944683484785,
      35.53580007537765
    ],
    "bestSolution_spin0": [
      66.97424434223838,
      50.442590037604816,
      60.43830363698462,
      54.557464854510286,
      50.914024699508985,
      41.599907189771365,
      44.73240394803007,
      52.640135242401946,
      37.54381768527491,
      32.072389859409256
    ],
    "bestSolution_spin1": [
      69.54059122031124,
      45.559722464688086,
      61.274276294799186,
      52.56483171307157,
      52.9635747340502,
      43.053662989253574,
      45.51757847597361,
      50.719543845996924,
      37.95613071003849,
      30.907446093220344
    ],
    "bestSolution_randSpin": [
      66.97424434223838,
      50.442590037604816,
      61.274276294799186,
      52.56483171307157,
      52.9635747340502,
      43.053662989253574,
      45.51757847597361,
      50.719543845996924,
      37.95613071003849,
      30.907446093220344
    ]
  },
  "results_with_spin": [
    74.24004685025838,
    63.8507051958227,
    69.43250752837437,
    62.120624694147224,
    68.5580582597016,
    56.80274561391187,
    54.17751828993846,
    62.119348897894795,
    50.194944683484785,
    35.53580007537765
  ],
  "results_without_spin": [
    66.97424434223838,
    50.442590037604816,
    61.274276294799186,
    52.56483171307157,
    52.9635747340502,
    43.053662989253574,
    45.51757847597361,
    50.719543845996924,
    37.95613071003849,
    30.907446093220344
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 63.67424317586308,
      "bestSolution_spin0": 53.94354725554769,
      "bestSolution_spin1": 50.50666753842677,
      "bestSolution_randSpin": 53.94354725554769,
      "with_spin": 63.67424317586308,
      "without_spin": 53.94354725554769
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 61.24342023743126,
      "bestSolution_spin0": 51.10792056516749,
      "bestSolution_spin1": 53.09684769194226,
      "bestSolution_randSpin": 51.10792056516749,
      "with_spin": 61.24342023743126,
      "without_spin": 51.10792056516749
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 61.0623232603611,
      "bestSolution_spin0": 53.242685528992666,
      "bestSolution_spin1": 53.736564398548936,
      "bestSolution_randSpin": 53.736564398548936,
      "with_spin": 61.0623232603611,
      "without_spin": 53.736564398548936
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 62.67605982036868,
      "bestSolution_spin0": 46.7596569737155,
      "bestSolution_spin1": 43.687014262706874,
      "bestSolution_randSpin": 43.687014262706874,
      "with_spin": 62.67605982036868,
      "without_spin": 43.687014262706874
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 68.8593593009757,
      "bestSolution_spin0": 66.05547943649323,
      "bestSolution_spin1": 59.077889393738516,
      "bestSolution_randSpin": 59.077889393738516,
      "with_spin": 68.8593593009757,
      "without_spin": 59.077889393738516
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 75.92419757104308,
      "bestSolution_spin0": 57.45317700985203,
      "bestSolution_spin1": 58.7008918771635,
      "bestSolution_randSpin": 58.7008918771635,
      "with_spin": 75.92419757104308,
      "without_spin": 58.7008918771635
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 41.27603639417604,
      "bestSolution_spin0": 32.388614860895814,
      "bestSolution_spin1": 31.79491327556328,
      "bestSolution_randSpin": 31.79491327556328,
      "with_spin": 41.27603639417604,
      "without_spin": 31.79491327556328
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 49.522529984839935,
      "bestSolution_spin0": 36.177024812561115,
      "bestSolution_spin1": 37.80632762292312,
      "bestSolution_randSpin": 37.80632762292312,
      "with_spin": 49.522529984839935,
      "without_spin": 37.80632762292312
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 71.76258741429233,
      "bestSolution_spin0": 51.403798656694924,
      "bestSolution_spin1": 51.932472418324544,
      "bestSolution_randSpin": 51.932472418324544,
      "with_spin": 71.76258741429233,
      "without_spin": 51.932472418324544
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 42.463564257115976,
      "bestSolution_spin0": 37.26167196661362,
      "bestSolution_spin1": 34.30340854844628,
      "bestSolution_randSpin": 37.26167196661362,
      "with_spin": 42.463564257115976,
      "without_spin": 37.26167196661362
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      63.67424317586308,
      61.24342023743126,
      61.0623232603611,
      62.67605982036868,
      68.8593593009757,
      75.92419757104308,
      41.27603639417604,
      49.522529984839935,
      71.76258741429233,
      42.463564257115976
    ],
    "bestSolution_spin0": [
      53.94354725554769,
      51.10792056516749,
      53.242685528992666,
      46.7596569737155,
      66.05547943649323,
      57.45317700985203,
      32.388614860895814,
      36.177024812561115,
      51.403798656694924,
      37.26167196661362
    ],
    "bestSolution_spin1": [
      50.50666753842677,
      53.09684769194226,
      53.736564398548936,
      43.687014262706874,
      59.077889393738516,
      58.7008918771635,
      31.79491327556328,
      37.80632762292312,
      51.932472418324544,
      34.30340854844628
    ],
    "bestSolution_randSpin": [
      53.94354725554769,
      51.10792056516749,
      53.736564398548936,
      43.687014262706874,
      59.077889393738516,
      58.7008918771635,
      31.79491327556328,
      37.80632762292312,
      51.932472418324544,
      37.26167196661362
    ]
  },
  "results_with_spin": [
    63.67424317586308,
    61.24342023743126,
    61.0623232603611,
    62.67605982036868,
    68.8593593009757,
    75.92419757104308,
    41.27603639417604,
    49.522529984839935,
    71.76258741429233,
    42.463564257115976
  ],
  "results_without_spin": [
    53.94354725554769,
    51.10792056516749,
    53.736564398548936,
    43.687014262706874,
    59.077889393738516,
    58.7008918771635,
    31.79491327556328,
    37.80632762292312,
    51.932472418324544,
    37.26167196661362
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 61.986265390270695,
      "bestSolution_spin0": 53.23402151665646,
      "bestSolution_spin1": 47.00525817105525,
      "bestSolution_randSpin": 47.00525817105525,
      "with_spin": 61.986265390270695,
      "without_spin": 47.00525817105525
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 69.96115775488263,
      "bestSolution_spin0": 59.899037540130735,
      "bestSolution_spin1": 56.662429982825486,
      "bestSolution_randSpin": 56.662429982825486,
      "with_spin": 69.96115775488263,
      "without_spin": 56.662429982825486
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 50.898109282083816,
      "bestSolution_spin0": 38.91633219613023,
      "bestSolution_spin1": 43.0269750602152,
      "bestSolution_randSpin": 38.91633219613023,
      "with_spin": 50.898109282083816,
      "without_spin": 38.91633219613023
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 31.093262858159928,
      "bestSolution_spin0": 27.37921919257021,
      "bestSolution_spin1": 24.6479008049711,
      "bestSolution_randSpin": 24.6479008049711,
      "with_spin": 31.093262858159928,
      "without_spin": 24.6479008049711
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 55.60839332742758,
      "bestSolution_spin0": 46.87537555963602,
      "bestSolution_spin1": 42.45068127403677,
      "bestSolution_randSpin": 42.45068127403677,
      "with_spin": 55.60839332742758,
      "without_spin": 42.45068127403677
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 51.27736180184469,
      "bestSolution_spin0": 37.96360996021638,
      "bestSolution_spin1": 41.2593952250948,
      "bestSolution_randSpin": 37.96360996021638,
      "with_spin": 51.27736180184469,
      "without_spin": 37.96360996021638
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 29.253159712057844,
      "bestSolution_spin0": 23.943257829280554,
      "bestSolution_spin1": 23.260953434270448,
      "bestSolution_randSpin": 23.260953434270448,
      "with_spin": 29.253159712057844,
      "without_spin": 23.260953434270448
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 63.33910116095776,
      "bestSolution_spin0": 47.6116363303032,
      "bestSolution_spin1": 46.57765121146849,
      "bestSolution_randSpin": 47.6116363303032,
      "with_spin": 63.33910116095776,
      "without_spin": 47.6116363303032
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 67.007052209314,
      "bestSolution_spin0": 50.40623497664748,
      "bestSolution_spin1": 47.57024641767286,
      "bestSolution_randSpin": 50.40623497664748,
      "with_spin": 67.007052209314,
      "without_spin": 50.40623497664748
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 60.85922128413773,
      "bestSolution_spin0": 46.83798591532664,
      "bestSolution_spin1": 43.5801930665205,
      "bestSolution_randSpin": 43.5801930665205,
      "with_spin": 60.85922128413773,
      "without_spin": 43.5801930665205
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      61.986265390270695,
      69.96115775488263,
      50.898109282083816,
      31.093262858159928,
      55.60839332742758,
      51.27736180184469,
      29.253159712057844,
      63.33910116095776,
      67.007052209314,
      60.85922128413773
    ],
    "bestSolution_spin0": [
      53.23402151665646,
      59.899037540130735,
      38.91633219613023,
      27.37921919257021,
      46.87537555963602,
      37.96360996021638,
      23.943257829280554,
      47.6116363303032,
      50.40623497664748,
      46.83798591532664
    ],
    "bestSolution_spin1": [
      47.00525817105525,
      56.662429982825486,
      43.0269750602152,
      24.6479008049711,
      42.45068127403677,
      41.2593952250948,
      23.260953434270448,
      46.57765121146849,
      47.57024641767286,
      43.5801930665205
    ],
    "bestSolution_randSpin": [
      47.00525817105525,
      56.662429982825486,
      38.91633219613023,
      24.6479008049711,
      42.45068127403677,
      37.96360996021638,
      23.260953434270448,
      47.6116363303032,
      50.40623497664748,
      43.5801930665205
    ]
  },
  "results_with_spin": [
    61.986265390270695,
    69.96115775488263,
    50.898109282083816,
    31.093262858159928,
    55.60839332742758,
    51.27736180184469,
    29.253159712057844,
    63.33910116095776,
    67.007052209314,
    60.85922128413773
  ],
  "results_without_spin": [
    47.00525817105525,
    56.662429982825486,
    38.91633219613023,
    24.6479008049711,
    42.45068127403677,
    37.96360996021638,
    23.260953434270448,
    47.6116363303032,
    50.40623497664748,
    43.5801930665205
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 57.958852652002555,
      "bestSolution_spin0": 43.70218861798883,
      "bestSolution_spin1": 41.6012935270379,
      "bestSolution_randSpin": 41.6012935270379,
      "with_spin": 57.958852652002555,
      "without_spin": 41.6012935270379
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 78.3454310553183,
      "bestSolution_spin0": 60.8185719455125,
      "bestSolution_spin1": 61.04916823998969,
      "bestSolution_randSpin": 60.8185719455125,
      "with_spin": 78.3454310553183,
      "without_spin": 60.8185719455125
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 68.26069935027205,
      "bestSolution_spin0": 58.18341260921629,
      "bestSolution_spin1": 53.70530890846422,
      "bestSolution_randSpin": 53.70530890846422,
      "with_spin": 68.26069935027205,
      "without_spin": 53.70530890846422
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 62.95108605374639,
      "bestSolution_spin0": 44.73627718369228,
      "bestSolution_spin1": 43.84696855654779,
      "bestSolution_randSpin": 43.84696855654779,
      "with_spin": 62.95108605374639,
      "without_spin": 43.84696855654779
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 61.095294672379595,
      "bestSolution_spin0": 40.12232521297555,
      "bestSolution_spin1": 46.37650463853304,
      "bestSolution_randSpin": 40.12232521297555,
      "with_spin": 61.095294672379595,
      "without_spin": 40.12232521297555
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 58.97116966070415,
      "bestSolution_spin0": 51.34927903109471,
      "bestSolution_spin1": 48.06803486232174,
      "bestSolution_randSpin": 51.34927903109471,
      "with_spin": 58.97116966070415,
      "without_spin": 51.34927903109471
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 62.975386609743246,
      "bestSolution_spin0": 54.05317395867894,
      "bestSolution_spin1": 53.11892945020155,
      "bestSolution_randSpin": 54.05317395867894,
      "with_spin": 62.975386609743246,
      "without_spin": 54.05317395867894
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 51.598684625761514,
      "bestSolution_spin0": 43.97998745150565,
      "bestSolution_spin1": 43.77927707585958,
      "bestSolution_randSpin": 43.97998745150565,
      "with_spin": 51.598684625761514,
      "without_spin": 43.97998745150565
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 48.51353194628049,
      "bestSolution_spin0": 37.519836145368735,
      "bestSolution_spin1": 30.796113670685926,
      "bestSolution_randSpin": 30.796113670685926,
      "with_spin": 48.51353194628049,
      "without_spin": 30.796113670685926
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 47.313344398377936,
      "bestSolution_spin0": 43.330015487592014,
      "bestSolution_spin1": 39.35589397714607,
      "bestSolution_randSpin": 39.35589397714607,
      "with_spin": 47.313344398377936,
      "without_spin": 39.35589397714607
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      57.958852652002555,
      78.3454310553183,
      68.26069935027205,
      62.95108605374639,
      61.095294672379595,
      58.97116966070415,
      62.975386609743246,
      51.598684625761514,
      48.51353194628049,
      47.313344398377936
    ],
    "bestSolution_spin0": [
      43.70218861798883,
      60.8185719455125,
      58.18341260921629,
      44.73627718369228,
      40.12232521297555,
      51.34927903109471,
      54.05317395867894,
      43.97998745150565,
      37.519836145368735,
      43.330015487592014
    ],
    "bestSolution_spin1": [
      41.6012935270379,
      61.04916823998969,
      53.70530890846422,
      43.84696855654779,
      46.37650463853304,
      48.06803486232174,
      53.11892945020155,
      43.77927707585958,
      30.796113670685926,
      39.35589397714607
    ],
    "bestSolution_randSpin": [
      41.6012935270379,
      60.8185719455125,
      53.70530890846422,
      43.84696855654779,
      40.12232521297555,
      51.34927903109471,
      54.05317395867894,
      43.97998745150565,
      30.796113670685926,
      39.35589397714607
    ]
  },
  "results_with_spin": [
    57.958852652002555,
    78.3454310553183,
    68.26069935027205,
    62.95108605374639,
    61.095294672379595,
    58.97116966070415,
    62.975386609743246,
    51.598684625761514,
    48.51353194628049,
    47.313344398377936
  ],
  "results_without_spin": [
    41.6012935270379,
    60.8185719455125,
    53.70530890846422,
    43.84696855654779,
    40.12232521297555,
    51.34927903109471,
    54.05317395867894,
    43.97998745150565,
    30.796113670685926,
    39.35589397714607
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 60.54931987111142,
      "bestSolution_spin0": 53.08290619919757,
      "bestSolution_spin1": 51.55380034604383,
      "bestSolution_randSpin": 53.08290619919757,
      "with_spin": 60.54931987111142,
      "without_spin": 53.08290619919757
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 47.63982482308687,
      "bestSolution_spin0": 42.12563993906373,
      "bestSolution_spin1": 38.90725258525875,
      "bestSolution_randSpin": 42.12563993906373,
      "with_spin": 47.63982482308687,
      "without_spin": 42.12563993906373
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 56.407633217435674,
      "bestSolution_spin0": 44.701679412312465,
      "bestSolution_spin1": 45.92567185734574,
      "bestSolution_randSpin": 44.701679412312465,
      "with_spin": 56.407633217435674,
      "without_spin": 44.701679412312465
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 62.40495485871399,
      "bestSolution_spin0": 53.59268098489305,
      "bestSolution_spin1": 53.98826827973309,
      "bestSolution_randSpin": 53.98826827973309,
      "with_spin": 62.40495485871399,
      "without_spin": 53.98826827973309
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 66.01698197469703,
      "bestSolution_spin0": 52.845785735556156,
      "bestSolution_spin1": 51.392377345078906,
      "bestSolution_randSpin": 51.392377345078906,
      "with_spin": 66.01698197469703,
      "without_spin": 51.392377345078906
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 64.67536236238075,
      "bestSolution_spin0": 55.12706119057999,
      "bestSolution_spin1": 51.9036355056098,
      "bestSolution_randSpin": 55.12706119057999,
      "with_spin": 64.67536236238075,
      "without_spin": 55.12706119057999
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 41.911177469236684,
      "bestSolution_spin0": 31.662424058162973,
      "bestSolution_spin1": 27.078477621927412,
      "bestSolution_randSpin": 27.078477621927412,
      "with_spin": 41.911177469236684,
      "without_spin": 27.078477621927412
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 58.479858684695515,
      "bestSolution_spin0": 40.88201475167781,
      "bestSolution_spin1": 39.195402799031456,
      "bestSolution_randSpin": 40.88201475167781,
      "with_spin": 58.479858684695515,
      "without_spin": 40.88201475167781
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 47.42959572353153,
      "bestSolution_spin0": 32.95446982505045,
      "bestSolution_spin1": 36.257628202602504,
      "bestSolution_randSpin": 36.257628202602504,
      "with_spin": 47.42959572353153,
      "without_spin": 36.257628202602504
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 61.072661799626765,
      "bestSolution_spin0": 45.679132088995715,
      "bestSolution_spin1": 40.43998384874375,
      "bestSolution_randSpin": 40.43998384874375,
      "with_spin": 61.072661799626765,
      "without_spin": 40.43998384874375
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      60.54931987111142,
      47.63982482308687,
      56.407633217435674,
      62.40495485871399,
      66.01698197469703,
      64.67536236238075,
      41.911177469236684,
      58.479858684695515,
      47.42959572353153,
      61.072661799626765
    ],
    "bestSolution_spin0": [
      53.08290619919757,
      42.12563993906373,
      44.701679412312465,
      53.59268098489305,
      52.845785735556156,
      55.12706119057999,
      31.662424058162973,
      40.88201475167781,
      32.95446982505045,
      45.679132088995715
    ],
    "bestSolution_spin1": [
      51.55380034604383,
      38.90725258525875,
      45.92567185734574,
      53.98826827973309,
      51.392377345078906,
      51.9036355056098,
      27.078477621927412,
      39.195402799031456,
      36.257628202602504,
      40.43998384874375
    ],
    "bestSolution_randSpin": [
      53.08290619919757,
      42.12563993906373,
      44.701679412312465,
      53.98826827973309,
      51.392377345078906,
      55.12706119057999,
      27.078477621927412,
      40.88201475167781,
      36.257628202602504,
      40.43998384874375
    ]
  },
  "results_with_spin": [
    60.54931987111142,
    47.63982482308687,
    56.407633217435674,
    62.40495485871399,
    66.01698197469703,
    64.67536236238075,
    41.911177469236684,
    58.479858684695515,
    47.42959572353153,
    61.072661799626765
  ],
  "results_without_spin": [
    53.08290619919757,
    42.12563993906373,
    44.701679412312465,
    53.98826827973309,
    51.392377345078906,
    55.12706119057999,
    27.078477621927412,
    40.88201475167781,
    36.257628202602504,
    40.43998384874375
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 71.61872225550283,
      "bestSolution_spin0": 67.45157179747764,
      "bestSolution_spin1": 65.9178894942024,
      "bestSolution_randSpin": 65.9178894942024,
      "with_spin": 71.61872225550283,
      "without_spin": 65.9178894942024
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 59.52005969771277,
      "bestSolution_spin0": 44.460438930009914,
      "bestSolution_spin1": 42.00988495132631,
      "bestSolution_randSpin": 44.460438930009914,
      "with_spin": 59.52005969771277,
      "without_spin": 44.460438930009914
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 71.38945244639028,
      "bestSolution_spin0": 56.21863530494708,
      "bestSolution_spin1": 56.517138100573355,
      "bestSolution_randSpin": 56.21863530494708,
      "with_spin": 71.38945244639028,
      "without_spin": 56.21863530494708
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 62.83502068668484,
      "bestSolution_spin0": 39.40148929273872,
      "bestSolution_spin1": 43.021280001962076,
      "bestSolution_randSpin": 39.40148929273872,
      "with_spin": 62.83502068668484,
      "without_spin": 39.40148929273872
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 40.754073019366494,
      "bestSolution_spin0": 32.223699313351304,
      "bestSolution_spin1": 35.26624148275268,
      "bestSolution_randSpin": 32.223699313351304,
      "with_spin": 40.754073019366494,
      "without_spin": 32.223699313351304
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 48.26140055885954,
      "bestSolution_spin0": 35.441731707431444,
      "bestSolution_spin1": 38.41632090852556,
      "bestSolution_randSpin": 38.41632090852556,
      "with_spin": 48.26140055885954,
      "without_spin": 38.41632090852556
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 53.169158504935474,
      "bestSolution_spin0": 42.15740890354402,
      "bestSolution_spin1": 40.44342501934777,
      "bestSolution_randSpin": 42.15740890354402,
      "with_spin": 53.169158504935474,
      "without_spin": 42.15740890354402
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 48.7364270443961,
      "bestSolution_spin0": 38.33392000476358,
      "bestSolution_spin1": 41.05454532015647,
      "bestSolution_randSpin": 38.33392000476358,
      "with_spin": 48.7364270443961,
      "without_spin": 38.33392000476358
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 65.18862238648978,
      "bestSolution_spin0": 55.11698004083267,
      "bestSolution_spin1": 51.97576736169661,
      "bestSolution_randSpin": 51.97576736169661,
      "with_spin": 65.18862238648978,
      "without_spin": 51.97576736169661
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 54.152764121296656,
      "bestSolution_spin0": 42.36480069759596,
      "bestSolution_spin1": 48.53490667387956,
      "bestSolution_randSpin": 42.36480069759596,
      "with_spin": 54.152764121296656,
      "without_spin": 42.36480069759596
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      71.61872225550283,
      59.52005969771277,
      71.38945244639028,
      62.83502068668484,
      40.754073019366494,
      48.26140055885954,
      53.169158504935474,
      48.7364270443961,
      65.18862238648978,
      54.152764121296656
    ],
    "bestSolution_spin0": [
      67.45157179747764,
      44.460438930009914,
      56.21863530494708,
      39.40148929273872,
      32.223699313351304,
      35.441731707431444,
      42.15740890354402,
      38.33392000476358,
      55.11698004083267,
      42.36480069759596
    ],
    "bestSolution_spin1": [
      65.9178894942024,
      42.00988495132631,
      56.517138100573355,
      43.021280001962076,
      35.26624148275268,
      38.41632090852556,
      40.44342501934777,
      41.05454532015647,
      51.97576736169661,
      48.53490667387956
    ],
    "bestSolution_randSpin": [
      65.9178894942024,
      44.460438930009914,
      56.21863530494708,
      39.40148929273872,
      32.223699313351304,
      38.41632090852556,
      42.15740890354402,
      38.33392000476358,
      51.97576736169661,
      42.36480069759596
    ]
  },
  "results_with_spin": [
    71.61872225550283,
    59.52005969771277,
    71.38945244639028,
    62.83502068668484,
    40.754073019366494,
    48.26140055885954,
    53.169158504935474,
    48.7364270443961,
    65.18862238648978,
    54.152764121296656
  ],
  "results_without_spin": [
    65.9178894942024,
    44.460438930009914,
    56.21863530494708,
    39.40148929273872,
    32.223699313351304,
    38.41632090852556,
    42.15740890354402,
    38.33392000476358,
    51.97576736169661,
    42.36480069759596
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 44.59031927578139,
      "bestSolution_spin0": 38.11276435390267,
      "bestSolution_spin1": 35.74313495292964,
      "bestSolution_randSpin": 35.74313495292964,
      "with_spin": 44.59031927578139,
      "without_spin": 35.74313495292964
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 74.48443508410405,
      "bestSolution_spin0": 58.953985678154936,
      "bestSolution_spin1": 62.69531087196727,
      "bestSolution_randSpin": 62.69531087196727,
      "with_spin": 74.48443508410405,
      "without_spin": 62.69531087196727
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 64.96504417621703,
      "bestSolution_spin0": 51.284945378695575,
      "bestSolution_spin1": 50.95234026656196,
      "bestSolution_randSpin": 50.95234026656196,
      "with_spin": 64.96504417621703,
      "without_spin": 50.95234026656196
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 49.665222274642076,
      "bestSolution_spin0": 37.89567731842314,
      "bestSolution_spin1": 35.506752535039254,
      "bestSolution_randSpin": 35.506752535039254,
      "with_spin": 49.665222274642076,
      "without_spin": 35.506752535039254
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 70.15236447966542,
      "bestSolution_spin0": 65.74019956583396,
      "bestSolution_spin1": 62.1336354246894,
      "bestSolution_randSpin": 62.1336354246894,
      "with_spin": 70.15236447966542,
      "without_spin": 62.1336354246894
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 72.26073381537664,
      "bestSolution_spin0": 65.44703087897048,
      "bestSolution_spin1": 63.452983838246446,
      "bestSolution_randSpin": 63.452983838246446,
      "with_spin": 72.26073381537664,
      "without_spin": 63.452983838246446
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 68.55882785717603,
      "bestSolution_spin0": 52.4730849335555,
      "bestSolution_spin1": 47.33628437260962,
      "bestSolution_randSpin": 47.33628437260962,
      "with_spin": 68.55882785717603,
      "without_spin": 47.33628437260962
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 50.70185783090497,
      "bestSolution_spin0": 40.747882380560945,
      "bestSolution_spin1": 38.58877632827689,
      "bestSolution_randSpin": 38.58877632827689,
      "with_spin": 50.70185783090497,
      "without_spin": 38.58877632827689
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 69.37047772280891,
      "bestSolution_spin0": 64.27972578330902,
      "bestSolution_spin1": 54.93976606492575,
      "bestSolution_randSpin": 64.27972578330902,
      "with_spin": 69.37047772280891,
      "without_spin": 64.27972578330902
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 41.25194398205293,
      "bestSolution_spin0": 30.183362365820585,
      "bestSolution_spin1": 22.98638638213752,
      "bestSolution_randSpin": 22.98638638213752,
      "with_spin": 41.25194398205293,
      "without_spin": 22.98638638213752
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      44.59031927578139,
      74.48443508410405,
      64.96504417621703,
      49.665222274642076,
      70.15236447966542,
      72.26073381537664,
      68.55882785717603,
      50.70185783090497,
      69.37047772280891,
      41.25194398205293
    ],
    "bestSolution_spin0": [
      38.11276435390267,
      58.953985678154936,
      51.284945378695575,
      37.89567731842314,
      65.74019956583396,
      65.44703087897048,
      52.4730849335555,
      40.747882380560945,
      64.27972578330902,
      30.183362365820585
    ],
    "bestSolution_spin1": [
      35.74313495292964,
      62.69531087196727,
      50.95234026656196,
      35.506752535039254,
      62.1336354246894,
      63.452983838246446,
      47.33628437260962,
      38.58877632827689,
      54.93976606492575,
      22.98638638213752
    ],
    "bestSolution_randSpin": [
      35.74313495292964,
      62.69531087196727,
      50.95234026656196,
      35.506752535039254,
      62.1336354246894,
      63.452983838246446,
      47.33628437260962,
      38.58877632827689,
      64.27972578330902,
      22.98638638213752
    ]
  },
  "results_with_spin": [
    44.59031927578139,
    74.48443508410405,
    64.96504417621703,
    49.665222274642076,
    70.15236447966542,
    72.26073381537664,
    68.55882785717603,
    50.70185783090497,
    69.37047772280891,
    41.25194398205293
  ],
  "results_without_spin": [
    35.74313495292964,
    62.69531087196727,
    50.95234026656196,
    35.506752535039254,
    62.1336354246894,
    63.452983838246446,
    47.33628437260962,
    38.58877632827689,
    64.27972578330902,
    22.98638638213752
  ]
}

==> DataFinal/J_03_K_035/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "completed",
  "completed_iterations": 10,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 49.926072665358646,
      "bestSolution_spin0": 37.66305111808351,
      "bestSolution_spin1": 32.22154733605893,
      "bestSolution_randSpin": 32.22154733605893,
      "with_spin": 49.926072665358646,
      "without_spin": 32.22154733605893
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 59.743905807411906,
      "bestSolution_spin0": 49.23279717777554,
      "bestSolution_spin1": 44.68426365010323,
      "bestSolution_randSpin": 49.23279717777554,
      "with_spin": 59.743905807411906,
      "without_spin": 49.23279717777554
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 64.74877233664279,
      "bestSolution_spin0": 54.41965943500996,
      "bestSolution_spin1": 52.08267434836029,
      "bestSolution_randSpin": 54.41965943500996,
      "with_spin": 64.74877233664279,
      "without_spin": 54.41965943500996
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 57.148346236288816,
      "bestSolution_spin0": 48.99870169723917,
      "bestSolution_spin1": 43.139830963381414,
      "bestSolution_randSpin": 43.139830963381414,
      "with_spin": 57.148346236288816,
      "without_spin": 43.139830963381414
    },
    {
      "iteration": 5,
      "bestSolution_wspin": 73.60871690064376,
      "bestSolution_spin0": 63.49151312552749,
      "bestSolution_spin1": 59.157817003114054,
      "bestSolution_randSpin": 63.49151312552749,
      "with_spin": 73.60871690064376,
      "without_spin": 63.49151312552749
    },
    {
      "iteration": 6,
      "bestSolution_wspin": 58.901234806481334,
      "bestSolution_spin0": 44.922638079034996,
      "bestSolution_spin1": 41.747887482313004,
      "bestSolution_randSpin": 44.922638079034996,
      "with_spin": 58.901234806481334,
      "without_spin": 44.922638079034996
    },
    {
      "iteration": 7,
      "bestSolution_wspin": 59.10620963597731,
      "bestSolution_spin0": 40.674878759015,
      "bestSolution_spin1": 38.38274978217132,
      "bestSolution_randSpin": 40.674878759015,
      "with_spin": 59.10620963597731,
      "without_spin": 40.674878759015
    },
    {
      "iteration": 8,
      "bestSolution_wspin": 64.39875387798816,
      "bestSolution_spin0": 52.71076117062724,
      "bestSolution_spin1": 49.292386650592405,
      "bestSolution_randSpin": 49.292386650592405,
      "with_spin": 64.39875387798816,
      "without_spin": 49.292386650592405
    },
    {
      "iteration": 9,
      "bestSolution_wspin": 57.377807776823644,
      "bestSolution_spin0": 37.40875116372079,
      "bestSolution_spin1": 34.88719158017241,
      "bestSolution_randSpin": 34.88719158017241,
      "with_spin": 57.377807776823644,
      "without_spin": 34.88719158017241
    },
    {
      "iteration": 10,
      "bestSolution_wspin": 58.639190191358054,
      "bestSolution_spin0": 52.14201515643107,
      "bestSolution_spin1": 46.79779057096651,
      "bestSolution_randSpin": 46.79779057096651,
      "with_spin": 58.639190191358054,
      "without_spin": 46.79779057096651
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      49.926072665358646,
      59.743905807411906,
      64.74877233664279,
      57.148346236288816,
      73.60871690064376,
      58.901234806481334,
      59.10620963597731,
      64.39875387798816,
      57.377807776823644,
      58.639190191358054
    ],
    "bestSolution_spin0": [
      37.66305111808351,
      49.23279717777554,
      54.41965943500996,
      48.99870169723917,
      63.49151312552749,
      44.922638079034996,
      40.674878759015,
      52.71076117062724,
      37.40875116372079,
      52.14201515643107
    ],
    "bestSolution_spin1": [
      32.22154733605893,
      44.68426365010323,
      52.08267434836029,
      43.139830963381414,
      59.157817003114054,
      41.747887482313004,
      38.38274978217132,
      49.292386650592405,
      34.88719158017241,
      46.79779057096651
    ],
    "bestSolution_randSpin": [
      32.22154733605893,
      49.23279717777554,
      54.41965943500996,
      43.139830963381414,
      63.49151312552749,
      44.922638079034996,
      40.674878759015,
      49.292386650592405,
      34.88719158017241,
      46.79779057096651
    ]
  },
  "results_with_spin": [
    49.926072665358646,
    59.743905807411906,
    64.74877233664279,
    57.148346236288816,
    73.60871690064376,
    58.901234806481334,
    59.10620963597731,
    64.39875387798816,
    57.377807776823644,
    58.639190191358054
  ],
  "results_without_spin": [
    32.22154733605893,
    49.23279717777554,
    54.41965943500996,
    43.139830963381414,
    63.49151312552749,
    44.922638079034996,
    40.674878759015,
    49.292386650592405,
    34.88719158017241,
    46.79779057096651
  ]
}

==> DataFinal/J_03_K_035/merged/results.json <==
{
  "config": {
    "numSat": 3,
    "numUE": 35,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 200,
  "chunkFiles": [
    "Data1/experiments/J_03_K_035/chunks/chunk_001.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_002.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_003.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_004.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_005.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_006.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_007.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_008.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_009.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_010.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_011.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_012.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_013.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_014.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_015.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_016.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_017.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_018.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_019.json",
    "Data1/experiments/J_03_K_035/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      70.44023091872532,
      57.59251949868651,
      54.01377940895711,
      69.45043067798704,
      57.36065993762466,
      67.4628466991417,
      57.91476053123369,
      69.29931051938914,
      67.45647187926897,
      48.401214618514764,
      55.793369556442734,
      59.29448554173838,
      50.81687626672299,
      61.83015165571189,
      62.74074088108122,
      50.78924764481926,
      56.2507208140474,
      63.56497492548468,
      53.35238214706945,
      57.87946570743617,
      58.43680260870941,
      55.270086200961146,
      67.95185701613634,
      42.495165726092715,
      52.28517222007581,
      55.70600672198945,
      62.134894758022845,
      57.17787474109825,
      60.704015949410845,
      69.77171686211422,
      64.94011159849308,
      56.50547666868766,
      50.749652105273114,
      72.01120655815967,
      58.53336807758137,
      63.97723415716484,
      55.93016100045483,
      56.40533111435808,
      49.15696168827288,
      64.36945464494039,
      59.32464949131245,
      52.923633781772764,
      69.86266638043166,
      66.98157558643048,
      70.96803587076272,
      70.72613032766907,
      52.026850816558834,
      61.14697327657941,
      62.45391505446366,
      60.901487630566194,
      64.29143843883985,
      46.63822570214249,
      55.80536878863669,
      73.21569633740418,
      35.82833911825021,
      58.59178937606508,
      43.81747375949238,
      53.845926747001684,
      54.94195054652348,
      57.601690015597896,
      58.02754967057376,
      67.45159606590529,
      70.63456457884364,
      51.32052918956006,
      60.91321520279342,
      73.54537078324205,
      64.5214652129418,
      68.50487206523961,
      27.02469713992059,
      64.58600960524097,
      47.037272609972376,
      24.24429490482873,
      47.18443254406467,
      71.74284792837702,
      26.528912511878644,
      63.01847083424426,
      31.934862333961338,
      64.11925155692764,
      62.556300384563365,
      63.94659581126107,
      59.23229656202834,
      57.23928388706068,
      51.01696677787297,
      48.48755339957087,
      61.46657872216227,
      40.50238591040889,
      67.36852830617133,
      61.778724710028584,
      61.30184459233143,
      68.63758617374467,
      50.089405063897246,
      64.62370526721817,
      60.430905812416555,
      63.332142246273094,
      66.62757446639817,
      67.40555976129953,
      54.14009967966792,
      57.51553642468056,
      66.96073309770884,
      53.42701262216959,
      67.77171768161963,
      63.266146538424245,
      62.59121872453555,
      64.37717598596262,
      66.75659272920146,
      76.02872473298584,
      63.50633494703119,
      46.38446404961596,
      78.25321201485926,
      61.90170410934566,
      63.8313370650395,
      44.98233528513865,
      28.636787645821222,
      55.5061900594192,
      61.26711074610742,
      59.10210362452203,
      54.05367605112841,
      68.43385102053935,
      50.02241125858442,
      64.80367738163922,
      74.24004685025838,
      63.8507051958227,
      69.43250752837437,
      62.120624694147224,
      68.5580582597016,
      56.80274561391187,
      54.17751828993846,
      62.119348897894795,
      50.194944683484785,
      35.53580007537765,
      63.67424317586308,
      61.24342023743126,
      61.0623232603611,
      62.67605982036868,
      68.8593593009757,
      75.92419757104308,
      41.27603639417604,
      49.522529984839935,
      71.76258741429233,
      42.463564257115976,
      61.986265390270695,
      69.96115775488263,
      50.898109282083816,
      31.093262858159928,
      55.60839332742758,
      51.27736180184469,
      29.253159712057844,
      63.33910116095776,
      67.007052209314,
      60.85922128413773,
      57.958852652002555,
      78.3454310553183,
      68.26069935027205,
      62.95108605374639,
      61.095294672379595,
      58.97116966070415,
      62.975386609743246,
      51.598684625761514,
      48.51353194628049,
      47.313344398377936,
      60.54931987111142,
      47.63982482308687,
      56.407633217435674,
      62.40495485871399,
      66.01698197469703,
      64.67536236238075,
      41.911177469236684,
      58.479858684695515,
      47.42959572353153,
      61.072661799626765,
      71.61872225550283,
      59.52005969771277,
      71.38945244639028,
      62.83502068668484,
      40.754073019366494,
      48.26140055885954,
      53.169158504935474,
      48.7364270443961,
      65.18862238648978,
      54.152764121296656,
      44.59031927578139,
      74.48443508410405,
      64.96504417621703,
      49.665222274642076,
      70.15236447966542,
      72.26073381537664,
      68.55882785717603,
      50.70185783090497,
      69.37047772280891,
      41.25194398205293,
      49.926072665358646,
      59.743905807411906,
      64.74877233664279,
      57.148346236288816,
      73.60871690064376,
      58.901234806481334,
      59.10620963597731,
      64.39875387798816,
      57.377807776823644,
      58.639190191358054
    ],
    "bestSolution_spin0": [
      60.90680061681162,
      43.09366234680821,
      48.570131198531406,
      58.61865796108363,
      35.686586561389014,
      62.31291274142143,
      51.06345679950961,
      56.125549870761176,
      55.17670464593123,
      37.41346317399194,
      42.561103977229706,
      43.280684005823495,
      40.17881281447926,
      39.695728671501186,
      52.13111038852492,
      33.4925313853176,
      42.95354331370729,
      46.78309224200265,
      40.41419537867309,
      50.01392329613361,
      51.12017088754441,
      44.00768398511235,
      56.48228146053298,
      33.3846547141232,
      42.550265519635104,
      42.29544842145844,
      51.239044115246216,
      44.55095658626577,
      40.227817155568886,
      60.930672277925645,
      53.361358310173856,
      37.52221592392419,
      36.674334757545964,
      62.45450733713006,
      46.45650148352797,
      51.26892027357275,
      43.83089107592831,
      42.32099221363896,
      35.73823413844503,
      53.51639319311726,
      44.46655545423928,
      39.89029166401556,
      60.539386704945045,
      50.5936759689819,
      67.56761732634244,
      59.620838332319984,
      46.50382214896754,
      49.710077172483224,
      54.01367559343246,
      48.99691049455189,
      53.183567814642004,
      41.98274108680721,
      38.61537387098637,
      64.6253542517816,
      30.719664510508785,
      41.75142503790003,
      32.07220687422797,
      46.5048431459113,
      38.233174255391624,
      45.15936057075143,
      39.584060415374225,
      60.16306489522159,
      58.08246233813837,
      43.761370641033444,
      46.81809130603577,
      56.61518561185616,
      57.22677510525319,
      61.27737535929937,
      23.052643861152394,
      53.39662786766607,
      38.15319991057282,
      21.831212172931583,
      33.4495057349825,
      58.999859618925896,
      22.843436434781484,
      45.79427149495129,
      27.264683013109526,
      52.526748685849924,
      45.07925464005474,
      49.83474036861461,
      49.215143015837114,
      49.22397487510777,
      37.46792550905481,
      42.051346117904174,
      38.48363724667021,
      36.035854779528776,
      55.26577129074291,
      44.66310038905857,
      42.90231928896076,
      55.03029435623934,
      34.17218097225785,
      47.02620939319957,
      42.18100637103248,
      51.73622842733587,
      58.42829929749367,
      53.74791903276203,
      50.1721350024344,
      42.26032766902358,
      51.27763936397591,
      41.25234075370151,
      52.03640138325368,
      47.70526936473909,
      49.60935544606997,
      55.025314706265846,
      53.27713181662209,
      61.37601753781708,
      54.43629919077355,
      37.744399125933064,
      71.24679243899655,
      37.141174056504,
      48.415041989203935,
      36.48817143217878,
      24.50918281889725,
      48.44838926561151,
      45.463187627267075,
      50.83451141994387,
      42.94798841172161,
      61.421394572889575,
      43.04469381206924,
      54.81680949151728,
      66.97424434223838,
      50.442590037604816,
      60.43830363698462,
      54.557464854510286,
      50.914024699508985,
      41.599907189771365,
      44.73240394803007,
      52.640135242401946,
      37.54381768527491,
      32.072389859409256,
      53.94354725554769,
      51.10792056516749,
      53.242685528992666,
      46.7596569737155,
      66.05547943649323,
      57.45317700985203,
      32.388614860895814,
      36.177024812561115,
      51.403798656694924,
      37.26167196661362,
      53.23402151665646,
      59.899037540130735,
      38.91633219613023,
      27.37921919257021,
      46.87537555963602,
      37.96360996021638,
      23.943257829280554,
      47.6116363303032,
      50.40623497664748,
      46.83798591532664,
      43.70218861798883,
      60.8185719455125,
      58.18341260921629,
      44.73627718369228,
      40.12232521297555,
      51.34927903109471,
      54.05317395867894,
      43.97998745150565,
      37.519836145368735,
      43.330015487592014,
      53.08290619919757,
      42.12563993906373,
      44.701679412312465,
      53.59268098489305,
      52.845785735556156,
      55.12706119057999,
      31.662424058162973,
      40.88201475167781,
      32.95446982505045,
      45.679132088995715,
      67.45157179747764,
      44.460438930009914,
      56.21863530494708,
      39.40148929273872,
      32.223699313351304,
      35.441731707431444,
      42.15740890354402,
      38.33392000476358,
      55.11698004083267,
      42.36480069759596,
      38.11276435390267,
      58.953985678154936,
      51.284945378695575,
      37.89567731842314,
      65.74019956583396,
      65.44703087897048,
      52.4730849335555,
      40.747882380560945,
      64.27972578330902,
      30.183362365820585,
      37.66305111808351,
      49.23279717777554,
      54.41965943500996,
      48.99870169723917,
      63.49151312552749,
      44.922638079034996,
      40.674878759015,
      52.71076117062724,
      37.40875116372079,
      52.14201515643107
    ],
    "bestSolution_spin1": [
      59.32678794947507,
      42.86631312410006,
      43.91447742596554,
      52.707783372374834,
      38.44956023983211,
      57.78165370448222,
      42.345489936284615,
      59.37091844450944,
      64.3560628693378,
      39.76539007691584,
      42.948950227992725,
      44.60761396242023,
      40.88921114218467,
      37.678658393534604,
      49.938651240971154,
      32.152885994201434,
      39.240515389061315,
      43.70177641750452,
      36.60353396218151,
      47.78879572786135,
      50.68657338078121,
      39.43383413113858,
      55.46428534267154,
      32.12719350664292,
      39.24783276395623,
      44.32601589186264,
      44.87055564602387,
      42.552950274472465,
      38.3846282183804,
      61.70774665479615,
      53.69760153134906,
      29.598792196462835,
      35.00501352644662,
      60.03222113263731,
      44.73808283370157,
      50.86136529036085,
      40.299273398661924,
      44.41817626726777,
      35.751795616281086,
      56.68803226942621,
      42.335127799897904,
      39.276598451082386,
      56.83386580832621,
      55.522232891567604,
      65.16558279996549,
      57.9226034665949,
      44.05821386057121,
      44.41298575571,
      50.942652345938825,
      49.03529890809181,
      50.78555528823258,
      36.36523852396685,
      44.76858083439965,
      61.79675298410082,
      27.01452783180754,
      43.1246704974068,
      32.06644313721326,
      46.82831822586247,
      41.36464023885169,
      41.834543468689525,
      41.52413395570096,
      55.4949308856187,
      58.53348167692941,
      42.24630233803449,
      41.91724999216587,
      62.5191108563273,
      52.16553153733875,
      58.44946485464858,
      20.326897172666712,
      47.266066826967936,
      34.26610030338476,
      19.170141340775757,
      30.55499733431046,
      59.88987069173601,
      20.18747795009975,
      47.39552324021004,
      24.384095042417858,
      46.43720060102674,
      47.28989777213142,
      46.827132601064214,
      43.752960054297716,
      46.484964211191354,
      35.52562027286565,
      40.439058604415,
      39.07356378677342,
      33.927684278341076,
      55.403884579924124,
      41.58537473931685,
      46.73906302521538,
      49.79976971290234,
      32.343495553220166,
      47.490177720283185,
      47.37365261194755,
      52.536992725926645,
      58.302605244228175,
      50.707755110719056,
      47.37787217371066,
      46.43897531284521,
      51.225840849872874,
      38.05711003013045,
      47.201065781414016,
      48.2438944364493,
      53.211807501308094,
      51.3498333412376,
      48.48355145750955,
      63.38709591122316,
      56.36480875934713,
      36.3056400894223,
      69.34678709167198,
      46.0976847829421,
      40.477220203574504,
      31.885632301702636,
      23.488104732638355,
      41.581585875305954,
      43.3305906716491,
      44.29292447453526,
      35.87930328186547,
      57.95612471434728,
      40.91624710115362,
      53.580823893487086,
      69.54059122031124,
      45.559722464688086,
      61.274276294799186,
      52.56483171307157,
      52.9635747340502,
      43.053662989253574,
      45.51757847597361,
      50.719543845996924,
      37.95613071003849,
      30.907446093220344,
      50.50666753842677,
      53.09684769194226,
      53.736564398548936,
      43.687014262706874,
      59.077889393738516,
      58.7008918771635,
      31.79491327556328,
      37.80632762292312,
      51.932472418324544,
      34.30340854844628,
      47.00525817105525,
      56.662429982825486,
      43.0269750602152,
      24.6479008049711,
      42.45068127403677,
      41.2593952250948,
      23.260953434270448,
      46.57765121146849,
      47.57024641767286,
      43.5801930665205,
      41.6012935270379,
      61.04916823998969,
      53.70530890846422,
      43.84696855654779,
      46.37650463853304,
      48.06803486232174,
      53.11892945020155,
      43.77927707585958,
      30.796113670685926,
      39.35589397714607,
      51.55380034604383,
      38.90725258525875,
      45.92567185734574,
      53.98826827973309,
      51.392377345078906,
      51.9036355056098,
      27.078477621927412,
      39.195402799031456,
      36.257628202602504,
      40.43998384874375,
      65.9178894942024,
      42.00988495132631,
      56.517138100573355,
      43.021280001962076,
      35.26624148275268,
      38.41632090852556,
      40.44342501934777,
      41.05454532015647,
      51.97576736169661,
      48.53490667387956,
      35.74313495292964,
      62.69531087196727,
      50.95234026656196,
      35.506752535039254,
      62.1336354246894,
      63.452983838246446,
      47.33628437260962,
      38.58877632827689,
      54.93976606492575,
      22.98638638213752,
      32.22154733605893,
      44.68426365010323,
      52.08267434836029,
      43.139830963381414,
      59.157817003114054,
      41.747887482313004,
      38.38274978217132,
      49.292386650592405,
      34.88719158017241,
      46.79779057096651
    ],
    "bestSolution_randSpin": [
      59.32678794947507,
      43.09366234680821,
      43.91447742596554,
      52.707783372374834,
      38.44956023983211,
      57.78165370448222,
      51.06345679950961,
      59.37091844450944,
      55.17670464593123,
      39.76539007691584,
      42.561103977229706,
      44.60761396242023,
      40.88921114218467,
      39.695728671501186,
      49.938651240971154,
      32.152885994201434,
      42.95354331370729,
      46.78309224200265,
      36.60353396218151,
      47.78879572786135,
      50.68657338078121,
      44.00768398511235,
      55.46428534267154,
      32.12719350664292,
      42.550265519635104,
      44.32601589186264,
      44.87055564602387,
      44.55095658626577,
      38.3846282183804,
      60.930672277925645,
      53.69760153134906,
      29.598792196462835,
      36.674334757545964,
      60.03222113263731,
      44.73808283370157,
      51.26892027357275,
      40.299273398661924,
      42.32099221363896,
      35.73823413844503,
      53.51639319311726,
      42.335127799897904,
      39.276598451082386,
      56.83386580832621,
      50.5936759689819,
      67.56761732634244,
      57.9226034665949,
      44.05821386057121,
      49.710077172483224,
      54.01367559343246,
      49.03529890809181,
      53.183567814642004,
      41.98274108680721,
      44.76858083439965,
      64.6253542517816,
      30.719664510508785,
      43.1246704974068,
      32.07220687422797,
      46.5048431459113,
      38.233174255391624,
      45.15936057075143,
      39.584060415374225,
      60.16306489522159,
      58.53348167692941,
      42.24630233803449,
      46.81809130603577,
      56.61518561185616,
      57.22677510525319,
      61.27737535929937,
      20.326897172666712,
      47.266066826967936,
      34.26610030338476,
      19.170141340775757,
      33.4495057349825,
      59.88987069173601,
      20.18747795009975,
      45.79427149495129,
      27.264683013109526,
      46.43720060102674,
      45.07925464005474,
      49.83474036861461,
      43.752960054297716,
      46.484964211191354,
      37.46792550905481,
      42.051346117904174,
      39.07356378677342,
      36.035854779528776,
      55.403884579924124,
      44.66310038905857,
      46.73906302521538,
      49.79976971290234,
      34.17218097225785,
      47.490177720283185,
      47.37365261194755,
      51.73622842733587,
      58.42829929749367,
      53.74791903276203,
      47.37787217371066,
      42.26032766902358,
      51.27763936397591,
      38.05711003013045,
      47.201065781414016,
      48.2438944364493,
      53.211807501308094,
      55.025314706265846,
      53.27713181662209,
      61.37601753781708,
      56.36480875934713,
      36.3056400894223,
      69.34678709167198,
      37.141174056504,
      48.415041989203935,
      31.885632301702636,
      24.50918281889725,
      48.44838926561151,
      43.3305906716491,
      50.83451141994387,
      35.87930328186547,
      61.421394572889575,
      40.91624710115362,
      53.580823893487086,
      66.97424434223838,
      50.442590037604816,
      61.274276294799186,
      52.56483171307157,
      52.9635747340502,
      43.053662989253574,
      45.51757847597361,
      50.719543845996924,
      37.95613071003849,
      30.907446093220344,
      53.94354725554769,
      51.10792056516749,
      53.736564398548936,
      43.687014262706874,
      59.077889393738516,
      58.7008918771635,
      31.79491327556328,
      37.80632762292312,
      51.932472418324544,
      37.26167196661362,
      47.00525817105525,
      56.662429982825486,
      38.91633219613023,
      24.6479008049711,
      42.45068127403677,
      37.96360996021638,
      23.260953434270448,
      47.6116363303032,
      50.40623497664748,
      43.5801930665205,
      41.6012935270379,
      60.8185719455125,
      53.70530890846422,
      43.84696855654779,
      40.12232521297555,
      51.34927903109471,
      54.05317395867894,
      43.97998745150565,
      30.796113670685926,
      39.35589397714607,
      53.08290619919757,
      42.12563993906373,
      44.701679412312465,
      53.98826827973309,
      51.392377345078906,
      55.12706119057999,
      27.078477621927412,
      40.88201475167781,
      36.257628202602504,
      40.43998384874375,
      65.9178894942024,
      44.460438930009914,
      56.21863530494708,
      39.40148929273872,
      32.223699313351304,
      38.41632090852556,
      42.15740890354402,
      38.33392000476358,
      51.97576736169661,
      42.36480069759596,
      35.74313495292964,
      62.69531087196727,
      50.95234026656196,
      35.506752535039254,
      62.1336354246894,
      63.452983838246446,
      47.33628437260962,
      38.58877632827689,
      64.27972578330902,
      22.98638638213752,
      32.22154733605893,
      49.23279717777554,
      54.41965943500996,
      43.139830963381414,
      63.49151312552749,
      44.922638079034996,
      40.674878759015,
      49.292386650592405,
      34.88719158017241,
      46.79779057096651
    ]
  },
  "results_with_spin": [
    70.44023091872532,
    57.59251949868651,
    54.01377940895711,
    69.45043067798704,
    57.36065993762466,
    67.4628466991417,
    57.91476053123369,
    69.29931051938914,
    67.45647187926897,
    48.401214618514764,
    55.793369556442734,
    59.29448554173838,
    50.81687626672299,
    61.83015165571189,
    62.74074088108122,
    50.78924764481926,
    56.2507208140474,
    63.56497492548468,
    53.35238214706945,
    57.87946570743617,
    58.43680260870941,
    55.270086200961146,
    67.95185701613634,
    42.495165726092715,
    52.28517222007581,
    55.70600672198945,
    62.134894758022845,
    57.17787474109825,
    60.704015949410845,
    69.77171686211422,
    64.94011159849308,
    56.50547666868766,
    50.749652105273114,
    72.01120655815967,
    58.53336807758137,
    63.97723415716484,
    55.93016100045483,
    56.40533111435808,
    49.15696168827288,
    64.36945464494039,
    59.32464949131245,
    52.923633781772764,
    69.86266638043166,
    66.98157558643048,
    70.96803587076272,
    70.72613032766907,
    52.026850816558834,
    61.14697327657941,
    62.45391505446366,
    60.901487630566194,
    64.29143843883985,
    46.63822570214249,
    55.80536878863669,
    73.21569633740418,
    35.82833911825021,
    58.59178937606508,
    43.81747375949238,
    53.845926747001684,
    54.94195054652348,
    57.601690015597896,
    58.02754967057376,
    67.45159606590529,
    70.63456457884364,
    51.32052918956006,
    60.91321520279342,
    73.54537078324205,
    64.5214652129418,
    68.50487206523961,
    27.02469713992059,
    64.58600960524097,
    47.037272609972376,
    24.24429490482873,
    47.18443254406467,
    71.74284792837702,
    26.528912511878644,
    63.01847083424426,
    31.934862333961338,
    64.11925155692764,
    62.556300384563365,
    63.94659581126107,
    59.23229656202834,
    57.23928388706068,
    51.01696677787297,
    48.48755339957087,
    61.46657872216227,
    40.50238591040889,
    67.36852830617133,
    61.778724710028584,
    61.30184459233143,
    68.63758617374467,
    50.089405063897246,
    64.62370526721817,
    60.430905812416555,
    63.332142246273094,
    66.62757446639817,
    67.40555976129953,
    54.14009967966792,
    57.51553642468056,
    66.96073309770884,
    53.42701262216959,
    67.77171768161963,
    63.266146538424245,
    62.59121872453555,
    64.37717598596262,
    66.75659272920146,
    76.02872473298584,
    63.50633494703119,
    46.38446404961596,
    78.25321201485926,
    61.90170410934566,
    63.8313370650395,
    44.98233528513865,
    28.636787645821222,
    55.5061900594192,
    61.26711074610742,
    59.10210362452203,
    54.05367605112841,
    68.43385102053935,
    50.02241125858442,
    64.80367738163922,
    74.24004685025838,
    63.8507051958227,
    69.43250752837437,
    62.120624694147224,
    68.5580582597016,
    56.80274561391187,
    54.17751828993846,
    62.119348897894795,
    50.194944683484785,
    35.53580007537765,
    63.67424317586308,
    61.24342023743126,
    61.0623232603611,
    62.67605982036868,
    68.8593593009757,
    75.92419757104308,
    41.27603639417604,
    49.522529984839935,
    71.76258741429233,
    42.463564257115976,
    61.986265390270695,
    69.96115775488263,
    50.898109282083816,
    31.093262858159928,
    55.60839332742758,
    51.27736180184469,
    29.253159712057844,
    63.33910116095776,
    67.007052209314,
    60.85922128413773,
    57.958852652002555,
    78.3454310553183,
    68.26069935027205,
    62.95108605374639,
    61.095294672379595,
    58.97116966070415,
    62.975386609743246,
    51.598684625761514,
    48.51353194628049,
    47.313344398377936,
    60.54931987111142,
    47.63982482308687,
    56.407633217435674,
    62.40495485871399,
    66.01698197469703,
    64.67536236238075,
    41.911177469236684,
    58.479858684695515,
    47.42959572353153,
    61.072661799626765,
    71.61872225550283,
    59.52005969771277,
    71.38945244639028,
    62.83502068668484,
    40.754073019366494,
    48.26140055885954,
    53.169158504935474,
    48.7364270443961,
    65.18862238648978,
    54.152764121296656,
    44.59031927578139,
    74.48443508410405,
    64.96504417621703,
    49.665222274642076,
    70.15236447966542,
    72.26073381537664,
    68.55882785717603,
    50.70185783090497,
    69.37047772280891,
    41.25194398205293,
    49.926072665358646,
    59.743905807411906,
    64.74877233664279,
    57.148346236288816,
    73.60871690064376,
    58.901234806481334,
    59.10620963597731,
    64.39875387798816,
    57.377807776823644,
    58.639190191358054
  ],
  "results_without_spin": [
    59.32678794947507,
    43.09366234680821,
    43.91447742596554,
    52.707783372374834,
    38.44956023983211,
    57.78165370448222,
    51.06345679950961,
    59.37091844450944,
    55.17670464593123,
    39.76539007691584,
    42.561103977229706,
    44.60761396242023,
    40.88921114218467,
    39.695728671501186,
    49.938651240971154,
    32.152885994201434,
    42.95354331370729,
    46.78309224200265,
    36.60353396218151,
    47.78879572786135,
    50.68657338078121,
    44.00768398511235,
    55.46428534267154,
    32.12719350664292,
    42.550265519635104,
    44.32601589186264,
    44.87055564602387,
    44.55095658626577,
    38.3846282183804,
    60.930672277925645,
    53.69760153134906,
    29.598792196462835,
    36.674334757545964,
    60.03222113263731,
    44.73808283370157,
    51.26892027357275,
    40.299273398661924,
    42.32099221363896,
    35.73823413844503,
    53.51639319311726,
    42.335127799897904,
    39.276598451082386,
    56.83386580832621,
    50.5936759689819,
    67.56761732634244,
    57.9226034665949,
    44.05821386057121,
    49.710077172483224,
    54.01367559343246,
    49.03529890809181,
    53.183567814642004,
    41.98274108680721,
    44.76858083439965,
    64.6253542517816,
    30.719664510508785,
    43.1246704974068,
    32.07220687422797,
    46.5048431459113,
    38.233174255391624,
    45.15936057075143,
    39.584060415374225,
    60.16306489522159,
    58.53348167692941,
    42.24630233803449,
    46.81809130603577,
    56.61518561185616,
    57.22677510525319,
    61.27737535929937,
    20.326897172666712,
    47.266066826967936,
    34.26610030338476,
    19.170141340775757,
    33.4495057349825,
    59.88987069173601,
    20.18747795009975,
    45.79427149495129,
    27.264683013109526,
    46.43720060102674,
    45.07925464005474,
    49.83474036861461,
    43.752960054297716,
    46.484964211191354,
    37.46792550905481,
    42.051346117904174,
    39.07356378677342,
    36.035854779528776,
    55.403884579924124,
    44.66310038905857,
    46.73906302521538,
    49.79976971290234,
    34.17218097225785,
    47.490177720283185,
    47.37365261194755,
    51.73622842733587,
    58.42829929749367,
    53.74791903276203,
    47.37787217371066,
    42.26032766902358,
    51.27763936397591,
    38.05711003013045,
    47.201065781414016,
    48.2438944364493,
    53.211807501308094,
    55.025314706265846,
    53.27713181662209,
    61.37601753781708,
    56.36480875934713,
    36.3056400894223,
    69.34678709167198,
    37.141174056504,
    48.415041989203935,
    31.885632301702636,
    24.50918281889725,
    48.44838926561151,
    43.3305906716491,
    50.83451141994387,
    35.87930328186547,
    61.421394572889575,
    40.91624710115362,
    53.580823893487086,
    66.97424434223838,
    50.442590037604816,
    61.274276294799186,
    52.56483171307157,
    52.9635747340502,
    43.053662989253574,
    45.51757847597361,
    50.719543845996924,
    37.95613071003849,
    30.907446093220344,
    53.94354725554769,
    51.10792056516749,
    53.736564398548936,
    43.687014262706874,
    59.077889393738516,
    58.7008918771635,
    31.79491327556328,
    37.80632762292312,
    51.932472418324544,
    37.26167196661362,
    47.00525817105525,
    56.662429982825486,
    38.91633219613023,
    24.6479008049711,
    42.45068127403677,
    37.96360996021638,
    23.260953434270448,
    47.6116363303032,
    50.40623497664748,
    43.5801930665205,
    41.6012935270379,
    60.8185719455125,
    53.70530890846422,
    43.84696855654779,
    40.12232521297555,
    51.34927903109471,
    54.05317395867894,
    43.97998745150565,
    30.796113670685926,
    39.35589397714607,
    53.08290619919757,
    42.12563993906373,
    44.701679412312465,
    53.98826827973309,
    51.392377345078906,
    55.12706119057999,
    27.078477621927412,
    40.88201475167781,
    36.257628202602504,
    40.43998384874375,
    65.9178894942024,
    44.460438930009914,
    56.21863530494708,
    39.40148929273872,
    32.223699313351304,
    38.41632090852556,
    42.15740890354402,
    38.33392000476358,
    51.97576736169661,
    42.36480069759596,
    35.74313495292964,
    62.69531087196727,
    50.95234026656196,
    35.506752535039254,
    62.1336354246894,
    63.452983838246446,
    47.33628437260962,
    38.58877632827689,
    64.27972578330902,
    22.98638638213752,
    32.22154733605893,
    49.23279717777554,
    54.41965943500996,
    43.139830963381414,
    63.49151312552749,
    44.922638079034996,
    40.674878759015,
    49.292386650592405,
    34.88719158017241,
    46.79779057096651
  ]
}


==> DataFinal/J_03_K_035/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2248836917475506,
        0.648866465351674,
        0.7269110229787532
      ],
      "t_hat0": [
        -0.4748850474194617,
        -0.7244078573317738,
        0.4997173680926091
      ],
      "name": "SAT-1",
      "azimuth_deg": 180.78828750526833,
      "elevation_deg": 31.279821959067345,
      "heading_deg": 43.592065820807974
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1781674038852052,
        0.6057428351271633,
        0.7754559909401129
      ],
      "t_hat0": [
        -0.9579522358718988,
        -0.28689965720432825,
        0.0040125408495005396
      ],
      "name": "SAT-2",
      "azimuth_deg": 221.05252673834258,
      "elevation_deg": 56.511985753653775,
      "heading_deg": 92.03934044400148
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.26939866263939927,
        0.5360161194673847,
        0.8000694221373728
      ],
      "t_hat0": [
        0.3971339742765502,
        0.8186892237700629,
        -0.4147680814118709
      ],
      "name": "SAT-3",
      "azimuth_deg": 84.70841740502445,
      "elevation_deg": 41.65002478527906,
      "heading_deg": 220.4849387091554
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15944583279857585,
        0.6006807659437371,
        0.783428135714064
      ],
      "t_hat0": [
        0.3194682811350162,
        -0.7194834158593589,
        0.6166714130328947
      ],
      "name": "SAT-1",
      "azimuth_deg": 244.79088345249986,
      "elevation_deg": 53.92283219534746,
      "heading_deg": 356.4883594905328
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2034687131986519,
        0.5963621820252486,
        0.7765002450736054
      ],
      "t_hat0": [
        -0.695389486939068,
        0.470274847323197,
        -0.543392150688399
      ],
      "name": "SAT-2",
      "azimuth_deg": 186.83782532017108,
      "elevation_deg": 64.09724006423399,
      "heading_deg": 150.08770665714417
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17865299925028955,
        0.6118505072572378,
        0.7705336219970786
      ],
      "t_hat0": [
        0.019714773860507146,
        -0.7807492723838703,
        0.6245333468788408
      ],
      "name": "SAT-3",
      "azimuth_deg": 216.98575299768478,
      "elevation_deg": 52.670085579940206,
      "heading_deg": 14.008271127757247
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17790577246895406,
        0.6028183506778699,
        0.777791470902219
      ],
      "t_hat0": [
        0.40350825867431267,
        0.7655836722073366,
        -0.5010615990386348
      ],
      "name": "SAT-1",
      "azimuth_deg": 223.4694329984375,
      "elevation_deg": 58.386779829130475,
      "heading_deg": 219.50521838254403
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18980661268649418,
        0.6024561690763838,
        0.7752548059330474
      ],
      "t_hat0": [
        0.42043251789207425,
        0.7634237354112141,
        -0.49032713376858844
      ],
      "name": "SAT-2",
      "azimuth_deg": 207.59347436874427,
      "elevation_deg": 60.21021002492763,
      "heading_deg": 220.63185189216117
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21119753559793447,
        0.5741706491251384,
        0.7910269696038034
      ],
      "t_hat0": [
        -0.7870283742826529,
        -0.5798103175741646,
        0.21072810374639356
      ],
      "name": "SAT-3",
      "azimuth_deg": 137.39798007574976,
      "elevation_deg": 77.9443116099813,
      "heading_deg": 69.28863921919147
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1948211874623455,
        0.5517972627172052,
        0.8109034996678466
      ],
      "t_hat0": [
        0.6386467669900872,
        -0.5561120622548972,
        0.5318549437842189
      ],
      "name": "SAT-1",
      "azimuth_deg": 6.651117693984925,
      "elevation_deg": 73.22491297314893,
      "heading_deg": 335.3745150617218
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09513072517107754,
        0.5969465331998915,
        0.7966209773970654
      ],
      "t_hat0": [
        0.841169975369129,
        0.4761486223452081,
        -0.2563504670880464
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.05936323785687,
      "elevation_deg": 32.18319494277965,
      "heading_deg": 253.2454999339906
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18858629191007112,
        0.5618481680568473,
        0.8054575386417177
      ],
      "t_hat0": [
        -0.43993541936950475,
        -0.7816072807363106,
        0.44220683563709007
      ],
      "name": "SAT-3",
      "azimuth_deg": 331.9279902568877,
      "elevation_deg": 78.93329039343271,
      "heading_deg": 42.48628610647459
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1600483523690639,
        0.562300426975765,
        0.8112969584109263
      ],
      "t_hat0": [
        -0.3557034071896976,
        -0.7995284193201062,
        0.483972512456165
      ],
      "name": "SAT-1",
      "azimuth_deg": 304.6488840306952,
      "elevation_deg": 60.322594399458595,
      "heading_deg": 37.03670624075686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23370328429039688,
        0.5610528685312522,
        0.7941048127449772
      ],
      "t_hat0": [
        -0.6539694742741466,
        -0.6950850364576758,
        0.29863140961765533
      ],
      "name": "SAT-2",
      "azimuth_deg": 98.96774945684034,
      "elevation_deg": 63.14046635162307,
      "heading_deg": 58.08285681468893
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22806433179561633,
        0.520496888863526,
        0.8228424206651048
      ],
      "t_hat0": [
        0.22432610687073706,
        -0.7942878709130772,
        0.5646101096301674
      ],
      "name": "SAT-3",
      "azimuth_deg": 45.439958605776354,
      "elevation_deg": 48.74737852180224,
      "heading_deg": 3.0566561398585224
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2087248478409198,
        0.5406641639299019,
        0.8149332486380496
      ],
      "t_hat0": [
        0.9557893942917854,
        0.2892552564916669,
        0.0528964115161134
      ],
      "name": "SAT-1",
      "azimuth_deg": 33.86406835696919,
      "elevation_deg": 64.31999391564047,
      "heading_deg": 273.9047694421803
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2633797962159143,
        0.5653568256220807,
        0.7816666442082506
      ],
      "t_hat0": [
        -0.7880385227865929,
        0.34128397042679065,
        -0.5123675810724662
      ],
      "name": "SAT-2",
      "azimuth_deg": 111.22552035460077,
      "elevation_deg": 46.40460297182655,
      "heading_deg": 140.93640664837326
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24039127842500166,
        0.5835656941577047,
        0.7756694617293051
      ],
      "t_hat0": [
        -0.9706518850714724,
        -0.13887751430467934,
        -0.1963363288537064
      ],
      "name": "SAT-3",
      "azimuth_deg": 135.5087633652505,
      "elevation_deg": 55.18009863310956,
      "heading_deg": 105.87416911751606
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17792294550111407,
        0.613427076651805,
        0.7694482744763473
      ],
      "t_hat0": [
        0.823361218338719,
        -0.3354144938689792,
        0.4577918975237516
      ],
      "name": "SAT-1",
      "azimuth_deg": 216.96527859191013,
      "elevation_deg": 51.601568020338135,
      "heading_deg": 318.3389478285997
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.178380297771581,
        0.5711056332749216,
        0.8012607721638275
      ],
      "t_hat0": [
        0.7942446777135745,
        0.5642583454694283,
        -0.225361734754957
      ],
      "name": "SAT-2",
      "azimuth_deg": 286.5745554684963,
      "elevation_deg": 74.42509521158777,
      "heading_deg": 249.58305025492245
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22904201941355945,
        0.6108324505621218,
        0.7579072968927214
      ],
      "t_hat0": [
        0.9653665458389789,
        0.24246502443414203,
        0.09632312339760195
      ],
      "name": "SAT-3",
      "azimuth_deg": 166.66574138409993,
      "elevation_deg": 47.18876939759423,
      "heading_deg": 277.6877407388354
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1845269061059517,
        0.5534362478566036,
        0.8121934132221027
      ],
      "t_hat0": [
        -0.8048407105285207,
        -0.5593788702961978,
        0.19830963199526047
      ],
      "name": "SAT-1",
      "azimuth_deg": 342.18969696566035,
      "elevation_deg": 70.81684039970243,
      "heading_deg": 70.96939225822484
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24383865647720263,
        0.5105700344956197,
        0.8245368090525338
      ],
      "t_hat0": [
        -0.1479965524755194,
        -0.8598313645325498,
        0.4886584134356579
      ],
      "name": "SAT-2",
      "azimuth_deg": 52.51353927326778,
      "elevation_deg": 41.52520816001746,
      "heading_deg": 25.271233913318284
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2520073439771009,
        0.5832070967977175,
        0.7722446379395488
      ],
      "t_hat0": [
        0.8953333437499408,
        0.4433501823583974,
        -0.04264761860087979
      ],
      "name": "SAT-3",
      "azimuth_deg": 131.3183607204167,
      "elevation_deg": 49.223030851502116,
      "heading_deg": 263.1528249242373
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21406237991381583,
        0.5659085755907963,
        0.7961939346531278
      ],
      "t_hat0": [
        -0.9014885370433172,
        0.19942788392799501,
        -0.3841183889004818
      ],
      "name": "SAT-1",
      "azimuth_deg": 100.16929436931764,
      "elevation_deg": 77.42118266329564,
      "heading_deg": 128.42375329179004
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18021923285134128,
        0.588241293850814,
        0.7883484054142524
      ],
      "t_hat0": [
        0.20265456209272723,
        -0.7620715450354095,
        0.6149618595574435
      ],
      "name": "SAT-2",
      "azimuth_deg": 236.655755510389,
      "elevation_deg": 68.87309529769055,
      "heading_deg": 3.6210239917713904
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.196045131766912,
        0.6507428808889926,
        0.733553003731011
      ],
      "t_hat0": [
        -0.44840081791417874,
        0.6057861527199555,
        -0.6572365203384931
      ],
      "name": "SAT-3",
      "azimuth_deg": 196.3986144857135,
      "elevation_deg": 32.9909406664576,
      "heading_deg": 167.2591930977984
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20394376639985182,
        0.5433300647706092,
        0.8143705427279454
      ],
      "t_hat0": [
        -0.2550973278146459,
        -0.8326103970060306,
        0.49161497143525584
      ],
      "name": "SAT-1",
      "azimuth_deg": 26.68659313943985,
      "elevation_deg": 66.75448682948999,
      "heading_deg": 31.206563092901867
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12004269059716213,
        0.5538227190901106,
        0.8239357670679375
      ],
      "t_hat0": [
        -0.99018135760928,
        -0.006911983598894457,
        -0.1396177049151424
      ],
      "name": "SAT-2",
      "azimuth_deg": 304.94387575661295,
      "elevation_deg": 39.61800488594895,
      "heading_deg": 110.23980913011884
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1183033083576273,
        0.6228710672652098,
        0.7733278481960537
      ],
      "t_hat0": [
        -0.5027071418083023,
        -0.7091876691538387,
        0.49430595737364214
      ],
      "name": "SAT-3",
      "azimuth_deg": 249.97322307781693,
      "elevation_deg": 34.35446211678514,
      "heading_deg": 45.546210069397816
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23100898225321048,
        0.48407492705029903,
        0.8439824139871539
      ],
      "t_hat0": [
        -0.805364624188379,
        -0.5818533819817316,
        0.11328929332612264
      ],
      "name": "SAT-1",
      "azimuth_deg": 35.511429966471574,
      "elevation_deg": 33.55686814574142,
      "heading_deg": 72.69765606703812
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24904901057452972,
        0.6175179301091693,
        0.7460872578495995
      ],
      "t_hat0": [
        -0.6747454161016753,
        0.4419969673028546,
        -0.5910645517579755
      ],
      "name": "SAT-2",
      "azimuth_deg": 158.6555530713903,
      "elevation_deg": 38.37338436278549,
      "heading_deg": 150.7438096386681
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2113233223212474,
        0.5733583448209938,
        0.7915823784466407
      ],
      "t_hat0": [
        0.3835013690128761,
        -0.6962906380445344,
        0.6067174361568859
      ],
      "name": "SAT-3",
      "azimuth_deg": 133.97597958139303,
      "elevation_deg": 78.23255905622413,
      "heading_deg": 352.5700060259692
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18892358130290032,
        0.5429318313263145,
        0.8182499049559009
      ],
      "t_hat0": [
        0.9812503408933125,
        0.07200061685148781,
        0.17878389096829533
      ],
      "name": "SAT-1",
      "azimuth_deg": 359.8838485692091,
      "elevation_deg": 64.53622063581386,
      "heading_deg": 288.35493128929824
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24328252801024952,
        0.5413117333626495,
        0.8048572661589546
      ],
      "t_hat0": [
        0.8331655494564718,
        -0.3082452229167094,
        0.4591514453292331
      ],
      "name": "SAT-2",
      "azimuth_deg": 75.80106673330674,
      "elevation_deg": 53.24105460988889,
      "heading_deg": 316.8810109197355
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2335264951455898,
        0.5563422107794502,
        0.7974639305762052
      ],
      "t_hat0": [
        0.22793036709000034,
        -0.7659682757291217,
        0.6011159192158979
      ],
      "name": "SAT-3",
      "azimuth_deg": 90.12526497333985,
      "elevation_deg": 62.527183680998355,
      "heading_deg": 2.326036093416186
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2489070721087451,
        0.6073167557668836,
        0.7544611505034833
      ],
      "t_hat0": [
        -0.5348092007702673,
        -0.7356331112931522,
        0.41571991092636484
      ],
      "name": "SAT-1",
      "azimuth_deg": 152.91405252687855,
      "elevation_deg": 42.27233676290238,
      "heading_deg": 48.59366003095601
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11419504841853736,
        0.5450545154109846,
        0.8305871815449507
      ],
      "t_hat0": [
        -0.7770860722258252,
        0.4718760455172417,
        -0.41649757984849073
      ],
      "name": "SAT-2",
      "azimuth_deg": 310.16576382552347,
      "elevation_deg": 36.30178837259169,
      "heading_deg": 144.76277963947314
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.27045296812445796,
        0.6019812260573265,
        0.7513147113608178
      ],
      "t_hat0": [
        -0.7804725937945654,
        0.31981542788733286,
        -0.5371970052232472
      ],
      "name": "SAT-3",
      "azimuth_deg": 141.61049248051467,
      "elevation_deg": 36.732191680923115,
      "heading_deg": 140.95708728777018
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12154778906607973,
        0.5561565330331795,
        0.8221411349261523
      ],
      "t_hat0": [
        0.955659499593004,
        -0.15824904967525152,
        0.24833879905187847
      ],
      "name": "SAT-1",
      "azimuth_deg": 303.33396277035854,
      "elevation_deg": 40.499654692982624,
      "heading_deg": 301.74656830702634
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13679236805556394,
        0.5357698758866883,
        0.8332097503834877
      ],
      "t_hat0": [
        0.6867441593314155,
        0.6574720865363468,
        -0.3100208300255482
      ],
      "name": "SAT-2",
      "azimuth_deg": 323.232671793035,
      "elevation_deg": 41.72357521499256,
      "heading_deg": 240.18946567046865
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1763014017779864,
        0.6197892740498434,
        0.764708487924572
      ],
      "t_hat0": [
        -0.9616782702428022,
        0.057273396507784215,
        -0.26813180079071947
      ],
      "name": "SAT-3",
      "azimuth_deg": 215.70382492358567,
      "elevation_deg": 47.677852867963644,
      "heading_deg": 117.35406963923064
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1397981931184838,
        0.5572773983286672,
        0.8184731922994419
      ],
      "t_hat0": [
        -0.06761459107135667,
        0.8192882981213371,
        -0.5693812006342468
      ],
      "name": "SAT-1",
      "azimuth_deg": 305.7362076153703,
      "elevation_deg": 48.337691151522066,
      "heading_deg": 192.1038181166646
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17070005940091892,
        0.5822242348150176,
        0.7949065543286142
      ],
      "t_hat0": [
        -0.9503573042946966,
        0.11572177947260755,
        -0.2888415896809369
      ],
      "name": "SAT-2",
      "azimuth_deg": 261.79817556057054,
      "elevation_deg": 67.03441307984532,
      "heading_deg": 120.92643495978172
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.25644429097950827,
        0.5673969444838303,
        0.7824941105301884
      ],
      "t_hat0": [
        0.7271055644334263,
        0.6466400008650381,
        -0.2305953326743889
      ],
      "name": "SAT-3",
      "azimuth_deg": 112.9943178943136,
      "elevation_deg": 49.712055732155164,
      "heading_deg": 244.47608154330308
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2137985423006219,
        0.5203161240648402,
        0.8267776692365797
      ],
      "t_hat0": [
        -0.8254596680723884,
        -0.5488256073588935,
        0.1319347910634804
      ],
      "name": "SAT-1",
      "azimuth_deg": 31.764984772757437,
      "elevation_deg": 50.445021867477706,
      "heading_deg": 74.06455256920411
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17398207992009043,
        0.605470858356684,
        0.7766178439538328
      ],
      "t_hat0": [
        -0.13669741235297408,
        0.7661609317138831,
        -0.6279420707129884
      ],
      "name": "SAT-2",
      "azimuth_deg": 226.04531727381104,
      "elevation_deg": 55.832085864013024,
      "heading_deg": 187.28607331298358
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13461888167938701,
        0.5383135105997707,
        0.8319232662939183
      ],
      "t_hat0": [
        0.9489577780384456,
        0.31170767142866646,
        -0.04814003607035142
      ],
      "name": "SAT-3",
      "azimuth_deg": 320.6113605456322,
      "elevation_deg": 41.67390291859988,
      "heading_deg": 269.54321194325394
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19548551842459008,
        0.5836797235873138,
        0.7881011307943329
      ],
      "t_hat0": [
        -0.31198884615297556,
        0.7248440659448169,
        -0.6142182347836321
      ],
      "name": "SAT-1",
      "azimuth_deg": 204.80267436260257,
      "elevation_deg": 76.23097788246105,
      "heading_deg": 176.99885594470936
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24012968385425992,
        0.5785221909994339,
        0.779518960291068
      ],
      "t_hat0": [
        -0.5119817489684588,
        0.6067713214755975,
        -0.6080322788783135
      ],
      "name": "SAT-2",
      "azimuth_deg": 128.9209881645151,
      "elevation_deg": 56.93904170065607,
      "heading_deg": 163.71619367827003
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16633231024936693,
        0.6446023337556432,
        0.7462046595163333
      ],
      "t_hat0": [
        0.6478755977976011,
        -0.4990447888570895,
        0.5755097814051331
      ],
      "name": "SAT-3",
      "azimuth_deg": 214.81850093246686,
      "elevation_deg": 35.13511330056357,
      "heading_deg": 333.58259085117396
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23229849072445805,
        0.5522203770903565,
        0.8006810016063347
      ],
      "t_hat0": [
        0.7493977584472745,
        0.6263822356080675,
        -0.21458866360746984
      ],
      "name": "SAT-1",
      "azimuth_deg": 82.0257302332192,
      "elevation_deg": 62.15532445402985,
      "heading_deg": 246.33955982536588
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10223085979242752,
        0.5608566442472912,
        0.821576944606997
      ],
      "t_hat0": [
        -0.9864573266867921,
        0.04933119667139092,
        -0.15642370555934323
      ],
      "name": "SAT-2",
      "azimuth_deg": 297.65074813249385,
      "elevation_deg": 34.42104417390796,
      "heading_deg": 113.45607849464261
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22309360948899862,
        0.5521750175686854,
        0.8033255824248299
      ],
      "t_hat0": [
        0.6909098769700388,
        0.6709157352512675,
        -0.2692872408739361
      ],
      "name": "SAT-3",
      "azimuth_deg": 72.14416707204605,
      "elevation_deg": 67.12575798843125,
      "heading_deg": 241.0910164199003
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14274323550729834,
        0.4961684391976279,
        0.8564118452363313
      ],
      "t_hat0": [
        0.3773340234078161,
        -0.7726439954426532,
        0.5105294223502532
      ],
      "name": "SAT-1",
      "azimuth_deg": 345.0376613806998,
      "elevation_deg": 31.656110078608947,
      "heading_deg": 354.35229057715964
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23404550895767906,
        0.5921436960425015,
        0.7710956769259354
      ],
      "t_hat0": [
        -0.36991566954091837,
        0.6792345095344019,
        -0.633879230205293
      ],
      "name": "SAT-2",
      "azimuth_deg": 148.81320449195732,
      "elevation_deg": 54.891751260997495,
      "heading_deg": 172.98494131387386
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16934606000112404,
        0.6551566442325131,
        0.7362687576422676
      ],
      "t_hat0": [
        -0.7167693582253266,
        -0.5946142375626796,
        0.36424661370698674
      ],
      "name": "SAT-3",
      "azimuth_deg": 210.71066138749453,
      "elevation_deg": 31.369762338753688,
      "heading_deg": 61.125995343259895
    }
  ]
}

==> DataFinal/J_03_K_035/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22553599072358413,
        0.6064810252149533,
        0.7624396913478145
      ],
      "t_hat0": [
        -0.8336401519899059,
        -0.5251314689567612,
        0.1711170280876829
      ],
      "name": "SAT-1",
      "azimuth_deg": 166.86498529483364,
      "elevation_deg": 50.6595006607466,
      "heading_deg": 73.97482661448582
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16926216119292603,
        0.5597261544000176,
        0.8112070961652564
      ],
      "t_hat0": [
        0.9468691846476648,
        0.320741554214585,
        -0.02374031517648817
      ],
      "name": "SAT-2",
      "azimuth_deg": 313.23234807815675,
      "elevation_deg": 65.31575599721319,
      "heading_deg": 269.82406725649395
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16716919401115551,
        0.5159161063522663,
        0.8401696446432576
      ],
      "t_hat0": [
        -0.9793732415808305,
        -0.18499637532561622,
        -0.08126742761918906
      ],
      "name": "SAT-3",
      "azimuth_deg": 351.07706593740994,
      "elevation_deg": 43.186430084931686,
      "heading_deg": 99.88927885821064
    }
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_001.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 70.73661625108234,
      "bestSolution_spin0": 61.405982362312564,
      "bestSolution_spin1": 63.04312360295685,
      "bestSolution_randSpin": 63.04312360295685,
      "with_spin": 70.73661625108234,
      "without_spin": 63.04312360295685
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 60.957099437997876,
      "bestSolution_spin0": 50.875377501999296,
      "bestSolution_spin1": 47.340612335391434,
      "bestSolution_randSpin": 50.875377501999296,
      "with_spin": 60.957099437997876,
      "without_spin": 50.875377501999296
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 57.82116845847048,
      "bestSolution_spin0": 47.04312549304263,
      "bestSolution_spin1": 45.37941419809959,
      "bestSolution_randSpin": 45.37941419809959,
      "with_spin": 57.82116845847048,
      "without_spin": 45.37941419809959
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 71.2907352161112,
      "bestSolution_spin0": 57.772776381325365,
      "bestSolution_spin1": 60.433528060974695,
      "bestSolution_randSpin": 60.433528060974695,
      "with_spin": 71.2907352161112,
      "without_spin": 60.433528060974695
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      70.73661625108234,
      60.957099437997876,
      57.82116845847048,
      71.2907352161112
    ],
    "bestSolution_spin0": [
      61.405982362312564,
      50.875377501999296,
      47.04312549304263,
      57.772776381325365
    ],
    "bestSolution_spin1": [
      63.04312360295685,
      47.340612335391434,
      45.37941419809959,
      60.433528060974695
    ],
    "bestSolution_randSpin": [
      63.04312360295685,
      50.875377501999296,
      45.37941419809959,
      60.433528060974695
    ]
  },
  "results_with_spin": [
    70.73661625108234,
    60.957099437997876,
    57.82116845847048,
    71.2907352161112
  ],
  "results_without_spin": [
    63.04312360295685,
    50.875377501999296,
    45.37941419809959,
    60.433528060974695
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_002.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 2,
    "seed": 200200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 61.9607585414802,
      "bestSolution_spin0": 44.17442821304571,
      "bestSolution_spin1": 44.18486717633695,
      "bestSolution_randSpin": 44.17442821304571,
      "with_spin": 61.9607585414802,
      "without_spin": 44.17442821304571
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 59.4806200799766,
      "bestSolution_spin0": 47.77200543125953,
      "bestSolution_spin1": 46.63262776137302,
      "bestSolution_randSpin": 46.63262776137302,
      "with_spin": 59.4806200799766,
      "without_spin": 46.63262776137302
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 53.58959280234525,
      "bestSolution_spin0": 46.21682477176837,
      "bestSolution_spin1": 45.280535916690354,
      "bestSolution_randSpin": 45.280535916690354,
      "with_spin": 53.58959280234525,
      "without_spin": 45.280535916690354
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 62.85259912989624,
      "bestSolution_spin0": 43.18061252802349,
      "bestSolution_spin1": 38.143663377556365,
      "bestSolution_randSpin": 43.18061252802349,
      "with_spin": 62.85259912989624,
      "without_spin": 43.18061252802349
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      61.9607585414802,
      59.4806200799766,
      53.58959280234525,
      62.85259912989624
    ],
    "bestSolution_spin0": [
      44.17442821304571,
      47.77200543125953,
      46.21682477176837,
      43.18061252802349
    ],
    "bestSolution_spin1": [
      44.18486717633695,
      46.63262776137302,
      45.280535916690354,
      38.143663377556365
    ],
    "bestSolution_randSpin": [
      44.17442821304571,
      46.63262776137302,
      45.280535916690354,
      43.18061252802349
    ]
  },
  "results_with_spin": [
    61.9607585414802,
    59.4806200799766,
    53.58959280234525,
    62.85259912989624
  ],
  "results_without_spin": [
    44.17442821304571,
    46.63262776137302,
    45.280535916690354,
    43.18061252802349
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_003.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 3,
    "seed": 200300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 66.98984967771483,
      "bestSolution_spin0": 55.42579899815007,
      "bestSolution_spin1": 51.58264208157453,
      "bestSolution_randSpin": 51.58264208157453,
      "with_spin": 66.98984967771483,
      "without_spin": 51.58264208157453
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 57.22803476653063,
      "bestSolution_spin0": 42.39440858266617,
      "bestSolution_spin1": 44.07447797495411,
      "bestSolution_randSpin": 42.39440858266617,
      "with_spin": 57.22803476653063,
      "without_spin": 42.39440858266617
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 66.33872681852745,
      "bestSolution_spin0": 56.716993079597046,
      "bestSolution_spin1": 51.05963542715305,
      "bestSolution_randSpin": 51.05963542715305,
      "with_spin": 66.33872681852745,
      "without_spin": 51.05963542715305
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 40.44486167256112,
      "bestSolution_spin0": 35.399289514347174,
      "bestSolution_spin1": 30.88834815879671,
      "bestSolution_randSpin": 30.88834815879671,
      "with_spin": 40.44486167256112,
      "without_spin": 30.88834815879671
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      66.98984967771483,
      57.22803476653063,
      66.33872681852745,
      40.44486167256112
    ],
    "bestSolution_spin0": [
      55.42579899815007,
      42.39440858266617,
      56.716993079597046,
      35.399289514347174
    ],
    "bestSolution_spin1": [
      51.58264208157453,
      44.07447797495411,
      51.05963542715305,
      30.88834815879671
    ],
    "bestSolution_randSpin": [
      51.58264208157453,
      42.39440858266617,
      51.05963542715305,
      30.88834815879671
    ]
  },
  "results_with_spin": [
    66.98984967771483,
    57.22803476653063,
    66.33872681852745,
    40.44486167256112
  ],
  "results_without_spin": [
    51.58264208157453,
    42.39440858266617,
    51.05963542715305,
    30.88834815879671
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_004.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 4,
    "seed": 200400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 66.43832818686823,
      "bestSolution_spin0": 60.14067091519698,
      "bestSolution_spin1": 55.32576973719418,
      "bestSolution_randSpin": 55.32576973719418,
      "with_spin": 66.43832818686823,
      "without_spin": 55.32576973719418
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 58.344850655256785,
      "bestSolution_spin0": 38.71942007959452,
      "bestSolution_spin1": 37.776296130539585,
      "bestSolution_randSpin": 37.776296130539585,
      "with_spin": 58.344850655256785,
      "without_spin": 37.776296130539585
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 46.66351706615332,
      "bestSolution_spin0": 37.95080431516129,
      "bestSolution_spin1": 34.29565061093429,
      "bestSolution_randSpin": 37.95080431516129,
      "with_spin": 46.66351706615332,
      "without_spin": 37.95080431516129
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 77.16001693250249,
      "bestSolution_spin0": 68.02107666569049,
      "bestSolution_spin1": 62.14375117794856,
      "bestSolution_randSpin": 62.14375117794856,
      "with_spin": 77.16001693250249,
      "without_spin": 62.14375117794856
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      66.43832818686823,
      58.344850655256785,
      46.66351706615332,
      77.16001693250249
    ],
    "bestSolution_spin0": [
      60.14067091519698,
      38.71942007959452,
      37.95080431516129,
      68.02107666569049
    ],
    "bestSolution_spin1": [
      55.32576973719418,
      37.776296130539585,
      34.29565061093429,
      62.14375117794856
    ],
    "bestSolution_randSpin": [
      55.32576973719418,
      37.776296130539585,
      37.95080431516129,
      62.14375117794856
    ]
  },
  "results_with_spin": [
    66.43832818686823,
    58.344850655256785,
    46.66351706615332,
    77.16001693250249
  ],
  "results_without_spin": [
    55.32576973719418,
    37.776296130539585,
    37.95080431516129,
    62.14375117794856
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_005.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 5,
    "seed": 200500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 60.752058448659575,
      "bestSolution_spin0": 47.94481389427022,
      "bestSolution_spin1": 47.510483111719374,
      "bestSolution_randSpin": 47.510483111719374,
      "with_spin": 60.752058448659575,
      "without_spin": 47.510483111719374
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 54.2420078665798,
      "bestSolution_spin0": 42.28064927072353,
      "bestSolution_spin1": 43.17721779127859,
      "bestSolution_randSpin": 43.17721779127859,
      "with_spin": 54.2420078665798,
      "without_spin": 43.17721779127859
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 71.47604119734874,
      "bestSolution_spin0": 56.675633555455164,
      "bestSolution_spin1": 60.40805254172567,
      "bestSolution_randSpin": 60.40805254172567,
      "with_spin": 71.47604119734874,
      "without_spin": 60.40805254172567
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 69.38201880488631,
      "bestSolution_spin0": 55.755564630424104,
      "bestSolution_spin1": 54.33264380441562,
      "bestSolution_randSpin": 55.755564630424104,
      "with_spin": 69.38201880488631,
      "without_spin": 55.755564630424104
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      60.752058448659575,
      54.2420078665798,
      71.47604119734874,
      69.38201880488631
    ],
    "bestSolution_spin0": [
      47.94481389427022,
      42.28064927072353,
      56.675633555455164,
      55.755564630424104
    ],
    "bestSolution_spin1": [
      47.510483111719374,
      43.17721779127859,
      60.40805254172567,
      54.33264380441562
    ],
    "bestSolution_randSpin": [
      47.510483111719374,
      43.17721779127859,
      60.40805254172567,
      55.755564630424104
    ]
  },
  "results_with_spin": [
    60.752058448659575,
    54.2420078665798,
    71.47604119734874,
    69.38201880488631
  ],
  "results_without_spin": [
    47.510483111719374,
    43.17721779127859,
    60.40805254172567,
    55.755564630424104
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_006.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 6,
    "seed": 200600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 67.9456032940362,
      "bestSolution_spin0": 54.75045220250264,
      "bestSolution_spin1": 48.36969959743263,
      "bestSolution_randSpin": 54.75045220250264,
      "with_spin": 67.9456032940362,
      "without_spin": 54.75045220250264
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 51.53259595046493,
      "bestSolution_spin0": 44.196857328684985,
      "bestSolution_spin1": 39.83275348097382,
      "bestSolution_randSpin": 44.196857328684985,
      "with_spin": 51.53259595046493,
      "without_spin": 44.196857328684985
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 59.698145984555126,
      "bestSolution_spin0": 45.526725504586175,
      "bestSolution_spin1": 46.46559721096301,
      "bestSolution_randSpin": 46.46559721096301,
      "with_spin": 59.698145984555126,
      "without_spin": 46.46559721096301
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 76.67053496983634,
      "bestSolution_spin0": 67.83176297675598,
      "bestSolution_spin1": 65.11413682218613,
      "bestSolution_randSpin": 67.83176297675598,
      "with_spin": 76.67053496983634,
      "without_spin": 67.83176297675598
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      67.9456032940362,
      51.53259595046493,
      59.698145984555126,
      76.67053496983634
    ],
    "bestSolution_spin0": [
      54.75045220250264,
      44.196857328684985,
      45.526725504586175,
      67.83176297675598
    ],
    "bestSolution_spin1": [
      48.36969959743263,
      39.83275348097382,
      46.46559721096301,
      65.11413682218613
    ],
    "bestSolution_randSpin": [
      54.75045220250264,
      44.196857328684985,
      46.46559721096301,
      67.83176297675598
    ]
  },
  "results_with_spin": [
    67.9456032940362,
    51.53259595046493,
    59.698145984555126,
    76.67053496983634
  ],
  "results_without_spin": [
    54.75045220250264,
    44.196857328684985,
    46.46559721096301,
    67.83176297675598
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_007.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 7,
    "seed": 200700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 62.57639428696235,
      "bestSolution_spin0": 47.27939989202777,
      "bestSolution_spin1": 51.24394107879948,
      "bestSolution_randSpin": 47.27939989202777,
      "with_spin": 62.57639428696235,
      "without_spin": 47.27939989202777
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 70.2528809724848,
      "bestSolution_spin0": 67.56898399137123,
      "bestSolution_spin1": 60.27894937002263,
      "bestSolution_randSpin": 67.56898399137123,
      "with_spin": 70.2528809724848,
      "without_spin": 67.56898399137123
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 74.29519593150818,
      "bestSolution_spin0": 61.86720298865535,
      "bestSolution_spin1": 58.045394454882576,
      "bestSolution_randSpin": 58.045394454882576,
      "with_spin": 74.29519593150818,
      "without_spin": 58.045394454882576
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 53.89156596574083,
      "bestSolution_spin0": 47.10613514420656,
      "bestSolution_spin1": 43.16158322519766,
      "bestSolution_randSpin": 43.16158322519766,
      "with_spin": 53.89156596574083,
      "without_spin": 43.16158322519766
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      62.57639428696235,
      70.2528809724848,
      74.29519593150818,
      53.89156596574083
    ],
    "bestSolution_spin0": [
      47.27939989202777,
      67.56898399137123,
      61.86720298865535,
      47.10613514420656
    ],
    "bestSolution_spin1": [
      51.24394107879948,
      60.27894937002263,
      58.045394454882576,
      43.16158322519766
    ],
    "bestSolution_randSpin": [
      47.27939989202777,
      67.56898399137123,
      58.045394454882576,
      43.16158322519766
    ]
  },
  "results_with_spin": [
    62.57639428696235,
    70.2528809724848,
    74.29519593150818,
    53.89156596574083
  ],
  "results_without_spin": [
    47.27939989202777,
    67.56898399137123,
    58.045394454882576,
    43.16158322519766
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_008.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 8,
    "seed": 200800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 3,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 53.889899366929214,
      "bestSolution_spin0": 39.34302314141949,
      "bestSolution_spin1": 33.391408409389584,
      "bestSolution_randSpin": 33.391408409389584,
      "with_spin": 53.889899366929214,
      "without_spin": 33.391408409389584
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 23.8714163847793,
      "bestSolution_spin0": 21.873224837956187,
      "bestSolution_spin1": 19.288059596910497,
      "bestSolution_randSpin": 19.288059596910497,
      "with_spin": 23.8714163847793,
      "without_spin": 19.288059596910497
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 51.45720562395536,
      "bestSolution_spin0": 31.974284955392974,
      "bestSolution_spin1": 29.290925051495513,
      "bestSolution_randSpin": 31.974284955392974,
      "with_spin": 51.45720562395536,
      "without_spin": 31.974284955392974
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      53.889899366929214,
      23.8714163847793,
      51.45720562395536
    ],
    "bestSolution_spin0": [
      39.34302314141949,
      21.873224837956187,
      31.974284955392974
    ],
    "bestSolution_spin1": [
      33.391408409389584,
      19.288059596910497,
      29.290925051495513
    ],
    "bestSolution_randSpin": [
      33.391408409389584,
      19.288059596910497,
      31.974284955392974
    ]
  },
  "results_with_spin": [
    53.889899366929214,
    23.8714163847793,
    51.45720562395536
  ],
  "results_without_spin": [
    33.391408409389584,
    19.288059596910497,
    31.974284955392974
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_009.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 9,
    "seed": 200900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 65.75468545684399,
      "bestSolution_spin0": 47.109858160310225,
      "bestSolution_spin1": 42.17083184311443,
      "bestSolution_randSpin": 42.17083184311443,
      "with_spin": 65.75468545684399,
      "without_spin": 42.17083184311443
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 65.12522734395657,
      "bestSolution_spin0": 51.72169808349363,
      "bestSolution_spin1": 50.571257750681966,
      "bestSolution_randSpin": 50.571257750681966,
      "with_spin": 65.12522734395657,
      "without_spin": 50.571257750681966
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 58.08908993511184,
      "bestSolution_spin0": 39.853826603951816,
      "bestSolution_spin1": 39.01637611060492,
      "bestSolution_randSpin": 39.853826603951816,
      "with_spin": 58.08908993511184,
      "without_spin": 39.853826603951816
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 50.79334894990551,
      "bestSolution_spin0": 43.8056948204403,
      "bestSolution_spin1": 40.71262929812563,
      "bestSolution_randSpin": 43.8056948204403,
      "with_spin": 50.79334894990551,
      "without_spin": 43.8056948204403
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      65.75468545684399,
      65.12522734395657,
      58.08908993511184,
      50.79334894990551
    ],
    "bestSolution_spin0": [
      47.109858160310225,
      51.72169808349363,
      39.853826603951816,
      43.8056948204403
    ],
    "bestSolution_spin1": [
      42.17083184311443,
      50.571257750681966,
      39.01637611060492,
      40.71262929812563
    ],
    "bestSolution_randSpin": [
      42.17083184311443,
      50.571257750681966,
      39.853826603951816,
      43.8056948204403
    ]
  },
  "results_with_spin": [
    65.75468545684399,
    65.12522734395657,
    58.08908993511184,
    50.79334894990551
  ],
  "results_without_spin": [
    42.17083184311443,
    50.571257750681966,
    39.853826603951816,
    43.8056948204403
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_010.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 10,
    "seed": 201000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 50.523258200128225,
      "bestSolution_spin0": 32.16453177228827,
      "bestSolution_spin1": 30.05872087783051,
      "bestSolution_randSpin": 32.16453177228827,
      "with_spin": 50.523258200128225,
      "without_spin": 32.16453177228827
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 65.74153074830991,
      "bestSolution_spin0": 46.68596655927872,
      "bestSolution_spin1": 48.87984119404187,
      "bestSolution_randSpin": 48.87984119404187,
      "with_spin": 65.74153074830991,
      "without_spin": 48.87984119404187
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 65.67090992527667,
      "bestSolution_spin0": 51.97096767004795,
      "bestSolution_spin1": 47.99338410394786,
      "bestSolution_randSpin": 47.99338410394786,
      "with_spin": 65.67090992527667,
      "without_spin": 47.99338410394786
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 73.90731000350586,
      "bestSolution_spin0": 58.114483514074784,
      "bestSolution_spin1": 54.629497474202225,
      "bestSolution_randSpin": 58.114483514074784,
      "with_spin": 73.90731000350586,
      "without_spin": 58.114483514074784
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      50.523258200128225,
      65.74153074830991,
      65.67090992527667,
      73.90731000350586
    ],
    "bestSolution_spin0": [
      32.16453177228827,
      46.68596655927872,
      51.97096767004795,
      58.114483514074784
    ],
    "bestSolution_spin1": [
      30.05872087783051,
      48.87984119404187,
      47.99338410394786,
      54.629497474202225
    ],
    "bestSolution_randSpin": [
      32.16453177228827,
      48.87984119404187,
      47.99338410394786,
      58.114483514074784
    ]
  },
  "results_with_spin": [
    50.523258200128225,
    65.74153074830991,
    65.67090992527667,
    73.90731000350586
  ],
  "results_without_spin": [
    32.16453177228827,
    48.87984119404187,
    47.99338410394786,
    58.114483514074784
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_011.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 11,
    "seed": 201100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 72.79363133459941,
      "bestSolution_spin0": 59.67019905669001,
      "bestSolution_spin1": 59.24642465062893,
      "bestSolution_randSpin": 59.24642465062893,
      "with_spin": 72.79363133459941,
      "without_spin": 59.24642465062893
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 67.98113344735114,
      "bestSolution_spin0": 48.032851227700355,
      "bestSolution_spin1": 46.837488373995775,
      "bestSolution_randSpin": 46.837488373995775,
      "with_spin": 67.98113344735114,
      "without_spin": 46.837488373995775
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 64.84998673292128,
      "bestSolution_spin0": 54.25478517136022,
      "bestSolution_spin1": 53.13737372240955,
      "bestSolution_randSpin": 53.13737372240955,
      "with_spin": 64.84998673292128,
      "without_spin": 53.13737372240955
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 69.07025011229125,
      "bestSolution_spin0": 55.345984768255114,
      "bestSolution_spin1": 53.77546626595158,
      "bestSolution_randSpin": 55.345984768255114,
      "with_spin": 69.07025011229125,
      "without_spin": 55.345984768255114
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      72.79363133459941,
      67.98113344735114,
      64.84998673292128,
      69.07025011229125
    ],
    "bestSolution_spin0": [
      59.67019905669001,
      48.032851227700355,
      54.25478517136022,
      55.345984768255114
    ],
    "bestSolution_spin1": [
      59.24642465062893,
      46.837488373995775,
      53.13737372240955,
      53.77546626595158
    ],
    "bestSolution_randSpin": [
      59.24642465062893,
      46.837488373995775,
      53.13737372240955,
      55.345984768255114
    ]
  },
  "results_with_spin": [
    72.79363133459941,
    67.98113344735114,
    64.84998673292128,
    69.07025011229125
  ],
  "results_without_spin": [
    59.24642465062893,
    46.837488373995775,
    53.13737372240955,
    55.345984768255114
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_012.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 12,
    "seed": 201200,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 66.2974829656259,
      "bestSolution_spin0": 46.98214386395988,
      "bestSolution_spin1": 47.313539241868185,
      "bestSolution_randSpin": 46.98214386395988,
      "with_spin": 66.2974829656259,
      "without_spin": 46.98214386395988
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 43.95383484447647,
      "bestSolution_spin0": 38.00102858163995,
      "bestSolution_spin1": 36.73471153267276,
      "bestSolution_randSpin": 36.73471153267276,
      "with_spin": 43.95383484447647,
      "without_spin": 36.73471153267276
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 29.98186644864551,
      "bestSolution_spin0": 26.970994055006514,
      "bestSolution_spin1": 23.06543716847731,
      "bestSolution_randSpin": 26.970994055006514,
      "with_spin": 29.98186644864551,
      "without_spin": 26.970994055006514
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 59.7319524256953,
      "bestSolution_spin0": 47.69944103682622,
      "bestSolution_spin1": 45.59801629168062,
      "bestSolution_randSpin": 47.69944103682622,
      "with_spin": 59.7319524256953,
      "without_spin": 47.69944103682622
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      66.2974829656259,
      43.95383484447647,
      29.98186644864551,
      59.7319524256953
    ],
    "bestSolution_spin0": [
      46.98214386395988,
      38.00102858163995,
      26.970994055006514,
      47.69944103682622
    ],
    "bestSolution_spin1": [
      47.313539241868185,
      36.73471153267276,
      23.06543716847731,
      45.59801629168062
    ],
    "bestSolution_randSpin": [
      46.98214386395988,
      36.73471153267276,
      26.970994055006514,
      47.69944103682622
    ]
  },
  "results_with_spin": [
    66.2974829656259,
    43.95383484447647,
    29.98186644864551,
    59.7319524256953
  ],
  "results_without_spin": [
    46.98214386395988,
    36.73471153267276,
    26.970994055006514,
    47.69944103682622
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_013.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 13,
    "seed": 201300,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 80.79012174364925,
      "bestSolution_spin0": 69.5851570116946,
      "bestSolution_spin1": 70.61559052954964,
      "bestSolution_randSpin": 69.5851570116946,
      "with_spin": 80.79012174364925,
      "without_spin": 69.5851570116946
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 61.260459112617525,
      "bestSolution_spin0": 56.84064894145767,
      "bestSolution_spin1": 53.14224662540108,
      "bestSolution_randSpin": 56.84064894145767,
      "with_spin": 61.260459112617525,
      "without_spin": 56.84064894145767
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 77.22297615207697,
      "bestSolution_spin0": 65.92137361611913,
      "bestSolution_spin1": 64.82572972730655,
      "bestSolution_randSpin": 64.82572972730655,
      "with_spin": 77.22297615207697,
      "without_spin": 64.82572972730655
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 64.3186775075344,
      "bestSolution_spin0": 55.3925367243433,
      "bestSolution_spin1": 56.45913150079353,
      "bestSolution_randSpin": 56.45913150079353,
      "with_spin": 64.3186775075344,
      "without_spin": 56.45913150079353
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      80.79012174364925,
      61.260459112617525,
      77.22297615207697,
      64.3186775075344
    ],
    "bestSolution_spin0": [
      69.5851570116946,
      56.84064894145767,
      65.92137361611913,
      55.3925367243433
    ],
    "bestSolution_spin1": [
      70.61559052954964,
      53.14224662540108,
      64.82572972730655,
      56.45913150079353
    ],
    "bestSolution_randSpin": [
      69.5851570116946,
      56.84064894145767,
      64.82572972730655,
      56.45913150079353
    ]
  },
  "results_with_spin": [
    80.79012174364925,
    61.260459112617525,
    77.22297615207697,
    64.3186775075344
  ],
  "results_without_spin": [
    69.5851570116946,
    56.84064894145767,
    64.82572972730655,
    56.45913150079353
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_014.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 14,
    "seed": 201400,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 71.18701554746235,
      "bestSolution_spin0": 57.25688744887445,
      "bestSolution_spin1": 50.98772291875281,
      "bestSolution_randSpin": 57.25688744887445,
      "with_spin": 71.18701554746235,
      "without_spin": 57.25688744887445
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 64.61898848080975,
      "bestSolution_spin0": 58.39433144355452,
      "bestSolution_spin1": 51.13274983277063,
      "bestSolution_randSpin": 58.39433144355452,
      "with_spin": 64.61898848080975,
      "without_spin": 58.39433144355452
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 70.599802416789,
      "bestSolution_spin0": 52.47560030425799,
      "bestSolution_spin1": 60.318275044012246,
      "bestSolution_randSpin": 60.318275044012246,
      "with_spin": 70.599802416789,
      "without_spin": 60.318275044012246
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 62.84493673917703,
      "bestSolution_spin0": 52.349846038128746,
      "bestSolution_spin1": 51.51081913126241,
      "bestSolution_randSpin": 51.51081913126241,
      "with_spin": 62.84493673917703,
      "without_spin": 51.51081913126241
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      71.18701554746235,
      64.61898848080975,
      70.599802416789,
      62.84493673917703
    ],
    "bestSolution_spin0": [
      57.25688744887445,
      58.39433144355452,
      52.47560030425799,
      52.349846038128746
    ],
    "bestSolution_spin1": [
      50.98772291875281,
      51.13274983277063,
      60.318275044012246,
      51.51081913126241
    ],
    "bestSolution_randSpin": [
      57.25688744887445,
      58.39433144355452,
      60.318275044012246,
      51.51081913126241
    ]
  },
  "results_with_spin": [
    71.18701554746235,
    64.61898848080975,
    70.599802416789,
    62.84493673917703
  ],
  "results_without_spin": [
    57.25688744887445,
    58.39433144355452,
    60.318275044012246,
    51.51081913126241
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_015.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 15,
    "seed": 201500,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 61.51888898134524,
      "bestSolution_spin0": 54.08144450312477,
      "bestSolution_spin1": 52.67082239251606,
      "bestSolution_randSpin": 52.67082239251606,
      "with_spin": 61.51888898134524,
      "without_spin": 52.67082239251606
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 74.00847617571975,
      "bestSolution_spin0": 63.77434068144013,
      "bestSolution_spin1": 57.34994578888358,
      "bestSolution_randSpin": 57.34994578888358,
      "with_spin": 74.00847617571975,
      "without_spin": 57.34994578888358
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 58.26736147787766,
      "bestSolution_spin0": 41.18187971884886,
      "bestSolution_spin1": 45.16741702316967,
      "bestSolution_randSpin": 41.18187971884886,
      "with_spin": 58.26736147787766,
      "without_spin": 41.18187971884886
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 34.88733617109445,
      "bestSolution_spin0": 30.833667462505176,
      "bestSolution_spin1": 26.449175968939052,
      "bestSolution_randSpin": 26.449175968939052,
      "with_spin": 34.88733617109445,
      "without_spin": 26.449175968939052
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      61.51888898134524,
      74.00847617571975,
      58.26736147787766,
      34.88733617109445
    ],
    "bestSolution_spin0": [
      54.08144450312477,
      63.77434068144013,
      41.18187971884886,
      30.833667462505176
    ],
    "bestSolution_spin1": [
      52.67082239251606,
      57.34994578888358,
      45.16741702316967,
      26.449175968939052
    ],
    "bestSolution_randSpin": [
      52.67082239251606,
      57.34994578888358,
      41.18187971884886,
      26.449175968939052
    ]
  },
  "results_with_spin": [
    61.51888898134524,
    74.00847617571975,
    58.26736147787766,
    34.88733617109445
  ],
  "results_without_spin": [
    52.67082239251606,
    57.34994578888358,
    41.18187971884886,
    26.449175968939052
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_016.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 16,
    "seed": 201600,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 60.61563565112213,
      "bestSolution_spin0": 44.98853459847133,
      "bestSolution_spin1": 45.332515850455465,
      "bestSolution_randSpin": 45.332515850455465,
      "with_spin": 60.61563565112213,
      "without_spin": 45.332515850455465
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 76.59271142201774,
      "bestSolution_spin0": 64.3897858855085,
      "bestSolution_spin1": 62.822449206187315,
      "bestSolution_randSpin": 64.3897858855085,
      "with_spin": 76.59271142201774,
      "without_spin": 64.3897858855085
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 72.68050705425279,
      "bestSolution_spin0": 54.66312200013227,
      "bestSolution_spin1": 51.53756204729744,
      "bestSolution_randSpin": 51.53756204729744,
      "with_spin": 72.68050705425279,
      "without_spin": 51.53756204729744
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 62.85971831106654,
      "bestSolution_spin0": 45.6957465666228,
      "bestSolution_spin1": 41.661199104737314,
      "bestSolution_randSpin": 41.661199104737314,
      "with_spin": 62.85971831106654,
      "without_spin": 41.661199104737314
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      60.61563565112213,
      76.59271142201774,
      72.68050705425279,
      62.85971831106654
    ],
    "bestSolution_spin0": [
      44.98853459847133,
      64.3897858855085,
      54.66312200013227,
      45.6957465666228
    ],
    "bestSolution_spin1": [
      45.332515850455465,
      62.822449206187315,
      51.53756204729744,
      41.661199104737314
    ],
    "bestSolution_randSpin": [
      45.332515850455465,
      64.3897858855085,
      51.53756204729744,
      41.661199104737314
    ]
  },
  "results_with_spin": [
    60.61563565112213,
    76.59271142201774,
    72.68050705425279,
    62.85971831106654
  ],
  "results_without_spin": [
    45.332515850455465,
    64.3897858855085,
    51.53756204729744,
    41.661199104737314
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_017.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 17,
    "seed": 201700,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 72.52245176871288,
      "bestSolution_spin0": 58.07486769484999,
      "bestSolution_spin1": 56.12950238335717,
      "bestSolution_randSpin": 58.07486769484999,
      "with_spin": 72.52245176871288,
      "without_spin": 58.07486769484999
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 52.40496164932011,
      "bestSolution_spin0": 45.61334136443844,
      "bestSolution_spin1": 42.97292012833152,
      "bestSolution_randSpin": 45.61334136443844,
      "with_spin": 52.40496164932011,
      "without_spin": 45.61334136443844
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 61.778044321234034,
      "bestSolution_spin0": 47.17844525151625,
      "bestSolution_spin1": 49.53981190406114,
      "bestSolution_randSpin": 47.17844525151625,
      "with_spin": 61.778044321234034,
      "without_spin": 47.17844525151625
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 70.53803910024402,
      "bestSolution_spin0": 57.35341303036872,
      "bestSolution_spin1": 58.86227509081671,
      "bestSolution_randSpin": 58.86227509081671,
      "with_spin": 70.53803910024402,
      "without_spin": 58.86227509081671
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      72.52245176871288,
      52.40496164932011,
      61.778044321234034,
      70.53803910024402
    ],
    "bestSolution_spin0": [
      58.07486769484999,
      45.61334136443844,
      47.17844525151625,
      57.35341303036872
    ],
    "bestSolution_spin1": [
      56.12950238335717,
      42.97292012833152,
      49.53981190406114,
      58.86227509081671
    ],
    "bestSolution_randSpin": [
      58.07486769484999,
      45.61334136443844,
      47.17844525151625,
      58.86227509081671
    ]
  },
  "results_with_spin": [
    72.52245176871288,
    52.40496164932011,
    61.778044321234034,
    70.53803910024402
  ],
  "results_without_spin": [
    58.07486769484999,
    45.61334136443844,
    47.17844525151625,
    58.86227509081671
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_018.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 18,
    "seed": 201800,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 81.44512777519527,
      "bestSolution_spin0": 70.10955640803476,
      "bestSolution_spin1": 67.58514959857267,
      "bestSolution_randSpin": 67.58514959857267,
      "with_spin": 81.44512777519527,
      "without_spin": 67.58514959857267
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 65.731221004636,
      "bestSolution_spin0": 47.707065691930964,
      "bestSolution_spin1": 38.166738567877836,
      "bestSolution_randSpin": 47.707065691930964,
      "with_spin": 65.731221004636,
      "without_spin": 47.707065691930964
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 78.00907567507855,
      "bestSolution_spin0": 64.1237991357819,
      "bestSolution_spin1": 57.94809414678611,
      "bestSolution_randSpin": 64.1237991357819,
      "with_spin": 78.00907567507855,
      "without_spin": 64.1237991357819
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 65.08016523197097,
      "bestSolution_spin0": 43.0981211733941,
      "bestSolution_spin1": 43.9176707623499,
      "bestSolution_randSpin": 43.0981211733941,
      "with_spin": 65.08016523197097,
      "without_spin": 43.0981211733941
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      81.44512777519527,
      65.731221004636,
      78.00907567507855,
      65.08016523197097
    ],
    "bestSolution_spin0": [
      70.10955640803476,
      47.707065691930964,
      64.1237991357819,
      43.0981211733941
    ],
    "bestSolution_spin1": [
      67.58514959857267,
      38.166738567877836,
      57.94809414678611,
      43.9176707623499
    ],
    "bestSolution_randSpin": [
      67.58514959857267,
      47.707065691930964,
      64.1237991357819,
      43.0981211733941
    ]
  },
  "results_with_spin": [
    81.44512777519527,
    65.731221004636,
    78.00907567507855,
    65.08016523197097
  ],
  "results_without_spin": [
    67.58514959857267,
    47.707065691930964,
    64.1237991357819,
    43.0981211733941
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_019.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 19,
    "seed": 201900,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 46.148409372795186,
      "bestSolution_spin0": 35.93388327906001,
      "bestSolution_spin1": 34.29411756602197,
      "bestSolution_randSpin": 34.29411756602197,
      "with_spin": 46.148409372795186,
      "without_spin": 34.29411756602197
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 80.84655305911964,
      "bestSolution_spin0": 71.14503083096417,
      "bestSolution_spin1": 63.98339154795693,
      "bestSolution_randSpin": 63.98339154795693,
      "with_spin": 80.84655305911964,
      "without_spin": 63.98339154795693
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 68.06826656898241,
      "bestSolution_spin0": 58.901166578606365,
      "bestSolution_spin1": 51.25812418396658,
      "bestSolution_randSpin": 51.25812418396658,
      "with_spin": 68.06826656898241,
      "without_spin": 51.25812418396658
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 49.67930728608519,
      "bestSolution_spin0": 40.660534180631515,
      "bestSolution_spin1": 37.84619912403427,
      "bestSolution_randSpin": 37.84619912403427,
      "with_spin": 49.67930728608519,
      "without_spin": 37.84619912403427
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      46.148409372795186,
      80.84655305911964,
      68.06826656898241,
      49.67930728608519
    ],
    "bestSolution_spin0": [
      35.93388327906001,
      71.14503083096417,
      58.901166578606365,
      40.660534180631515
    ],
    "bestSolution_spin1": [
      34.29411756602197,
      63.98339154795693,
      51.25812418396658,
      37.84619912403427
    ],
    "bestSolution_randSpin": [
      34.29411756602197,
      63.98339154795693,
      51.25812418396658,
      37.84619912403427
    ]
  },
  "results_with_spin": [
    46.148409372795186,
    80.84655305911964,
    68.06826656898241,
    49.67930728608519
  ],
  "results_without_spin": [
    34.29411756602197,
    63.98339154795693,
    51.25812418396658,
    37.84619912403427
  ]
}

==> DataFinal/J_03_K_040/chunks/chunk_020.json <==
{
  "metadata": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 20,
    "seed": 202000,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "status": "running",
  "completed_iterations": 4,
  "target_iterations": 10,
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "iteration_results": [
    {
      "iteration": 1,
      "bestSolution_wspin": 54.891185782691764,
      "bestSolution_spin0": 38.959690722131235,
      "bestSolution_spin1": 37.5945647212196,
      "bestSolution_randSpin": 37.5945647212196,
      "with_spin": 54.891185782691764,
      "without_spin": 37.5945647212196
    },
    {
      "iteration": 2,
      "bestSolution_wspin": 65.58628555906498,
      "bestSolution_spin0": 53.443051342161866,
      "bestSolution_spin1": 48.74302856964964,
      "bestSolution_randSpin": 53.443051342161866,
      "with_spin": 65.58628555906498,
      "without_spin": 53.443051342161866
    },
    {
      "iteration": 3,
      "bestSolution_wspin": 68.12172711007659,
      "bestSolution_spin0": 55.457362335120614,
      "bestSolution_spin1": 55.780059538820225,
      "bestSolution_randSpin": 55.457362335120614,
      "with_spin": 68.12172711007659,
      "without_spin": 55.457362335120614
    },
    {
      "iteration": 4,
      "bestSolution_wspin": 61.2345945383568,
      "bestSolution_spin0": 47.15064524969392,
      "bestSolution_spin1": 46.43795509618569,
      "bestSolution_randSpin": 46.43795509618569,
      "with_spin": 61.2345945383568,
      "without_spin": 46.43795509618569
    }
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      54.891185782691764,
      65.58628555906498,
      68.12172711007659,
      61.2345945383568
    ],
    "bestSolution_spin0": [
      38.959690722131235,
      53.443051342161866,
      55.457362335120614,
      47.15064524969392
    ],
    "bestSolution_spin1": [
      37.5945647212196,
      48.74302856964964,
      55.780059538820225,
      46.43795509618569
    ],
    "bestSolution_randSpin": [
      37.5945647212196,
      53.443051342161866,
      55.457362335120614,
      46.43795509618569
    ]
  },
  "results_with_spin": [
    54.891185782691764,
    65.58628555906498,
    68.12172711007659,
    61.2345945383568
  ],
  "results_without_spin": [
    37.5945647212196,
    53.443051342161866,
    55.457362335120614,
    46.43795509618569
  ]
}

==> DataFinal/J_03_K_040/merged/results.json <==
{
  "config": {
    "numSat": 3,
    "numUE": 40,
    "nIter": 10,
    "chunkId": 1,
    "seed": 200100,
    "freqs": [
      2400000000.0,
      1600000000.0
    ],
    "bandwidths": [
      10000000.0,
      10000000.0
    ],
    "satAntennas": [
      8,
      8
    ],
    "ueAntennas": 1,
    "satMaxPow": 20.0,
    "ueMaxPow": 2.0,
    "radiusKm": 10,
    "hsatKm": 500.0,
    "centralLat": 53.0793,
    "centralLon": 8.8017,
    "startDate": "2025-01-01",
    "azimuthRangeDeg": [
      0.0,
      360.0
    ],
    "elevationRangeDeg": [
      30.0,
      80.0
    ]
  },
  "numChunks": 20,
  "numResults": 79,
  "chunkFiles": [
    "Data1/experiments/J_03_K_040/chunks/chunk_001.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_002.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_003.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_004.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_005.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_006.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_007.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_008.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_009.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_010.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_011.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_012.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_013.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_014.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_015.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_016.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_017.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_018.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_019.json",
    "Data1/experiments/J_03_K_040/chunks/chunk_020.json"
  ],
  "result_case_order": [
    "bestSolution_wspin",
    "bestSolution_spin0",
    "bestSolution_spin1",
    "bestSolution_randSpin"
  ],
  "results_by_case": {
    "bestSolution_wspin": [
      70.73661625108234,
      60.957099437997876,
      57.82116845847048,
      71.2907352161112,
      61.9607585414802,
      59.4806200799766,
      53.58959280234525,
      62.85259912989624,
      66.98984967771483,
      57.22803476653063,
      66.33872681852745,
      40.44486167256112,
      66.43832818686823,
      58.344850655256785,
      46.66351706615332,
      77.16001693250249,
      60.752058448659575,
      54.2420078665798,
      71.47604119734874,
      69.38201880488631,
      67.9456032940362,
      51.53259595046493,
      59.698145984555126,
      76.67053496983634,
      62.57639428696235,
      70.2528809724848,
      74.29519593150818,
      53.89156596574083,
      53.889899366929214,
      23.8714163847793,
      51.45720562395536,
      65.75468545684399,
      65.12522734395657,
      58.08908993511184,
      50.79334894990551,
      50.523258200128225,
      65.74153074830991,
      65.67090992527667,
      73.90731000350586,
      72.79363133459941,
      67.98113344735114,
      64.84998673292128,
      69.07025011229125,
      66.2974829656259,
      43.95383484447647,
      29.98186644864551,
      59.7319524256953,
      80.79012174364925,
      61.260459112617525,
      77.22297615207697,
      64.3186775075344,
      71.18701554746235,
      64.61898848080975,
      70.599802416789,
      62.84493673917703,
      61.51888898134524,
      74.00847617571975,
      58.26736147787766,
      34.88733617109445,
      60.61563565112213,
      76.59271142201774,
      72.68050705425279,
      62.85971831106654,
      72.52245176871288,
      52.40496164932011,
      61.778044321234034,
      70.53803910024402,
      81.44512777519527,
      65.731221004636,
      78.00907567507855,
      65.08016523197097,
      46.148409372795186,
      80.84655305911964,
      68.06826656898241,
      49.67930728608519,
      54.891185782691764,
      65.58628555906498,
      68.12172711007659,
      61.2345945383568
    ],
    "bestSolution_spin0": [
      61.405982362312564,
      50.875377501999296,
      47.04312549304263,
      57.772776381325365,
      44.17442821304571,
      47.77200543125953,
      46.21682477176837,
      43.18061252802349,
      55.42579899815007,
      42.39440858266617,
      56.716993079597046,
      35.399289514347174,
      60.14067091519698,
      38.71942007959452,
      37.95080431516129,
      68.02107666569049,
      47.94481389427022,
      42.28064927072353,
      56.675633555455164,
      55.755564630424104,
      54.75045220250264,
      44.196857328684985,
      45.526725504586175,
      67.83176297675598,
      47.27939989202777,
      67.56898399137123,
      61.86720298865535,
      47.10613514420656,
      39.34302314141949,
      21.873224837956187,
      31.974284955392974,
      47.109858160310225,
      51.72169808349363,
      39.853826603951816,
      43.8056948204403,
      32.16453177228827,
      46.68596655927872,
      51.97096767004795,
      58.114483514074784,
      59.67019905669001,
      48.032851227700355,
      54.25478517136022,
      55.345984768255114,
      46.98214386395988,
      38.00102858163995,
      26.970994055006514,
      47.69944103682622,
      69.5851570116946,
      56.84064894145767,
      65.92137361611913,
      55.3925367243433,
      57.25688744887445,
      58.39433144355452,
      52.47560030425799,
      52.349846038128746,
      54.08144450312477,
      63.77434068144013,
      41.18187971884886,
      30.833667462505176,
      44.98853459847133,
      64.3897858855085,
      54.66312200013227,
      45.6957465666228,
      58.07486769484999,
      45.61334136443844,
      47.17844525151625,
      57.35341303036872,
      70.10955640803476,
      47.707065691930964,
      64.1237991357819,
      43.0981211733941,
      35.93388327906001,
      71.14503083096417,
      58.901166578606365,
      40.660534180631515,
      38.959690722131235,
      53.443051342161866,
      55.457362335120614,
      47.15064524969392
    ],
    "bestSolution_spin1": [
      63.04312360295685,
      47.340612335391434,
      45.37941419809959,
      60.433528060974695,
      44.18486717633695,
      46.63262776137302,
      45.280535916690354,
      38.143663377556365,
      51.58264208157453,
      44.07447797495411,
      51.05963542715305,
      30.88834815879671,
      55.32576973719418,
      37.776296130539585,
      34.29565061093429,
      62.14375117794856,
      47.510483111719374,
      43.17721779127859,
      60.40805254172567,
      54.33264380441562,
      48.36969959743263,
      39.83275348097382,
      46.46559721096301,
      65.11413682218613,
      51.24394107879948,
      60.27894937002263,
      58.045394454882576,
      43.16158322519766,
      33.391408409389584,
      19.288059596910497,
      29.290925051495513,
      42.17083184311443,
      50.571257750681966,
      39.01637611060492,
      40.71262929812563,
      30.05872087783051,
      48.87984119404187,
      47.99338410394786,
      54.629497474202225,
      59.24642465062893,
      46.837488373995775,
      53.13737372240955,
      53.77546626595158,
      47.313539241868185,
      36.73471153267276,
      23.06543716847731,
      45.59801629168062,
      70.61559052954964,
      53.14224662540108,
      64.82572972730655,
      56.45913150079353,
      50.98772291875281,
      51.13274983277063,
      60.318275044012246,
      51.51081913126241,
      52.67082239251606,
      57.34994578888358,
      45.16741702316967,
      26.449175968939052,
      45.332515850455465,
      62.822449206187315,
      51.53756204729744,
      41.661199104737314,
      56.12950238335717,
      42.97292012833152,
      49.53981190406114,
      58.86227509081671,
      67.58514959857267,
      38.166738567877836,
      57.94809414678611,
      43.9176707623499,
      34.29411756602197,
      63.98339154795693,
      51.25812418396658,
      37.84619912403427,
      37.5945647212196,
      48.74302856964964,
      55.780059538820225,
      46.43795509618569
    ],
    "bestSolution_randSpin": [
      63.04312360295685,
      50.875377501999296,
      45.37941419809959,
      60.433528060974695,
      44.17442821304571,
      46.63262776137302,
      45.280535916690354,
      43.18061252802349,
      51.58264208157453,
      42.39440858266617,
      51.05963542715305,
      30.88834815879671,
      55.32576973719418,
      37.776296130539585,
      37.95080431516129,
      62.14375117794856,
      47.510483111719374,
      43.17721779127859,
      60.40805254172567,
      55.755564630424104,
      54.75045220250264,
      44.196857328684985,
      46.46559721096301,
      67.83176297675598,
      47.27939989202777,
      67.56898399137123,
      58.045394454882576,
      43.16158322519766,
      33.391408409389584,
      19.288059596910497,
      31.974284955392974,
      42.17083184311443,
      50.571257750681966,
      39.853826603951816,
      43.8056948204403,
      32.16453177228827,
      48.87984119404187,
      47.99338410394786,
      58.114483514074784,
      59.24642465062893,
      46.837488373995775,
      53.13737372240955,
      55.345984768255114,
      46.98214386395988,
      36.73471153267276,
      26.970994055006514,
      47.69944103682622,
      69.5851570116946,
      56.84064894145767,
      64.82572972730655,
      56.45913150079353,
      57.25688744887445,
      58.39433144355452,
      60.318275044012246,
      51.51081913126241,
      52.67082239251606,
      57.34994578888358,
      41.18187971884886,
      26.449175968939052,
      45.332515850455465,
      64.3897858855085,
      51.53756204729744,
      41.661199104737314,
      58.07486769484999,
      45.61334136443844,
      47.17844525151625,
      58.86227509081671,
      67.58514959857267,
      47.707065691930964,
      64.1237991357819,
      43.0981211733941,
      34.29411756602197,
      63.98339154795693,
      51.25812418396658,
      37.84619912403427,
      37.5945647212196,
      53.443051342161866,
      55.457362335120614,
      46.43795509618569
    ]
  },
  "results_with_spin": [
    70.73661625108234,
    60.957099437997876,
    57.82116845847048,
    71.2907352161112,
    61.9607585414802,
    59.4806200799766,
    53.58959280234525,
    62.85259912989624,
    66.98984967771483,
    57.22803476653063,
    66.33872681852745,
    40.44486167256112,
    66.43832818686823,
    58.344850655256785,
    46.66351706615332,
    77.16001693250249,
    60.752058448659575,
    54.2420078665798,
    71.47604119734874,
    69.38201880488631,
    67.9456032940362,
    51.53259595046493,
    59.698145984555126,
    76.67053496983634,
    62.57639428696235,
    70.2528809724848,
    74.29519593150818,
    53.89156596574083,
    53.889899366929214,
    23.8714163847793,
    51.45720562395536,
    65.75468545684399,
    65.12522734395657,
    58.08908993511184,
    50.79334894990551,
    50.523258200128225,
    65.74153074830991,
    65.67090992527667,
    73.90731000350586,
    72.79363133459941,
    67.98113344735114,
    64.84998673292128,
    69.07025011229125,
    66.2974829656259,
    43.95383484447647,
    29.98186644864551,
    59.7319524256953,
    80.79012174364925,
    61.260459112617525,
    77.22297615207697,
    64.3186775075344,
    71.18701554746235,
    64.61898848080975,
    70.599802416789,
    62.84493673917703,
    61.51888898134524,
    74.00847617571975,
    58.26736147787766,
    34.88733617109445,
    60.61563565112213,
    76.59271142201774,
    72.68050705425279,
    62.85971831106654,
    72.52245176871288,
    52.40496164932011,
    61.778044321234034,
    70.53803910024402,
    81.44512777519527,
    65.731221004636,
    78.00907567507855,
    65.08016523197097,
    46.148409372795186,
    80.84655305911964,
    68.06826656898241,
    49.67930728608519,
    54.891185782691764,
    65.58628555906498,
    68.12172711007659,
    61.2345945383568
  ],
  "results_without_spin": [
    63.04312360295685,
    50.875377501999296,
    45.37941419809959,
    60.433528060974695,
    44.17442821304571,
    46.63262776137302,
    45.280535916690354,
    43.18061252802349,
    51.58264208157453,
    42.39440858266617,
    51.05963542715305,
    30.88834815879671,
    55.32576973719418,
    37.776296130539585,
    37.95080431516129,
    62.14375117794856,
    47.510483111719374,
    43.17721779127859,
    60.40805254172567,
    55.755564630424104,
    54.75045220250264,
    44.196857328684985,
    46.46559721096301,
    67.83176297675598,
    47.27939989202777,
    67.56898399137123,
    58.045394454882576,
    43.16158322519766,
    33.391408409389584,
    19.288059596910497,
    31.974284955392974,
    42.17083184311443,
    50.571257750681966,
    39.853826603951816,
    43.8056948204403,
    32.16453177228827,
    48.87984119404187,
    47.99338410394786,
    58.114483514074784,
    59.24642465062893,
    46.837488373995775,
    53.13737372240955,
    55.345984768255114,
    46.98214386395988,
    36.73471153267276,
    26.970994055006514,
    47.69944103682622,
    69.5851570116946,
    56.84064894145767,
    64.82572972730655,
    56.45913150079353,
    57.25688744887445,
    58.39433144355452,
    60.318275044012246,
    51.51081913126241,
    52.67082239251606,
    57.34994578888358,
    41.18187971884886,
    26.449175968939052,
    45.332515850455465,
    64.3897858855085,
    51.53756204729744,
    41.661199104737314,
    58.07486769484999,
    45.61334136443844,
    47.17844525151625,
    58.86227509081671,
    67.58514959857267,
    47.707065691930964,
    64.1237991357819,
    43.0981211733941,
    34.29411756602197,
    63.98339154795693,
    51.25812418396658,
    37.84619912403427,
    37.5945647212196,
    53.443051342161866,
    55.457362335120614,
    46.43795509618569
  ]
}


==> DataFinal/J_03_K_040/runtime/chunk_001_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2550023674836902,
        0.5209825972893946,
        0.8145863526350717
      ],
      "t_hat0": [
        -0.04555071406834209,
        0.8350293142638449,
        -0.548316675624513
      ],
      "name": "SAT-1",
      "azimuth_deg": 65.88856082389852,
      "elevation_deg": 42.54885264170823,
      "heading_deg": 193.64874220079662
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18052323367704357,
        0.5763294134454058,
        0.7970293403008814
      ],
      "t_hat0": [
        0.6391480748753786,
        0.6846665085245452,
        -0.3503163006311674
      ],
      "name": "SAT-2",
      "azimuth_deg": 266.18582271053367,
      "elevation_deg": 75.22053041034044,
      "heading_deg": 236.2111168757115
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.26088778606881063,
        0.6234412429720732,
        0.7370607706570409
      ],
      "t_hat0": [
        -0.9357077003432145,
        -0.3511134563332945,
        -0.03421169829314206
      ],
      "name": "SAT-3",
      "azimuth_deg": 156.53427624712893,
      "elevation_deg": 33.322194760695865,
      "heading_deg": 90.53780508820854
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_002_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16829737487778845,
        0.49449850348340085,
        0.8527292792334049
      ],
      "t_hat0": [
        -0.5711710060683889,
        -0.7539661893442472,
        0.3244975610887381
      ],
      "name": "SAT-1",
      "azimuth_deg": 358.0094680783378,
      "elevation_deg": 35.02718654715127,
      "heading_deg": 52.162872331769776
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22278047851115323,
        0.5516728180236289,
        0.8037574013644975
      ],
      "t_hat0": [
        0.9748671221664522,
        0.12461684474471636,
        0.1846746764577399
      ],
      "name": "SAT-2",
      "azimuth_deg": 70.78686029840482,
      "elevation_deg": 67.05213389809035,
      "heading_deg": 286.06425754234255
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17710642108325017,
        0.5720824606428992,
        0.8008464108902831
      ],
      "t_hat0": [
        0.8511651999189469,
        0.49755777844296883,
        -0.16719467562645846
      ],
      "name": "SAT-3",
      "azimuth_deg": 283.7703592804344,
      "elevation_deg": 73.4685129146237,
      "heading_deg": 255.61330197239513
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_003_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.10939609160992056,
        0.6143503072129657,
        0.781412947914103
      ],
      "t_hat0": [
        -0.716092393308435,
        -0.5939247075924613,
        0.3666948676447585
      ],
      "name": "SAT-1",
      "azimuth_deg": 258.3636916525774,
      "elevation_deg": 33.858607338462924,
      "heading_deg": 61.372181944000765
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17566263782176836,
        0.5464411214407268,
        0.81886796156163
      ],
      "t_hat0": [
        0.9703919733857594,
        0.23618485465433942,
        0.05055820823961439
      ],
      "name": "SAT-2",
      "azimuth_deg": 338.92755847565144,
      "elevation_deg": 62.07393001538417,
      "heading_deg": 276.40683066726365
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2630141210335771,
        0.5451123983364755,
        0.7960377160140031
      ],
      "t_hat0": [
        -0.14047973827963914,
        -0.8379318546866081,
        0.5273856748474927
      ],
      "name": "SAT-3",
      "azimuth_deg": 90.28260944832513,
      "elevation_deg": 45.57648276117427,
      "heading_deg": 24.37995655328634
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_004_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12598404619972634,
        0.5776335746033451,
        0.8065156375384839
      ],
      "t_hat0": [
        0.5171003816111914,
        0.7320476728281062,
        -0.4435238438286202
      ],
      "name": "SAT-1",
      "azimuth_deg": 284.2098333948728,
      "elevation_deg": 43.772619959143455,
      "heading_deg": 227.18887079478927
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16000417643839565,
        0.5970180759458124,
        0.7861094583556613
      ],
      "t_hat0": [
        -0.6975708244585295,
        -0.6318481995789356,
        0.3378798566844508
      ],
      "name": "SAT-2",
      "azimuth_deg": 248.40492943512726,
      "elevation_deg": 55.74166203007178,
      "heading_deg": 60.387977650076095
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1565410573046274,
        0.571442660325803,
        0.8055732017251556
      ],
      "t_hat0": [
        0.9688424033577014,
        -0.06965813907260135,
        0.237680754620594
      ],
      "name": "SAT-3",
      "azimuth_deg": 289.15618850291605,
      "elevation_deg": 59.449903763990186,
      "heading_deg": 297.00194502267976
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_005_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2115548341557451,
        0.5857806649441418,
        0.7823717560871778
      ],
      "t_hat0": [
        0.825226023582546,
        -0.3218556698332531,
        0.4641238388601983
      ],
      "name": "SAT-1",
      "azimuth_deg": 164.684938051764,
      "elevation_deg": 69.97816096599252,
      "heading_deg": 317.8866293648265
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1856449800429201,
        0.5289365665329953,
        0.8281075111174576
      ],
      "t_hat0": [
        -0.5980177191715504,
        -0.7295286122561925,
        0.3319078357863983
      ],
      "name": "SAT-2",
      "azimuth_deg": 1.6653741884973439,
      "elevation_deg": 54.0936533876837,
      "heading_deg": 53.80257621096801
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1953722269605883,
        0.5560425812608413,
        0.8078652986465263
      ],
      "t_hat0": [
        -0.8438649028237598,
        0.324417386395629,
        -0.4273703138806855
      ],
      "name": "SAT-3",
      "azimuth_deg": 5.649522298189775,
      "elevation_deg": 77.10293256333725,
      "heading_deg": 136.57523402359604
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_006_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.12966755071512462,
        0.5441273569785579,
        0.8289220383601039
      ],
      "t_hat0": [
        0.7629183368286719,
        0.5887310706521892,
        -0.2671167119056765
      ],
      "name": "SAT-1",
      "azimuth_deg": 314.67556321453753,
      "elevation_deg": 41.336813455544075,
      "heading_deg": 246.50939863038724
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2898939797020564,
        0.5997408594522083,
        0.7458366993089239
      ],
      "t_hat0": [
        -0.7053695878843251,
        0.39282022496290836,
        -0.5900389947689793
      ],
      "name": "SAT-2",
      "azimuth_deg": 135.99282274743928,
      "elevation_deg": 31.361195253304697,
      "heading_deg": 147.64020043366565
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22207025820162737,
        0.6183074162009106,
        0.7539102993680458
      ],
      "t_hat0": [
        0.46552725281942847,
        -0.612158277014199,
        0.639176517689287
      ],
      "name": "SAT-3",
      "azimuth_deg": 175.06377049899203,
      "elevation_deg": 45.087814169571374,
      "heading_deg": 346.4358886060598
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_007_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2279508084968715,
        0.4775631282153526,
        0.8485115717978096
      ],
      "t_hat0": [
        -0.2715290726625551,
        -0.8680618206384473,
        0.41562078659383395
      ],
      "name": "SAT-1",
      "azimuth_deg": 32.61525711558978,
      "elevation_deg": 31.656939618104907,
      "heading_deg": 33.0998700813467
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1624435245971669,
        0.5797485153380272,
        0.798438325908647
      ],
      "t_hat0": [
        -0.6321836030143725,
        -0.6824408969858373,
        0.3669036851830903
      ],
      "name": "SAT-2",
      "azimuth_deg": 272.7821983293714,
      "elevation_deg": 62.62355016272999,
      "heading_deg": 55.51193715852126
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23198528776125638,
        0.557329046186864,
        0.7972246612710671
      ],
      "t_hat0": [
        0.8267409329650595,
        0.5448090525562423,
        -0.14029442616452314
      ],
      "name": "SAT-3",
      "azimuth_deg": 90.89556828831971,
      "elevation_deg": 63.67037871009029,
      "heading_deg": 254.07480414384418
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_008_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20234151938281683,
        0.5449887055252528,
        0.813661612947153
      ],
      "t_hat0": [
        -0.2709630091270789,
        -0.8295673551240077,
        0.48825920472363554
      ],
      "name": "SAT-1",
      "azimuth_deg": 24.156839299691285,
      "elevation_deg": 68.13099127552954,
      "heading_deg": 32.144824835732464
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19226100574472074,
        0.5871949843760362,
        0.7862809650459912
      ],
      "t_hat0": [
        0.5751877548908441,
        0.7166016284003212,
        -0.39451381825943466
      ],
      "name": "SAT-2",
      "azimuth_deg": 211.52070213328474,
      "elevation_deg": 72.88772537758032,
      "heading_deg": 231.38503513535034
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19837381303738486,
        0.579699568414435,
        0.7903140139723744
      ],
      "t_hat0": [
        -0.7366714784312285,
        -0.6200540871041086,
        0.2699038012541482
      ],
      "name": "SAT-3",
      "azimuth_deg": 195.17980159649855,
      "elevation_deg": 79.82019697566724,
      "heading_deg": 64.33153104954144
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_009_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21015985565584835,
        0.5890407597357586,
        0.7802972628688591
      ],
      "t_hat0": [
        -0.9738177372071487,
        -0.1968760943559652,
        -0.11366097910844292
      ],
      "name": "SAT-1",
      "azimuth_deg": 170.97759478393706,
      "elevation_deg": 68.05916846990095,
      "heading_deg": 100.35505897391464
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.28777732287335495,
        0.5594019557662375,
        0.7773375485107826
      ],
      "t_hat0": [
        0.03408481735272652,
        -0.805176731530014,
        0.592054605782841
      ],
      "name": "SAT-2",
      "azimuth_deg": 108.28382976437244,
      "elevation_deg": 36.61501158831094,
      "heading_deg": 13.72846162729132
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.30556635675578153,
        0.5496317999268212,
        0.777517900841004
      ],
      "t_hat0": [
        0.40392032274954737,
        -0.6646354789756569,
        0.6285762109376243
      ],
      "name": "SAT-3",
      "azimuth_deg": 103.69237303576972,
      "elevation_deg": 31.041704176453585,
      "heading_deg": 350.79585144536213
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_010_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23510521798588416,
        0.5116185618297496,
        0.8264211902335689
      ],
      "t_hat0": [
        -0.4331353099672486,
        0.7060159244209393,
        -0.5602993108362906
      ],
      "name": "SAT-1",
      "azimuth_deg": 46.81386035760061,
      "elevation_deg": 43.47753012541799,
      "heading_deg": 170.022601779966
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17950589620972593,
        0.58644170323545,
        0.7898504680838315
      ],
      "t_hat0": [
        -0.8079434623514343,
        -0.5459497856928993,
        0.22173451049724677
      ],
      "name": "SAT-2",
      "azimuth_deg": 241.12065425445903,
      "elevation_deg": 69.71498510724763,
      "heading_deg": 70.75201251626699
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1732555426350358,
        0.5905527082512371,
        0.7881814611644762
      ],
      "t_hat0": [
        -0.20992310611475615,
        0.7597506078496172,
        -0.61539524160597
      ],
      "name": "SAT-3",
      "azimuth_deg": 243.416144536044,
      "elevation_deg": 64.56891878327912,
      "heading_deg": 183.18383658511038
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_011_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21338232792723624,
        0.5552144396788028,
        0.8038687132240603
      ],
      "t_hat0": [
        -0.5291283945439715,
        0.6260127654441339,
        -0.5728273383737084
      ],
      "name": "SAT-1",
      "azimuth_deg": 62.13919805369909,
      "elevation_deg": 73.59946834868677,
      "heading_deg": 163.13409165380392
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21526277323452,
        0.5343244894993604,
        0.8174101041586357
      ],
      "t_hat0": [
        -0.8516347318434475,
        0.30689922873947195,
        -0.42488957026156415
      ],
      "name": "SAT-2",
      "azimuth_deg": 39.63113065448723,
      "elevation_deg": 58.930897875363385,
      "heading_deg": 135.50742880430366
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16631478338781705,
        0.5278782447428811,
        0.8328769126070422
      ],
      "t_hat0": [
        0.46391216407037794,
        -0.7034394339669272,
        0.5384779166946662
      ],
      "name": "SAT-3",
      "azimuth_deg": 344.87568015371596,
      "elevation_deg": 48.484498831054,
      "heading_deg": 348.2891367908463
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_012_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24121491770791217,
        0.6398397829203892,
        0.7296714436426538
      ],
      "t_hat0": [
        -0.763652460957637,
        0.3388351028462484,
        -0.5495686417114037
      ],
      "name": "SAT-1",
      "azimuth_deg": 170.92700766071687,
      "elevation_deg": 32.05117174866702,
      "heading_deg": 142.6448033065302
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17292097257246405,
        0.5713408763044051,
        0.8022891874556878
      ],
      "t_hat0": [
        -0.933977763690368,
        -0.35373030116075366,
        0.05060050367992138
      ],
      "name": "SAT-2",
      "azimuth_deg": 287.29913307736473,
      "elevation_deg": 70.41502133935356,
      "heading_deg": 87.25621981861177
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2626529761270235,
        0.5572382887857055,
        0.7877175278250421
      ],
      "t_hat0": [
        -0.9524086566958293,
        -0.018836748943997682,
        -0.3042415611649185
      ],
      "name": "SAT-3",
      "azimuth_deg": 102.53855618643044,
      "elevation_deg": 46.84045959485077,
      "heading_deg": 115.05775603348874
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_013_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.17835683341772363,
        0.5594302138832881,
        0.8094607314550231
      ],
      "t_hat0": [
        -0.8350513061676411,
        -0.521191191903906,
        0.17620742762296518
      ],
      "name": "SAT-1",
      "azimuth_deg": 321.47045547588357,
      "elevation_deg": 71.02650106945448,
      "heading_deg": 73.98871992249832
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.11128212864176804,
        0.6155998609765654,
        0.7801622260854408
      ],
      "t_hat0": [
        -0.4925223658243911,
        0.647681915135075,
        -0.5813173453198404
      ],
      "name": "SAT-2",
      "azimuth_deg": 256.9752248891705,
      "elevation_deg": 34.12028626623807,
      "heading_deg": 165.55040201239336
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22262583412674328,
        0.5657441614207335,
        0.7939592444185803
      ],
      "t_hat0": [
        0.8605097176473548,
        -0.2687427751461014,
        0.4327821006479377
      ],
      "name": "SAT-3",
      "azimuth_deg": 104.79975101035117,
      "elevation_deg": 71.0353887357578,
      "heading_deg": 313.7987913416123
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_014_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22282917066394314,
        0.5638202922024387,
        0.7952696642032664
      ],
      "t_hat0": [
        -0.2549540848216838,
        -0.8210924067446248,
        0.5106913688511462
      ],
      "name": "SAT-1",
      "azimuth_deg": 99.52605038963955,
      "elevation_deg": 70.78275215020803,
      "heading_deg": 30.952075931762412
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.21117395862205032,
        0.5428485788033534,
        0.812847451672866
      ],
      "t_hat0": [
        0.5369544756477675,
        -0.6304564032803083,
        0.56053957455713
      ],
      "name": "SAT-2",
      "azimuth_deg": 39.61874739145304,
      "elevation_deg": 65.57797728329817,
      "heading_deg": 342.7775588266849
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20844744987046698,
        0.5796397344656141,
        0.7877610290380781
      ],
      "t_hat0": [
        0.06305963906957038,
        -0.7958128029285307,
        0.6022503338442007
      ],
      "name": "SAT-3",
      "azimuth_deg": 160.03722729591246,
      "elevation_deg": 76.19729183959709,
      "heading_deg": 11.887753884834975
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_015_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.13923305335283362,
        0.5866744855798954,
        0.7977638778633763
      ],
      "t_hat0": [
        -0.309211121069119,
        0.7395724954632003,
        -0.5978469758738546
      ],
      "name": "SAT-1",
      "azimuth_deg": 272.2095615826302,
      "elevation_deg": 49.053362763275715,
      "heading_deg": 177.42257651106294
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2375326145760259,
        0.5717432931312192,
        0.7852947623486012
      ],
      "t_hat0": [
        -0.64546173725382,
        0.5112466167332176,
        -0.5674557626988375
      ],
      "name": "SAT-2",
      "azimuth_deg": 119.03820610311428,
      "elevation_deg": 60.12838553458423,
      "heading_deg": 154.0105553831271
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20557649310059256,
        0.6373753945455238,
        0.7426243410449188
      ],
      "t_hat0": [
        -0.8353687627462684,
        -0.5095846082622401,
        0.20611297205656
      ],
      "name": "SAT-3",
      "azimuth_deg": 190.3817363493159,
      "elevation_deg": 38.048555420452715,
      "heading_deg": 73.28134053891864
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_016_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.30492717337638503,
        0.5292749937875876,
        0.7917622117074276
      ],
      "t_hat0": [
        -0.9483954185759504,
        -0.2446799374030919,
        -0.20168752627906106
      ],
      "name": "SAT-1",
      "azimuth_deg": 91.08541753056963,
      "elevation_deg": 30.22749610796534,
      "heading_deg": 100.95911459332872
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.23206691396865056,
        0.6160730082176021,
        0.7527277037460368
      ],
      "t_hat0": [
        0.7819567392701546,
        -0.34209730976133806,
        0.5210691782902178
      ],
      "name": "SAT-2",
      "azimuth_deg": 167.2450284767092,
      "elevation_deg": 43.69849495920897,
      "heading_deg": 321.46447863164354
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.1788049130760425,
        0.5779846074232975,
        0.7962176816936467
      ],
      "t_hat0": [
        0.1778280509446348,
        0.814916256806447,
        -0.5516236748815276
      ],
      "name": "SAT-3",
      "azimuth_deg": 263.16669186033744,
      "elevation_deg": 73.54151719473609,
      "heading_deg": 206.07518880935044
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_017_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.24295352078936894,
        0.5551840832540174,
        0.7954522112845285
      ],
      "t_hat0": [
        -0.15541072103595013,
        -0.8317067321420382,
        0.5330210310078752
      ],
      "name": "SAT-1",
      "azimuth_deg": 93.5862609799739,
      "elevation_deg": 56.84097126545203,
      "heading_deg": 25.10618601420205
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.15655361636618184,
        0.577221066094803,
        0.8014404569642398
      ],
      "t_hat0": [
        -0.6621200157799433,
        -0.6634394153278294,
        0.34848992366069304
      ],
      "name": "SAT-2",
      "azimuth_deg": 279.57849390116525,
      "elevation_deg": 59.354111313655274,
      "heading_deg": 57.81252798032578
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.20583808723460056,
        0.5443927950386244,
        0.8131833535886205
      ],
      "t_hat0": [
        -0.9706423722145349,
        -0.21924476554589512,
        -0.09891975557221121
      ],
      "name": "SAT-3",
      "azimuth_deg": 30.86525070911563,
      "elevation_deg": 67.49054253802,
      "heading_deg": 98.78024141249456
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_018_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.14685391249316956,
        0.5755498282533391,
        0.8044726990911504
      ],
      "t_hat0": [
        0.8108128660743068,
        -0.3958052943744444,
        0.431185186611887
      ],
      "name": "SAT-1",
      "azimuth_deg": 284.1476650301859,
      "elevation_deg": 53.86145396035911,
      "heading_deg": 320.70343636194883
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.09371251370480775,
        0.5968326237720549,
        0.7968743840634427
      ],
      "t_hat0": [
        -0.8512340061959003,
        0.3670807125827747,
        -0.3750365544122339
      ],
      "name": "SAT-2",
      "azimuth_deg": 273.3488006267148,
      "elevation_deg": 31.808528556177265,
      "heading_deg": 136.81909581804192
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16038663034967063,
        0.4980955337306325,
        0.8521601774799586
      ],
      "t_hat0": [
        -0.8486037110489226,
        0.3713598733045931,
        -0.37678055429280466
      ],
      "name": "SAT-3",
      "azimuth_deg": 352.868056413187,
      "elevation_deg": 35.10706629607252,
      "heading_deg": 137.43248636618355
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_019_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.22759575983323793,
        0.5735450912938636,
        0.7869219773005738
      ],
      "t_hat0": [
        -0.16240257889971182,
        0.7744547140393963,
        -0.611428898784544
      ],
      "name": "SAT-1",
      "azimuth_deg": 124.21073880930263,
      "elevation_deg": 66.36419406723793,
      "heading_deg": 186.04143351740686
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.2124011926799159,
        0.5794531484906066,
        0.7868416499223159
      ],
      "t_hat0": [
        0.592431863858857,
        0.7167163073045691,
        -0.3678888711668556
      ],
      "name": "SAT-2",
      "azimuth_deg": 151.5548202372431,
      "elevation_deg": 74.05133536373724,
      "heading_deg": 232.90026728951725
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16365879083539164,
        0.5827512396624781,
        0.7960004980238031
      ],
      "t_hat0": [
        0.9326326394064868,
        -0.17162540915291177,
        0.3173973516694581
      ],
      "name": "SAT-3",
      "azimuth_deg": 266.5537042716193,
      "elevation_deg": 62.700860713063875,
      "heading_deg": 304.64768510349876
    }
  ]
}

==> DataFinal/J_03_K_040/runtime/chunk_020_satellites.json <==
{
  "format": "synthetic_satellite_instances_v1",
  "numSat": 3,
  "Hsat_km": 500.0,
  "azimuth_range_deg": [
    0.0,
    360.0
  ],
  "elevation_range_deg": [
    30.0,
    80.0
  ],
  "satellites": [
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.19512360586876903,
        0.5561439736475569,
        0.8078555929176172
      ],
      "t_hat0": [
        -0.6702029335117582,
        -0.6769835781515247,
        0.3041730803759476
      ],
      "name": "SAT-1",
      "azimuth_deg": 4.734047179300025,
      "elevation_deg": 77.13313127158145,
      "heading_deg": 59.04597296040693
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.16534458613666295,
        0.5665917434625816,
        0.8072390996943396
      ],
      "t_hat0": [
        0.8056855762160621,
        0.5496625979110515,
        -0.2207754079037467
      ],
      "name": "SAT-2",
      "azimuth_deg": 298.28207117070207,
      "elevation_deg": 64.61640896744319,
      "heading_deg": 250.62556212102618
    },
    {
      "epoch_tt": 2460676.500800741,
      "radius_km": 6864.510469166234,
      "omega_rad_s": 0.001110080644481873,
      "r_hat0": [
        -0.18156460237424668,
        0.5378975590973777,
        0.8232256744549241
      ],
      "t_hat0": [
        0.912126678493707,
        0.40497005281678294,
        -0.06343641463394477
      ],
      "name": "SAT-3",
      "azimuth_deg": 352.9585587598094,
      "elevation_deg": 58.83724216226277,
      "heading_deg": 264.25965354290526
    }
  ]
}

==> DataFinal/summary.csv <==
config,num_chunks,num_results,merged_file,mean_bestSolution_wspin,max_bestSolution_wspin,mean_bestSolution_spin0,max_bestSolution_spin0,mean_bestSolution_spin1,max_bestSolution_spin1,mean_bestSolution_randSpin,max_bestSolution_randSpin
J_01_K_010,20,200,Data1/experiments/J_01_K_010/merged/results.json,19.689176134531454,29.82650943700381,19.689176134531454,29.82650943700381,19.026325478092073,29.819965841297982,19.31360456740409,29.819965841297982
J_01_K_015,20,200,Data1/experiments/J_01_K_015/merged/results.json,24.41721968914848,37.92385833322044,24.347020421066237,36.96639556007095,23.86522390820739,37.92385833322044,24.098655751414398,37.92385833322044
J_01_K_020,20,200,Data1/experiments/J_01_K_020/merged/results.json,27.837019901769967,44.757835043325514,27.666077059557427,42.40967899489146,27.31088467252521,44.757835043325514,27.50844110784975,42.976434949865954
J_01_K_025,20,200,Data1/experiments/J_01_K_025/merged/results.json,31.859433355479563,53.24490944206208,31.46692579316087,49.891655924700714,31.419348270423843,53.24490944206208,31.404050936854137,49.891655924700714
J_01_K_030,20,200,Data1/experiments/J_01_K_030/merged/results.json,32.206921076337125,53.71499940949743,31.825150357987148,51.352459644708574,31.65662131299814,53.71499940949743,31.695468631505133,51.960959258385806
J_01_K_040,20,200,Data1/experiments/J_01_K_040/merged/results.json,38.48077829046863,60.43990607397461,37.71464917908573,58.22213228101334,37.93248735081457,60.43990607397461,37.82913506049424,60.43990607397461
J_02_K_010,20,200,Data1/experiments/J_02_K_010/merged/results.json,25.043692241514428,34.1423540437474,23.764325003973955,34.1423540437474,22.793711510091107,33.57221512146842,23.263527468068574,34.1423540437474
J_02_K_015,20,200,Data1/experiments/J_02_K_015/merged/results.json,31.974395980242612,42.915384484685475,29.1008858577953,42.60241881594469,27.911459042081653,42.915384484685475,28.434344767101194,42.60241881594469
J_02_K_020,20,200,Data1/experiments/J_02_K_020/merged/results.json,37.7142764446181,50.254860292189704,33.090090742816365,48.78588027184457,32.31963631782227,50.05176187473725,32.72587039273655,50.05176187473725
J_02_K_025,20,200,Data1/experiments/J_02_K_025/merged/results.json,42.33745009500797,60.505179036073415,36.58150785728144,55.148855514060365,35.57718751912528,53.5995397860137,36.03241266717286,53.5995397860137
J_02_K_030,20,200,Data1/experiments/J_02_K_030/merged/results.json,46.272748993338425,63.98397772250728,39.53159781723139,60.66285585224413,38.399156045387116,57.94874112797679,38.98130780126236,60.66285585224413
J_02_K_035,20,200,Data1/experiments/J_02_K_035/merged/results.json,50.00581618802617,71.0951559320706,42.05811131353251,64.54528759144313,41.10071978732827,63.96212391182437,41.191385043967,63.96212391182437
J_02_K_040,20,200,Data1/experiments/J_02_K_040/merged/results.json,53.056205209051534,78.10325092054381,44.32843645477796,66.97695987004434,43.093987499409465,69.69160526914965,43.580062824709074,69.69160526914965
J_03_K_010,20,200,Data1/experiments/J_03_K_010/merged/results.json,28.387788401097378,37.87179855610109,25.928120992036266,37.87179855610109,24.517869030974918,37.506291396429454,25.272351326168582,37.87179855610109
J_03_K_015,20,200,Data1/experiments/J_03_K_015/merged/results.json,36.57516678754524,49.163819548660115,32.07418973405449,47.74378032660311,30.93885157377783,46.01769699004151,31.509294075276706,47.74378032660311
J_03_K_020,20,200,Data1/experiments/J_03_K_020/merged/results.json,43.18351523065343,55.481004689214664,37.16076700471332,52.914474256396666,35.60149526998722,51.8230063867479,36.26700963391915,51.8230063867479
J_03_K_025,20,200,Data1/experiments/J_03_K_025/merged/results.json,49.036457336591,64.44062931765095,40.89342522887224,62.51213081743563,39.09040903027647,56.759241922465755,39.951187719609514,59.69341155564249
J_03_K_030,20,200,Data1/experiments/J_03_K_030/merged/results.json,53.97243451360727,72.45135747881471,43.85155951894958,67.99427688592085,42.24132440392596,64.73581122835475,42.83980429536618,64.29351083611485
J_03_K_035,20,200,Data1/experiments/J_03_K_035/merged/results.json,58.58295904457255,78.3454310553183,47.003354194781515,71.24679243899655,45.507815639008896,69.54059122031124,46.032637525056344,69.34678709167198
J_03_K_040,20,79,Data1/experiments/J_03_K_040/merged/results.json,62.618423650190174,81.44512777519527,50.33295748489501,71.14503083096417,48.231389124027146,70.61559052954964,49.288057180301664,69.5851570116946


==> generated/avg_vs_j.csv <==
J,spin0,spin1,optimized
1,37.71464917908573,37.93248735081457,38.48077829046863
2,44.32843645477796,43.093987499409465,53.056205209051534
3,50.33295748489501,48.23138912402714,62.618423650190174


==> generated/avg_vs_k.csv <==
K,spin0,spin1,optimized
10,23.764325003973955,22.79371151009111,25.043692241514428
15,29.1008858577953,27.911459042081656,31.974395980242612
20,33.090090742816365,32.31963631782227,37.71427644461809
25,36.58150785728144,35.57718751912529,42.33745009500797
30,39.53159781723139,38.399156045387116,46.272748993338425
35,42.05811131353251,41.10071978732827,50.00581618802617
40,44.32843645477796,43.093987499409465,53.056205209051534


==> generated/cdf_optimized.csv <==
x,cdf
21.252830017435336,0.005
23.63885436988732,0.01
24.189808349388187,0.015
26.213216307720625,0.02
27.147744339576864,0.025
27.91786612816958,0.03
28.731085435038615,0.035
32.10118651306894,0.04
32.36388052743603,0.045
33.566591047513825,0.05
35.51493252778164,0.055
35.529417273382364,0.06
36.16788096652673,0.065
36.70708386697222,0.07
37.75398586882622,0.075
37.85358220533808,0.08
38.3178180276596,0.085
38.64688452773469,0.09
38.78317597610283,0.095
39.58554359650521,0.1
39.68854759479569,0.105
39.85343398909432,0.11
40.422060844455025,0.115
40.55266139368343,0.12
41.1100201189102,0.125
41.23409440458239,0.13
41.42956220955467,0.135
41.4883686178592,0.14
41.555805714943745,0.145
41.60834210586386,0.15
41.731134732894795,0.155
41.95772601578879,0.16
42.065034855360665,0.165
42.40259608629414,0.17
42.514751097907705,0.175
42.654680331251754,0.18
42.66706455323115,0.185
42.705738506647734,0.19
42.73679730645265,0.195
42.84655997417209,0.2
43.168426033197605,0.205
43.3550278126817,0.21
43.59422821420035,0.215
44.00016247971746,0.22
44.02015713640507,0.225
44.06209323375187,0.23
44.07058753399511,0.235
44.07283062606358,0.24
44.29525031308221,0.245
44.32404846403256,0.25
44.332556748692625,0.255
44.384074030586326,0.26
44.60029850474285,0.265
44.72368206342734,0.27
44.76142812182989,0.275
45.072902470217336,0.28
45.12296258710153,0.285
45.243820986438635,0.29
45.27131206776538,0.295
45.30833373945744,0.3
45.516758245829394,0.305
46.1373446723851,0.31
46.23025257077646,0.315
46.405560322695656,0.32
46.466326334631646,0.325
46.4912547716874,0.33
46.570701136377494,0.335
46.61656784411155,0.34
46.67811280021755,0.345
46.752541111495475,0.35
46.75764616498966,0.355
46.778562704918045,0.36
46.78694709741395,0.365
46.933555183388215,0.37
46.9566670757316,0.375
47.15462653176432,0.38
47.180474017723604,0.385
47.63483320686069,0.39
47.67047147150366,0.395
47.753826320182725,0.4
47.75674899873257,0.405
48.025231205826316,0.41
48.028427377732,0.415
48.038487299457124,0.42
48.09720506251361,0.425
48.154070946162996,0.43
48.328565970668784,0.435
48.471845317045435,0.44
48.72200490209717,0.445
48.73633063491321,0.45
48.80403566770125,0.455
48.83263871436041,0.46
48.90251989875562,0.465
49.00070366811487,0.47
49.10753879955568,0.475
49.10821318643278,0.48
49.12839559845179,0.485
49.13308375674893,0.49
49.24813790834676,0.495
49.27615081766015,0.5
49.37962469986227,0.505
49.610292007127114,0.51
49.7642902636161,0.515
50.024319554750754,0.52
50.03589764551308,0.525
50.13628626327959,0.53
50.7220652558292,0.535
50.817020796886254,0.54
50.8201156600019,0.545
50.862172928229825,0.55
50.86754194208594,0.555
50.967206431764424,0.56
51.00160078840543,0.565
51.002159271635065,0.57
51.198034388359375,0.575
51.29723694534545,0.58
51.36691542667855,0.585
51.469123177485336,0.59
51.489520549291086,0.595
51.72050549542821,0.6
51.8882905192903,0.605
51.922339842696886,0.61
52.03139038914601,0.615
52.40102689658554,0.62
52.535923893075754,0.625
52.55652127056154,0.63
52.59901509736062,0.635
52.75037858572446,0.64
52.762767893442714,0.645
52.80027783788412,0.65
52.842358182025656,0.655
53.158796615954905,0.66
53.213480505693234,0.665
53.2535595041473,0.67
53.32068835650042,0.675
53.36574933490603,0.68
53.47451579729177,0.685
53.59914462588842,0.69
53.7303704766748,0.695
53.977973670287035,0.7
54.00929057685034,0.705
54.16419079304372,0.71
54.29501513323278,0.715
54.37245919995917,0.72
54.44310376605409,0.725
54.465704220732576,0.73
54.53568750340783,0.735
54.545658458581975,0.74
54.58143271261803,0.745
54.728976762282635,0.75
54.832097263250674,0.755
54.85236706349027,0.76
54.87759887108187,0.765
55.378625583645814,0.77
55.38035010156259,0.775
55.38864367208807,0.78
55.5124671560074,0.785
55.526441099809986,0.79
55.56506360136064,0.795
55.609443221675846,0.8
55.6469800250399,0.805
55.72383839127152,0.81
55.854407396220395,0.815
56.07262441798484,0.82
56.10144256993911,0.825
56.17270383987496,0.83
56.5306225452148,0.835
56.70439853947426,0.84
56.782752698270244,0.845
56.914810817051944,0.85
57.03472293997694,0.855
57.04749018425662,0.86
57.08151954628875,0.865
57.401799985618204,0.87
57.46378005397649,0.875
57.49584672537743,0.88
57.772211121204386,0.885
57.847346849190465,0.89
58.361481541143505,0.895
58.69987423027338,0.9
58.79033750428559,0.905
58.79834707061768,0.91
58.82636344134477,0.915
58.96561273800994,0.92
59.25745545346203,0.925
59.875084636836846,0.93
59.875865718027384,0.935
59.944692841721206,0.94
59.98410570947076,0.945
59.98785134873602,0.95
60.381118201640625,0.955
60.80607286282819,0.96
61.30118494098179,0.965
61.57079232697395,0.97
61.82763664156435,0.975
62.82571740171395,0.98
63.09358243925521,0.985
63.13960451260483,0.99
63.72174543621989,0.995
64.44062931765095,1.0


==> generated/cdf_spin0.csv <==
x,cdf
19.232932687666864,0.005
19.532441806004385,0.01
20.66115847261977,0.015
22.689966387415694,0.02
23.009032997409037,0.025
23.81696462127185,0.03
24.24144172971674,0.035
26.552991008518354,0.04
27.099780169957253,0.045
27.5221965128226,0.05
27.619200275484022,0.055
27.81854669888042,0.06
28.16431981084843,0.065
28.848493517126762,0.07
28.905162163865814,0.075
29.591118897337726,0.08
29.67231028749159,0.085
29.9920915013986,0.09
30.14680077229192,0.095
30.191918802942396,0.1
30.272565277111738,0.105
30.46646665014105,0.11
30.690006825632103,0.115
30.721634796788695,0.12
30.739792386069254,0.125
30.867252159693265,0.13
31.110954261091134,0.135
31.14847147711582,0.14
31.386674230322196,0.145
31.830966878183123,0.15
31.892226290876714,0.155
32.125454542218606,0.16
32.32507722832492,0.165
32.626272042721595,0.17
32.73137732037871,0.175
32.90647364586241,0.18
33.018242745130195,0.185
33.090847554159794,0.19
33.29729038285141,0.195
33.3550705642822,0.2
33.36615209249624,0.205
33.407613547755645,0.21
33.479795533292496,0.215
33.65041098490887,0.22
33.77506347060248,0.225
33.97046241037289,0.23
34.69307516209061,0.235
35.20426352977274,0.24
35.36952314710164,0.245
35.43076173363308,0.25
35.451383573655995,0.255
35.55620220857583,0.26
35.76036094878306,0.265
35.81269940036162,0.27
35.853505670544315,0.275
35.88102250473557,0.28
36.247456493642176,0.285
36.37558304821289,0.29
36.53111188967789,0.295
36.57409716877506,0.3
36.745242589942,0.305
37.007891441273266,0.31
37.08590552000129,0.315
37.342100924304084,0.32
37.42875705666029,0.325
37.467433891107675,0.33
37.69798371257695,0.335
37.777071801978835,0.34
37.842623637088366,0.345
37.899354783042064,0.35
37.9446662211395,0.355
38.10535373580413,0.36
38.12800805613708,0.365
38.26787487333379,0.37
38.44860118468911,0.375
38.47452540101512,0.38
38.6539271526322,0.385
38.713723578685304,0.39
38.72437854885583,0.395
38.74779089163856,0.4
38.99716735190482,0.405
39.17753309186686,0.41
39.30347293841109,0.415
39.313468732198864,0.42
39.441183324640306,0.425
39.64677100485315,0.43
39.673181918045,0.435
39.768667624669874,0.44
39.85357596515698,0.445
39.88948877247717,0.45
39.94252916227509,0.455
40.082793865527265,0.46
40.20590857897022,0.465
40.234628465889564,0.47
40.28900720874973,0.475
40.4596806455175,0.48
40.83399388170077,0.485
40.97788980893477,0.49
40.986658426287846,0.495
41.01202080899365,0.5
41.10071656810976,0.505
41.101266182531035,0.51
41.1641749656877,0.515
41.238364374633846,0.52
41.27120979311395,0.525
41.2832901242632,0.53
41.31458031494515,0.535
41.359519454062365,0.54
41.46643945690946,0.545
41.55440313024385,0.55
42.00691700665627,0.555
42.00777948671086,0.56
42.76234534775459,0.565
42.810285253686196,0.57
42.81357203978294,0.575
43.032238873047675,0.58
43.07654328564333,0.585
43.112172800709246,0.59
43.27054169548745,0.595
43.321747148892655,0.6
43.33391925714448,0.605
43.47464073072829,0.61
43.48922087348501,0.615
43.619805866187214,0.62
43.688282938921894,0.625
43.75350302639287,0.63
43.84415511121971,0.635
43.98622556253082,0.64
44.02665931935767,0.645
44.11017753931358,0.65
44.148790111757904,0.655
44.23703881293988,0.66
44.2949003298855,0.665
44.49789702307237,0.67
44.68562578608543,0.675
44.823343082635276,0.68
44.843696678395695,0.685
44.94506379549147,0.69
45.14077810926492,0.695
45.358840241496175,0.7
45.429378390396,0.705
45.45846945985133,0.71
45.84715971398449,0.715
45.87525127393136,0.72
45.96733871692066,0.725
46.00509890374608,0.73
46.065024056959096,0.735
46.15394885321251,0.74
46.467508809060796,0.745
46.564375829442035,0.75
46.587459923848016,0.755
46.78580852518606,0.76
46.94175783826661,0.765
47.303071959395375,0.77
47.359403361507844,0.775
47.521674354716076,0.78
47.53251941266364,0.785
47.60456875569077,0.79
47.72614386128882,0.795
47.727148992558014,0.8
47.769640439419575,0.805
48.101573862752154,0.81
48.34913914838503,0.815
48.661612589338034,0.82
48.832759308695465,0.825
49.08900897296233,0.83
49.41007644508254,0.835
49.48529854156861,0.84
49.607785292720735,0.845
49.76759883248926,0.85
49.861645114064686,0.855
50.10117118137314,0.86
50.25812582845428,0.865
50.38911257076693,0.87
50.453025842868406,0.875
50.455477328077684,0.88
50.636562878279896,0.885
50.81297714771702,0.89
50.86879993333346,0.895
51.12652762636489,0.9
51.26937413560375,0.905
51.81989357743675,0.91
51.857847208435935,0.915
52.20997179795284,0.92
52.329094467596306,0.925
52.33239303997789,0.93
52.60805100626727,0.935
53.3042134697444,0.94
54.0180508970991,0.945
54.18396666623075,0.95
54.7130798589103,0.955
55.022311183957235,0.96
56.3396397851728,0.965
56.541351316087976,0.97
56.616693859255896,0.975
57.99875572779095,0.98
58.96561273800994,0.985
59.122133811329476,0.99
59.69341155564249,0.995
62.51213081743563,1.0


==> generated/cdf_spin1.csv <==
x,cdf
17.169266297920142,0.005
17.3446583335762,0.01
20.00010488075478,0.015
21.197919777860363,0.02
21.760319034579297,0.025
21.80084257296771,0.03
22.40862312477999,0.035
23.11157861656101,0.04
23.489543329598646,0.045
24.966982731013143,0.05
25.08309480164832,0.055
25.93658118159655,0.06
26.310198711522823,0.065
27.67020153089476,0.07
27.841998062389905,0.075
27.87357640177347,0.08
28.009520649832634,0.085
28.32457434070626,0.09
28.408479742028916,0.095
28.53993930210407,0.1
29.253490265910816,0.105
29.296929706345644,0.11
29.331385074353644,0.115
29.816993517617256,0.12
30.083136296975603,0.125
30.430334892031073,0.13
30.718808167037142,0.135
30.875300354085095,0.14
30.918929763481273,0.145
30.975175537252667,0.15
31.140363179546263,0.155
31.474527672921486,0.16
31.499281431073086,0.165
31.829721842866917,0.17
31.876952285917064,0.175
31.916979985144163,0.18
31.974752695441374,0.185
32.01914262006926,0.19
32.40815770405819,0.195
32.454892725702415,0.2
32.6747434314061,0.205
33.043596713895624,0.21
33.156985745610726,0.215
33.24949628949474,0.22
33.3889695008723,0.225
33.531412582618486,0.23
33.55052492394709,0.235
33.59713626426507,0.24
33.62824325488967,0.245
33.6353463359362,0.25
33.65034504827754,0.255
33.78514793211991,0.26
33.79850091406621,0.265
33.948201936684164,0.27
34.25501314796041,0.275
34.785584537359156,0.28
34.96224999400585,0.285
35.06428023656388,0.29
35.12834195212911,0.295
35.22120717796537,0.3
35.38621496483457,0.305
35.458264656400814,0.31
35.49318849273502,0.315
35.64223526050839,0.32
35.87321440776337,0.325
35.87968381026437,0.33
35.93553028175712,0.335
35.98775585516366,0.34
36.0523466213937,0.345
36.234187543973164,0.35
36.26897845557971,0.355
36.33919248927016,0.36
36.35573556332797,0.365
36.40834197797687,0.37
36.51877941193933,0.375
36.63229870098759,0.38
36.724915092478355,0.385
36.73530528998133,0.39
36.97787615079148,0.395
37.199843078830206,0.4
37.24655004631531,0.405
37.56391321497995,0.41
37.581586282206565,0.415
37.59531144677232,0.42
37.9259649460398,0.425
38.031446451844104,0.43
38.120579861772605,0.435
38.30040235700789,0.44
38.32248430748745,0.445
38.33632461082059,0.45
38.38823745616665,0.455
38.38997962451187,0.46
38.64325051338457,0.465
38.649852179144865,0.47
38.757628975458246,0.475
38.81523053745065,0.48
38.82303678438216,0.485
38.883579806978155,0.49
39.1066062112686,0.495
39.11192855571733,0.5
39.22729368343153,0.505
39.257218126587276,0.51
39.41405924598519,0.515
39.45566462619039,0.52
39.61302939073565,0.525
39.662657284337996,0.53
39.8018994420375,0.535
39.87573643434137,0.54
40.25550907922818,0.545
40.27034933172512,0.55
40.356219679025926,0.555
40.36670918767645,0.56
40.39460168911134,0.565
40.72637168681536,0.57
40.904696201383906,0.575
40.97324339216263,0.58
41.00663432674944,0.585
41.040500148938506,0.59
41.13519203059836,0.595
41.14507827325943,0.6
41.16791150534349,0.605
41.222917856546815,0.61
41.27040004078057,0.615
41.31141746186485,0.62
41.31869983027827,0.625
41.87643384529632,0.63
42.12731844785419,0.635
42.140818960121855,0.64
42.18127326175042,0.645
42.19761899765966,0.65
42.4427368587025,0.655
42.45313247684337,0.66
42.48131602513899,0.665
42.58231327071773,0.67
42.77927469917717,0.675
42.96255922295919,0.68
43.015843543237295,0.685
43.32253622170249,0.69
43.33723983643169,0.695
43.55668794776122,0.7
43.643451771410476,0.705
43.663995781018514,0.71
43.683505571380444,0.715
43.70270413217355,0.72
43.941357008987495,0.725
44.019251934004565,0.73
44.04145419103347,0.735
44.20432083424668,0.74
44.21806350568791,0.745
44.35345398343714,0.75
44.38560891937575,0.755
44.59183668336872,0.76
44.73468448627285,0.765
44.876064617245305,0.77
44.88729274621124,0.775
45.01782112736036,0.78
45.527644344922635,0.785
45.94246162732253,0.79
45.96782135106742,0.795
46.15526369165969,0.8
46.158429099133144,0.805
46.18616221691123,0.81
46.43031429737342,0.815
46.51069043616089,0.82
46.5249101434935,0.825
46.543803781397074,0.83
46.8777399157618,0.835
47.88737976821124,0.84
47.99865701446191,0.845
48.06650120007409,0.85
48.12195220083718,0.855
48.12211448419087,0.86
48.15474243039542,0.865
48.23768254488976,0.87
48.30371698469231,0.875
48.312643848129234,0.88
48.50165238428137,0.885
48.54535496601975,0.89
48.55984254365761,0.895
48.89750575118043,0.9
49.641857684413026,0.905
49.785150481876926,0.91
50.172085892087495,0.915
50.23621475753285,0.92
50.310646368534364,0.925
50.4568380712726,0.93
51.222857387370965,0.935
51.27680959871552,0.94
51.277139497604644,0.945
51.32226471659868,0.95
51.43636103599363,0.955
51.69449471966885,0.96
52.17965623700854,0.965
52.992691353073205,0.97
53.38276510314979,0.975
53.846006912786535,0.98
55.634977837400605,0.985
56.2810073473858,0.99
56.74540190275123,0.995
56.759241922465755,1.0


==> generated/improvement_p10_vs_j.csv <==
J,vs_spin0,vs_spin1
1,0.0,8.981409784941095
2,8.482487188060468,15.616715061854384
3,32.54320650757796,46.82595985756501


==> generated/improvement_p10_vs_k.csv <==
K,vs_spin0,vs_spin1
10,7.512189268802182,15.642555526118176
15,3.6300241955541783,16.70230461169913
20,7.829157804814817,15.525822701162603
25,10.419772653238589,20.541225222235216
30,9.878551237531354,22.11279312815599
35,18.632150610417195,20.372336902240992
40,8.482487188060468,15.616715061854384


==> generated/improvement_vs_j.csv <==
J,vs_spin0,vs_spin1
1,2.0313833697483896,1.4454389309703022
2,19.68887119034141,23.117419129010944
3,24.40839318647637,29.829193783257494


==> generated/improvement_vs_k.csv <==
K,vs_spin0,vs_spin1
10,5.383562282229909,9.871059087622557
15,9.874304639690475,14.556519356567248
20,13.974533154780206,16.691524848072042
25,15.734568023228254,19.001677893308905
30,17.052564399935886,20.50459895171879
35,18.89696095776994,21.66652177085087
40,19.68887119034141,23.117419129010944

